On Mixed Isogeometric Analysis of Poroelasticity

Pressure oscillations at small time steps have been known to be an issue in poroelasticity simulations. A review of proposed approaches to overcome this problem is presented. Critical time steps are specified to alleviate this in finite element analyses. We present a mixed isogeometric formulation here with a view to assessing the results at very small time steps. Numerical studies are performed on Terzaghi's problem and consolidation of a layered porous medium with a very low permeability layer for varying polynomial degrees, continuities across knot spans and spatial discretizations. Comparisons are made with equal order simulations.

==> data/basis/basis.csv <==
0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 9.801495006250000586e-01 1.977587382812501932e-02 7.450085937499848539e-05 1.246354166666614676e-07 5.208333333333235861e-11 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 9.605960099999999446e-01 3.910698125000003356e-02 2.960137500000006080e-04 9.941666666666695007e-07 8.333333333333270435e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.499999999999999944e-02 9.413365506249999903e-01 5.799853007812505457e-02 6.615696093749962991e-04 3.345468749999959261e-06 4.218750000000046462e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 9.223681599999998815e-01 7.645570000000007083e-02 1.168220000000002147e-03 7.906666666666688656e-06 1.333333333333345604e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000139e-02 9.036878906249998789e-01 9.448364257812508216e-02 1.813037109374995154e-03 1.539713541666657011e-05 3.255208333333302387e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.999999999999999889e-02 8.852928099999999301e-01 1.120874812500001066e-01 2.593113750000004564e-03 2.652750000000006746e-05 6.750000000000024047e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000333e-02 8.671800006249998916e-01 1.292723113281251113e-01 3.505563359374994775e-03 4.199963541666651065e-05 1.250520833333333889e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000083e-02 8.493465599999999727e-01 1.460432000000001229e-01 4.547520000000008014e-03 6.250666666666683166e-05 2.133333333333352966e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.499999999999999833e-02 8.317896006249999585e-01 1.624051863281251729e-01 5.716138359374995856e-03 8.873296874999979183e-05 3.417187499999995076e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000278e-02 8.145062499999998762e-01 1.783632812500001719e-01 7.008593750000013077e-03 1.213541666666670030e-04 5.208333333333328289e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000028e-02 7.974936506249998835e-01 1.939224675781251461e-01 8.422082109374999515e-03 1.610371354166664293e-04 7.625520833333360997e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.999999999999999778e-02 7.807489599999998253e-01 2.090877000000001540e-01 9.953820000000015988e-03 2.084400000000005454e-04 1.080000000000003847e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000222e-02 7.642693506250002322e-01 2.238639050781248419e-01 1.160104460937498236e-02 2.642121354166659963e-04 1.487552083333333393e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000666e-02 7.480520099999998784e-01 2.382559812500001928e-01 1.336101375000002187e-02 3.289941666666674884e-04 2.000833333333337188e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.499999999999999722e-02 7.320941406250001116e-01 2.522687988281248628e-01 1.523100585937498322e-02 4.034179687499993717e-04 2.636718750000009457e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000167e-02 7.163929600000000786e-01 2.659071999999998992e-01 1.720832000000000611e-02 4.881066666666673240e-04 3.413333333333346110e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.500000000000000611e-02 7.009457006250000566e-01 2.791759988281249383e-01 1.929027585937498346e-02 5.836746354166658535e-04 4.350052083333326104e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.999999999999999667e-02 6.857496100000001205e-01 2.920799812499998982e-01 2.147421375000001242e-02 6.907275000000010672e-04 5.467500000000012450e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.500000000000000111e-02 6.708019506250000319e-01 3.046239050781249236e-01 2.375749460937499197e-02 8.098621354166660050e-04 6.787552083333342153e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000056e-01 6.561000000000001275e-01 3.168124999999999414e-01 2.613750000000001489e-02 9.416666666666681246e-04 8.333333333333372696e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.049999999999999961e-01 6.416410506249999868e-01 3.286504675781249385e-01 2.861163210937499313e-02 1.086720468749999540e-03 1.012921875000000421e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000006e-01 6.274224100000000970e-01 3.401424812499999062e-01 3.117731375000001859e-02 1.245594166666668789e-03 1.220083333333334033e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150000000000000050e-01 6.134414006250000773e-01 3.512931863281249512e-01 3.383198835937499538e-02 1.418849635416666137e-03 1.457505208333337051e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.199999999999999956e-01 5.996953600000000106e-01 3.621071999999999624e-01 3.657312000000002838e-02 1.607040000000002720e-03 1.728000000000004462e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 5.861816406250000000e-01 3.725891113281250000e-01 3.939819335937500000e-02 1.810709635416666522e-03 2.034505208333336947e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000044e-01 5.728976100000000571e-01 3.827434812500000172e-01 4.230471374999997258e-02 2.030394166666663579e-03 2.380083333333329703e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000089e-01 5.598406506249999914e-01 3.925748425781249717e-01 4.529020710937500110e-02 2.266620468750000193e-03 2.767921874999995985e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000133e-01 5.470081599999999655e-01 4.020876999999999923e-01 4.835222000000004294e-02 2.519906666666671229e-03 3.201333333333344921e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.449999999999999900e-01 5.343975506249999397e-01 4.112865300781249900e-01 5.148831960937501340e-02 2.790762135416667913e-03 3.683755208333334752e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.499999999999999944e-01 5.220062499999998940e-01 4.201757812500001021e-01 5.469609374999997997e-02 3.079687499999996490e-03 4.218749999999999546e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.549999999999999989e-01 5.098317006249998284e-01 4.287598738281250266e-01 5.797315085937501666e-02 3.387174635416667808e-03 4.810005208333332989e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000033e-01 4.978713599999998740e-01 4.370432000000000761e-01 6.131711999999998886e-02 3.713706666666663492e-03 5.461333333333340901e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.650000000000000078e-01 4.861227006249999594e-01 4.450301238281251237e-01 6.472565085937503904e-02 4.059757968750002735e-03 6.176671875000010062e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.700000000000000122e-01 4.745832099999999221e-01 4.527249812500001025e-01 6.819641374999999006e-02 4.425794166666663365e-03 6.960083333333325832e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000167e-01 4.632503906249999526e-01 4.601320800781250608e-01 7.172709960937503904e-02 4.812272135416670316e-03 7.815755208333341269e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.799999999999999933e-01 4.521217600000000947e-01 4.672556999999998850e-01 7.531541999999995241e-02 5.219639999999995013e-03 8.747999999999999591e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.849999999999999978e-01 4.411948506249999125e-01 4.741000925781250208e-01 7.895910710937503740e-02 5.648337135416670735e-03 9.761255208333357116e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000022e-01 4.304672100000001556e-01 4.806694812499999192e-01 8.265591374999994856e-02 6.098794166666661638e-03 1.086008333333332847e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.950000000000000067e-01 4.199364006249998171e-01 4.869680613281250903e-01 8.640361335937504772e-02 6.571432968750005876e-03 1.204917187500000237e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000111e-01 4.096000000000001307e-01 4.929999999999999938e-01 9.019999999999997464e-02 7.066666666666662072e-03 1.333333333333334481e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.050000000000000155e-01 3.994556006249997959e-01 4.987694363281249821e-01 9.404288835937504865e-02 7.584899635416673253e-03 1.471750520833335358e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.099999999999999922e-01 3.895008100000000861e-01 5.042804812500000233e-01 9.793011374999999186e-02 8.126527499999997711e-03 1.620675000000000674e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.149999999999999967e-01 3.797332506250000184e-01 5.095372175781248680e-01 1.018595321093750117e-01 8.691937135416671206e-03 1.780625520833334125e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000011e-01 3.701505600000000173e-01 5.145436999999999372e-01 1.058290199999999959e-01 9.281506666666662977e-03 1.952133333333336350e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000056e-01 3.607503906250000836e-01 5.193039550781249902e-01 1.098364746093750399e-01 9.895605468750005851e-03 2.135742187500003577e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000100e-01 3.515304100000000154e-01 5.238219812500000128e-01 1.138798137499999752e-01 1.053459416666666440e-02 2.332008333333332505e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.350000000000000144e-01 3.424883006250000195e-01 5.281017488281248839e-01 1.179569758593750350e-01 1.119882463541667546e-02 2.541500520833336559e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.399999999999999911e-01 3.336217600000000449e-01 5.321472000000000424e-01 1.220659199999999944e-01 1.188863999999999893e-02 2.764800000000002260e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.449999999999999956e-01 3.249285006250000052e-01 5.359622488281249320e-01 1.262046258593750581e-01 1.260437463541667739e-02 3.002500520833340176e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 3.164062500000000000e-01 5.395507812500000000e-01 1.303710937500000000e-01 1.334635416666666609e-02 3.255208333333334779e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.550000000000000044e-01 3.080527506249999825e-01 5.429166550781250322e-01 1.345633446093749686e-01 1.411489546874998731e-02 3.523542187499995406e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600000000000000089e-01 2.998657599999999812e-01 5.460637000000000407e-01 1.387794200000000422e-01 1.491030666666666796e-02 3.808133333333333487e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.650000000000000133e-01 2.918430506249999334e-01 5.489957175781249310e-01 1.430173821093750353e-01 1.573288713541668229e-02 4.109625520833339236e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.700000000000000178e-01 2.839824099999999629e-01 5.517164812499999460e-01 1.472753137499999976e-01 1.658292750000000051e-02 4.428675000000004418e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000222e-01 2.762816406249999912e-01 5.542297363281251110e-01 1.515513183593749647e-01 1.746070963541665466e-02 4.765950520833331025e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000266e-01 2.687385599999999597e-01 5.565392000000000117e-01 1.558435200000000131e-01 1.836650666666667098e-02 5.122133333333343200e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.850000000000000311e-01 2.613510006249999407e-01 5.586485613281249041e-01 1.601500633593750389e-01 1.930058296875001786e-02 5.497917187500010261e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.899999999999999800e-01 2.541168099999999708e-01 5.605614812500000488e-01 1.644691137500000622e-01 2.026319416666667525e-02 5.894008333333335603e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.949999999999999845e-01 2.470338506250001065e-01 5.622815925781250446e-01 1.687988571093749501e-01 2.125458713541665545e-02 6.311125520833332303e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.999999999999999889e-01 2.400999999999999246e-01 5.638125000000000497e-01 1.731375000000000275e-01 2.227500000000001007e-02 6.750000000000001442e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.049999999999999933e-01 2.333131506250001042e-01 5.651577800781250049e-01 1.774832696093749385e-01 2.332466213541665306e-02 7.211375520833338600e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.099999999999999978e-01 2.266712099999999286e-01 5.663209812499999662e-01 1.818344137500000346e-01 2.440379416666667300e-02 7.696008333333341457e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.150000000000000022e-01 2.201721006250000612e-01 5.673056238281249941e-01 1.861892008593749592e-01 2.551260796874998960e-02 8.204667187499993519e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000067e-01 2.138137599999999361e-01 5.681152000000000424e-01 1.905459200000000353e-01 2.665130666666667980e-02 8.738133333333340021e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000111e-01 2.075941406250000620e-01 5.687531738281249583e-01 1.949028808593749607e-01 2.782008463541665519e-02 9.297200520833335050e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.300000000000000155e-01 2.015112099999999129e-01 5.692229812500000374e-01 1.992584137500000852e-01 2.901912750000001928e-02 9.882675000000016099e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.350000000000000200e-01 1.955629506250000094e-01 5.695280300781249139e-01 2.036108696093749393e-01 3.024861213541665469e-02 1.049537552083333169e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.400000000000000244e-01 1.897473599999998928e-01 5.696717000000000031e-01 2.079586200000000662e-01 3.150870666666668457e-02 1.113613333333333651e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.450000000000000289e-01 1.840624506250000403e-01 5.696573425781249478e-01 2.123000571093749678e-01 3.279957046874999033e-02 1.180579218750000929e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000333e-01 1.785062499999999219e-01 5.694882812499999503e-01 2.166335937500000752e-01 3.412135416666669391e-02 1.250520833333334603e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.549999999999999822e-01 1.730768006250000268e-01 5.691678113281251061e-01 2.209576633593750006e-01 3.547419963541666166e-02 1.323525052083334048e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.599999999999999867e-01 1.677721600000000313e-01 5.686992000000000713e-01 2.252707199999999521e-01 3.685823999999997269e-02 1.399679999999998850e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.649999999999999911e-01 1.625904006249999922e-01 5.680856863281249503e-01 2.295712383593749850e-01 3.827359963541665522e-02 1.479075052083334875e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.699999999999999956e-01 1.575296100000000143e-01 5.673304812499998517e-01 2.338577137500000291e-01 3.972039416666668654e-02 1.561800833333335187e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 1.525878906250000000e-01 5.664367675781250000e-01 2.381286621093750000e-01 4.119873046875000000e-02 1.647949218750000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.800000000000000044e-01 1.477633600000000103e-01 5.654077000000000686e-01 2.423826199999999931e-01 4.270870666666665150e-02 1.737613333333333206e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.850000000000000089e-01 1.430541506249999872e-01 5.642464050781249574e-01 2.466181446093749785e-01 4.425041213541666685e-02 1.830887552083332835e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.900000000000000133e-01 1.384584099999999762e-01 5.629559812499997928e-01 2.508338137500000231e-01 4.582392750000002096e-02 1.927867500000002765e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.950000000000000178e-01 1.339743006249999868e-01 5.615394988281250388e-01 2.550282258593750129e-01 4.742932463541667254e-02 2.028650052083334505e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000222e-01 1.295999999999999930e-01 5.600000000000000533e-01 2.591999999999999860e-01 4.906666666666664733e-02 2.133333333333332135e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.050000000000000266e-01 1.253337006249999885e-01 5.583404988281249759e-01 2.633477758593750218e-01 5.073600796875001040e-02 2.242016718750002545e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.100000000000000311e-01 1.211736099999999872e-01 5.565639812499998396e-01 2.674702137500000743e-01 5.243739416666670650e-02 2.354800833333335706e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.150000000000000355e-01 1.171179506249999669e-01 5.546734050781249037e-01 2.715659946093749721e-01 5.417086213541667111e-02 2.471787552083335674e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.199999999999999845e-01 1.131649600000000505e-01 5.526716999999999880e-01 2.756338199999999183e-01 5.593643999999996924e-02 2.593079999999998910e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.249999999999999889e-01 1.093128906249999643e-01 5.505617675781250275e-01 2.796724121093751014e-01 5.773414713541669130e-02 2.718782552083332926e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.299999999999999933e-01 1.055600100000000374e-01 5.483464812500000729e-01 2.836805137499999185e-01 5.956399416666663393e-02 2.849000833333333732e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.349999999999999978e-01 1.019046006249999525e-01 5.460286863281249570e-01 2.876568883593750292e-01 6.142598296875001473e-02 2.983841718750001454e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.400000000000000022e-01 9.834496000000003679e-02 5.436111999999999611e-01 2.916003199999999129e-01 6.332010666666663956e-02 3.123413333333333389e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.450000000000000067e-01 9.487940062499995719e-02 5.410968113281249270e-01 2.955096133593750896e-01 6.524634963541670052e-02 3.267825052083334417e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000111e-01 9.150625000000003895e-02 5.384882812500000338e-01 2.993835937499999544e-01 6.720468749999997105e-02 3.417187500000001821e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.550000000000000155e-01 8.822385062499996100e-02 5.357883425781250208e-01 3.032211071093749988e-01 6.919508713541669409e-02 3.571612552083336129e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.600000000000000200e-01 8.503056000000001891e-02 5.329997000000000762e-01 3.070210199999999778e-01 7.121750666666665230e-02 3.731213333333332008e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.650000000000000244e-01 8.192475062499994520e-02 5.301250300781249480e-01 3.107822196093750211e-01 7.327189546875004234e-02 3.896104218750002981e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.700000000000000289e-01 7.890481000000001965e-02 5.271669812500000551e-01 3.145036137499999662e-01 7.535819416666664217e-02 4.066400833333334158e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750000000000000333e-01 7.596914062499994513e-02 5.241281738281248215e-01 3.181841308593750250e-01 7.747633463541668541e-02 4.242220052083338182e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.799999999999999822e-01 7.311616000000001336e-02 5.210112000000000076e-01 3.218227200000000066e-01 7.962623999999998703e-02 4.423680000000001014e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.849999999999999867e-01 7.034430062500000858e-02 5.178186238281251574e-01 3.254183508593749830e-01 8.180782463541663718e-02 4.610900052083330078e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.899999999999999911e-01 6.765200999999999854e-02 5.145529812500000411e-01 3.289700137500000121e-01 8.402099416666665432e-02 4.804000833333336475e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.949999999999999956e-01 6.503775062500000148e-02 5.112167800781248772e-01 3.324767196093750266e-01 8.626564546875004069e-02 5.003104218750002892e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 6.250000000000000000e-02 5.078125000000000000e-01 3.359375000000000000e-01 8.854166666666665741e-02 5.208333333333335646e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.050000000000000044e-01 6.003725062499999654e-02 5.043425925781250818e-01 3.393514071093749473e-01 9.084893713541662696e-02 5.419812552083330855e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.100000000000000089e-01 5.764800999999999259e-02 5.008094812500000215e-01 3.427175137499999802e-01 9.318732750000000009e-02 5.637667499999996987e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.150000000000000133e-01 5.533080062499999563e-02 4.972155613281249442e-01 3.460349133593750293e-01 9.555669963541668643e-02 5.862025052083338385e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.200000000000000178e-01 5.308415999999999829e-02 4.935631999999999797e-01 3.493027200000000665e-01 9.795690666666667656e-02 6.093013333333333580e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.250000000000000222e-01 5.090664062499999226e-02 4.898547363281250400e-01 3.525200683593749940e-01 1.003877929687499726e-01 6.330761718749999475e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.300000000000000266e-01 4.879680999999998908e-02 4.860924812499999859e-01 3.556861137499999770e-01 1.028491941666666576e-01 6.575400833333338441e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.350000000000000311e-01 4.675325062499999240e-02 4.822787175781249047e-01 3.588000321093751110e-01 1.053409371354167290e-01 6.827062552083342645e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.400000000000000355e-01 4.477455999999998409e-02 4.784156999999999438e-01 3.618610199999999777e-01 1.078628400000000154e-01 7.085880000000002732e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.450000000000000400e-01 4.285935062499997977e-02 4.745056550781250326e-01 3.648682946093749768e-01 1.104147121354166483e-01 7.351987552083331240e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000444e-01 4.100624999999998022e-02 4.705507812499999387e-01 3.678210937500000499e-01 1.129963541666667015e-01 7.625520833333336579e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.550000000000000488e-01 3.921390062499997831e-02 4.665532488281248780e-01 3.707186758593750131e-01 1.156075579687500521e-01 7.906616718750007419e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000533e-01 3.748095999999997985e-02 4.625151999999999597e-01 3.735603200000000013e-01 1.182481066666666858e-01 8.195413333333340447e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.650000000000000577e-01 3.580610062499998275e-02 4.584387488281250755e-01 3.763453258593749684e-01 1.209177746354166416e-01 8.492050052083333425e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.700000000000000622e-01 3.418800999999998397e-02 4.543259812499998995e-01 3.790730137499999652e-01 1.236163275000000117e-01 8.796667500000009479e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.750000000000000666e-01 3.262539062499997949e-02 4.501789550781248872e-01 3.817427246093750837e-01 1.263435221354167470e-01 9.109407552083344239e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.799999999999999600e-01 3.111696000000000947e-02 4.459996999999999989e-01 3.843538200000000127e-01 1.290991066666666853e-01 9.430413333333336964e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.849999999999999645e-01 2.966145062500000901e-02 4.417902175781250329e-01 3.869056821093749265e-01 1.318828204687499672e-01 9.759829218750001867e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.899999999999999689e-01 2.825761000000000592e-02 4.375524812500001803e-01 3.893977137499999852e-01 1.346943941666665923e-01 1.009780083333332822e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.949999999999999734e-01 2.690420062500000972e-02 4.332884363281250817e-01 3.918293383593750012e-01 1.375335496354166409e-01 1.044447505208332891e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.999999999999999778e-01 2.560000000000000817e-02 4.289999999999999369e-01 3.941999999999999948e-01 1.404000000000000248e-01 1.080000000000000578e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.049999999999999822e-01 2.434380062500000538e-02 4.246890613281250060e-01 3.965091633593750275e-01 1.432934496354166531e-01 1.116452505208333223e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.099999999999999867e-01 2.313441000000000108e-02 4.203574812500001090e-01 3.987563137499999799e-01 1.462135941666665995e-01 1.153820083333332962e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.149999999999999911e-01 2.197065062500000096e-02 4.160070925781249596e-01 4.009409571093749403e-01 1.491601204687499904e-01 1.192117921875000298e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.199999999999999956e-01 2.085136000000000281e-02 4.116396999999998862e-01 4.030626200000000381e-01 1.521327066666667005e-01 1.231361333333334460e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 1.977539062500000000e-02 4.072570800781250000e-01 4.051208496093750000e-01 1.551310221354166574e-01 1.271565755208333565e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.300000000000000044e-01 1.874160999999999883e-02 4.028609812500000276e-01 4.071152137499999824e-01 1.581547274999999531e-01 1.312746749999999310e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.350000000000000089e-01 1.774890062499999768e-02 3.984531238281249776e-01 4.090453008593749606e-01 1.612034746354166770e-01 1.354920005208333326e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000133e-01 1.679615999999999748e-02 3.940351999999999189e-01 4.109107200000000626e-01 1.642769066666667221e-01 1.398101333333334056e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.450000000000000178e-01 1.588230062499999817e-02 3.896088738281249797e-01 4.127111008593750130e-01 1.673746579687500069e-01 1.442306671875000744e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000222e-01 1.500624999999999529e-02 3.851757812500000155e-01 4.144460937499999664e-01 1.704963541666666138e-01 1.487552083333332741e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.550000000000000266e-01 1.416695062499999554e-02 3.807375300781249416e-01 4.161153696093750076e-01 1.736416121354166786e-01 1.533853755208334710e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.600000000000000311e-01 1.336335999999999601e-02 3.762956999999998997e-01 4.177186200000000404e-01 1.768100400000000572e-01 1.581228000000001535e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.650000000000000355e-01 1.259445062499999456e-02 3.718518425781249248e-01 4.192555571093749545e-01 1.800012371354166585e-01 1.629691255208333411e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.700000000000000400e-01 1.185920999999999330e-02 3.674074812500000009e-01 4.207259137500000135e-01 1.832147941666666391e-01 1.679260083333333417e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.750000000000000444e-01 1.115664062499999512e-02 3.629641113281249498e-01 4.221294433593750228e-01 1.864502929687500143e-01 1.729951171875000054e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.800000000000000488e-01 1.048575999999999328e-02 3.585231999999999308e-01 4.234659200000000512e-01 1.897073066666667418e-01 1.781781333333335229e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.850000000000000533e-01 9.845600624999992223e-03 3.540861863281249411e-01 4.247351383593750418e-01 1.929853996354167212e-01 1.834767505208334190e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.900000000000000577e-01 9.235209999999993702e-03 3.496544812499999821e-01 4.259369137499999791e-01 1.962841275000000163e-01 1.888926749999999752e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.950000000000000622e-01 8.653650624999993310e-03 3.452294675781249489e-01 4.270710821093750553e-01 1.996030371354167166e-01 1.944276255208335011e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000666e-01 8.099999999999992623e-03 3.408124999999998517e-01 4.281375000000000597e-01 2.029416666666667701e-01 2.000833333333335018e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.049999999999999600e-01 7.573350625000003535e-03 3.364049050781249273e-01 4.291360446093749337e-01 2.062995454687500119e-01 2.058615421875001003e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.099999999999999645e-01 7.072810000000003157e-03 3.320079812500000838e-01 4.300666137500000485e-01 2.096761941666666629e-01 2.117640083333333437e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.149999999999999689e-01 6.597500625000002339e-03 3.276229988281250671e-01 4.309291258593749840e-01 2.130711246354166089e-01 2.177925005208332376e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.199999999999999734e-01 6.146560000000002300e-03 3.232512000000000163e-01 4.317235200000000273e-01 2.164838399999999830e-01 2.239487999999999895e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.249999999999999778e-01 5.719140625000002434e-03 3.188937988281249081e-01 4.324497558593749513e-01 2.199138346354166940e-01 2.302347005208333838e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.299999999999999822e-01 5.314410000000001182e-03 3.145519812500000012e-01 4.331078137499999592e-01 2.233605941666666483e-01 2.366520083333333718e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.349999999999999867e-01 4.931550625000001228e-03 3.102269050781250592e-01 4.336976946093750174e-01 2.268235954687499167e-01 2.432025421874998983e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.399999999999999911e-01 4.569760000000000835e-03 3.059197000000000721e-01 4.342194200000000226e-01 2.303023066666666507e-01 2.498881333333334565e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.449999999999999956e-01 4.228250624999999908e-03 3.016314675781249233e-01 4.346730321093750238e-01 2.337961871354167220e-01 2.567106255208334922e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 3.906250000000000000e-03 2.973632812500000000e-01 4.350585937500000000e-01 2.373046875000000000e-01 2.636718750000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.550000000000000044e-01 3.603000624999999537e-03 2.931161863281250834e-01 4.353761883593750270e-01 2.408272496354166292e-01 2.707737505208332798e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.600000000000000089e-01 3.317759999999999893e-03 2.888911999999999591e-01 4.356259199999999998e-01 2.443633066666666687e-01 2.780181333333333130e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.650000000000000133e-01 3.049800624999999318e-03 2.846893113281249166e-01 4.358079133593749654e-01 2.479122829687500640e-01 2.854069171875002128e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.700000000000000178e-01 2.798409999999999006e-03 2.805114812499999721e-01 4.359223137500000123e-01 2.514735941666666474e-01 2.929420083333333924e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.750000000000000222e-01 2.562890624999998763e-03 2.763586425781250355e-01 4.359692871093749922e-01 2.550466471354165821e-01 3.006253255208332295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.800000000000000266e-01 2.342559999999998741e-03 2.722316999999999654e-01 4.359490200000000204e-01 2.586308399999999730e-01 3.084588000000001648e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.850000000000000311e-01 2.136750624999998998e-03 2.681315300781249022e-01 4.358617196093749757e-01 2.622255621354167565e-01 3.164443755208334874e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.900000000000000355e-01 1.944809999999998641e-03 2.640589812499999911e-01 4.357076137500000002e-01 2.658301941666667001e-01 3.245840083333335208e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.950000000000000400e-01 1.766100624999998852e-03 2.600148738281250482e-01 4.354869508593749994e-01 2.694441079687499574e-01 3.328796671874999225e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000444e-01 1.599999999999998559e-03 2.559999999999999498e-01 4.351999999999999758e-01 2.730666666666666798e-01 3.413333333333333497e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.050000000000000488e-01 1.445900624999998550e-03 2.520151238281249650e-01 4.348470508593750283e-01 2.766972246354167941e-01 3.499470005208336204e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.100000000000000533e-01 1.303209999999998658e-03 2.480609812499999234e-01 4.344284137499999643e-01 2.803351275000000586e-01 3.587226750000001296e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.150000000000000577e-01 1.171350624999998409e-03 2.441382800781250195e-01 4.339444196093750206e-01 2.839797121354166176e-01 3.676623755208333760e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.200000000000000622e-01 1.049759999999998542e-03 2.402476999999999530e-01 4.333954199999999757e-01 2.876303066666666686e-01 3.767681333333335048e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.250000000000000666e-01 9.378906249999985128e-04 2.363898925781248994e-01 4.327817871093749824e-01 2.912862304687501291e-01 3.860419921875003768e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.300000000000000711e-01 8.352099999999985577e-04 2.325654812499999557e-01 4.321039137499999017e-01 2.949467941666666926e-01 3.954860083333334997e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.349999999999999645e-01 7.412006250000006654e-04 2.287750613281249734e-01 4.313622133593749686e-01 2.986112996354166604e-01 4.051022505208332763e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.399999999999999689e-01 6.553600000000005558e-04 2.250192000000000858e-01 4.305571200000000154e-01 3.022790399999999433e-01 4.148927999999998950e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.449999999999999734e-01 5.772006250000003653e-04 2.212984363281250699e-01 4.296890883593750265e-01 3.059492996354166161e-01 4.248597505208331904e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.499999999999999778e-01 5.062500000000002979e-04 2.176132812499999569e-01 4.287585937499999167e-01 3.096213541666666957e-01 4.350052083333336150e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.549999999999999822e-01 4.420506250000001973e-04 2.139642175781250044e-01 4.277661321093750302e-01 3.132944704687500304e-01 4.453312921875000191e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.599999999999999867e-01 3.841600000000001437e-04 2.103517000000000581e-01 4.267122199999999754e-01 3.169679066666666323e-01 4.558401333333331890e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.649999999999999911e-01 3.321506250000000738e-04 2.067761550781249957e-01 4.255973946093749571e-01 3.206409121354166225e-01 4.665338755208335575e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.699999999999999956e-01 2.856100000000000522e-04 2.032379812499999772e-01 4.244222137499999992e-01 3.243127275000000642e-01 4.774146750000001632e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 2.441406250000000000e-04 1.997375488281250000e-01 4.231872558593750000e-01 3.279825846354166297e-01 4.884847005208334259e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.800000000000000044e-01 2.073599999999999933e-04 1.962752000000000663e-01 4.218931200000000104e-01 3.316497066666665994e-01 4.997461333333331340e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.850000000000000089e-01 1.749006249999999379e-04 1.928512488281249881e-01 4.205404258593749556e-01 3.353133079687500295e-01 5.112011671874999025e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.900000000000000133e-01 1.464099999999999213e-04 1.894659812499999429e-01 4.191298137499999688e-01 3.389725941666667519e-01 5.228520083333335761e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.950000000000000178e-01 1.215506249999999150e-04 1.861196550781250014e-01 4.176619446093750021e-01 3.426267621354166515e-01 5.347008755208332992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000222e-01 9.999999999999990992e-05 1.828125000000000722e-01 4.161375000000000490e-01 3.462749999999999440e-01 5.467500000000000138e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.050000000000000266e-01 8.145062499999991610e-05 1.795447175781249849e-01 4.145571821093749776e-01 3.499164871354166761e-01 5.590016255208334756e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.100000000000000311e-01 6.560999999999990884e-05 1.763164812499999623e-01 4.129217137499999746e-01 3.535503941666667260e-01 5.714580083333337807e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.150000000000000355e-01 5.220062499999990986e-05 1.731279363281249817e-01 4.112318383593749349e-01 3.571758829687500247e-01 5.841214171875001859e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.200000000000000400e-01 4.095999999999991954e-05 1.699792000000000247e-01 4.094883200000000167e-01 3.607921066666666121e-01 5.969941333333331213e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.250000000000000444e-01 3.164062499999993052e-05 1.668703613281249387e-01 4.076919433593749753e-01 3.643982096354166922e-01 6.100784505208334263e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.300000000000000488e-01 2.400999999999993444e-05 1.638014812499998807e-01 4.058435137499999401e-01 3.679933275000001336e-01 6.233766750000003382e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.350000000000000533e-01 1.785062499999994228e-05 1.607725925781249843e-01 4.039438571093749708e-01 3.715765871354166361e-01 6.368911255208337119e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.400000000000000577e-01 1.295999999999995046e-05 1.577836999999999990e-01 4.019938200000000572e-01 3.751471066666666188e-01 6.506241333333333265e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.450000000000000622e-01 9.150624999999957811e-06 1.548347800781249561e-01 3.999942696093750083e-01 3.787039954687499987e-01 6.645780421875004118e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.500000000000000666e-01 6.249999999999967265e-06 1.519257812499999194e-01 3.979460937499998963e-01 3.822463541666667464e-01 6.787552083333338315e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.550000000000000711e-01 4.100624999999973974e-06 1.490566238281249567e-01 3.958502008593750565e-01 3.857732746354167741e-01 6.931580005208334838e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.599999999999999645e-01 2.560000000000009371e-06 1.462271999999999739e-01 3.937075199999999775e-01 3.892838399999999366e-01 7.077888000000001623e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.649999999999999689e-01 1.500625000000005220e-06 1.434373738281250477e-01 3.915190008593750770e-01 3.927771246354165857e-01 7.226500005208331967e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.699999999999999734e-01 8.100000000000029385e-07 1.406869812500000372e-01 3.892856137500000369e-01 3.962521941666666825e-01 7.377440083333330900e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.749999999999999778e-01 3.906250000000013951e-07 1.379758300781250002e-01 3.870083496093750242e-01 3.997081054687500190e-01 7.530732421875002691e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.799999999999999822e-01 1.600000000000005857e-07 1.353037000000000545e-01 3.846882200000000251e-01 4.031439066666666626e-01 7.686401333333332808e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.849999999999999867e-01 5.062500000000018366e-08 1.326703425781250445e-01 3.823262571093750117e-01 4.065586371354165673e-01 7.844471255208332328e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.899999999999999911e-01 1.000000000000003661e-08 1.300754812500000135e-01 3.799235137499999970e-01 4.099513274999999624e-01 8.004966750000000464e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.949999999999999956e-01 6.250000000000022878e-10 1.275188113281249258e-01 3.774810633593749243e-01 4.133209996354166860e-01 8.167912505208338447e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 1.250000000000000000e-01 3.750000000000000000e-01 4.166666666666666297e-01 8.333333333333334259e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.005000000000000115e+00 0.000000000000000000e+00 1.225186875781249518e-01 3.724814371093749243e-01 4.199873339062500377e-01 8.501254125000003159e-02 1.562500000000144272e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010000000000000009e+00 0.000000000000000000e+00 1.200745012499999931e-01 3.699264937499999739e-01 4.232820091666666951e-01 8.671699333333333926e-02 2.500000000000009151e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015000000000000124e+00 0.000000000000000000e+00 1.176670688281249433e-01 3.673362808593749751e-01 4.265497130729167807e-01 8.844692458333337781e-02 1.265625000000041980e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.020000000000000018e+00 0.000000000000000000e+00 1.152960199999999852e-01 3.647118999999999778e-01 4.297894800000000570e-01 9.020256000000004271e-02 4.000000000000014642e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024999999999999911e+00 0.000000000000000000e+00 1.129609863281250404e-01 3.620544433593750333e-01 4.330003580729165913e-01 9.198411458333331792e-02 9.765624999999861502e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030000000000000027e+00 0.000000000000000000e+00 1.106616012499999913e-01 3.593649937499999725e-01 4.361814091666667004e-01 9.379179333333335922e-02 2.025000000000007346e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.034999999999999920e+00 0.000000000000000000e+00 1.083975000781250420e-01 3.566446246093750716e-01 4.393317089062499514e-01 9.562579124999995295e-02 3.751562499999965405e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.040000000000000036e+00 0.000000000000000000e+00 1.061683199999999966e-01 3.538943999999999979e-01 4.424503466666666607e-01 9.748629333333332092e-02 6.400000000000023427e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.044999999999999929e+00 0.000000000000000000e+00 1.039737000781250365e-01 3.511153746093750305e-01 4.455364255729166723e-01 9.937347458333334327e-02 1.025156249999993493e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.050000000000000044e+00 0.000000000000000000e+00 1.018132812499999845e-01 3.483085937500000062e-01 4.485890624999999687e-01 1.012875000000000303e-01 1.562500000000005581e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.054999999999999938e+00 0.000000000000000000e+00 9.968670632812501320e-02 3.454750933593750406e-01 4.516073880729166712e-01 1.032285245833333143e-01 2.287656249999989453e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.060000000000000053e+00 0.000000000000000000e+00 9.759361999999997817e-02 3.426158999999999177e-01 4.545905466666666506e-01 1.051966933333333548e-01 3.240000000000011754e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.064999999999999947e+00 0.000000000000000000e+00 9.553366882812502903e-02 3.397320308593749782e-01 4.575376964062499718e-01 1.071921412499999837e-01 4.462656249999985569e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.070000000000000062e+00 0.000000000000000000e+00 9.350650124999998480e-02 3.368244937500000091e-01 4.604480091666667274e-01 1.092149933333333850e-01 6.002500000000020880e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.074999999999999956e+00 0.000000000000000000e+00 9.151176757812501394e-02 3.338942871093750209e-01 4.633206705729165931e-01 1.112653645833333316e-01 7.910156249999982631e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.080000000000000071e+00 0.000000000000000000e+00 8.954911999999996819e-02 3.309423999999999699e-01 4.661548799999999937e-01 1.133433600000000319e-01 1.024000000000003748e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.084999999999999964e+00 0.000000000000000000e+00 8.761821257812500707e-02 3.279698121093749807e-01 4.689498505729166045e-01 1.154490745833333110e-01 1.305015624999997746e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.090000000000000080e+00 0.000000000000000000e+00 8.571870124999995955e-02 3.249774937499999572e-01 4.717048091666666831e-01 1.175825933333333878e-01 1.640250000000005853e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.094999999999999973e+00 0.000000000000000000e+00 8.385024382812500399e-02 3.219664058593749711e-01 4.744189964062499598e-01 1.197439912499999870e-01 2.036265624999997903e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000089e+00 0.000000000000000000e+00 8.201249999999996043e-02 3.189374999999999849e-01 4.770916666666667472e-01 1.219333333333333796e-01 2.500000000000008929e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.104999999999999982e+00 0.000000000000000000e+00 8.020513132812499835e-02 3.158917183593750178e-01 4.797220880729166637e-01 1.241506745833333564e-01 3.038765624999997876e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.110000000000000098e+00 0.000000000000000000e+00 7.842780124999995661e-02 3.128299937499999794e-01 4.823095425000000214e-01 1.263960600000000878e-01 3.660250000000012940e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.114999999999999991e+00 0.000000000000000000e+00 7.668017507812500966e-02 3.097532496093750032e-01 4.848533255729166047e-01 1.286695245833333334e-01 4.372515624999998447e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.120000000000000107e+00 0.000000000000000000e+00 7.496191999999995970e-02 3.066623999999999461e-01 4.873527466666667252e-01 1.309710933333333993e-01 5.184000000000018807e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 7.327270507812500000e-02 3.035583496093750000e-01 4.898071289062500000e-01 1.333007812500000000e-01 6.103515625000000000e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.130000000000000115e+00 0.000000000000000000e+00 7.161220124999996550e-02 3.004419937499999693e-01 4.922158091666667956e-01 1.356585933333333827e-01 7.140250000000025700e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.135000000000000009e+00 0.000000000000000000e+00 6.998008132812499893e-02 2.973142183593749932e-01 4.945781380729166177e-01 1.380445245833333834e-01 8.303765625000001846e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.140000000000000124e+00 0.000000000000000000e+00 6.837601999999996794e-02 2.941758999999998792e-01 4.968934799999999985e-01 1.404585600000000656e-01 9.604000000000033409e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.145000000000000018e+00 0.000000000000000000e+00 6.679969382812499246e-02 2.910279058593749912e-01 4.991612130729167207e-01 1.429006745833333591e-01 1.105126562500000493e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150000000000000133e+00 0.000000000000000000e+00 6.525078124999995899e-02 2.878710937499999178e-01 5.013807291666666499e-01 1.453708333333333935e-01 1.265625000000004539e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.155000000000000027e+00 0.000000000000000000e+00 6.372896257812497856e-02 2.847063121093749705e-01 5.035514339062500122e-01 1.478689912500000259e-01 1.443001562500000913e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.159999999999999920e+00 0.000000000000000000e+00 6.223392000000001895e-02 2.815344000000000180e-01 5.056727466666666171e-01 1.503950933333333129e-01 1.638399999999996782e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.165000000000000036e+00 0.000000000000000000e+00 6.076533757812499492e-02 2.783561871093749862e-01 5.077441005729166346e-01 1.529490745833333443e-01 1.853001562500001663e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.169999999999999929e+00 0.000000000000000000e+00 5.932290125000001801e-02 2.751724937500000245e-01 5.097649424999999290e-01 1.555308599999999652e-01 2.088024999999996394e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.175000000000000044e+00 0.000000000000000000e+00 5.790629882812499407e-02 2.719841308593749507e-01 5.117347330729167254e-01 1.581403645833333593e-01 2.344726562500002245e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.179999999999999938e+00 0.000000000000000000e+00 5.651522000000001184e-02 2.687919000000000280e-01 5.136529466666666099e-01 1.607774933333332990e-01 2.624399999999996354e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.185000000000000053e+00 0.000000000000000000e+00 5.514935632812498906e-02 2.655965933593749662e-01 5.155190714062500845e-01 1.634421412500000337e-01 2.928376562500003611e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.189999999999999947e+00 0.000000000000000000e+00 5.380840125000001944e-02 2.623989937500000313e-01 5.173326091666665683e-01 1.661341933333333187e-01 3.258024999999996644e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.195000000000000062e+00 0.000000000000000000e+00 5.249205007812497714e-02 2.591998746093749362e-01 5.190930755729166179e-01 1.688535245833333864e-01 3.614751562500004506e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.199999999999999956e+00 0.000000000000000000e+00 5.120000000000001633e-02 2.560000000000000053e-01 5.207999999999999297e-01 1.715999999999999748e-01 3.999999999999996397e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.205000000000000071e+00 0.000000000000000000e+00 4.993195007812497449e-02 2.528001246093749543e-01 5.224529255729166710e-01 1.743734745833334099e-01 4.415251562500005804e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.209999999999999964e+00 0.000000000000000000e+00 4.868760125000001077e-02 2.496009937500000275e-01 5.240514091666665930e-01 1.771737933333333292e-01 4.862024999999996601e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.215000000000000080e+00 0.000000000000000000e+00 4.746665632812498148e-02 2.464033433593749434e-01 5.255950214062500292e-01 1.800007912500000695e-01 5.341876562500008337e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.219999999999999973e+00 0.000000000000000000e+00 4.626882000000000217e-02 2.432079000000000046e-01 5.270833466666666745e-01 1.828542933333333620e-01 5.856399999999996851e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.225000000000000089e+00 0.000000000000000000e+00 4.509379882812498269e-02 2.400153808593749605e-01 5.285159830729166952e-01 1.857341145833334428e-01 6.407226562500009919e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.229999999999999982e+00 0.000000000000000000e+00 4.394130125000000192e-02 2.368264937499999778e-01 5.298925424999999523e-01 1.886400599999999983e-01 6.996024999999997515e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.235000000000000098e+00 0.000000000000000000e+00 4.281103757812498162e-02 2.336419371093749475e-01 5.312126505729166670e-01 1.915719245833334139e-01 7.624501562500012389e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.239999999999999991e+00 0.000000000000000000e+00 4.170272000000000562e-02 2.304624000000000117e-01 5.324759466666666441e-01 1.945294933333333032e-01 8.294399999999999733e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.245000000000000107e+00 0.000000000000000000e+00 4.061606257812497983e-02 2.272885621093749253e-01 5.336820839062499378e-01 1.975125412500000621e-01 9.007501562500016190e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 3.955078125000000000e-02 2.241210937500000000e-01 5.348307291666666297e-01 2.005208333333333703e-01 9.765625000000000000e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.255000000000000115e+00 0.000000000000000000e+00 3.850659382812498394e-02 2.209606558593749659e-01 5.359215630729167179e-01 2.035541245833334401e-01 1.057062656250001929e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.260000000000000009e+00 0.000000000000000000e+00 3.748321999999999765e-02 2.178078999999999987e-01 5.369542800000000060e-01 2.066121600000000447e-01 1.142440000000000209e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.265000000000000124e+00 0.000000000000000000e+00 3.648038132812497780e-02 2.146634683593749426e-01 5.379285880729167690e-01 2.096946745833334347e-01 1.232887656250002259e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.270000000000000018e+00 0.000000000000000000e+00 3.549780124999999537e-02 2.115279937499999763e-01 5.388442091666666434e-01 2.128013933333333385e-01 1.328602500000000295e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.275000000000000133e+00 0.000000000000000000e+00 3.453520507812497115e-02 2.084020996093748912e-01 5.397008789062500700e-01 2.159320312500000727e-01 1.429785156250002560e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000027e+00 0.000000000000000000e+00 3.359231999999999496e-02 2.052863999999999800e-01 5.404983466666666292e-01 2.190862933333333762e-01 1.536640000000000575e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.284999999999999920e+00 0.000000000000000000e+00 3.266887507812502034e-02 2.021814996093750372e-01 5.412363755729165948e-01 2.222638745833332985e-01 1.649375156249997983e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.290000000000000036e+00 0.000000000000000000e+00 3.176460124999999635e-02 1.990879937499999974e-01 5.419147425000000462e-01 2.254644600000000609e-01 1.768202500000000789e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.294999999999999929e+00 0.000000000000000000e+00 3.087923132812501331e-02 1.960064683593750468e-01 5.425332380729166459e-01 2.286877245833332795e-01 1.893337656249998282e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000044e+00 0.000000000000000000e+00 3.001249999999999057e-02 1.929374999999999840e-01 5.430916666666666393e-01 2.319333333333333802e-01 2.025000000000001191e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.304999999999999938e+00 0.000000000000000000e+00 2.916414382812501302e-02 1.898816558593750536e-01 5.435898464062499658e-01 2.352009412499999896e-01 2.163412656249998327e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.310000000000000053e+00 0.000000000000000000e+00 2.833390124999999107e-02 1.868394937499999464e-01 5.440276091666665925e-01 2.384901933333334056e-01 2.308802500000001461e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.314999999999999947e+00 0.000000000000000000e+00 2.752151257812500765e-02 1.838115621093750485e-01 5.444048005729166251e-01 2.418007245833332930e-01 2.461400156249998056e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.320000000000000062e+00 0.000000000000000000e+00 2.672671999999999201e-02 1.807983999999999702e-01 5.447212799999999744e-01 2.451321600000000711e-01 2.621440000000002223e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.324999999999999956e+00 0.000000000000000000e+00 2.594926757812500775e-02 1.778005371093750175e-01 5.449769205729166899e-01 2.484841145833333043e-01 2.789160156249998780e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.330000000000000071e+00 0.000000000000000000e+00 2.518890124999998911e-02 1.748184937499999425e-01 5.451716091666666264e-01 2.518561933333333669e-01 2.964802500000002661e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.334999999999999964e+00 0.000000000000000000e+00 2.444536882812500117e-02 1.718527808593749984e-01 5.453052464062498883e-01 2.552479912499999726e-01 3.148612656249998639e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.340000000000000080e+00 0.000000000000000000e+00 2.371841999999998660e-02 1.689038999999999402e-01 5.453777466666664964e-01 2.586590933333333675e-01 3.340840000000002905e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.344999999999999973e+00 0.000000000000000000e+00 2.300780632812500504e-02 1.659723433593750241e-01 5.453890380729167209e-01 2.620890745833333590e-01 3.541737656249998884e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000089e+00 0.000000000000000000e+00 2.231328124999999024e-02 1.630585937499999527e-01 5.453390624999999714e-01 2.655375000000000929e-01 3.751562500000003592e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.354999999999999982e+00 0.000000000000000000e+00 2.163460007812500335e-02 1.601631246093750127e-01 5.452277755729166842e-01 2.690039245833333315e-01 3.970575156249999543e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.360000000000000098e+00 0.000000000000000000e+00 2.097151999999998656e-02 1.572863999999999374e-01 5.450551466666666567e-01 2.724878933333333975e-01 4.199040000000004574e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.364999999999999991e+00 0.000000000000000000e+00 2.032380007812499903e-02 1.544288746093749887e-01 5.448211589062499360e-01 2.759889412500000638e-01 4.437225156249999421e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.370000000000000107e+00 0.000000000000000000e+00 1.969120124999998445e-02 1.515909937499999305e-01 5.445258091666665967e-01 2.795065933333334418e-01 4.685402500000005778e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 1.907348632812500000e-02 1.487731933593750000e-01 5.441691080729166297e-01 2.830403645833333703e-01 4.943847656250000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.380000000000000115e+00 0.000000000000000000e+00 1.847041999999998740e-02 1.459758999999999363e-01 5.437510799999999422e-01 2.865897600000000822e-01 5.212840000000005906e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.385000000000000009e+00 0.000000000000000000e+00 1.788176882812499841e-02 1.431995308593749794e-01 5.432717630729165803e-01 2.901542745833333159e-01 5.492662656250000240e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.390000000000000124e+00 0.000000000000000000e+00 1.730730124999998662e-02 1.404444937499999546e-01 5.427312091666667282e-01 2.937333933333333702e-01 5.783602500000007210e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.395000000000000018e+00 0.000000000000000000e+00 1.674678757812499835e-02 1.377111871093749940e-01 5.421294839062500426e-01 2.973265912500000496e-01 6.085950156250001346e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000133e+00 0.000000000000000000e+00 1.619999999999998525e-02 1.349999999999998979e-01 5.414666666666665407e-01 3.009333333333334415e-01 6.400000000000008980e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.405000000000000027e+00 0.000000000000000000e+00 1.566671257812499857e-02 1.323113121093749678e-01 5.407428505729166002e-01 3.045530745833333608e-01 6.726050156250002431e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.409999999999999920e+00 0.000000000000000000e+00 1.514670125000000707e-02 1.296454937500000348e-01 5.399581424999999602e-01 3.081852599999999609e-01 7.064402499999995408e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.415000000000000036e+00 0.000000000000000000e+00 1.463974382812499586e-02 1.270029058593749871e-01 5.391126630729166092e-01 3.118293245833333449e-01 7.415362656250002252e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.419999999999999929e+00 0.000000000000000000e+00 1.414562000000000631e-02 1.243839000000000472e-01 5.382065466666665632e-01 3.154846933333333436e-01 7.779239999999994562e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.425000000000000044e+00 0.000000000000000000e+00 1.366411132812499554e-02 1.217888183593749674e-01 5.372399414062499767e-01 3.191507812500000707e-01 8.156347656250003547e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.429999999999999938e+00 0.000000000000000000e+00 1.319500125000000468e-02 1.192179937500000148e-01 5.362130091666665876e-01 3.228269933333332564e-01 8.547002499999995992e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.435000000000000053e+00 0.000000000000000000e+00 1.273807507812499407e-02 1.166717496093749723e-01 5.351259255729166053e-01 3.265127245833334135e-01 8.951525156250004361e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.439999999999999947e+00 0.000000000000000000e+00 1.229312000000000460e-02 1.141504000000000130e-01 5.339788799999999336e-01 3.302073599999999498e-01 9.370239999999994962e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.445000000000000062e+00 0.000000000000000000e+00 1.185992507812499465e-02 1.116542496093749781e-01 5.327720755729166147e-01 3.339102745833333885e-01 9.803475156250004985e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.449999999999999956e+00 0.000000000000000000e+00 1.143828125000000487e-02 1.091835937500000298e-01 5.315057291666666073e-01 3.376208333333333145e-01 1.025156249999999505e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.455000000000000071e+00 0.000000000000000000e+00 1.102798132812499513e-02 1.067387183593749844e-01 5.301800714062498976e-01 3.413383912500000950e-01 1.071483765625000709e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.459999999999999964e+00 0.000000000000000000e+00 1.062882000000000236e-02 1.043199000000000071e-01 5.287953466666666102e-01 3.450622933333333253e-01 1.119363999999999602e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.465000000000000080e+00 0.000000000000000000e+00 1.024059382812499315e-02 1.019274058593749449e-01 5.273518130729165643e-01 3.487918745833333833e-01 1.168831265625000851e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.469999999999999973e+00 0.000000000000000000e+00 9.863101250000002457e-03 9.956149374999999357e-02 5.258497424999999392e-01 3.525264599999999859e-01 1.219920249999999727e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.475000000000000089e+00 0.000000000000000000e+00 9.496142578124993142e-03 9.722241210937496159e-02 5.242894205729166091e-01 3.562653645833333549e-01 1.272666015625000847e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.479999999999999982e+00 0.000000000000000000e+00 9.139520000000001670e-03 9.491040000000001975e-02 5.226711466666666972e-01 3.600078933333333842e-01 1.327103999999999957e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.485000000000000098e+00 0.000000000000000000e+00 8.793037578124992398e-03 9.262568710937496563e-02 5.209952339062499105e-01 3.637533412500001395e-01 1.383270015625001279e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.489999999999999991e+00 0.000000000000000000e+00 8.456501249999999817e-03 9.036849375000000073e-02 5.192620091666666493e-01 3.675009933333333589e-01 1.441200249999999815e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.495000000000000107e+00 0.000000000000000000e+00 8.129718828124991511e-03 8.813903085937493942e-02 5.174718130729165644e-01 3.712501245833335073e-01 1.500931265625001301e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 7.812500000000000000e-03 8.593750000000000000e-02 5.156250000000000000e-01 3.750000000000000000e-01 1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.505000000000000115e+00 0.000000000000000000e+00 7.504656328124993496e-03 8.376409335937495815e-02 5.137219380729165508e-01 3.787498745833334235e-01 1.625943765625001772e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.510000000000000009e+00 0.000000000000000000e+00 7.206001249999999074e-03 8.161899374999999346e-02 5.117630091666666159e-01 3.824989933333333703e-01 1.691300249999999963e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.515000000000000124e+00 0.000000000000000000e+00 6.916350078124992515e-03 7.950237460937494005e-02 5.097486089062499559e-01 3.862465912500001597e-01 1.758607515625001949e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.520000000000000018e+00 0.000000000000000000e+00 6.635519999999999786e-03 7.741439999999999433e-02 5.076791466666666919e-01 3.899918933333333948e-01 1.827904000000000334e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.525000000000000133e+00 0.000000000000000000e+00 6.363330078124992961e-03 7.535522460937495171e-02 5.055550455729165282e-01 3.937341145833334610e-01 1.899228515625001751e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.530000000000000027e+00 0.000000000000000000e+00 6.099601249999998635e-03 7.332499374999998376e-02 5.033767424999999740e-01 3.974724599999999719e-01 1.972620250000000491e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.535000000000000142e+00 0.000000000000000000e+00 5.844156328124992111e-03 7.132384335937494435e-02 5.011446880729166775e-01 4.012061245833333789e-01 2.048118765625002100e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.540000000000000036e+00 0.000000000000000000e+00 5.596819999999998012e-03 6.935189999999999411e-02 4.988593466666666476e-01 4.049342933333334171e-01 2.125764000000000473e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.544999999999999929e+00 0.000000000000000000e+00 5.357418828125003543e-03 6.740928085937501757e-02 4.965211964062499761e-01 4.086561412499999935e-01 2.205596265624999025e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.550000000000000044e+00 0.000000000000000000e+00 5.125781249999997527e-03 6.549609374999998401e-02 4.941307291666665602e-01 4.123708333333333531e-01 2.287656250000000974e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.554999999999999938e+00 0.000000000000000000e+00 4.901737578125002492e-03 6.361243710937503071e-02 4.916884505729167687e-01 4.160775245833333025e-01 2.371985015624998930e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.560000000000000053e+00 0.000000000000000000e+00 4.685119999999997481e-03 6.175839999999997720e-02 4.891948799999999431e-01 4.197753599999999863e-01 2.458624000000000920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.564999999999999947e+00 0.000000000000000000e+00 4.475762578125002181e-03 5.993406210937501921e-02 4.866505505729166736e-01 4.234634745833333325e-01 2.547615015624998813e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.570000000000000062e+00 0.000000000000000000e+00 4.273501249999997996e-03 5.813949374999997227e-02 4.840560091666665787e-01 4.271409933333333853e-01 2.639000250000000936e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.574999999999999956e+00 0.000000000000000000e+00 4.078173828125001774e-03 5.637475585937502115e-02 4.814118164062500260e-01 4.308070312499999721e-01 2.732822265624999108e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.580000000000000071e+00 0.000000000000000000e+00 3.889619999999997281e-03 5.463989999999997044e-02 4.787185466666665778e-01 4.344606933333334808e-01 2.829124000000001263e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.584999999999999964e+00 0.000000000000000000e+00 3.707681328125001126e-03 5.293496835937500783e-02 4.759767880729166567e-01 4.381010745833332498e-01 2.927948765624999172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.590000000000000080e+00 0.000000000000000000e+00 3.532201249999997704e-03 5.125999374999997554e-02 4.731871424999999354e-01 4.417272600000000660e-01 3.029340250000001414e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.594999999999999973e+00 0.000000000000000000e+00 3.363025078125001215e-03 4.961499960937500869e-02 4.703502255729167247e-01 4.453383245833333892e-01 3.133342515624999713e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000089e+00 0.000000000000000000e+00 3.199999999999997118e-03 4.799999999999997324e-02 4.674666666666665860e-01 4.489333333333334064e-01 3.240000000000001906e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.604999999999999982e+00 0.000000000000000000e+00 3.042975078125000673e-03 4.641499960937500724e-02 4.645371089062499959e-01 4.525113412500000321e-01 3.349357515624999670e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.610000000000000098e+00 0.000000000000000000e+00 2.891801249999997100e-03 4.485999374999997263e-02 4.615622091666665705e-01 4.560713933333334080e-01 3.461460250000002181e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.614999999999999991e+00 0.000000000000000000e+00 2.746331328125000120e-03 4.333496835937499653e-02 4.585426380729167306e-01 4.596125245833332928e-01 3.576353765624999681e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.620000000000000107e+00 0.000000000000000000e+00 2.606419999999997315e-03 4.183989999999997156e-02 4.554790799999999251e-01 4.631337600000000054e-01 3.694084000000002338e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 2.471923828125000000e-03 4.037475585937500000e-02 4.523722330729166297e-01 4.666341145833333703e-01 3.814697265625000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.630000000000000115e+00 0.000000000000000000e+00 2.342701249999996817e-03 3.893949374999996355e-02 4.492228091666665701e-01 4.701125933333334950e-01 3.938240250000002440e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.635000000000000009e+00 0.000000000000000000e+00 2.218612578124999710e-03 3.753406210937499515e-02 4.460315339062499440e-01 4.735681912499999924e-01 4.064760015624999806e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640000000000000124e+00 0.000000000000000000e+00 2.099519999999997083e-03 3.615839999999996557e-02 4.427991466666665876e-01 4.769998933333334246e-01 4.194304000000003557e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.645000000000000018e+00 0.000000000000000000e+00 1.985287578124999772e-03 3.481243710937499680e-02 4.395264005729166423e-01 4.804066745833333596e-01 4.326920015625000671e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.650000000000000133e+00 0.000000000000000000e+00 1.875781249999997026e-03 3.349609374999996947e-02 4.362140624999999439e-01 4.837875000000000925e-01 4.462656250000003599e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.655000000000000027e+00 0.000000000000000000e+00 1.770868828124999442e-03 3.220928085937499463e-02 4.328629130729166330e-01 4.871413245833333683e-01 4.601561265625001007e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.660000000000000142e+00 0.000000000000000000e+00 1.670419999999997115e-03 3.095189999999996278e-02 4.294737466666665449e-01 4.904670933333334926e-01 4.743684000000004258e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.665000000000000036e+00 0.000000000000000000e+00 1.574306328124999320e-03 2.972384335937498789e-02 4.260473714062499306e-01 4.937637412500000544e-01 4.889073765625000234e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.669999999999999929e+00 0.000000000000000000e+00 1.482401250000001331e-03 2.852499375000001891e-02 4.225846091666667359e-01 4.970301933333333144e-01 5.037780249999997823e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.675000000000000044e+00 0.000000000000000000e+00 1.394580078124999390e-03 2.735522460937498887e-02 4.190862955729166006e-01 5.002653645833333718e-01 5.189853515625001551e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.679999999999999938e+00 0.000000000000000000e+00 1.310720000000001112e-03 2.621440000000001269e-02 4.155532799999999694e-01 5.034681599999999424e-01 5.345343999999998402e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.685000000000000053e+00 0.000000000000000000e+00 1.230700078124999028e-03 2.510237460937498818e-02 4.119864255729165925e-01 5.066374745833334137e-01 5.504302515625001530e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.689999999999999947e+00 0.000000000000000000e+00 1.154401250000000731e-03 2.401899375000000891e-02 4.083866091666665810e-01 5.097721933333332345e-01 5.666780249999998215e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.695000000000000062e+00 0.000000000000000000e+00 1.081706328124999164e-03 2.296409335937498603e-02 4.047547214062499066e-01 5.128711912500000247e-01 5.832828765625002604e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.699999999999999956e+00 0.000000000000000000e+00 1.012500000000000596e-03 2.193750000000000908e-02 4.010916666666666242e-01 5.159333333333332439e-01 6.002499999999998115e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.705000000000000071e+00 0.000000000000000000e+00 9.466688281249991408e-04 2.093903085937498867e-02 3.973983630729166494e-01 5.189574745833334113e-01 6.175846265625002662e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.709999999999999964e+00 0.000000000000000000e+00 8.841012500000003946e-04 1.996849375000000690e-02 3.936757425000000921e-01 5.219424600000001080e-01 6.352920249999999269e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.715000000000000080e+00 0.000000000000000000e+00 8.246875781249989913e-04 1.902568710937498422e-02 3.899247505729165897e-01 5.248871245833335308e-01 6.533775015625004068e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.719999999999999973e+00 0.000000000000000000e+00 7.683200000000002874e-04 1.811040000000000566e-02 3.861463466666666400e-01 5.277902933333333824e-01 6.718463999999998992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.725000000000000089e+00 0.000000000000000000e+00 7.148925781249991116e-04 1.722241210937498421e-02 3.823415039062499354e-01 5.306507812500000920e-01 6.907041015625003944e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.729999999999999982e+00 0.000000000000000000e+00 6.643012500000001477e-04 1.636149375000000086e-02 3.785112091666666401e-01 5.334673933333332618e-01 7.099560249999999073e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.735000000000000098e+00 0.000000000000000000e+00 6.164438281249990693e-04 1.552740585937498370e-02 3.746564630729166678e-01 5.362389245833334428e-01 7.296076265625003887e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.739999999999999991e+00 0.000000000000000000e+00 5.712200000000001044e-04 1.471990000000000104e-02 3.707782800000000156e-01 5.389641600000000254e-01 7.496643999999999530e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.745000000000000107e+00 0.000000000000000000e+00 5.285313281249991212e-04 1.393871835937498214e-02 3.668776880729165413e-01 5.416418745833334603e-01 7.701318765625005114e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 4.882812500000000000e-04 1.318359375000000000e-02 3.629557291666666297e-01 5.442708333333333703e-01 7.910156250000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.755000000000000115e+00 0.000000000000000000e+00 4.503750781249991832e-04 1.245424960937498333e-02 3.590134589062498605e-01 5.468497912500001057e-01 8.123212515625005681e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.760000000000000009e+00 0.000000000000000000e+00 4.147199999999999867e-04 1.175039999999999939e-02 3.550519466666666735e-01 5.493774933333332999e-01 8.340544000000001124e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.765000000000000124e+00 0.000000000000000000e+00 3.812250781249991558e-04 1.107174960937498329e-02 3.510722755729165367e-01 5.518526745833334246e-01 8.562207515625006038e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.770000000000000018e+00 0.000000000000000000e+00 3.498012499999998757e-04 1.041799374999999653e-02 3.470755424999999450e-01 5.542740600000000128e-01 8.788260250000000384e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.775000000000000133e+00 0.000000000000000000e+00 3.203613281249992491e-04 9.788818359374984110e-03 3.430628580729165877e-01 5.566403645833334357e-01 9.018759765625006253e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.780000000000000027e+00 0.000000000000000000e+00 2.928199999999998426e-04 9.183899999999996580e-03 3.390353466666666260e-01 5.589502933333334589e-01 9.253764000000000434e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.785000000000000142e+00 0.000000000000000000e+00 2.670938281249992784e-04 8.602905859374983602e-03 3.349941464062498042e-01 5.612025412500001309e-01 9.493331265625006010e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.790000000000000036e+00 0.000000000000000000e+00 2.431012499999998301e-04 8.045493749999996919e-03 3.309404091666666714e-01 5.633957933333333390e-01 9.737520250000002153e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.794999999999999929e+00 0.000000000000000000e+00 2.207625781250002902e-04 7.511312109375006471e-03 3.268753005729166938e-01 5.655287245833333643e-01 9.986390015624994898e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000044e+00 0.000000000000000000e+00 1.999999999999998198e-04 6.999999999999994942e-03 3.227999999999999758e-01 5.676000000000001044e-01 1.024000000000000327e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.804999999999999938e+00 0.000000000000000000e+00 1.807375781250002253e-04 6.511187109375005458e-03 3.187157005729166492e-01 5.696082745833332961e-01 1.049841001562499543e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.810000000000000053e+00 0.000000000000000000e+00 1.629012499999998322e-04 6.044493749999995010e-03 3.146236091666665402e-01 5.715521933333334026e-01 1.076168025000000389e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.814999999999999947e+00 0.000000000000000000e+00 1.464188281250001806e-04 5.599530859375004450e-03 3.105249464062500020e-01 5.734303912499999489e-01 1.102987126562499781e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.820000000000000062e+00 0.000000000000000000e+00 1.312199999999998177e-04 5.175899999999995435e-03 3.064209466666666382e-01 5.752414933333332980e-01 1.130304400000000237e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.824999999999999956e+00 0.000000000000000000e+00 1.172363281250001123e-04 4.773193359375003941e-03 3.023128580729166348e-01 5.769841145833333185e-01 1.158125976562499881e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.830000000000000071e+00 0.000000000000000000e+00 1.044012499999998197e-04 4.390993749999993687e-03 2.982019424999998725e-01 5.786568600000000506e-01 1.186458025000000360e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.834999999999999964e+00 0.000000000000000000e+00 9.265007812500008317e-05 4.028874609375003579e-03 2.940894755729167032e-01 5.802583245833334846e-01 1.215306751562499898e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.840000000000000080e+00 0.000000000000000000e+00 8.191999999999983908e-05 3.686399999999994195e-03 2.899767466666665627e-01 5.817870933333333383e-01 1.244678400000000379e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.844999999999999973e+00 0.000000000000000000e+00 7.215007812500004566e-05 3.363124609375001302e-03 2.858650589062499692e-01 5.832417412499999454e-01 1.274579251562499571e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.850000000000000089e+00 0.000000000000000000e+00 6.328124999999986105e-05 3.058593749999994910e-03 2.817557291666665797e-01 5.846208333333333673e-01 1.305015625000000568e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.854999999999999982e+00 0.000000000000000000e+00 5.525632812500002466e-05 2.772343359375001575e-03 2.776500880729166898e-01 5.859229245833333932e-01 1.335993876562499849e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.860000000000000098e+00 0.000000000000000000e+00 4.801999999999986889e-05 2.503899999999994672e-03 2.735494799999999005e-01 5.871465600000000951e-01 1.367520400000000469e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.864999999999999991e+00 0.000000000000000000e+00 4.151882812500000923e-05 2.252780859375000215e-03 2.694552630729166176e-01 5.882902745833333835e-01 1.399601626562499979e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.870000000000000107e+00 0.000000000000000000e+00 3.570124999999988455e-05 2.018493749999994945e-03 2.653688091666665527e-01 5.893525933333334521e-01 1.432244025000000698e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 3.051757812500000000e-05 1.800537109375000000e-03 2.612915039062500000e-01 5.903320312500000000e-01 1.465454101562500000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.880000000000000115e+00 0.000000000000000000e+00 2.591999999999990091e-05 1.598399999999995484e-03 2.572247466666665594e-01 5.912270933333333423e-01 1.499238400000000859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.885000000000000009e+00 0.000000000000000000e+00 2.186257812499999223e-05 1.411562109374999612e-03 2.531699505729166355e-01 5.920362745833334106e-01 1.533603501562500193e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.890000000000000124e+00 0.000000000000000000e+00 1.830124999999991562e-05 1.239493749999995851e-03 2.491285424999998832e-01 5.927580600000000866e-01 1.568556025000000798e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.895000000000000018e+00 0.000000000000000000e+00 1.519382812499998938e-05 1.081655859374999491e-03 2.451019630729166232e-01 5.933909245833333124e-01 1.604102626562499967e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.900000000000000133e+00 0.000000000000000000e+00 1.249999999999993453e-05 9.374999999999963874e-04 2.410916666666665376e-01 5.939333333333334242e-01 1.640250000000000874e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.905000000000000027e+00 0.000000000000000000e+00 1.018132812499998951e-05 8.064683593749993407e-04 2.370991214062500019e-01 5.943837412499999306e-01 1.677004876562500080e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.910000000000000142e+00 0.000000000000000000e+00 8.201249999999947948e-06 6.879937499999968110e-04 2.331258091666665866e-01 5.947405933333334005e-01 1.714374025000001134e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.915000000000000036e+00 0.000000000000000000e+00 6.525078124999988732e-06 5.814996093749992155e-04 2.291732255729166390e-01 5.950023245833334640e-01 1.752364251562500141e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.919999999999999929e+00 0.000000000000000000e+00 5.120000000000018742e-06 4.864000000000013061e-04 2.252428799999999787e-01 5.951673599999999231e-01 1.790982399999999364e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.925000000000000044e+00 0.000000000000000000e+00 3.955078124999991316e-06 4.020996093749993542e-04 2.213362955729165915e-01 5.952341145833333069e-01 1.830235351562500279e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.929999999999999938e+00 0.000000000000000000e+00 3.001250000000010440e-06 3.279937500000007999e-04 2.174550091666666851e-01 5.952009933333333169e-01 1.870130024999999696e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.935000000000000053e+00 0.000000000000000000e+00 2.231328124999992785e-06 2.634683593749993693e-04 2.136005714062499672e-01 5.950663912500000485e-01 1.910673376562500581e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.939999999999999947e+00 0.000000000000000000e+00 1.620000000000005877e-06 2.079000000000005540e-04 2.097745466666666725e-01 5.948286933333333248e-01 1.951872399999999563e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.945000000000000062e+00 0.000000000000000000e+00 1.143828124999994726e-06 1.606558593749994384e-04 2.059785130729166192e-01 5.944862745833333628e-01 1.993734126562500264e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.949999999999999956e+00 0.000000000000000000e+00 7.812500000000027903e-07 1.210937500000003244e-04 2.022140625000000136e-01 5.940374999999999961e-01 2.036265624999999690e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.955000000000000071e+00 0.000000000000000000e+00 5.125781249999967467e-07 8.856210937499957325e-05 1.984828005729165623e-01 5.934807245833333411e-01 2.079474001562500729e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.959999999999999964e+00 0.000000000000000000e+00 3.200000000000011714e-07 6.240000000000016150e-05 1.947863466666666654e-01 5.928142933333333531e-01 2.123366399999999932e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.965000000000000080e+00 0.000000000000000000e+00 1.875781249999982702e-07 4.193710937499971387e-05 1.911263339062499456e-01 5.920365412499999369e-01 2.167950001562500839e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.969999999999999973e+00 0.000000000000000000e+00 1.012500000000003673e-07 2.649375000000007139e-05 1.875044091666666912e-01 5.911457933333333914e-01 2.213232024999999825e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.975000000000000089e+00 0.000000000000000000e+00 4.882812499999930751e-08 1.538085937499983748e-05 1.839222330729166077e-01 5.901403645833334100e-01 2.259219726562500807e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.979999999999999982e+00 0.000000000000000000e+00 2.000000000000007321e-08 7.900000000000020924e-06 1.803814799999999829e-01 5.890185599999999688e-01 2.305920399999999704e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.985000000000000098e+00 0.000000000000000000e+00 6.328124999999834360e-09 3.343359374999934942e-06 1.768838380729165771e-01 5.877786745833333271e-01 2.353341376562501086e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.989999999999999991e+00 0.000000000000000000e+00 1.250000000000004576e-09 9.937500000000027674e-07 1.734310091666666775e-01 5.864189933333332494e-01 2.401490024999999862e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.995000000000000107e+00 0.000000000000000000e+00 7.812499999999333249e-11 1.246093749999920174e-07 1.700247089062499328e-01 5.849377912500000054e-01 2.450373751562501257e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.666666666666666574e-01 5.833333333333333703e-01 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.004999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.633582501041667134e-01 5.816046241145833573e-01 2.550366276562499035e-01 4.978124999999681816e-07 3.124999999999733300e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.010000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.600993349999998427e-01 5.797536524999999941e-01 2.601430425000001989e-01 3.965000000000273746e-06 5.000000000000461671e-09 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.015000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.568894251041665910e-01 5.777831366145833591e-01 2.653140901562500709e-01 1.332281250000033010e-05 2.531250000000083960e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.020000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.537280266666666562e-01 5.756957733333333271e-01 2.705446800000000374e-01 3.144000000000008523e-05 8.000000000000029284e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.024999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.506146484375000538e-01 5.734942382812500128e-01 2.758297851562498959e-01 6.113281249999935228e-05 1.953124999999972300e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.030000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.475488016666665070e-01 5.711811858333332159e-01 2.811644425000002223e-01 1.051650000000026023e-04 4.050000000000134336e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.035000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.445300001041665838e-01 5.687592491145833096e-01 2.865437526562500947e-01 1.662478125000019669e-04 7.503125000000121392e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.040000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.415577599999999769e-01 5.662310400000000188e-01 2.919628799999999802e-01 2.470400000000006705e-04 1.280000000000004685e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.044999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.386316001041666968e-01 5.635991491145833088e-01 2.974170526562498473e-01 3.501478124999983597e-04 2.050312499999986987e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.049999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357510416666667663e-01 5.608661458333334959e-01 3.029015624999997769e-01 4.781249999999949928e-04 3.124999999999955681e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.055000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.329156084374999158e-01 5.580345782812499156e-01 3.084117651562501838e-01 6.334728125000054768e-04 4.575312500000053444e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.060000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.301248266666666376e-01 5.551069733333333645e-01 3.139430800000000965e-01 8.186400000000022045e-04 6.480000000000023508e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.064999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.273782251041666869e-01 5.520858366145833251e-01 3.194909901562499321e-01 1.036022812499997345e-03 8.925312499999971138e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.069999999999999840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.246753350000000954e-01 5.489736525000001865e-01 3.250510424999998316e-01 1.287964999999991400e-03 1.200499999999988929e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.075000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.220156901041665604e-01 5.457728841145832455e-01 3.306188476562502143e-01 1.576757812500010660e-03 1.582031250000014822e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.080000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.193988266666666243e-01 5.424859733333332601e-01 3.361900800000000578e-01 1.904640000000004966e-03 2.048000000000007497e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.084999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.168242834375000094e-01 5.391153407812501186e-01 3.417604776562500057e-01 2.273797812499997115e-03 2.610031249999995493e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.089999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.142916016666667145e-01 5.356633858333335052e-01 3.473258424999998706e-01 2.686364999999987877e-03 3.280499999999979179e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.095000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.118003251041665702e-01 5.321324866145832333e-01 3.528820401562502429e-01 3.144422812500019104e-03 4.072531250000033075e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.100000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.093499999999999334e-01 5.285249999999999115e-01 3.584250000000001046e-01 3.650000000000009574e-03 5.000000000000017858e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.104999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.069401751041666598e-01 5.248432616145832785e-01 3.639507151562499376e-01 4.205072812499998508e-03 6.077531249999995752e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.109999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.045704016666667152e-01 5.210895858333335351e-01 3.694552424999998919e-01 4.811564999999984674e-03 7.320499999999966249e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.115000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.022402334374998972e-01 5.172662657812497899e-01 3.749347026562501739e-01 5.471347812500030466e-03 8.745031250000066011e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.120000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.994922666666661293e-02 5.133755733333332794e-01 3.803852800000001033e-01 6.186240000000016448e-03 1.036800000000003761e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.769694010416665741e-02 5.094197591145833703e-01 3.858032226562500000e-01 6.958007812500000000e-03 1.220703125000000000e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.129999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.548293500000004652e-02 5.054010525000001142e-01 3.911848424999999629e-01 7.788364999999981136e-03 1.428049999999995382e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.135000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.330677510416655884e-02 5.013216616145831361e-01 3.965265151562502033e-01 8.678972812500043016e-03 1.660753125000011482e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.140000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.116802666666661004e-02 4.971837733333332454e-01 4.018246800000001562e-01 9.631440000000024079e-03 1.920800000000006682e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.145000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.906625843749997606e-02 4.929895532812500480e-01 4.070758401562500350e-01 1.064732281250000377e-02 2.210253125000000987e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.149999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.700104166666668137e-02 4.887411458333333902e-01 4.122765624999999434e-01 1.172812499999998162e-02 2.531249999999994442e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.155000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.497195010416655481e-02 4.844406741145831918e-01 4.174234776562502636e-01 1.287529781250005764e-02 2.886003125000018632e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.160000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.297855999999992349e-02 4.800902399999998904e-01 4.225132800000001576e-01 1.409024000000003510e-02 3.276800000000011995e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.165000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.102045010416665527e-02 4.756919241145832755e-01 4.275427276562500101e-01 1.537429781250001029e-02 3.706003125000003327e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.169999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.909720166666668606e-02 4.712477858333333769e-01 4.325086424999998735e-01 1.672876499999997879e-02 4.176049999999992789e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.175000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.720839843749990883e-02 4.667598632812498538e-01 4.374079101562502458e-01 1.815488281250007829e-02 4.689453125000028885e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.180000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.535362666666661768e-02 4.622301733333332718e-01 4.422374800000001271e-01 1.965384000000004738e-02 5.248800000000018728e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.185000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.353247510416664745e-02 4.576607116145833265e-01 4.469943651562500175e-01 2.122677281250001657e-02 5.856753125000007222e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.189999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.174453500000002593e-02 4.530534525000000645e-01 4.516756424999999742e-01 2.287476499999998095e-02 6.516049999999993288e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.194999999999999840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.998940010416672408e-02 4.484103491145834952e-01 4.562784526562498888e-01 2.459884781249994240e-02 7.229503124999976486e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.826666666666661443e-02 4.437333333333330909e-01 4.608000000000000984e-01 2.640000000000006578e-02 8.000000000000028573e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.205000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.657593343749995674e-02 4.390243157812498964e-01 4.652375526562499974e-01 2.827914781250002660e-02 8.830503125000011607e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.209999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.491680166666667640e-02 4.342851858333334203e-01 4.695884424999999807e-01 3.023716499999998600e-02 9.724049999999993203e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.214999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.328887510416671136e-02 4.295178116145834668e-01 4.738500651562499444e-01 3.227487281249993845e-02 1.068375312499997114e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.220000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.169175999999992888e-02 4.247240399999998028e-01 4.780198800000001191e-01 3.439304000000008299e-02 1.171280000000004141e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.225000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.012506510416663896e-02 4.199056966145832126e-01 4.820954101562500704e-01 3.659238281250003916e-02 1.281445312500001984e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.229999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.858840166666666460e-02 4.150645858333333882e-01 4.860742424999999756e-01 3.887356499999999188e-02 1.399204999999999503e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.234999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.708138343750003563e-02 4.102024907812501509e-01 4.899540276562499574e-01 4.123719781249993860e-02 1.524900312499996623e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.560362666666660014e-02 4.053211733333331179e-01 4.937324800000001401e-01 4.368384000000010564e-02 1.658880000000006018e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.245000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.415475010416663515e-02 4.004223741145832571e-01 4.974073776562500937e-01 4.621399781250006000e-02 1.801500312500003238e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.273437500000000000e-02 3.955078125000000000e-01 5.009765625000000000e-01 4.882812500000000000e-02 1.953125000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.254999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.134212510416669151e-02 3.905791866145834623e-01 5.044379401562499865e-01 5.152662281249994342e-02 2.114125312499996485e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.260000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.997762666666660109e-02 3.856381733333331119e-01 5.077894800000001263e-01 5.430984000000012996e-02 2.284880000000008224e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.265000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.864050843749996578e-02 3.806864282812499334e-01 5.110292151562501051e-01 5.717807281250006368e-02 2.465775312500004517e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.270000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.733040166666666049e-02 3.757255858333332643e-01 5.141552424999998872e-01 6.013156500000000487e-02 2.657205000000000591e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.274999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.604694010416669064e-02 3.707572591145834595e-01 5.171657226562500487e-01 6.317050781249994307e-02 2.859570312499996447e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.280000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.478975999999994240e-02 3.657830399999998372e-01 5.200588800000002232e-01 6.629504000000015218e-02 3.073280000000010691e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.285000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.355850010416663365e-02 3.608044991145832325e-01 5.228330026562501009e-01 6.950524781250008721e-02 3.298750312500006374e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.290000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.235280166666666180e-02 3.558231858333332776e-01 5.254864424999999839e-01 7.280116500000002877e-02 3.536405000000001578e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.294999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.117230843750002006e-02 3.508406282812500665e-01 5.280176151562500086e-01 7.618277281249995203e-02 3.786675312499996563e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.300000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.001666666666659627e-02 3.458583333333330456e-01 5.304250000000000353e-01 7.965000000000017899e-02 4.050000000000014526e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.305000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.888552510416663083e-02 3.408777866145832336e-01 5.327071401562500919e-01 8.320272281250012947e-02 4.326825312500008798e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.310000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.777853499999998810e-02 3.359004524999998909e-01 5.348626424999999296e-01 8.684076500000002807e-02 4.617605000000002922e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.314999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.669535010416667686e-02 3.309277741145834062e-01 5.368901776562500228e-01 9.056389781249996052e-02 4.922800312499996112e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.319999999999999840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.563562666666669765e-02 3.259611733333335204e-01 5.387884799999999030e-01 9.437183999999987360e-02 5.242879999999989701e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.325000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.459902343749995945e-02 3.210020507812498813e-01 5.405563476562500469e-01 9.826425781250014424e-02 5.578320312500012305e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.330000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.358520166666664752e-02 3.160517858333332653e-01 5.421926425000000993e-01 1.022407650000000667e-01 5.929605000000005323e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.334999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.259382510416666823e-02 3.111117366145833563e-01 5.436962901562500949e-01 1.063009228124999761e-01 6.297225312499997278e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.339999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.162456000000002376e-02 3.061832400000001897e-01 5.450662800000000141e-01 1.104442399999998881e-01 6.681679999999988462e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.345000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.067707510416663522e-02 3.012676116145831529e-01 5.463016651562501158e-01 1.146701728125001651e-01 7.083475312500015983e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.350000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.975104166666664787e-02 2.963661458333332055e-01 5.474015624999999385e-01 1.189781250000000734e-01 7.503125000000007185e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.354999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.884613343750000447e-02 2.914801157812500487e-01 5.483651526562500766e-01 1.233674478124999752e-01 7.941150312499999087e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.359999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.796202666666668807e-02 2.866107733333335128e-01 5.491916800000000709e-01 1.278374399999998856e-01 8.398079999999988332e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.365000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.709840010416663184e-02 2.817593491145831686e-01 5.498804526562500739e-01 1.323873478125002223e-01 8.874450312500019658e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.370000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.625493499999997926e-02 2.769270524999998817e-01 5.504308424999999616e-01 1.370163650000000843e-01 9.370805000000011556e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.543131510416666435e-02 2.721150716145833703e-01 5.508422851562500000e-01 1.417236328125000000e-01 9.887695312500000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.379999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.462722666666668225e-02 2.673245733333334262e-01 5.511142800000000674e-01 1.465082399999999008e-01 1.042567999999998926e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.385000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.384235843749996087e-02 2.625567032812497481e-01 5.512463901562499879e-01 1.513692228125002037e-01 1.098532531250002650e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.390000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.307640166666664883e-02 2.578125858333332188e-01 5.512382424999999753e-01 1.563055650000001184e-01 1.156720500000001442e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.395000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.232905010416666447e-02 2.530933241145832957e-01 5.510895276562499667e-01 1.613161978125000340e-01 1.217190031250000269e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.399999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.160000000000000808e-02 2.484000000000000652e-01 5.507999999999999563e-01 1.663999999999999091e-01 1.279999999999998847e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.405000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.088895010416663006e-02 2.437336741145831043e-01 5.503694776562499946e-01 1.715557978125002436e-01 1.345210031250003262e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.410000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.019560166666664602e-02 2.390953858333332294e-01 5.497978425000000779e-01 1.767823650000001634e-01 1.412880500000001857e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.415000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.951965843749999333e-02 2.344861532812499705e-01 5.490850401562499261e-01 1.820784228125000570e-01 1.483072531250000450e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.419999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.886082666666667393e-02 2.299069733333333754e-01 5.482310799999999817e-01 1.874426399999999104e-01 1.555847999999998912e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.425000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.821881510416662950e-02 2.253588216145830658e-01 5.472360351562499670e-01 1.928736328125003063e-01 1.631269531250004179e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.430000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.759333499999997732e-02 2.208426524999998475e-01 5.461000424999999936e-01 1.983699650000002035e-01 1.709400500000002668e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.435000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.698410010416665644e-02 2.163593991145832951e-01 5.448233026562500081e-01 2.039301478125000733e-01 1.790305031250000872e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.439999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.639082666666667049e-02 2.119099733333333624e-01 5.434060800000000135e-01 2.095526399999999567e-01 1.874047999999998992e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.444999999999999840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.581323343750001831e-02 2.074952657812501322e-01 5.418487026562500697e-01 2.152358478124998253e-01 1.960695031249997181e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.450000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.525104166666664714e-02 2.031161458333332059e-01 5.401515624999999599e-01 2.209781250000001918e-01 2.050312500000003174e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.455000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.470397510416665901e-02 1.987734616145832856e-01 5.383151151562499681e-01 2.267777728125000558e-01 2.142967531250001417e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.459999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.417176000000000199e-02 1.944680400000000364e-01 5.363398799999999911e-01 2.326330399999999576e-01 2.238727999999999205e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.464999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.365412510416668009e-02 1.902006866145834474e-01 5.342264401562500931e-01 2.385421228124998405e-01 2.337662531249996845e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.470000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.315080166666664739e-02 1.859721858333331646e-01 5.319754424999998399e-01 2.445031650000002443e-01 2.439840500000003964e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.475000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.266152343749999201e-02 1.817833007812499346e-01 5.295875976562499643e-01 2.505142578125001407e-01 2.545332031250001695e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.479999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.218602666666666716e-02 1.776347733333333290e-01 5.270636799999999234e-01 2.565734399999999860e-01 2.654207999999999915e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.484999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.172405010416667850e-02 1.735273241145834366e-01 5.244045276562501190e-01 2.626786978124998617e-01 2.766540031249997006e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.490000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.127533499999998010e-02 1.694616524999998375e-01 5.216110424999997885e-01 2.688279650000002796e-01 2.882400500000005181e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.495000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.083962510416665477e-02 1.654384366145832397e-01 5.186841901562500023e-01 2.750191228125001275e-01 3.001862531250002603e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041666666666666609e-02 1.614583333333333426e-01 5.156250000000000000e-01 2.812500000000000000e-01 3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.504999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000620843750000752e-02 1.575219782812500857e-01 5.124345651562500770e-01 2.875183728124998672e-01 3.251887531249996605e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.510000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.608001666666648663e-03 1.536299858333331492e-01 5.091140424999998082e-01 2.938219650000002958e-01 3.382600500000006172e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.515000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.221800104166656686e-03 1.497829491145832304e-01 5.056646526562499355e-01 3.001584478125001176e-01 3.517215031250003898e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.520000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.847359999999998559e-03 1.459814399999999901e-01 5.020876800000000362e-01 3.065254400000000379e-01 3.655808000000000668e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.524999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.484440104166672894e-03 1.422260091145833849e-01 4.983844726562500771e-01 3.129205078124999151e-01 3.798457031249997257e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.530000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.132801666666647500e-03 1.385171858333331674e-01 4.945564424999998043e-01 3.193411650000003155e-01 3.945240500000007228e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.535000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.792208437499989482e-03 1.348554782812498853e-01 4.906050651562499088e-01 3.257848728125001259e-01 4.096237531250004199e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.540000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.462426666666664016e-03 1.312413733333332999e-01 4.865318799999999166e-01 3.322490400000000510e-01 4.251528000000000945e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.544999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.143225104166669656e-03 1.276753366145833846e-01 4.823384901562500771e-01 3.387310228124998934e-01 4.411192531249998050e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.550000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.834374999999984560e-03 1.241578124999998256e-01 4.780265624999997520e-01 3.452281250000003299e-01 4.575312500000008192e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.555000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.535650104166656690e-03 1.206892241145832295e-01 4.735978276562498035e-01 3.517375978125001912e-01 4.743970031250005492e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.246826666666663308e-03 1.172699733333333050e-01 4.690540799999999289e-01 3.582566400000000151e-01 4.917248000000001840e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.564999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.967683437500002908e-03 1.139004407812500286e-01 4.643971776562500486e-01 3.647823978124999367e-01 5.095230031249997626e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.569999999999999840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.698001666666674403e-03 1.105809858333334506e-01 4.596290425000001401e-01 3.713119649999997440e-01 5.278000499999993544e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.575000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.437565104166658045e-03 1.073119466145832229e-01 4.547516601562497929e-01 3.778423828125002659e-01 5.465644531250007238e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.580000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.186159999999995218e-03 1.040936399999999457e-01 4.497670799999998748e-01 3.843706400000000967e-01 5.658248000000002526e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.584999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.943575104166667879e-03 1.009263616145833486e-01 4.446774151562500332e-01 3.908936728124999815e-01 5.855897531249998345e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.589999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.709601666666673146e-03 9.781038583333341585e-02 4.394848425000001391e-01 3.974083649999998746e-01 6.058680499999994501e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.595000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.484033437499990345e-03 9.474596578124987178e-02 4.341916026562497866e-01 4.039115478125002712e-01 6.266685031250009141e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.266666666666663402e-03 9.173333333333327788e-02 4.287999999999999590e-01 4.104000000000000981e-01 6.480000000000003813e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.604999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.057300104166667275e-03 8.877269911458335327e-02 4.233124026562500308e-01 4.168704478124999890e-01 6.698715031249999341e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.609999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.855735000000004662e-03 8.586425250000007114e-02 4.177312425000001550e-01 4.233195649999998422e-01 6.922920499999994648e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.615000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.661775104166657864e-03 8.300816161458321463e-02 4.120590151562497638e-01 4.297439728125002634e-01 7.152707531250009076e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.620000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.475226666666662509e-03 8.020457333333327887e-02 4.062982799999999006e-01 4.361402400000001789e-01 7.388168000000004676e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.295898437500000000e-03 7.745361328125000000e-02 4.004516601562500000e-01 4.425048828125000000e-01 7.629394531250000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.629999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.123601666666670374e-03 7.475538583333339593e-02 3.945218425000001083e-01 4.488343649999998464e-01 7.876480499999993778e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.635000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.958150104166659342e-03 7.210997411458321127e-02 3.885115776562497736e-01 4.551250978125003233e-01 8.129520031250010714e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.640000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.799359999999996400e-03 6.951743999999993040e-02 3.824236799999998215e-01 4.613734400000001346e-01 8.388608000000007114e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.645000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.647050104166666362e-03 6.697782411458333418e-02 3.762610276562500244e-01 4.675756978125000796e-01 8.653840031250001341e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.649999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.501041666666669206e-03 6.449114583333337425e-02 3.700265625000001557e-01 4.737281249999999444e-01 8.925312499999996096e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.655000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.361158437499992751e-03 6.205740328124988159e-02 3.637232901562496568e-01 4.798269228125002783e-01 9.203122531250014504e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.660000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.227226666666662965e-03 5.967657333333327430e-02 3.573542799999998576e-01 4.858682400000002288e-01 9.487368000000008517e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.665000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.099075104166665470e-03 5.734861161458331552e-02 3.509226651562499799e-01 4.918481728125000396e-01 9.778147531250000468e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.669999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.976535000000001485e-03 5.507345250000003634e-02 3.444316425000001347e-01 4.977627649999999404e-01 1.007556049999999565e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.675000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.859440104166660505e-03 5.285100911458322226e-02 3.378844726562496570e-01 5.036080078125002579e-01 1.037970703125001559e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.680000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.747626666666663017e-03 5.068117333333326674e-02 3.312844799999997702e-01 5.093798400000001392e-01 1.069068800000000929e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.685000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.640933437499998704e-03 4.856381578124997767e-02 3.246350526562498673e-01 5.150741478125000494e-01 1.100860503125000306e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.689999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.539201666666667641e-03 4.649878583333334758e-02 3.179396425000000637e-01 5.206867649999998848e-01 1.133356049999999643e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.694999999999999840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.442275104166669455e-03 4.448591161458340104e-02 3.112017651562501985e-01 5.262134728124998606e-01 1.166565753124998994e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.700000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.349999999999996819e-03 4.252499999999993785e-02 3.044249999999997791e-01 5.316500000000001780e-01 1.200500000000001150e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.705000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.262225104166665376e-03 4.061583661458330330e-02 2.976129901562498681e-01 5.369920228125001360e-01 1.235169253125000532e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.709999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.178801666666667121e-03 3.875818583333334733e-02 2.907694425000000304e-01 5.422351650000000189e-01 1.270584049999999854e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.714999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.099583437500002052e-03 3.695179078125004901e-02 2.838981276562501654e-01 5.473749978124998750e-01 1.306755003124998871e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.720000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.024426666666663870e-03 3.519637333333326679e-02 2.770028799999997293e-01 5.524070400000001824e-01 1.343692800000001464e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.725000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.531901041666654461e-04 3.349163411458330741e-02 2.700875976562499003e-01 5.573267578125000732e-01 1.381408203125000789e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.729999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.857350000000001247e-04 3.183725249999999618e-02 2.631562425000000260e-01 5.621295649999998867e-01 1.419912049999999815e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.219251041666681724e-04 3.023288661458337079e-02 2.562128401562501212e-01 5.668108228124999481e-01 1.459215253124999112e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.740000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.616266666666640954e-04 2.867817333333326502e-02 2.492614799999997299e-01 5.713658400000002358e-01 1.499328800000001849e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.745000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.047084374999987560e-04 2.717272828124996792e-02 2.423063151562498407e-01 5.757898728125001586e-01 1.540263753125001023e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.510416666666666305e-04 2.571614583333333218e-02 2.353515625000000000e-01 5.800781250000000000e-01 1.582031250000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.754999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.005001041666677098e-04 2.430799911458336390e-02 2.284015026562501438e-01 5.842257478124999182e-01 1.624642503124999193e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.760000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.529599999999978499e-04 2.294783999999993815e-02 2.214604799999996543e-01 5.882278400000000573e-01 1.668108800000001890e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.765000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.083001041666654687e-04 2.163519911458330197e-02 2.145329026562498020e-01 5.920794478125001037e-01 1.712441503125001208e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.770000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.664016666666665010e-04 2.036958583333332851e-02 2.076232424999999437e-01 5.957755649999999514e-01 1.757652050000000077e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.774999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.271484375000006613e-04 1.915048828125002350e-02 2.007360351562501311e-01 5.993111328125000359e-01 1.803751953124999308e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.780000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.904266666666648847e-04 1.797737333333327553e-02 1.938758799999996674e-01 6.026810400000002232e-01 1.850752800000002307e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.785000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.561251041666656865e-04 1.684968661458330352e-02 1.870474401562498001e-01 6.058801228125000327e-01 1.898666253125001202e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.790000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.241349999999997011e-04 1.576685249999999414e-02 1.802554424999999738e-01 6.089031650000000795e-01 1.947504050000000431e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.794999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.943501041666670716e-04 1.472827411458334755e-02 1.735046776562500781e-01 6.117448978124999659e-01 1.997278003124998980e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.666666666666652158e-04 1.373333333333328146e-02 1.667999999999996430e-01 6.144000000000001682e-01 2.048000000000002874e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.805000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.409834374999992343e-04 1.278139078124996934e-02 1.601463276562497540e-01 6.168630978125000386e-01 2.099682003125001861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.810000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.172016666666664068e-04 1.187178583333332177e-02 1.535486424999998878e-01 6.191287649999999143e-01 2.152336050000000778e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.814999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.952251041666668984e-04 1.100383661458334203e-02 1.470119901562500497e-01 6.211915228125000077e-01 2.205974253124999562e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.819999999999999840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.749600000000006423e-04 1.017684000000002725e-02 1.405414800000002185e-01 6.230458400000000729e-01 2.260608799999998531e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.825000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.563151041666660393e-04 9.390071614583305956e-03 1.341422851562497631e-01 6.246861328124999613e-01 2.316251953125001706e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.830000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.392016666666664353e-04 8.642785833333322537e-03 1.278196424999999137e-01 6.261067650000000651e-01 2.372916050000000721e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.834999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.235334375000000928e-04 7.934215781250005331e-03 1.215788526562500693e-01 6.273020478125000965e-01 2.430613503124999797e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.839999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.092266666666670484e-04 7.263573333333352838e-03 1.154252800000001855e-01 6.282662399999999758e-01 2.489356799999998260e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.845000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.620010416666617190e-05 6.630049114583308825e-03 1.093643526562497748e-01 6.289935478125000534e-01 2.549158503125002473e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.850000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.437499999999980118e-05 6.032812499999989572e-03 1.034015624999999050e-01 6.294781249999998884e-01 2.610031250000001135e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.854999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.367510416666669503e-05 5.471011614583335195e-03 9.754246515625000780e-02 6.297140728124999143e-01 2.671987753124999698e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.859999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.402666666666688487e-05 4.943773333333345565e-03 9.179268000000014027e-02 6.296954399999999952e-01 2.735040799999998717e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.865000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.535843749999964865e-05 4.450203281249979700e-03 8.615789015624976399e-02 6.294162228124999814e-01 2.799203253125002733e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.870000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.760166666666650596e-05 3.989385833333324027e-03 8.064384249999988208e-02 6.288703650000000422e-01 2.864488050000001396e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.069010416666666441e-05 3.560384114583333478e-03 7.525634765625000000e-02 6.280517578125000000e-01 2.930908203125000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.879999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.456000000000012312e-05 3.162240000000007996e-03 7.000128000000011008e-02 6.269542400000001070e-01 2.998476799999998388e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.885000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.915010416666642931e-05 2.793974114583317077e-03 6.488457765624976170e-02 6.255715978124999355e-01 3.067207003125003162e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.890000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.440166666666655529e-05 2.454585833333324668e-03 5.991224249999987234e-02 6.238975649999999318e-01 3.137112050000001595e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.895000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.025843749999998132e-05 2.143053281249998783e-03 5.509034015624997976e-02 6.219258228124999732e-01 3.208205253124999934e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.899999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.666666666666672506e-05 1.858333333333337918e-03 5.042500000000008087e-02 6.196500000000000341e-01 3.280499999999998417e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.905000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.357510416666652337e-05 1.599361614583321182e-03 4.592241515624978510e-02 6.170636728124998527e-01 3.354009753125004045e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.910000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.093499999999993003e-05 1.365052499999993944e-03 4.158884249999988264e-02 6.141603649999998193e-01 3.428748050000002268e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.915000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.700104166666652208e-06 1.154299114583331879e-03 3.743060265624997135e-02 6.109335478124999774e-01 3.504728503125000283e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.919999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.826666666666690526e-06 9.659733333333358303e-04 3.345408000000005266e-02 6.073766400000000232e-01 3.581964799999998728e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.925000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.273437499999924893e-06 7.989257812499916999e-04 2.966572265624980304e-02 6.034830078124998609e-01 3.660470703125004444e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.930000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.001666666666629483e-06 6.519858333333288826e-04 2.607204249999988885e-02 5.992459649999998250e-01 3.740260050000002723e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.935000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.975104166666656623e-06 5.239616145833320138e-04 2.267961515624996455e-02 5.946587728124999028e-01 3.821346753125001161e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.939999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.160000000000007695e-06 4.136400000000010880e-04 1.949508000000003266e-02 5.897146400000000677e-01 3.903744799999999127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.944999999999999840e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.525104166666684270e-06 3.197866145833360633e-04 1.652514015625008992e-02 5.844067228125001678e-01 3.987468253124997752e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.950000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041666666666651894e-06 2.411458333333307900e-04 1.377656249999990520e-02 5.787281249999998156e-01 4.072531250000002712e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.955000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.834374999999956270e-07 1.764407812499991666e-04 1.125617765624996672e-02 5.726718978124998305e-01 4.158948003125001458e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.959999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.266666666666681579e-07 1.243733333333336423e-04 8.970880000000014398e-03 5.662310400000000188e-01 4.246732799999999863e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.964999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.501041666666706954e-07 8.362411458333434127e-05 6.927627656250054736e-03 5.593984978125001728e-01 4.335900003124997792e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.970000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.349999999999964575e-07 5.285249999999897262e-05 5.133442499999934031e-03 5.521671649999997378e-01 4.426464050000004091e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.975000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.510416666666574334e-08 3.069661458333300868e-05 3.595410156249974603e-03 5.445298828124999213e-01 4.518439453125001615e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.979999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.666666666666675987e-08 1.577333333333337770e-05 2.320680000000004215e-03 5.364794400000000296e-01 4.611840799999999407e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.984999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.437500000000279867e-09 6.678281250000165632e-06 1.316465156250021772e-03 5.280085728125002431e-01 4.706682753124997731e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.990000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.666666666666524426e-09 1.985833333333206465e-06 5.900424999999750574e-04 5.191099649999995069e-01 4.802980050000004164e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.995000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041666666666577767e-10 2.491145833333174045e-07 1.487526562499936794e-04 5.097762478124997498e-01 4.900747503125002513e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01 5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.004999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.900747503125002513e-01 5.097762478124997498e-01 1.485037499999936940e-04 4.974999999999682376e-07 6.249999999999466599e-10 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.010000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.802980049999995837e-01 5.191099650000003951e-01 5.880600000000268382e-04 3.960000000000272947e-06 1.000000000000092334e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.015000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.706682753124997731e-01 5.280085728125002431e-01 1.309803750000021298e-03 1.329750000000032966e-05 5.062500000000167920e-08 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.020000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.611840799999999407e-01 5.364794400000000296e-01 2.304960000000004332e-03 3.136000000000008599e-05 1.600000000000005857e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.024999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.518439453125001615e-01 5.445298828124999213e-01 3.564843749999975150e-03 6.093749999999935346e-05 3.906249999999944601e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.030000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.426464049999995209e-01 5.521671650000004039e-01 5.080860000000081943e-03 1.047600000000025816e-04 8.100000000000268672e-07 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.035000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.335900003124997792e-01 5.593984978125001728e-01 6.844503750000053427e-03 1.654975000000019777e-04 1.500625000000024278e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.040000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.246732799999999863e-01 5.662310400000000188e-01 8.847360000000014171e-03 2.457600000000006828e-04 2.560000000000009371e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.044999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.158948003125001458e-01 5.726718978124998305e-01 1.108110374999996678e-02 3.480974999999983930e-04 4.100624999999973974e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.050000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.072531249999995495e-01 5.787281250000003707e-01 1.353750000000013623e-02 4.750000000000074258e-04 6.250000000000132437e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.055000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.987468253124997752e-01 5.844067228125001678e-01 1.620840375000008604e-02 6.288975000000053810e-04 9.150625000000106888e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.060000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.903744799999999127e-01 5.897146400000000677e-01 1.908576000000003492e-02 8.121600000000021987e-04 1.296000000000004702e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.064999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.821346753125001161e-01 5.946587728124999028e-01 2.216160374999996685e-02 1.027097499999997388e-03 1.785062499999994228e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.070000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.740260049999994951e-01 5.992459650000002691e-01 2.542806000000018968e-02 1.275960000000015207e-03 2.401000000000038845e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.075000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.660470703124997227e-01 6.034830078125001940e-01 2.887734375000012427e-02 1.560937500000010667e-03 3.164062500000029644e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.080000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.581964799999998728e-01 6.073766400000000232e-01 3.250176000000005311e-02 1.884160000000004945e-03 4.096000000000014993e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.084999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.504728503125000283e-01 6.109335478124999774e-01 3.629370374999997539e-02 2.247697499999997024e-03 5.220062499999990986e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.089999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.428748050000002268e-01 6.141603649999998193e-01 4.024565999999988458e-02 2.653559999999987977e-03 6.560999999999958358e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.095000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.354009753124997384e-01 6.170636728125000747e-01 4.435020375000016390e-02 3.103697500000018698e-03 8.145062500000066149e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.100000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.280499999999998417e-01 6.196500000000000341e-01 4.860000000000007370e-02 3.600000000000009442e-03 1.000000000000003572e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.104999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.208205253124999934e-01 6.219258228124999732e-01 5.298780374999997878e-02 4.144297499999997914e-03 1.215506249999999150e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.109999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.137112050000001595e-01 6.238975649999999318e-01 5.750645999999988434e-02 4.738359999999984876e-03 1.464099999999993250e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.115000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.067207003124997056e-01 6.255715978125000465e-01 6.214890375000020617e-02 5.383897500000029562e-03 1.749006250000013202e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.120000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.998476799999998388e-01 6.269542400000001070e-01 6.690816000000010533e-02 6.082560000000015489e-03 2.073600000000007523e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.930908203125000000e-01 6.280517578125000000e-01 7.177734375000000000e-02 6.835937500000000000e-03 2.441406250000000000e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.129999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.864488050000001396e-01 6.288703650000000422e-01 7.674965999999988631e-02 7.645559999999981815e-03 2.856099999999990764e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.135000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.799203253124997182e-01 6.294162228124999814e-01 8.181840375000024035e-02 8.512897500000041542e-03 3.321506250000022965e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.140000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.735040799999998717e-01 6.296954399999999952e-01 8.697696000000013083e-02 9.439360000000023357e-03 3.841600000000013363e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.145000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.671987753124999698e-01 6.297140728124999143e-01 9.221880375000002239e-02 1.042629750000000251e-02 4.420506250000001973e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.149999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.610031250000001135e-01 6.294781249999998884e-01 9.753749999999991593e-02 1.147499999999998174e-02 5.062499999999988884e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.155000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.549158503124996922e-01 6.289935478124999424e-01 1.029267037500002646e-01 1.258669750000005610e-02 5.772006250000037263e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.160000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.489356799999998260e-01 6.282662399999999758e-01 1.083801600000001697e-01 1.376256000000003477e-02 6.553600000000023990e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.165000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.430613503124999797e-01 6.273020478125000965e-01 1.138917037500000451e-01 1.500369750000001001e-02 7.412006250000006654e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.169999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.372916050000000721e-01 6.261067650000000651e-01 1.194552599999999104e-01 1.631115999999998081e-02 8.352099999999985577e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.175000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.316251953124997265e-01 6.246861328124999613e-01 1.250648437500002930e-01 1.768593750000007486e-02 9.378906250000057770e-04 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.180000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.260608799999998531e-01 6.230458400000000729e-01 1.307145600000001739e-01 1.912896000000004898e-02 1.049760000000003746e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.185000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.205974253124999562e-01 6.211915228125000077e-01 1.363986037500000414e-01 2.064109750000001769e-02 1.171350625000001444e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.189999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.152336050000000778e-01 6.191287649999999143e-01 1.421112599999999060e-01 2.222315999999998487e-02 1.303209999999998658e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.195000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.099682003124997143e-01 6.168630978124998165e-01 1.478469037500003413e-01 2.387589750000010044e-02 1.445900625000008525e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.047999999999998155e-01 6.143999999999999462e-01 1.536000000000001808e-01 2.560000000000006021e-02 1.600000000000005715e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.205000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.997278003124998980e-01 6.117448978124999659e-01 1.593651037500000700e-01 2.739609750000002522e-02 1.766100625000002321e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.209999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.947504050000000431e-01 6.089031650000000795e-01 1.651368599999999964e-01 2.926475999999998689e-02 1.944809999999998641e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.214999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.898666253125001202e-01 6.058801228125000327e-01 1.709100037499998170e-01 3.120649749999994393e-02 2.136750624999994227e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.220000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.850752799999998144e-01 6.026810399999998902e-01 1.766793600000002018e-01 3.322176000000007928e-02 2.342560000000008281e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.225000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.803751953124999308e-01 5.993111328125000359e-01 1.824398437500001080e-01 3.531093750000003501e-02 2.562890625000003968e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.229999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.757652050000000077e-01 5.957755649999999514e-01 1.881864599999999443e-01 3.747435999999999129e-02 2.798409999999999006e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.234999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.712441503125001208e-01 5.920794478125001037e-01 1.939143037499998501e-01 3.971229749999994479e-02 3.049800624999993246e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.240000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.668108799999998282e-01 5.882278399999998353e-01 1.996185600000002502e-01 4.202496000000010418e-02 3.317760000000012036e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.245000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.624642503124999193e-01 5.842257478124999182e-01 2.052945037500001346e-01 4.441249750000005048e-02 3.603000625000006476e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.582031250000000000e-01 5.800781250000000000e-01 2.109375000000000000e-01 4.687500000000000000e-02 3.906250000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.254999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.540263753125001023e-01 5.757898728125001586e-01 2.165430037499999072e-01 4.941249749999994390e-02 4.228250624999992970e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.260000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.499328799999997963e-01 5.713658399999996806e-01 2.221065600000002305e-01 5.202496000000012000e-02 4.569760000000016448e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.265000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.459215253124999112e-01 5.668108228124999481e-01 2.276238037500001310e-01 5.471229750000006220e-02 4.931550625000009035e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.270000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.419912049999999815e-01 5.621295649999998867e-01 2.330904599999999993e-01 5.747436000000000211e-02 5.314410000000001182e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.274999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.381408203125000789e-01 5.573267578125000732e-01 2.385023437499999011e-01 6.031093749999995313e-02 5.719140624999992893e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.280000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.343692799999998133e-01 5.524070399999997383e-01 2.438553600000002430e-01 6.322176000000014062e-02 6.146560000000021382e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.285000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.306755003124998871e-01 5.473749978124998750e-01 2.491455037500001357e-01 6.620649750000008604e-02 6.597500625000012747e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.290000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.270584049999999854e-01 5.422351650000000189e-01 2.543688600000000299e-01 6.926476000000002242e-02 7.072810000000003157e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.294999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.235169253125000532e-01 5.369920228125001360e-01 2.595216037499999406e-01 7.239609749999995070e-02 7.573350624999993126e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.300000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.200499999999998096e-01 5.316499999999997339e-01 2.646000000000002794e-01 7.560000000000016707e-02 8.100000000000029052e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.305000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.166565753124998994e-01 5.262134728124998606e-01 2.696004037500001616e-01 7.887589750000011113e-02 8.653650625000017596e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.310000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.133356049999999643e-01 5.206867649999998848e-01 2.745192600000000427e-01 8.222316000000003122e-02 9.235210000000005845e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.314999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.100860503125000306e-01 5.150741478125000494e-01 2.793531037499998870e-01 8.564109749999995747e-02 9.845600624999992223e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.320000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.069068799999998154e-01 5.093798399999996951e-01 2.840985600000002775e-01 8.912896000000020136e-02 1.048576000000003838e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.325000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.037970703124998922e-01 5.036080078124998138e-01 2.887523437500001400e-01 9.268593750000013454e-02 1.115664062500002461e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.330000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.007556049999999565e-01 4.977627649999999404e-01 2.933112600000000736e-01 9.631116000000006228e-02 1.185921000000001065e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.334999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.778147531250000468e-02 4.918481728125000396e-01 2.977722037500000196e-01 1.000036974999999884e-01 1.259445062499999456e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.339999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.487368000000008517e-02 4.858682400000002288e-01 3.021321599999998719e-01 1.037625599999998927e-01 1.336335999999997692e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.345000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.203122531249990912e-02 4.798269228124997787e-01 3.063882037500001987e-01 1.075866975000001613e-01 1.416695062500003197e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.350000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.925312499999996096e-02 4.737281249999999444e-01 3.105375000000001329e-01 1.114750000000000602e-01 1.500625000000001437e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.354999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.653840031250001341e-02 4.675756978125000796e-01 3.145773037499999814e-01 1.154262974999999830e-01 1.588230062499999817e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.359999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.388608000000007114e-02 4.613734400000001346e-01 3.185049599999998926e-01 1.194393599999999112e-01 1.679615999999997666e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.365000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.129520031249989898e-02 4.551250978124997681e-01 3.223179037500001343e-01 1.235128975000001905e-01 1.774890062500003932e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.370000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.876480499999993778e-02 4.488343649999998464e-01 3.260136600000000939e-01 1.276455600000001023e-01 1.874161000000002311e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.629394531250000000e-02 4.425048828125000000e-01 3.295898437500000000e-01 1.318359375000000000e-01 1.977539062500000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.379999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.388168000000004676e-02 4.361402400000001789e-01 3.330441599999999225e-01 1.360825599999999080e-01 2.085135999999997852e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.385000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.152707531249989648e-02 4.297439728124997083e-01 3.363744037500001616e-01 1.403838975000001876e-01 2.197065062500005300e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.390000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.922920499999994648e-02 4.233195649999998422e-01 3.395784600000000819e-01 1.447383600000001214e-01 2.313441000000002884e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.395000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.698715031249999341e-02 4.168704478124999890e-01 3.426543037500000000e-01 1.491442975000000226e-01 2.434380062500000538e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.399999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.480000000000003813e-02 4.104000000000000981e-01 3.455999999999999628e-01 1.535999999999999310e-01 2.559999999999997694e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.405000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.266685031249989712e-02 4.039115478124997161e-01 3.484137037500001366e-01 1.581036975000002232e-01 2.690420062500006523e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.410000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.058680499999994501e-02 3.974083649999998746e-01 3.510936600000000851e-01 1.626535600000001414e-01 2.825761000000003714e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.415000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.855897531249998345e-02 3.908936728124999815e-01 3.536382037499999909e-01 1.672476975000000421e-01 2.966145062500000901e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.419999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.658248000000002526e-02 3.843706400000000967e-01 3.560457599999999889e-01 1.718841599999999248e-01 3.111695999999997825e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.425000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.465644531249989196e-02 3.778423828124996553e-01 3.583148437500001116e-01 1.765609375000002645e-01 3.262539062500008358e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.430000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.278000499999993544e-02 3.713119649999997440e-01 3.604440600000000661e-01 1.812759600000001525e-01 3.418801000000005336e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.435000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.095230031249997626e-02 3.647823978124999367e-01 3.624321037500000120e-01 1.860270975000000715e-01 3.580610062500001745e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.439999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.917248000000001840e-02 3.582566400000000151e-01 3.642777600000000060e-01 1.908121599999999529e-01 3.748095999999997985e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.445000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.743970031249990227e-02 3.517375978124995806e-01 3.659799037500000018e-01 1.956288975000002872e-01 3.921390062500010321e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.450000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.575312499999994315e-02 3.452281249999997748e-01 3.675375000000000725e-01 2.004750000000001808e-01 4.100625000000006348e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.455000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.411192531249998050e-02 3.387310228124998934e-01 3.689496037500000214e-01 2.053480975000000486e-01 4.285935062500002835e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.459999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.251528000000000945e-02 3.322490400000000510e-01 3.702153599999999933e-01 2.102457599999999760e-01 4.477455999999998409e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.464999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.096237531250004199e-02 3.257848728125001259e-01 3.713340037499999746e-01 2.151654974999998582e-01 4.675325062499993689e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.470000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.945240499999994044e-02 3.193411649999997604e-01 3.723048600000000707e-01 2.201047600000001769e-01 4.879681000000007929e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.475000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.798457031249997257e-02 3.129205078124999151e-01 3.731273437500000068e-01 2.250609375000001133e-01 5.090664062500003390e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.479999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.655808000000000668e-02 3.065254400000000379e-01 3.738009599999999599e-01 2.300313599999999903e-01 5.308415999999999829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.484999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.517215031250003898e-02 3.001584478125001176e-01 3.743253037499999492e-01 2.350132974999998847e-01 5.533080062499994012e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.490000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.382600499999994376e-02 2.938219649999997407e-01 3.747000600000000015e-01 2.400039600000002105e-01 5.764801000000010361e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.495000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.251887531249996605e-02 2.875183728124998672e-01 3.749250037500000410e-01 2.450004975000001084e-01 6.003725062500005205e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.125000000000000000e-02 2.812500000000000000e-01 3.750000000000000000e-01 2.500000000000000000e-01 6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.504999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.001862531250002603e-02 2.750191228125001275e-01 3.749250037500000410e-01 2.549994974999998942e-01 6.503775062499993209e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.510000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.882400499999994772e-02 2.688279649999997245e-01 3.747000600000000015e-01 2.599959600000002480e-01 6.765201000000012344e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.766540031249997006e-02 2.626786978124998617e-01 3.743253037499999492e-01 2.649862975000001342e-01 7.034430062500007796e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.520000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.654207999999999915e-02 2.565734399999999860e-01 3.738009599999999599e-01 2.699673599999999896e-01 7.311616000000001336e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.524999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.545332031250001695e-02 2.505142578125001407e-01 3.731273437500000068e-01 2.749359374999999495e-01 7.596914062499994513e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.530000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.439840499999994597e-02 2.445031649999996892e-01 3.723048599999999597e-01 2.798887600000002362e-01 7.890481000000014455e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.535000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.337662531249996845e-02 2.385421228124998405e-01 3.713340037499999746e-01 2.848224975000001047e-01 8.192475062500008398e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.540000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.238727999999999205e-02 2.326330399999999576e-01 3.702153599999999933e-01 2.897337600000000069e-01 8.503056000000001891e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.544999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.142967531250001417e-02 2.267777728125000558e-01 3.689496037500000214e-01 2.946190974999999268e-01 8.822385062499996100e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.550000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.050312499999995194e-02 2.209781249999996922e-01 3.675374999999999615e-01 2.994750000000002688e-01 9.150625000000016385e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.555000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.960695031249997181e-02 2.152358478124998253e-01 3.659799037499998908e-01 3.042978975000001363e-01 9.487940062500010985e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.560000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.874047999999998992e-02 2.095526399999999567e-01 3.642777600000000060e-01 3.090841600000000522e-01 9.834496000000003679e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.564999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.790305031250000872e-02 2.039301478125000733e-01 3.624321037500000120e-01 3.138300974999999604e-01 1.019046006249999525e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.570000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.709400499999995382e-02 1.983699649999997039e-01 3.604440599999998995e-01 3.185319600000002804e-01 1.055600100000002040e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.575000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.631269531249997240e-02 1.928736328124998067e-01 3.583148437499998895e-01 3.231859375000001866e-01 1.093128906250001448e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.580000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.555847999999998912e-02 1.874426399999999104e-01 3.560457599999999889e-01 3.277881600000000506e-01 1.131649600000000505e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.584999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.483072531250000450e-02 1.820784228125000570e-01 3.536382037499999909e-01 3.323346974999999981e-01 1.171179506249999669e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.589999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.412880500000001857e-02 1.767823650000001634e-01 3.510936600000000851e-01 3.368215599999999088e-01 1.211736099999998900e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.595000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.345210031249997190e-02 1.715557978124997718e-01 3.484137037499999145e-01 3.412446975000001936e-01 1.253337006250001828e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.279999999999998847e-02 1.663999999999999091e-01 3.455999999999999628e-01 3.456000000000000738e-01 1.296000000000000763e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.604999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.217190031250000269e-02 1.613161978125000340e-01 3.426543037500000000e-01 3.498832975000000234e-01 1.339743006249999868e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.609999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.156720500000001442e-02 1.563055650000001184e-01 3.395784600000000819e-01 3.540903599999999374e-01 1.384584099999998930e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.615000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.098532531249997619e-02 1.513692228124998151e-01 3.363744037499998285e-01 3.582168975000001865e-01 1.430541506250001815e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.620000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.042567999999998926e-02 1.465082399999999008e-01 3.330441599999999225e-01 3.622585600000001183e-01 1.477633600000000935e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.887695312500000000e-03 1.417236328125000000e-01 3.295898437500000000e-01 3.662109375000000000e-01 1.525878906250000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.629999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.370805000000011556e-03 1.370163650000000843e-01 3.260136600000000939e-01 3.700695599999999086e-01 1.575296099999998756e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.635000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.874450312499978025e-03 1.323873478124998060e-01 3.223179037499998567e-01 3.738298975000001745e-01 1.625904006250002143e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.640000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.398079999999988332e-03 1.278374399999998856e-01 3.185049599999998926e-01 3.774873600000001050e-01 1.677721600000001423e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.645000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.941150312499999087e-03 1.233674478124999752e-01 3.145773037499999814e-01 3.810372975000000384e-01 1.730768006250000268e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.649999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.503125000000007185e-03 1.189781250000000734e-01 3.105375000000001329e-01 3.844749999999999557e-01 1.785062499999999219e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.655000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.083475312499979554e-03 1.146701728124997904e-01 3.063882037499997546e-01 3.877956975000002027e-01 1.840624506250002901e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.660000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.681679999999988462e-03 1.104442399999998881e-01 3.021321599999998719e-01 3.909945600000001020e-01 1.897473600000001703e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.665000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.297225312499997278e-03 1.063009228124999761e-01 2.977722037500000196e-01 3.940666975000000072e-01 1.955629506250000094e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.669999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.929605000000005323e-03 1.022407650000000667e-01 2.933112600000000736e-01 3.970071599999999146e-01 2.015112099999999129e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.675000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.578320312499981948e-03 9.826425781249978342e-02 2.887523437499997514e-01 3.998109375000001298e-01 2.075941406250003118e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.680000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.242879999999989701e-03 9.437183999999987360e-02 2.840985599999998334e-01 4.024729600000000462e-01 2.138137600000001859e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.685000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.922800312499996112e-03 9.056389781249996052e-02 2.793531037499998870e-01 4.049880974999999772e-01 2.201721006250000612e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.689999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.617605000000002922e-03 8.684076500000002807e-02 2.745192600000000427e-01 4.073511599999999344e-01 2.266712099999999286e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.695000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.326825312499984512e-03 8.320272281249979640e-02 2.696004037499997175e-01 4.095568975000001277e-01 2.333131506250003540e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.700000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.049999999999991107e-03 7.964999999999988756e-02 2.645999999999998353e-01 4.116000000000000769e-01 2.401000000000002299e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.705000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.786675312499996563e-03 7.618277281249995203e-02 2.595216037499999406e-01 4.134750975000000550e-01 2.470338506250001065e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.709999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.536405000000001578e-03 7.280116500000002877e-02 2.543688600000000299e-01 4.151767600000000336e-01 2.541168099999999708e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.714999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.298750312500006374e-03 6.950524781250008721e-02 2.491455037500001357e-01 4.166994974999999601e-01 2.613510006249997741e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.720000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.073279999999991609e-03 6.629503999999987462e-02 2.438553599999997989e-01 4.180377600000000360e-01 2.687385600000002928e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.725000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.859570312499996447e-03 6.317050781249994307e-02 2.385023437499999011e-01 4.191859375000000498e-01 2.762816406250001577e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.729999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.657205000000000591e-03 6.013156500000000487e-02 2.330904599999999993e-01 4.201383599999999330e-01 2.839824099999999629e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.734999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.465775312500004517e-03 5.717807281250006368e-02 2.276238037500001310e-01 4.208892974999999814e-01 2.918430506249998224e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.740000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.284879999999992611e-03 5.430983999999988709e-02 2.221065599999997864e-01 4.214329600000000231e-01 2.998657600000003698e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.745000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.114125312499996485e-03 5.152662281249994342e-02 2.165430037499999072e-01 4.217634974999999731e-01 3.080527506250002046e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.953125000000000000e-03 4.882812500000000000e-02 2.109375000000000000e-01 4.218750000000000000e-01 3.164062500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.754999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.801500312500003238e-03 4.621399781250006000e-02 2.052945037500001346e-01 4.217614975000000266e-01 3.249285006249998387e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.760000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.658879999999993658e-03 4.368383999999988360e-02 1.996185599999997229e-01 4.214169599999999516e-01 3.336217600000003780e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.765000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.524900312499996623e-03 4.123719781249993860e-02 1.939143037499998501e-01 4.208352974999999829e-01 3.424883006250002415e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.770000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.399204999999999503e-03 3.887356499999999188e-02 1.881864599999999443e-01 4.200103599999999715e-01 3.515304100000000154e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.774999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.281445312500001984e-03 3.659238281250003916e-02 1.824398437500001080e-01 4.189359375000000218e-01 3.607503906249998615e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.780000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.171279999999994600e-03 3.439303999999988870e-02 1.766793599999997022e-01 4.176057599999999370e-01 3.701505600000004614e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.785000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.068375312499997114e-03 3.227487281249993845e-02 1.709100037499998170e-01 4.160134974999999402e-01 3.797332506250002404e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.790000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.724049999999993203e-04 3.023716499999998600e-02 1.651368599999999964e-01 4.141527600000000087e-01 3.895008100000000861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.794999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.830503125000011607e-04 2.827914781250002660e-02 1.593651037500000700e-01 4.120170974999999847e-01 3.994556006249997959e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.800000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.999999999999958099e-04 2.639999999999990271e-02 1.535999999999997090e-01 4.095999999999999086e-01 4.096000000000005747e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.805000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.229503124999976486e-04 2.459884781249994240e-02 1.478469037499998140e-01 4.068948974999999080e-01 4.199364006250003722e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.810000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.516049999999993288e-04 2.287476499999998095e-02 1.421112599999999060e-01 4.038951599999999198e-01 4.304672100000001556e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.814999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.856753125000007222e-04 2.122677281250001657e-02 1.363986037500000414e-01 4.005940975000000792e-01 4.411948506249999125e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.820000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.248799999999966687e-04 1.965383999999991207e-02 1.307145599999996743e-01 3.969849599999997203e-01 4.521217600000005943e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.825000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.689453124999981180e-04 1.815488281249994645e-02 1.250648437499997934e-01 3.930609374999998185e-01 4.632503906250003411e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.830000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.176049999999992789e-04 1.672876499999997879e-02 1.194552599999999104e-01 3.888151599999999375e-01 4.745832100000001441e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.834999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.706003125000003327e-04 1.537429781250001029e-02 1.138917037500000451e-01 3.842406975000001168e-01 4.861227006249999594e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.839999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.276800000000011995e-04 1.409024000000003510e-02 1.083801600000001697e-01 3.793305600000001498e-01 4.978713599999996520e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.845000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.886003124999985564e-04 1.287529781249995529e-02 1.029267037499997928e-01 3.740776974999998061e-01 5.098317006250004946e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.850000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.531249999999994442e-04 1.172812499999998162e-02 9.753749999999991593e-02 3.684749999999998860e-01 5.220062500000002270e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.854999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.210253125000000987e-04 1.064732281250000377e-02 9.221880375000002239e-02 3.625152975000000000e-01 5.343975506249999397e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.859999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.920800000000006682e-04 9.631440000000024079e-03 8.697696000000013083e-02 3.561913600000001789e-01 5.470081599999997435e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.865000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.660753124999989527e-04 8.678972812499961484e-03 8.181840374999979626e-02 3.494958974999997081e-01 5.598406506250005465e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.870000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.428049999999995382e-04 7.788364999999981136e-03 7.674965999999988631e-02 3.424215599999998472e-01 5.728976100000002791e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.220703125000000000e-04 6.958007812500000000e-03 7.177734375000000000e-02 3.349609375000000000e-01 5.861816406250000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.879999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.036800000000003761e-04 6.186240000000016448e-03 6.690816000000010533e-02 3.271065600000001572e-01 5.996953599999996776e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.885000000000000231e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.745031249999929131e-05 5.471347812499968016e-03 6.214890374999978290e-02 3.188508974999996193e-01 6.134414006250006324e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.890000000000000124e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.320499999999966249e-05 4.811564999999984674e-03 5.750645999999988434e-02 3.101863599999997723e-01 6.274224100000003190e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.895000000000000018e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.077531249999995752e-05 4.205072812499998508e-03 5.298780374999997878e-02 3.011052974999999243e-01 6.416410506249999868e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.899999999999999911e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000017858e-05 3.650000000000009574e-03 4.860000000000007370e-02 2.916000000000001369e-01 6.560999999999996835e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.905000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.072531249999957858e-05 3.144422812499976169e-03 4.435020374999979614e-02 2.816626974999995037e-01 6.708019506250008090e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.910000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.280499999999979179e-05 2.686364999999987877e-03 4.024565999999988458e-02 2.712855599999997036e-01 6.857496100000004535e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.915000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.610031249999995493e-05 2.273797812499997115e-03 3.629370374999997539e-02 2.604606974999999491e-01 7.009457006250000566e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.919999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.048000000000007497e-05 1.904640000000004966e-03 3.250176000000005311e-02 2.491801600000001782e-01 7.163929599999997455e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.925000000000000266e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.582031249999977553e-05 1.576757812499983338e-03 2.887734374999980855e-02 2.374359374999993610e-01 7.320941406250008887e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.930000000000000160e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.200499999999988929e-05 1.287964999999991400e-03 2.542805999999989131e-02 2.252199599999996082e-01 7.480520100000005446e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.935000000000000053e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.925312499999971138e-06 1.036022812499997345e-03 2.216160374999996685e-02 2.125240974999998700e-01 7.642693506250002322e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.939999999999999947e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.480000000000023508e-06 8.186400000000022045e-04 1.908576000000003492e-02 1.993401600000001550e-01 7.807489599999998253e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.945000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.575312499999905213e-06 6.334728124999902980e-04 1.620840374999984318e-02 1.856598974999992269e-01 7.974936506250009938e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.950000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.124999999999955681e-06 4.781249999999949928e-04 1.353749999999990898e-02 1.714749999999994889e-01 8.145062500000005423e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.955000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.050312499999986987e-06 3.501478124999983597e-04 1.108110374999996678e-02 1.567770974999997957e-01 8.317896006250002916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.959999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.280000000000004685e-06 2.470400000000006705e-04 8.847360000000014171e-03 1.415577600000000880e-01 8.493465599999999727e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.965000000000000302e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.503124999999741286e-07 1.662478124999957599e-04 6.844503749999886894e-03 1.258084974999990335e-01 8.671800006250011128e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.970000000000000195e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.049999999999893991e-07 1.051649999999979674e-04 5.080859999999935359e-03 1.095207599999993564e-01 8.852928100000008182e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.975000000000000089e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.953124999999972300e-07 6.113281249999935228e-05 3.564843749999975150e-03 9.268593749999970433e-02 9.036878906250003229e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.979999999999999982e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.000000000000029284e-08 3.144000000000008523e-05 2.304960000000004332e-03 7.529536000000006113e-02 9.223681599999998815e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.984999999999999876e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.531250000000083960e-08 1.332281250000033010e-05 1.309803750000021298e-03 5.734029750000045611e-02 9.413365506249995462e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.990000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.999999999999573279e-09 3.964999999999746891e-06 5.880599999999751217e-04 3.881195999999919460e-02 9.605960100000008328e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.995000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.124999999999733300e-10 4.978124999999681816e-07 1.485037499999936940e-04 1.970149749999958871e-02 9.801495006250005027e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.004999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.801495006250005027e-01 1.970149749999958871e-02 1.485037499999936940e-04 4.974999999999682376e-07 6.249999999999466599e-10
4.009999999999999787e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.605960100000008328e-01 3.881195999999919460e-02 5.880599999999751217e-04 3.959999999999747786e-06 9.999999999999146559e-09
4.014999999999999680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.413365506250013226e-01 5.734029749999883241e-02 1.309803749999944970e-03 1.329749999999915398e-05 5.062499999999567718e-08
4.020000000000000462e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.223681599999983272e-01 7.529536000000162932e-02 2.304960000000104078e-03 3.136000000000215276e-05 1.600000000000147735e-07
4.025000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.036878906249986576e-01 9.268593750000121700e-02 3.564843750000099183e-03 6.093750000000258574e-05 3.906250000000222533e-07
4.030000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.852928099999990419e-01 1.095207600000008274e-01 5.080860000000081943e-03 1.047600000000025816e-04 8.100000000000268672e-07
4.035000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.671800006249995585e-01 1.258084975000004491e-01 6.844503750000053427e-03 1.654975000000019777e-04 1.500625000000024278e-06
4.040000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.493465599999999727e-01 1.415577600000000880e-01 8.847360000000014171e-03 2.457600000000006828e-04 2.560000000000009371e-06
4.044999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.317896006250002916e-01 1.567770974999997957e-01 1.108110374999996678e-02 3.480974999999983930e-04 4.100624999999973974e-06
4.049999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.145062500000005423e-01 1.714749999999994889e-01 1.353749999999990898e-02 4.749999999999950659e-04 6.249999999999911361e-06
4.054999999999999716e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.974936506250009938e-01 1.856598974999992269e-01 1.620840374999984318e-02 6.288974999999904190e-04 9.150624999999810427e-06
4.060000000000000497e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.807489599999982710e-01 1.993401600000013207e-01 1.908576000000029513e-02 8.121600000000198712e-04 1.296000000000042988e-05
4.065000000000000391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.642693506249986779e-01 2.125240975000010080e-01 2.216160375000024788e-02 1.027097500000018204e-03 1.785062500000043017e-05
4.070000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.480520099999989903e-01 2.252199600000006907e-01 2.542806000000018968e-02 1.275960000000015207e-03 2.401000000000038845e-05
4.075000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.320941406249994454e-01 2.374359375000004158e-01 2.887734375000012427e-02 1.560937500000010667e-03 3.164062500000029644e-05
4.080000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.163929599999997455e-01 2.491801600000001782e-01 3.250176000000005311e-02 1.884160000000004945e-03 4.096000000000014993e-05
4.084999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.009457006250000566e-01 2.604606974999999491e-01 3.629370374999997539e-02 2.247697499999997024e-03 5.220062499999990986e-05
4.089999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.857496100000004535e-01 2.712855599999997036e-01 4.024565999999988458e-02 2.653559999999987977e-03 6.560999999999958358e-05
4.094999999999999751e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.708019506250008090e-01 2.816626974999995037e-01 4.435020374999979614e-02 3.103697499999976631e-03 8.145062499999915716e-05
4.099999999999999645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.561000000000010157e-01 2.915999999999993042e-01 4.859999999999969900e-02 3.599999999999963472e-03 9.999999999999858178e-05
4.105000000000000426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.416410506249987655e-01 3.011052975000008125e-01 5.298780375000038123e-02 4.144297500000048221e-03 1.215506250000019750e-04
4.110000000000000320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.274224099999990978e-01 3.101863600000006049e-01 5.750646000000030067e-02 4.738360000000039519e-03 1.464100000000017102e-04
4.115000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.134414006249994111e-01 3.188508975000003409e-01 6.214890375000020617e-02 5.383897500000029562e-03 1.749006250000013202e-04
4.120000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.996953599999996776e-01 3.271065600000001572e-01 6.690816000000010533e-02 6.082560000000015489e-03 2.073600000000007523e-04
4.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.861816406250000000e-01 3.349609375000000000e-01 7.177734375000000000e-02 6.835937500000000000e-03 2.441406250000000000e-04
4.129999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.728976100000002791e-01 3.424215599999998472e-01 7.674965999999988631e-02 7.645559999999981815e-03 2.856099999999990764e-04
4.134999999999999787e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.598406506250005465e-01 3.494958974999997081e-01 8.181840374999979626e-02 8.512897499999961745e-03 3.321506249999979054e-04
4.139999999999999680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.470081600000008537e-01 3.561913599999996238e-01 8.697695999999965899e-02 9.439359999999938355e-03 3.841599999999964574e-04
4.145000000000000462e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.343975506249988294e-01 3.625152975000006106e-01 9.221880375000049423e-02 1.042629750000009445e-02 4.420506250000056183e-04
4.150000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.220062499999991168e-01 3.684750000000004411e-01 9.753750000000037390e-02 1.147500000000007542e-02 5.062500000000047431e-04
4.155000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.098317006249993844e-01 3.740776975000002502e-01 1.029267037500002646e-01 1.258669750000005610e-02 5.772006250000037263e-04
4.160000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.978713599999996520e-01 3.793305600000001498e-01 1.083801600000001697e-01 1.376256000000003477e-02 6.553600000000023990e-04
4.165000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.861227006249999594e-01 3.842406975000001168e-01 1.138917037500000451e-01 1.500369750000001001e-02 7.412006250000006654e-04
4.169999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.745832100000001441e-01 3.888151599999999375e-01 1.194552599999999104e-01 1.631115999999998081e-02 8.352099999999985577e-04
4.174999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.632503906250003411e-01 3.930609374999998185e-01 1.250648437499997934e-01 1.768593749999994996e-02 9.378906249999962360e-04
4.179999999999999716e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.521217600000005943e-01 3.969849599999997203e-01 1.307145599999996743e-01 1.912895999999991714e-02 1.049759999999993337e-03
4.185000000000000497e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.411948506249988577e-01 4.005940975000003013e-01 1.363986037500005688e-01 2.064109750000015647e-02 1.171350625000012720e-03
4.190000000000000391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.304672099999991008e-01 4.038951600000002529e-01 1.421112600000004333e-01 2.222316000000012712e-02 1.303210000000010584e-03
4.195000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.199364006249994286e-01 4.068948975000001855e-01 1.478469037500003413e-01 2.387589750000010044e-02 1.445900625000008525e-03
4.200000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.095999999999996311e-01 4.096000000000001307e-01 1.536000000000001808e-01 2.560000000000006021e-02 1.600000000000005715e-03
4.205000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.994556006249997959e-01 4.120170974999999847e-01 1.593651037500000700e-01 2.739609750000002522e-02 1.766100625000002321e-03
4.209999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.895008100000000861e-01 4.141527600000000087e-01 1.651368599999999964e-01 2.926475999999998689e-02 1.944809999999998641e-03
4.214999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.797332506250002404e-01 4.160134974999999402e-01 1.709100037499998170e-01 3.120649749999994393e-02 2.136750624999994227e-03
4.219999999999999751e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.701505600000004614e-01 4.176057599999999370e-01 1.766793599999997022e-01 3.322175999999989193e-02 2.342559999999989200e-03
4.224999999999999645e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.607503906250006387e-01 4.189359374999999108e-01 1.824398437499996084e-01 3.531093749999984766e-02 2.562890624999983585e-03
4.230000000000000426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.515304099999992382e-01 4.200103600000000270e-01 1.881864600000004994e-01 3.747436000000019252e-02 2.798410000000021124e-03
4.235000000000000320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.424883006249994644e-01 4.208352975000000384e-01 1.939143037500003497e-01 3.971229750000013908e-02 3.049800625000016231e-03
4.240000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.336217599999996564e-01 4.214169600000000071e-01 1.996185600000002502e-01 4.202496000000010418e-02 3.317760000000012036e-03
4.245000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.249285006249998387e-01 4.217614975000000266e-01 2.052945037500001346e-01 4.441249750000005048e-02 3.603000625000006476e-03
4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.164062500000000000e-01 4.218750000000000000e-01 2.109375000000000000e-01 4.687500000000000000e-02 3.906250000000000000e-03
4.254999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.080527506250002046e-01 4.217634974999999731e-01 2.165430037499999072e-01 4.941249749999994390e-02 4.228250624999992970e-03
4.259999999999999787e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.998657600000003698e-01 4.214329600000000231e-01 2.221065599999997864e-01 5.202495999999989795e-02 4.569759999999985223e-03
4.264999999999999680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.918430506250005441e-01 4.208892975000000369e-01 2.276238037499996314e-01 5.471229749999981240e-02 4.931550624999976075e-03
4.270000000000000462e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.839824099999992968e-01 4.201383599999999330e-01 2.330904600000004989e-01 5.747436000000026579e-02 5.314410000000036743e-03
4.275000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.762816406249994361e-01 4.191859374999999388e-01 2.385023437500004007e-01 6.031093750000020293e-02 5.719140625000029322e-03
4.280000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.687385599999996266e-01 4.180377599999999250e-01 2.438553600000002430e-01 6.322176000000014062e-02 6.146560000000021382e-03
4.285000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.613510006249997741e-01 4.166994974999999601e-01 2.491455037500001357e-01 6.620649750000008604e-02 6.597500625000012747e-03
4.290000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.541168099999999708e-01 4.151767600000000336e-01 2.543688600000000299e-01 6.926476000000002242e-02 7.072810000000003157e-03
4.294999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.470338506250001065e-01 4.134750975000000550e-01 2.595216037499999406e-01 7.239609749999995070e-02 7.573350624999993126e-03
4.299999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.401000000000002299e-01 4.116000000000000769e-01 2.645999999999998353e-01 7.559999999999988951e-02 8.099999999999982214e-03
4.304999999999999716e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.333131506250003540e-01 4.095568975000001277e-01 2.696004037499997175e-01 7.887589749999981970e-02 8.653650624999969024e-03
4.310000000000000497e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.266712099999993457e-01 4.073511599999997679e-01 2.745192600000004868e-01 8.222316000000035041e-02 9.235210000000059621e-03
4.315000000000000391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.201721006249994783e-01 4.049880974999998107e-01 2.793531037500003866e-01 8.564109750000026278e-02 9.845600625000047734e-03
4.320000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.138137599999996308e-01 4.024729599999998797e-01 2.840985600000002775e-01 8.912896000000020136e-02 1.048576000000003838e-02
4.325000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.075941406249997845e-01 3.998109374999999077e-01 2.887523437500001400e-01 9.268593750000013454e-02 1.115664062500002461e-02
4.330000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.015112099999999129e-01 3.970071599999999146e-01 2.933112600000000736e-01 9.631116000000006228e-02 1.185921000000001065e-02
4.334999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.955629506250000094e-01 3.940666975000000072e-01 2.977722037500000196e-01 1.000036974999999884e-01 1.259445062499999456e-02
4.339999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.897473600000001703e-01 3.909945600000001020e-01 3.021321599999998719e-01 1.037625599999998927e-01 1.336335999999997692e-02
4.344999999999999751e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.840624506250002901e-01 3.877956975000002027e-01 3.063882037499997546e-01 1.075866974999998005e-01 1.416695062499995911e-02
4.350000000000000533e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.785062499999994223e-01 3.844749999999996226e-01 3.105375000000004104e-01 1.114750000000004071e-01 1.500625000000009243e-02
4.355000000000000426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.730768006249995272e-01 3.810372974999996498e-01 3.145773037500003144e-01 1.154262975000003300e-01 1.588230062500007797e-02
4.360000000000000320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.677721599999996704e-01 3.774873599999997165e-01 3.185049600000002812e-01 1.194393600000002720e-01 1.679616000000005993e-02
4.365000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.625904006249997980e-01 3.738298974999998414e-01 3.223179037500001343e-01 1.235128975000001905e-01 1.774890062500003932e-02
4.370000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.575296099999998756e-01 3.700695599999999086e-01 3.260136600000000939e-01 1.276455600000001023e-01 1.874161000000002311e-02
4.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.525878906250000000e-01 3.662109375000000000e-01 3.295898437500000000e-01 1.318359375000000000e-01 1.977539062500000000e-02
4.379999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.477633600000000935e-01 3.622585600000001183e-01 3.330441599999999225e-01 1.360825599999999080e-01 2.085135999999997852e-02
4.384999999999999787e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.430541506250001815e-01 3.582168975000001865e-01 3.363744037499998285e-01 1.403838974999998268e-01 2.197065062499995239e-02
4.389999999999999680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.384584100000002815e-01 3.540903600000002704e-01 3.395784599999998044e-01 1.447383599999997328e-01 2.313440999999992476e-02
4.395000000000000462e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.339743006249995982e-01 3.498832974999996348e-01 3.426543037500002775e-01 1.491442975000004112e-01 2.434380062500011294e-02
4.400000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.295999999999997154e-01 3.455999999999996852e-01 3.456000000000002403e-01 1.536000000000003196e-01 2.560000000000009143e-02
4.405000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.253337006249997942e-01 3.412446974999997495e-01 3.484137037500001366e-01 1.581036975000002232e-01 2.690420062500006523e-02
4.410000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.211736099999998900e-01 3.368215599999999088e-01 3.510936600000000851e-01 1.626535600000001414e-01 2.825761000000003714e-02
4.415000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.171179506249999669e-01 3.323346974999999981e-01 3.536382037499999909e-01 1.672476975000000421e-01 2.966145062500000901e-02
4.419999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.131649600000000505e-01 3.277881600000000506e-01 3.560457599999999889e-01 1.718841599999999248e-01 3.111695999999997825e-02
4.424999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.093128906250001448e-01 3.231859375000001866e-01 3.583148437499998895e-01 1.765609374999998482e-01 3.262539062499994480e-02
4.429999999999999716e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.055600100000002040e-01 3.185319600000002804e-01 3.604440599999998995e-01 1.812759599999997362e-01 3.418800999999990764e-02
4.435000000000000497e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.019046006249996333e-01 3.138300974999995163e-01 3.624321037500001785e-01 1.860270975000004878e-01 3.580610062500015622e-02
4.440000000000000391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.834495999999973148e-02 3.090841599999996081e-01 3.642777600000001170e-01 1.908121600000003415e-01 3.748096000000013250e-02
4.445000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.487940062499980454e-02 3.042978974999996922e-01 3.659799037500000018e-01 1.956288975000002872e-01 3.921390062500010321e-02
4.450000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.150624999999988629e-02 2.994749999999998802e-01 3.675375000000000725e-01 2.004750000000001808e-01 4.100625000000006348e-02
4.455000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.822385062499996100e-02 2.946190974999999268e-01 3.689496037500000214e-01 2.053480975000000486e-01 4.285935062500002835e-02
4.459999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.503056000000001891e-02 2.897337600000000069e-01 3.702153599999999933e-01 2.102457599999999760e-01 4.477455999999998409e-02
4.464999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.192475062500008398e-02 2.848224975000001047e-01 3.713340037499999746e-01 2.151654974999998582e-01 4.675325062499993689e-02
4.469999999999999751e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.890481000000014455e-02 2.798887600000002362e-01 3.723048599999999597e-01 2.201047599999997606e-01 4.879680999999989194e-02
4.475000000000000533e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.596914062499969533e-02 2.749359374999995054e-01 3.731273437500001178e-01 2.250609375000005574e-01 5.090664062500022818e-02
4.480000000000000426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.311615999999976356e-02 2.699673599999995455e-01 3.738009600000000709e-01 2.300313600000004066e-01 5.308416000000019258e-02
4.485000000000000320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.034430062499982816e-02 2.649862974999996346e-01 3.743253037499999492e-01 2.350132975000003011e-01 5.533080062500014829e-02
4.490000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.765200999999988751e-02 2.599959599999998039e-01 3.747000600000000015e-01 2.400039600000002105e-01 5.764801000000010361e-02
4.495000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.503775062499993209e-02 2.549994974999998942e-01 3.749250037500000410e-01 2.450004975000001084e-01 6.003725062500005205e-02
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.250000000000000000e-02 2.500000000000000000e-01 3.750000000000000000e-01 2.500000000000000000e-01 6.250000000000000000e-02
4.504999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.003725062500005205e-02 2.450004975000001084e-01 3.749250037500000410e-01 2.549994974999998942e-01 6.503775062499993209e-02
4.509999999999999787e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.764801000000010361e-02 2.400039600000002105e-01 3.747000600000000015e-01 2.599959599999998039e-01 6.765200999999988751e-02
4.514999999999999680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.533080062500014829e-02 2.350132975000003011e-01 3.743253037499999492e-01 2.649862974999996346e-01 7.034430062499982816e-02
4.520000000000000462e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.308415999999979706e-02 2.300313599999995184e-01 3.738009599999999599e-01 2.699673600000004337e-01 7.311616000000026316e-02
4.525000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.090664062499984654e-02 2.250609374999996415e-01 3.731273437499999512e-01 2.749359375000003380e-01 7.596914062500020881e-02
4.530000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.879680999999989194e-02 2.201047599999997606e-01 3.723048599999999597e-01 2.798887600000002362e-01 7.890481000000014455e-02
4.535000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.675325062499993689e-02 2.151654974999998582e-01 3.713340037499999746e-01 2.848224975000001047e-01 8.192475062500008398e-02
4.540000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.477455999999998409e-02 2.102457599999999760e-01 3.702153599999999933e-01 2.897337600000000069e-01 8.503056000000001891e-02
4.544999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.285935062500002835e-02 2.053480975000000486e-01 3.689496037500000214e-01 2.946190974999999268e-01 8.822385062499996100e-02
4.549999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.100625000000006348e-02 2.004750000000001808e-01 3.675375000000000725e-01 2.994749999999998802e-01 9.150624999999988629e-02
4.554999999999999716e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.921390062500010321e-02 1.956288975000002872e-01 3.659799037500000018e-01 3.042978974999996922e-01 9.487940062499980454e-02
4.560000000000000497e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.748095999999982719e-02 1.908121599999995088e-01 3.642777599999998395e-01 3.090841600000004963e-01 9.834496000000034210e-02
4.565000000000000391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.580610062499987173e-02 1.860270974999996274e-01 3.624321037499997900e-01 3.138300975000003490e-01 1.019046006250002856e-01
4.570000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.418800999999990764e-02 1.812759599999997362e-01 3.604440599999998995e-01 3.185319600000002804e-01 1.055600100000002040e-01
4.575000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.262539062499994480e-02 1.765609374999998482e-01 3.583148437499998895e-01 3.231859375000001866e-01 1.093128906250001448e-01
4.580000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.111695999999997825e-02 1.718841599999999248e-01 3.560457599999999889e-01 3.277881600000000506e-01 1.131649600000000505e-01
4.584999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.966145062500000901e-02 1.672476975000000421e-01 3.536382037499999909e-01 3.323346974999999981e-01 1.171179506249999669e-01
4.589999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.825761000000003714e-02 1.626535600000001414e-01 3.510936600000000851e-01 3.368215599999999088e-01 1.211736099999998900e-01
4.594999999999999751e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.690420062500006523e-02 1.581036975000002232e-01 3.484137037500001366e-01 3.412446974999997495e-01 1.253337006249997942e-01
4.600000000000000533e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.559999999999986592e-02 1.535999999999995147e-01 3.455999999999996852e-01 3.456000000000004624e-01 1.296000000000004648e-01
4.605000000000000426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.434380062499989436e-02 1.491442974999996063e-01 3.426543037499997224e-01 3.498832975000003565e-01 1.339743006250003754e-01
4.610000000000000320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.313440999999992476e-02 1.447383599999997328e-01 3.395784599999998044e-01 3.540903600000002704e-01 1.384584100000002815e-01
4.615000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.197065062499995239e-02 1.403838974999998268e-01 3.363744037499998285e-01 3.582168975000001865e-01 1.430541506250001815e-01
4.620000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.085135999999997852e-02 1.360825599999999080e-01 3.330441599999999225e-01 3.622585600000001183e-01 1.477633600000000935e-01
4.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.977539062500000000e-02 1.318359375000000000e-01 3.295898437500000000e-01 3.662109375000000000e-01 1.525878906250000000e-01
4.629999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.874161000000002311e-02 1.276455600000001023e-01 3.260136600000000939e-01 3.700695599999999086e-01 1.575296099999998756e-01
4.634999999999999787e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.774890062500003932e-02 1.235128975000001905e-01 3.223179037500001343e-01 3.738298974999998414e-01 1.625904006249997980e-01
4.639999999999999680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.679616000000005993e-02 1.194393600000002720e-01 3.185049600000002812e-01 3.774873599999997165e-01 1.677721599999996704e-01
4.645000000000000462e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.588230062499991838e-02 1.154262974999996222e-01 3.145773037499996483e-01 3.810372975000003715e-01 1.730768006250004987e-01
4.650000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.500624999999993978e-02 1.114749999999997132e-01 3.105374999999996888e-01 3.844750000000002332e-01 1.785062500000003938e-01
4.655000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.416695062499995911e-02 1.075866974999998005e-01 3.063882037499997546e-01 3.877956975000002027e-01 1.840624506250002901e-01
4.660000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.336335999999997692e-02 1.037625599999998927e-01 3.021321599999998719e-01 3.909945600000001020e-01 1.897473600000001703e-01
4.665000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.259445062499999456e-02 1.000036974999999884e-01 2.977722037500000196e-01 3.940666975000000072e-01 1.955629506250000094e-01
4.669999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.185921000000001065e-02 9.631116000000006228e-02 2.933112600000000736e-01 3.970071599999999146e-01 2.015112099999999129e-01
4.674999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.115664062500002461e-02 9.268593750000013454e-02 2.887523437500001400e-01 3.998109374999999077e-01 2.075941406249997845e-01
4.679999999999999716e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.048576000000003838e-02 8.912896000000020136e-02 2.840985600000002775e-01 4.024729599999998797e-01 2.138137599999996308e-01
4.685000000000000497e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.845600624999936712e-03 8.564109749999965215e-02 2.793531037499995540e-01 4.049880975000002548e-01 2.201721006250006440e-01
4.690000000000000391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.235209999999953803e-03 8.222315999999973979e-02 2.745192599999995986e-01 4.073511600000001565e-01 2.266712100000005115e-01
4.695000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.653650624999969024e-03 7.887589749999981970e-02 2.696004037499997175e-01 4.095568975000001277e-01 2.333131506250003540e-01
4.700000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.099999999999982214e-03 7.559999999999988951e-02 2.645999999999998353e-01 4.116000000000000769e-01 2.401000000000002299e-01
4.705000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.573350624999993126e-03 7.239609749999995070e-02 2.595216037499999406e-01 4.134750975000000550e-01 2.470338506250001065e-01
4.709999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.072810000000003157e-03 6.926476000000002242e-02 2.543688600000000299e-01 4.151767600000000336e-01 2.541168099999999708e-01
4.714999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.597500625000012747e-03 6.620649750000008604e-02 2.491455037500001357e-01 4.166994974999999601e-01 2.613510006249997741e-01
4.719999999999999751e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.146560000000021382e-03 6.322176000000014062e-02 2.438553600000002430e-01 4.180377599999999250e-01 2.687385599999996266e-01
4.725000000000000533e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.719140624999955597e-03 6.031093749999968945e-02 2.385023437499994015e-01 4.191859375000001053e-01 2.762816406250008239e-01
4.730000000000000426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.314409999999966487e-03 5.747435999999975925e-02 2.330904599999995552e-01 4.201383600000000440e-01 2.839824100000006291e-01
4.735000000000000320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.931550624999976075e-03 5.471229749999981240e-02 2.276238037499996314e-01 4.208892975000000369e-01 2.918430506250005441e-01
4.740000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.569759999999985223e-03 5.202495999999989795e-02 2.221065599999997864e-01 4.214329600000000231e-01 2.998657600000003698e-01
4.745000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.228250624999992970e-03 4.941249749999994390e-02 2.165430037499999072e-01 4.217634974999999731e-01 3.080527506250002046e-01
4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.906250000000000000e-03 4.687500000000000000e-02 2.109375000000000000e-01 4.218750000000000000e-01 3.164062500000000000e-01
4.754999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.603000625000006476e-03 4.441249750000005048e-02 2.052945037500001346e-01 4.217614975000000266e-01 3.249285006249998387e-01
4.759999999999999787e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.317760000000012036e-03 4.202496000000010418e-02 1.996185600000002502e-01 4.214169600000000071e-01 3.336217599999996564e-01
4.764999999999999680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.049800625000016231e-03 3.971229750000013908e-02 1.939143037500003497e-01 4.208352975000000384e-01 3.424883006249994644e-01
4.770000000000000462e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.798409999999977322e-03 3.747435999999979700e-02 1.881864599999995002e-01 4.200103599999999160e-01 3.515304100000008480e-01
4.775000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.562890624999983585e-03 3.531093749999984766e-02 1.824398437499996084e-01 4.189359374999999108e-01 3.607503906250006387e-01
4.780000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.342559999999989200e-03 3.322175999999989193e-02 1.766793599999997022e-01 4.176057599999999370e-01 3.701505600000004614e-01
4.785000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.136750624999994227e-03 3.120649749999994393e-02 1.709100037499998170e-01 4.160134974999999402e-01 3.797332506250002404e-01
4.790000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.944809999999998641e-03 2.926475999999998689e-02 1.651368599999999964e-01 4.141527600000000087e-01 3.895008100000000861e-01
4.794999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.766100625000002321e-03 2.739609750000002522e-02 1.593651037500000700e-01 4.120170974999999847e-01 3.994556006249997959e-01
4.799999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.600000000000005715e-03 2.560000000000006021e-02 1.536000000000001808e-01 4.096000000000001307e-01 4.095999999999996311e-01
4.804999999999999716e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.445900625000008525e-03 2.387589750000010044e-02 1.478469037500003413e-01 4.068948975000001855e-01 4.199364006249994286e-01
4.810000000000000497e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.303209999999986515e-03 2.222315999999984262e-02 1.421112599999994619e-01 4.038951599999996978e-01 4.304672100000010437e-01
4.815000000000000391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.171350624999990169e-03 2.064109749999987892e-02 1.363986037499995696e-01 4.005940974999996906e-01 4.411948506250008006e-01
4.820000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.049759999999993337e-03 1.912895999999991714e-02 1.307145599999996743e-01 3.969849599999997203e-01 4.521217600000005943e-01
4.825000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.378906249999962360e-04 1.768593749999994996e-02 1.250648437499997934e-01 3.930609374999998185e-01 4.632503906250003411e-01
4.830000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.352099999999985577e-04 1.631115999999998081e-02 1.194552599999999104e-01 3.888151599999999375e-01 4.745832100000001441e-01
4.834999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.412006250000006654e-04 1.500369750000001001e-02 1.138917037500000451e-01 3.842406975000001168e-01 4.861227006249999594e-01
4.839999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.553600000000023990e-04 1.376256000000003477e-02 1.083801600000001697e-01 3.793305600000001498e-01 4.978713599999996520e-01
4.844999999999999751e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.772006250000037263e-04 1.258669750000005610e-02 1.029267037500002646e-01 3.740776975000002502e-01 5.098317006249993844e-01
4.850000000000000533e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.062499999999928169e-04 1.147499999999988460e-02 9.753749999999941633e-02 3.684749999999993864e-01 5.220062500000013372e-01
4.855000000000000426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.420506249999948305e-04 1.042629749999991404e-02 9.221880374999955055e-02 3.625152974999994449e-01 5.343975506250010499e-01
4.860000000000000320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.841599999999964574e-04 9.439359999999938355e-03 8.697695999999965899e-02 3.561913599999996238e-01 5.470081600000008537e-01
4.865000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.321506249999979054e-04 8.512897499999961745e-03 8.181840374999979626e-02 3.494958974999997081e-01 5.598406506250005465e-01
4.870000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.856099999999990764e-04 7.645559999999981815e-03 7.674965999999988631e-02 3.424215599999998472e-01 5.728976100000002791e-01
4.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.441406250000000000e-04 6.835937500000000000e-03 7.177734375000000000e-02 3.349609375000000000e-01 5.861816406250000000e-01
4.879999999999999893e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.073600000000007523e-04 6.082560000000015489e-03 6.690816000000010533e-02 3.271065600000001572e-01 5.996953599999996776e-01
4.884999999999999787e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.749006250000013202e-04 5.383897500000029562e-03 6.214890375000020617e-02 3.188508975000003409e-01 6.134414006249994111e-01
4.889999999999999680e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.464100000000017102e-04 4.738360000000039519e-03 5.750646000000030067e-02 3.101863600000006049e-01 6.274224099999990978e-01
4.895000000000000462e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.215506249999978550e-04 4.144297499999946739e-03 5.298780374999959020e-02 3.011052974999991472e-01 6.416410506250014301e-01
4.900000000000000355e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999999999999858178e-05 3.599999999999963472e-03 4.859999999999969900e-02 2.915999999999993042e-01 6.561000000000010157e-01
4.905000000000000249e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.145062499999915716e-05 3.103697499999976631e-03 4.435020374999979614e-02 2.816626974999995037e-01 6.708019506250008090e-01
4.910000000000000142e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.560999999999958358e-05 2.653559999999987977e-03 4.024565999999988458e-02 2.712855599999997036e-01 6.857496100000004535e-01
4.915000000000000036e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.220062499999990986e-05 2.247697499999997024e-03 3.629370374999997539e-02 2.604606974999999491e-01 7.009457006250000566e-01
4.919999999999999929e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.096000000000014993e-05 1.884160000000004945e-03 3.250176000000005311e-02 2.491801600000001782e-01 7.163929599999997455e-01
4.924999999999999822e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.164062500000029644e-05 1.560937500000010667e-03 2.887734375000012427e-02 2.374359375000004158e-01 7.320941406249994454e-01
4.929999999999999716e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.401000000000038845e-05 1.275960000000015207e-03 2.542806000000018968e-02 2.252199600000006907e-01 7.480520099999989903e-01
4.935000000000000497e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.785062499999945100e-05 1.027097499999977005e-03 2.216160374999968236e-02 2.125240974999986765e-01 7.642693506250015645e-01
4.940000000000000391e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.295999999999966077e-05 8.121599999999845262e-04 1.908575999999976777e-02 1.993401599999989338e-01 7.807489600000012686e-01
4.945000000000000284e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.150624999999810427e-06 6.288974999999904190e-04 1.620840374999984318e-02 1.856598974999992269e-01 7.974936506250009938e-01
4.950000000000000178e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.249999999999911361e-06 4.749999999999950659e-04 1.353749999999990898e-02 1.714749999999994889e-01 8.145062500000005423e-01
4.955000000000000071e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.100624999999973974e-06 3.480974999999983930e-04 1.108110374999996678e-02 1.567770974999997957e-01 8.317896006250002916e-01
4.959999999999999964e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.560000000000009371e-06 2.457600000000006828e-04 8.847360000000014171e-03 1.415577600000000880e-01 8.493465599999999727e-01
4.964999999999999858e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.500625000000024278e-06 1.654975000000019777e-04 6.844503750000053427e-03 1.258084975000004491e-01 8.671800006249995585e-01
4.969999999999999751e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.100000000000268672e-07 1.047600000000025816e-04 5.080860000000081943e-03 1.095207600000008274e-01 8.852928099999990419e-01
4.975000000000000533e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.906249999999667197e-07 6.093749999999613473e-05 3.564843749999851985e-03 9.268593749999817777e-02 9.036878906250019883e-01
4.980000000000000426e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.599999999999863449e-07 3.135999999999800568e-05 2.304959999999903718e-03 7.529535999999849294e-02 9.223681600000016578e-01
4.985000000000000320e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.062499999999567718e-08 1.329749999999915398e-05 1.309803749999944970e-03 5.734029749999883241e-02 9.413365506250013226e-01
4.990000000000000213e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.999999999999146559e-09 3.959999999999747786e-06 5.880599999999751217e-04 3.881195999999919460e-02 9.605960100000008328e-01
4.995000000000000107e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.249999999999466599e-10 4.974999999999682376e-07 1.485037499999936940e-04 1.970149749999958871e-02 9.801495006250005027e-01
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00


==> data/conv/comp-cub.csv <==
5.060000000000000000e+02 9.293248267010123151e-05
1.586000000000000000e+03 9.459369869762867817e-06


==> data/conv/comp-lin.csv <==
3.620000000000000000e+02 6.050556529719640017e-03
7.776200000000000000e+04 2.816673264265977733e-05


==> data/conv/comp-quad.csv <==
4.310000000000000000e+02 5.001961875331135563e-04
2.017100000000000000e+04 1.562302538422970298e-06


==> data/conv/cub.csv <==
5.060000000000000000e+02 9.293248267010123151e-05
1.586000000000000000e+03 4.182751458105648611e-06


==> data/conv/lin.csv <==
3.620000000000000000e+02 6.050556529719640017e-03
1.322000000000000000e+03 1.524920250321991355e-03
5.042000000000000000e+03 3.820990514277353362e-04
1.968200000000000000e+04 9.558046016506354119e-05
4.392200000000000000e+04 4.248479823719405151e-05
7.776200000000000000e+04 2.389863422441636649e-05


==> data/conv/quad.csv <==
4.310000000000000000e+02 5.001961875331135563e-04
1.451000000000000000e+03 5.387531340127111625e-05
5.291000000000000000e+03 6.571595148736751459e-06
2.017100000000000000e+04 8.202811356265474901e-07


==> data/haga-grad-max-equal/data-1.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.002999999999999892e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 9.952999999999999625e-01
2.540000000000000036e-01 1.004999999999999893e+00
2.550000000000000044e-01 9.959000000000000075e-01
2.560000000000000053e-01 1.004000000000000004e+00
2.570000000000000062e-01 9.942999999999999616e-01
2.580000000000000071e-01 1.004999999999999893e+00
2.590000000000000080e-01 9.985000000000000542e-01
2.600000000000000089e-01 9.979000000000000092e-01
2.610000000000000098e-01 1.004999999999999893e+00
2.620000000000000107e-01 9.990999999999999881e-01
2.630000000000000115e-01 9.969000000000000083e-01
2.640000000000000124e-01 1.002000000000000002e+00
2.650000000000000133e-01 1.002000000000000002e+00
2.660000000000000142e-01 9.981999999999999762e-01
2.670000000000000151e-01 9.979999999999999982e-01
2.680000000000000160e-01 1.000999999999999890e+00
2.690000000000000169e-01 1.002000000000000002e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 9.981999999999999762e-01
2.720000000000000195e-01 9.989999999999999991e-01
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000999999999999890e+00
2.750000000000000222e-01 1.000999999999999890e+00
2.760000000000000231e-01 9.999000000000000110e-01
2.770000000000000240e-01 9.993999999999999551e-01
2.780000000000000249e-01 9.996000000000000441e-01
2.790000000000000258e-01 9.997000000000000330e-01
2.800000000000000266e-01 9.999000000000000110e-01
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000999999999999890e+00
2.839999999999999747e-01 1.000999999999999890e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 9.995000000000000551e-01
2.869999999999999774e-01 9.989999999999999991e-01
2.879999999999999782e-01 9.986000000000000432e-01
2.889999999999999791e-01 9.995000000000000551e-01
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000999999999999890e+00
2.919999999999999818e-01 1.002000000000000002e+00
2.929999999999999827e-01 1.000999999999999890e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 9.993999999999999551e-01
2.959999999999999853e-01 9.983999999999999542e-01
2.969999999999999862e-01 9.973999999999999533e-01
2.979999999999999871e-01 9.980999999999999872e-01
2.989999999999999880e-01 9.992999999999999661e-01
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.002000000000000002e+00
3.019999999999999907e-01 1.002999999999999892e+00
3.029999999999999916e-01 1.002999999999999892e+00
3.039999999999999925e-01 1.002000000000000002e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 9.991999999999999771e-01
3.069999999999999951e-01 9.979999999999999982e-01
3.079999999999999960e-01 9.968000000000000194e-01
3.089999999999999969e-01 9.965000000000000524e-01
3.099999999999999978e-01 9.978000000000000203e-01
3.109999999999999987e-01 9.990999999999999881e-01
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.002000000000000002e+00
3.140000000000000013e-01 1.002999999999999892e+00
3.150000000000000022e-01 1.004000000000000004e+00
3.160000000000000031e-01 1.002999999999999892e+00
3.170000000000000040e-01 1.002000000000000002e+00
3.180000000000000049e-01 1.000999999999999890e+00
3.190000000000000058e-01 9.996000000000000441e-01
3.200000000000000067e-01 9.982999999999999652e-01
3.210000000000000075e-01 9.969999999999999973e-01
3.220000000000000084e-01 9.957000000000000295e-01
3.230000000000000093e-01 9.956000000000000405e-01
3.240000000000000102e-01 9.969000000000000083e-01
3.250000000000000111e-01 9.981999999999999762e-01
3.260000000000000120e-01 9.995000000000000551e-01
3.270000000000000129e-01 1.000999999999999890e+00
3.280000000000000138e-01 1.002000000000000002e+00
3.290000000000000147e-01 1.002999999999999892e+00
3.300000000000000155e-01 1.004999999999999893e+00
3.310000000000000164e-01 1.004999999999999893e+00
3.320000000000000173e-01 1.004000000000000004e+00
3.330000000000000182e-01 1.002000000000000002e+00
3.340000000000000191e-01 1.000999999999999890e+00
3.350000000000000200e-01 9.999000000000000110e-01
3.360000000000000209e-01 9.986000000000000432e-01
3.370000000000000218e-01 9.972999999999999643e-01
3.380000000000000226e-01 9.960999999999999854e-01
3.390000000000000235e-01 9.948000000000000176e-01
3.400000000000000244e-01 9.947000000000000286e-01
3.410000000000000253e-01 9.959000000000000075e-01
3.420000000000000262e-01 9.970999999999999863e-01
3.430000000000000271e-01 9.983999999999999542e-01
3.439999999999999725e-01 9.996000000000000441e-01
3.449999999999999734e-01 1.000999999999999890e+00
3.459999999999999742e-01 1.002000000000000002e+00
3.469999999999999751e-01 1.002999999999999892e+00
3.479999999999999760e-01 1.004999999999999893e+00
3.489999999999999769e-01 1.006000000000000005e+00
3.499999999999999778e-01 1.006000000000000005e+00
3.509999999999999787e-01 1.004000000000000004e+00
3.519999999999999796e-01 1.002999999999999892e+00
3.529999999999999805e-01 1.002000000000000002e+00
3.539999999999999813e-01 1.000999999999999890e+00
3.549999999999999822e-01 9.996000000000000441e-01
3.559999999999999831e-01 9.983999999999999542e-01
3.569999999999999840e-01 9.971999999999999753e-01
3.579999999999999849e-01 9.959999999999999964e-01
3.589999999999999858e-01 9.949000000000000066e-01
3.599999999999999867e-01 9.937000000000000277e-01
3.609999999999999876e-01 9.941999999999999726e-01
3.619999999999999885e-01 9.952999999999999625e-01
3.629999999999999893e-01 9.963999999999999524e-01
3.639999999999999902e-01 9.976000000000000423e-01
3.649999999999999911e-01 9.987000000000000322e-01
3.659999999999999920e-01 9.998000000000000220e-01
3.669999999999999929e-01 1.000999999999999890e+00
3.679999999999999938e-01 1.002000000000000002e+00
3.689999999999999947e-01 1.002999999999999892e+00
3.699999999999999956e-01 1.004000000000000004e+00
3.709999999999999964e-01 1.006000000000000005e+00
3.719999999999999973e-01 1.006999999999999895e+00
3.729999999999999982e-01 1.006000000000000005e+00
3.739999999999999991e-01 1.004999999999999893e+00
3.750000000000000000e-01 1.004000000000000004e+00
3.760000000000000009e-01 1.002999999999999892e+00
3.770000000000000018e-01 1.002000000000000002e+00
3.780000000000000027e-01 1.000999999999999890e+00
3.790000000000000036e-01 9.998000000000000220e-01
3.800000000000000044e-01 9.987000000000000322e-01
3.810000000000000053e-01 9.976000000000000423e-01
3.820000000000000062e-01 9.965000000000000524e-01
3.830000000000000071e-01 9.955000000000000515e-01
3.840000000000000080e-01 9.943999999999999506e-01
3.850000000000000089e-01 9.932999999999999607e-01
3.860000000000000098e-01 9.930999999999999828e-01
3.870000000000000107e-01 9.940999999999999837e-01
3.880000000000000115e-01 9.950999999999999845e-01
3.890000000000000124e-01 9.961999999999999744e-01
3.900000000000000133e-01 9.971999999999999753e-01
3.910000000000000142e-01 9.981999999999999762e-01
3.920000000000000151e-01 9.991999999999999771e-01
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000999999999999890e+00
3.950000000000000178e-01 1.002000000000000002e+00
3.960000000000000187e-01 1.002999999999999892e+00
3.970000000000000195e-01 1.004000000000000004e+00
3.980000000000000204e-01 1.004999999999999893e+00
3.990000000000000213e-01 1.006000000000000005e+00
4.000000000000000222e-01 1.006999999999999895e+00
4.010000000000000231e-01 1.006999999999999895e+00
4.020000000000000240e-01 1.006000000000000005e+00
4.030000000000000249e-01 1.004999999999999893e+00
4.040000000000000258e-01 1.004000000000000004e+00
4.050000000000000266e-01 1.002999999999999892e+00
4.060000000000000275e-01 1.002000000000000002e+00
4.069999999999999729e-01 1.000999999999999890e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 9.991999999999999771e-01
4.099999999999999756e-01 9.982999999999999652e-01
4.109999999999999765e-01 9.972999999999999643e-01
4.119999999999999774e-01 9.963999999999999524e-01
4.129999999999999782e-01 9.953999999999999515e-01
4.139999999999999791e-01 9.945000000000000506e-01
4.149999999999999800e-01 9.935000000000000497e-01
4.159999999999999809e-01 9.925000000000000488e-01
4.169999999999999818e-01 9.926000000000000378e-01
4.179999999999999827e-01 9.935000000000000497e-01
4.189999999999999836e-01 9.943999999999999506e-01
4.199999999999999845e-01 9.952999999999999625e-01
4.209999999999999853e-01 9.961999999999999744e-01
4.219999999999999862e-01 9.970999999999999863e-01
4.229999999999999871e-01 9.979999999999999982e-01
4.239999999999999880e-01 9.989000000000000101e-01
4.249999999999999889e-01 9.998000000000000220e-01
4.259999999999999898e-01 1.000999999999999890e+00
4.269999999999999907e-01 1.002000000000000002e+00
4.279999999999999916e-01 1.002000000000000002e+00
4.289999999999999925e-01 1.002999999999999892e+00
4.299999999999999933e-01 1.004000000000000004e+00
4.309999999999999942e-01 1.004999999999999893e+00
4.319999999999999951e-01 1.006000000000000005e+00
4.329999999999999960e-01 1.006999999999999895e+00
4.339999999999999969e-01 1.008000000000000007e+00
4.349999999999999978e-01 1.008000000000000007e+00
4.359999999999999987e-01 1.006999999999999895e+00
4.369999999999999996e-01 1.006000000000000005e+00
4.380000000000000004e-01 1.004999999999999893e+00
4.390000000000000013e-01 1.004000000000000004e+00
4.400000000000000022e-01 1.002999999999999892e+00
4.410000000000000031e-01 1.002999999999999892e+00
4.420000000000000040e-01 1.002000000000000002e+00
4.430000000000000049e-01 1.000999999999999890e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 9.991999999999999771e-01
4.460000000000000075e-01 9.983999999999999542e-01
4.470000000000000084e-01 9.976000000000000423e-01
4.480000000000000093e-01 9.967000000000000304e-01
4.490000000000000102e-01 9.959000000000000075e-01
4.500000000000000111e-01 9.950999999999999845e-01
4.510000000000000120e-01 9.941999999999999726e-01
4.520000000000000129e-01 9.933999999999999497e-01
4.530000000000000138e-01 9.926000000000000378e-01
4.540000000000000147e-01 9.917000000000000259e-01
4.550000000000000155e-01 9.923999999999999488e-01
4.560000000000000164e-01 9.930999999999999828e-01
4.570000000000000173e-01 9.939000000000000057e-01
4.580000000000000182e-01 9.947000000000000286e-01
4.590000000000000191e-01 9.955000000000000515e-01
4.600000000000000200e-01 9.961999999999999744e-01
4.610000000000000209e-01 9.969999999999999973e-01
4.620000000000000218e-01 9.978000000000000203e-01
4.630000000000000226e-01 9.986000000000000432e-01
4.640000000000000235e-01 9.992999999999999661e-01
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000999999999999890e+00
4.670000000000000262e-01 1.002000000000000002e+00
4.680000000000000271e-01 1.002000000000000002e+00
4.689999999999999725e-01 1.002999999999999892e+00
4.699999999999999734e-01 1.004000000000000004e+00
4.709999999999999742e-01 1.004999999999999893e+00
4.719999999999999751e-01 1.006000000000000005e+00
4.729999999999999760e-01 1.006000000000000005e+00
4.739999999999999769e-01 1.006999999999999895e+00
4.749999999999999778e-01 1.008000000000000007e+00
4.759999999999999787e-01 1.008000000000000007e+00
4.769999999999999796e-01 1.008000000000000007e+00
4.779999999999999805e-01 1.006999999999999895e+00
4.789999999999999813e-01 1.006000000000000005e+00
4.799999999999999822e-01 1.006000000000000005e+00
4.809999999999999831e-01 1.004999999999999893e+00
4.819999999999999840e-01 1.004000000000000004e+00
4.829999999999999849e-01 1.002999999999999892e+00
4.839999999999999858e-01 1.002999999999999892e+00
4.849999999999999867e-01 1.002000000000000002e+00
4.859999999999999876e-01 1.000999999999999890e+00
4.869999999999999885e-01 1.000999999999999890e+00
4.879999999999999893e-01 9.999000000000000110e-01
4.889999999999999902e-01 9.991999999999999771e-01
4.899999999999999911e-01 9.983999999999999542e-01
4.909999999999999920e-01 9.977000000000000313e-01
4.919999999999999929e-01 9.969999999999999973e-01
4.929999999999999938e-01 9.962999999999999634e-01
4.939999999999999947e-01 9.956000000000000405e-01
4.949999999999999956e-01 9.949000000000000066e-01
4.959999999999999964e-01 9.940999999999999837e-01
4.969999999999999973e-01 9.933999999999999497e-01
4.979999999999999982e-01 9.927000000000000268e-01
4.989999999999999991e-01 9.919999999999999929e-01
5.000000000000000000e-01 9.912999999999999590e-01
5.010000000000000009e-01 9.919999999999999929e-01
5.020000000000000018e-01 9.927000000000000268e-01
5.030000000000000027e-01 9.935000000000000497e-01
5.040000000000000036e-01 9.941999999999999726e-01
5.050000000000000044e-01 9.949000000000000066e-01
5.060000000000000053e-01 9.957000000000000295e-01
5.070000000000000062e-01 9.963999999999999524e-01
5.080000000000000071e-01 9.970999999999999863e-01
5.090000000000000080e-01 9.979000000000000092e-01
5.100000000000000089e-01 9.986000000000000432e-01
5.110000000000000098e-01 9.992999999999999661e-01
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000999999999999890e+00
5.140000000000000124e-01 1.002000000000000002e+00
5.150000000000000133e-01 1.002000000000000002e+00
5.160000000000000142e-01 1.002999999999999892e+00
5.170000000000000151e-01 1.004000000000000004e+00
5.180000000000000160e-01 1.004000000000000004e+00
5.190000000000000169e-01 1.004999999999999893e+00
5.200000000000000178e-01 1.006000000000000005e+00
5.210000000000000187e-01 1.006999999999999895e+00
5.220000000000000195e-01 1.006999999999999895e+00
5.230000000000000204e-01 1.008000000000000007e+00
5.240000000000000213e-01 1.008999999999999897e+00
5.250000000000000222e-01 1.008000000000000007e+00
5.260000000000000231e-01 1.006999999999999895e+00
5.270000000000000240e-01 1.006999999999999895e+00
5.280000000000000249e-01 1.006000000000000005e+00
5.290000000000000258e-01 1.004999999999999893e+00
5.300000000000000266e-01 1.004000000000000004e+00
5.310000000000000275e-01 1.002999999999999892e+00
5.320000000000000284e-01 1.002000000000000002e+00
5.330000000000000293e-01 1.002000000000000002e+00
5.340000000000000302e-01 1.000999999999999890e+00
5.350000000000000311e-01 9.999000000000000110e-01
5.360000000000000320e-01 9.990999999999999881e-01
5.370000000000000329e-01 9.982999999999999652e-01
5.380000000000000338e-01 9.973999999999999533e-01
5.390000000000000346e-01 9.966000000000000414e-01
5.400000000000000355e-01 9.958000000000000185e-01
5.410000000000000364e-01 9.949000000000000066e-01
5.420000000000000373e-01 9.940999999999999837e-01
5.430000000000000382e-01 9.932999999999999607e-01
5.440000000000000391e-01 9.925000000000000488e-01
5.450000000000000400e-01 9.916000000000000369e-01
5.460000000000000409e-01 9.909000000000000030e-01
5.470000000000000417e-01 9.919000000000000039e-01
5.480000000000000426e-01 9.928000000000000158e-01
5.490000000000000435e-01 9.938000000000000167e-01
5.500000000000000444e-01 9.947000000000000286e-01
5.510000000000000453e-01 9.956000000000000405e-01
5.520000000000000462e-01 9.966000000000000414e-01
5.530000000000000471e-01 9.975000000000000533e-01
5.540000000000000480e-01 9.983999999999999542e-01
5.550000000000000488e-01 9.993999999999999551e-01
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000999999999999890e+00
5.580000000000000515e-01 1.002000000000000002e+00
5.590000000000000524e-01 1.002999999999999892e+00
5.600000000000000533e-01 1.004000000000000004e+00
5.610000000000000542e-01 1.004999999999999893e+00
5.620000000000000551e-01 1.006000000000000005e+00
5.629999999999999449e-01 1.006999999999999895e+00
5.639999999999999458e-01 1.008000000000000007e+00
5.649999999999999467e-01 1.008999999999999897e+00
5.659999999999999476e-01 1.008999999999999897e+00
5.669999999999999485e-01 1.008000000000000007e+00
5.679999999999999494e-01 1.006999999999999895e+00
5.689999999999999503e-01 1.006000000000000005e+00
5.699999999999999512e-01 1.004999999999999893e+00
5.709999999999999520e-01 1.004000000000000004e+00
5.719999999999999529e-01 1.002999999999999892e+00
5.729999999999999538e-01 1.002000000000000002e+00
5.739999999999999547e-01 1.000999999999999890e+00
5.749999999999999556e-01 9.995000000000000551e-01
5.759999999999999565e-01 9.983999999999999542e-01
5.769999999999999574e-01 9.972999999999999643e-01
5.779999999999999583e-01 9.962999999999999634e-01
5.789999999999999591e-01 9.951999999999999735e-01
5.799999999999999600e-01 9.941999999999999726e-01
5.809999999999999609e-01 9.930999999999999828e-01
5.819999999999999618e-01 9.919999999999999929e-01
5.829999999999999627e-01 9.909999999999999920e-01
5.839999999999999636e-01 9.909000000000000030e-01
5.849999999999999645e-01 9.920999999999999819e-01
5.859999999999999654e-01 9.932999999999999607e-01
5.869999999999999662e-01 9.945000000000000506e-01
5.879999999999999671e-01 9.957000000000000295e-01
5.889999999999999680e-01 9.969000000000000083e-01
5.899999999999999689e-01 9.980999999999999872e-01
5.909999999999999698e-01 9.992999999999999661e-01
5.919999999999999707e-01 1.000999999999999890e+00
5.929999999999999716e-01 1.002000000000000002e+00
5.939999999999999725e-01 1.002999999999999892e+00
5.949999999999999734e-01 1.004000000000000004e+00
5.959999999999999742e-01 1.004999999999999893e+00
5.969999999999999751e-01 1.006999999999999895e+00
5.979999999999999760e-01 1.008000000000000007e+00
5.989999999999999769e-01 1.008999999999999897e+00
5.999999999999999778e-01 1.010000000000000009e+00
6.009999999999999787e-01 1.008000000000000007e+00
6.019999999999999796e-01 1.006999999999999895e+00
6.029999999999999805e-01 1.004999999999999893e+00
6.039999999999999813e-01 1.004000000000000004e+00
6.049999999999999822e-01 1.002999999999999892e+00
6.059999999999999831e-01 1.000999999999999890e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 9.986000000000000432e-01
6.089999999999999858e-01 9.971999999999999753e-01
6.099999999999999867e-01 9.958000000000000185e-01
6.109999999999999876e-01 9.945000000000000506e-01
6.119999999999999885e-01 9.930999999999999828e-01
6.129999999999999893e-01 9.917000000000000259e-01
6.139999999999999902e-01 9.902999999999999581e-01
6.149999999999999911e-01 9.907000000000000250e-01
6.159999999999999920e-01 9.921999999999999709e-01
6.169999999999999929e-01 9.938000000000000167e-01
6.179999999999999938e-01 9.953999999999999515e-01
6.189999999999999947e-01 9.969000000000000083e-01
6.199999999999999956e-01 9.985000000000000542e-01
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.002000000000000002e+00
6.229999999999999982e-01 1.002999999999999892e+00
6.239999999999999991e-01 1.004999999999999893e+00
6.250000000000000000e-01 1.006000000000000005e+00
6.260000000000000009e-01 1.008000000000000007e+00
6.270000000000000018e-01 1.010000000000000009e+00
6.280000000000000027e-01 1.010000000000000009e+00
6.290000000000000036e-01 1.008000000000000007e+00
6.300000000000000044e-01 1.006000000000000005e+00
6.310000000000000053e-01 1.004999999999999893e+00
6.320000000000000062e-01 1.002999999999999892e+00
6.330000000000000071e-01 1.000999999999999890e+00
6.340000000000000080e-01 9.992999999999999661e-01
6.350000000000000089e-01 9.975000000000000533e-01
6.360000000000000098e-01 9.957000000000000295e-01
6.370000000000000107e-01 9.939000000000000057e-01
6.380000000000000115e-01 9.920999999999999819e-01
6.390000000000000124e-01 9.902999999999999581e-01
6.400000000000000133e-01 9.896000000000000352e-01
6.410000000000000142e-01 9.916000000000000369e-01
6.420000000000000151e-01 9.937000000000000277e-01
6.430000000000000160e-01 9.958000000000000185e-01
6.440000000000000169e-01 9.978000000000000203e-01
6.450000000000000178e-01 9.999000000000000110e-01
6.460000000000000187e-01 1.002000000000000002e+00
6.470000000000000195e-01 1.004000000000000004e+00
6.480000000000000204e-01 1.006000000000000005e+00
6.490000000000000213e-01 1.008000000000000007e+00
6.500000000000000222e-01 1.010000000000000009e+00
6.510000000000000231e-01 1.010999999999999899e+00
6.520000000000000240e-01 1.008000000000000007e+00
6.530000000000000249e-01 1.006000000000000005e+00
6.540000000000000258e-01 1.002999999999999892e+00
6.550000000000000266e-01 1.000999999999999890e+00
6.560000000000000275e-01 9.986000000000000432e-01
6.570000000000000284e-01 9.961999999999999744e-01
6.580000000000000293e-01 9.939000000000000057e-01
6.590000000000000302e-01 9.915000000000000480e-01
6.600000000000000311e-01 9.890999999999999792e-01
6.610000000000000320e-01 9.895000000000000462e-01
6.620000000000000329e-01 9.921999999999999709e-01
6.630000000000000338e-01 9.949999999999999956e-01
6.640000000000000346e-01 9.977000000000000313e-01
6.650000000000000355e-01 1.000999999999999890e+00
6.660000000000000364e-01 1.002999999999999892e+00
6.670000000000000373e-01 1.006000000000000005e+00
6.680000000000000382e-01 1.008999999999999897e+00
6.690000000000000391e-01 1.012000000000000011e+00
6.700000000000000400e-01 1.010999999999999899e+00
6.710000000000000409e-01 1.006999999999999895e+00
6.720000000000000417e-01 1.004000000000000004e+00
6.730000000000000426e-01 1.000999999999999890e+00
6.740000000000000435e-01 9.978000000000000203e-01
6.750000000000000444e-01 9.946000000000000396e-01
6.760000000000000453e-01 9.913999999999999480e-01
6.770000000000000462e-01 9.881999999999999673e-01
6.780000000000000471e-01 9.887000000000000233e-01
6.790000000000000480e-01 9.925000000000000488e-01
6.800000000000000488e-01 9.961999999999999744e-01
6.810000000000000497e-01 9.999000000000000110e-01
6.820000000000000506e-01 1.004000000000000004e+00
6.830000000000000515e-01 1.006999999999999895e+00
6.840000000000000524e-01 1.010999999999999899e+00
6.850000000000000533e-01 1.012999999999999901e+00
6.860000000000000542e-01 1.008999999999999897e+00
6.870000000000000551e-01 1.004000000000000004e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 9.956000000000000405e-01
6.899999999999999467e-01 9.911999999999999700e-01
6.909999999999999476e-01 9.868999999999999995e-01
6.919999999999999485e-01 9.881999999999999673e-01
6.929999999999999494e-01 9.932999999999999607e-01
6.939999999999999503e-01 9.985000000000000542e-01
6.949999999999999512e-01 1.004000000000000004e+00
6.959999999999999520e-01 1.008999999999999897e+00
6.969999999999999529e-01 1.014000000000000012e+00
6.979999999999999538e-01 1.012000000000000011e+00
6.989999999999999547e-01 1.006000000000000005e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 9.939999999999999947e-01
7.019999999999999574e-01 9.879999999999999893e-01
7.029999999999999583e-01 9.842999999999999527e-01
7.039999999999999591e-01 9.915000000000000480e-01
7.049999999999999600e-01 9.986000000000000432e-01
7.059999999999999609e-01 1.006000000000000005e+00
7.069999999999999618e-01 1.012999999999999901e+00
7.079999999999999627e-01 1.016000000000000014e+00
7.089999999999999636e-01 1.006999999999999895e+00
7.099999999999999645e-01 9.989000000000000101e-01
7.109999999999999654e-01 9.903999999999999471e-01
7.119999999999999662e-01 9.818000000000000060e-01
7.129999999999999671e-01 9.885000000000000453e-01
7.139999999999999680e-01 9.988000000000000211e-01
7.149999999999999689e-01 1.008999999999999897e+00
7.159999999999999698e-01 1.018999999999999906e+00
7.169999999999999707e-01 1.012000000000000011e+00
7.179999999999999716e-01 9.995000000000000551e-01
7.189999999999999725e-01 9.871999999999999664e-01
7.199999999999999734e-01 9.785000000000000364e-01
7.209999999999999742e-01 9.933999999999999497e-01
7.219999999999999751e-01 1.008000000000000007e+00
7.229999999999999760e-01 1.022999999999999909e+00
7.239999999999999769e-01 1.010999999999999899e+00
7.249999999999999778e-01 9.925000000000000488e-01
7.259999999999999787e-01 9.743000000000000549e-01
7.269999999999999796e-01 9.901999999999999691e-01
7.279999999999999805e-01 1.012000000000000011e+00
7.289999999999999813e-01 1.028000000000000025e+00
7.299999999999999822e-01 1.000999999999999890e+00
7.309999999999999831e-01 9.730999999999999650e-01
7.319999999999999840e-01 9.876000000000000334e-01
7.329999999999999849e-01 1.022000000000000020e+00
7.339999999999999858e-01 1.020999999999999908e+00
7.349999999999999867e-01 9.777000000000000135e-01
7.359999999999999876e-01 9.786000000000000254e-01
7.369999999999999885e-01 1.032999999999999918e+00
7.379999999999999893e-01 1.008999999999999897e+00
7.389999999999999902e-01 9.403000000000000247e-01
7.399999999999999911e-01 1.026000000000000023e+00
7.409999999999999920e-01 1.014999999999999902e+00
7.419999999999999929e-01 9.375000000000000000e-01
7.429999999999999938e-01 1.088000000000000078e+00
7.439999999999999947e-01 9.171000000000000263e-01
7.449999999999999956e-01 1.096000000000000085e+00
7.459999999999999964e-01 8.539999999999999813e-01
7.469999999999999973e-01 1.171999999999999931e+00
7.479999999999999982e-01 1.042000000000000037e+00
7.489999999999999991e-01 6.122999999999999554e-01
7.500000000000000000e-01 7.054000000000000548e-02
7.510000000000000009e-01 7.054000000000000548e-02
7.520000000000000018e-01 7.052999999999999547e-02
7.530000000000000027e-01 7.052999999999999547e-02
7.540000000000000036e-01 7.051999999999999935e-02
7.550000000000000044e-01 7.049999999999999323e-02
7.560000000000000053e-01 7.048999999999999710e-02
7.570000000000000062e-01 7.047000000000000486e-02
7.580000000000000071e-01 7.044999999999999873e-02
7.590000000000000080e-01 7.043000000000000649e-02
7.600000000000000089e-01 7.040000000000000424e-02
7.610000000000000098e-01 7.037000000000000199e-02
7.620000000000000107e-01 7.033999999999999975e-02
7.630000000000000115e-01 7.030999999999999750e-02
7.640000000000000124e-01 7.026999999999999913e-02
7.650000000000000133e-01 7.023000000000000076e-02
7.660000000000000142e-01 7.019000000000000239e-02
7.670000000000000151e-01 7.015000000000000402e-02
7.680000000000000160e-01 7.009999999999999565e-02
7.690000000000000169e-01 7.005000000000000115e-02
7.700000000000000178e-01 7.000000000000000666e-02
7.710000000000000187e-01 6.994999999999999829e-02
7.720000000000000195e-01 6.988999999999999380e-02
7.730000000000000204e-01 6.983000000000000318e-02
7.740000000000000213e-01 6.976999999999999869e-02
7.750000000000000222e-01 6.969999999999999807e-02
7.760000000000000231e-01 6.962999999999999745e-02
7.770000000000000240e-01 6.955999999999999683e-02
7.780000000000000249e-01 6.948999999999999622e-02
7.790000000000000258e-01 6.940999999999999948e-02
7.800000000000000266e-01 6.933000000000000274e-02
7.810000000000000275e-01 6.925000000000000600e-02
7.820000000000000284e-01 6.916999999999999538e-02
7.830000000000000293e-01 6.908000000000000251e-02
7.840000000000000302e-01 6.898999999999999577e-02
7.850000000000000311e-01 6.890000000000000291e-02
7.860000000000000320e-01 6.880000000000000004e-02
7.870000000000000329e-01 6.870999999999999330e-02
7.880000000000000338e-01 6.861000000000000432e-02
7.890000000000000346e-01 6.851000000000000145e-02
7.900000000000000355e-01 6.840000000000000246e-02
7.910000000000000364e-01 6.829000000000000348e-02
7.920000000000000373e-01 6.819000000000000061e-02
7.930000000000000382e-01 6.807000000000000550e-02
7.940000000000000391e-01 6.794999999999999651e-02
7.950000000000000400e-01 6.783999999999999753e-02
7.960000000000000409e-01 6.772000000000000242e-02
7.970000000000000417e-01 6.759999999999999343e-02
7.980000000000000426e-01 6.747000000000000219e-02
7.990000000000000435e-01 6.733999999999999708e-02
8.000000000000000444e-01 6.721000000000000585e-02
8.010000000000000453e-01 6.707000000000000461e-02
8.020000000000000462e-01 6.693999999999999950e-02
8.030000000000000471e-01 6.680999999999999439e-02
8.040000000000000480e-01 6.665999999999999703e-02
8.050000000000000488e-01 6.650999999999999968e-02
8.060000000000000497e-01 6.636999999999999844e-02
8.070000000000000506e-01 6.622000000000000108e-02
8.080000000000000515e-01 6.607000000000000373e-02
8.090000000000000524e-01 6.592000000000000637e-02
8.100000000000000533e-01 6.575999999999999901e-02
8.110000000000000542e-01 6.560000000000000553e-02
8.120000000000000551e-01 6.543000000000000205e-02
8.129999999999999449e-01 6.526999999999999469e-02
8.139999999999999458e-01 6.511000000000000121e-02
8.149999999999999467e-01 6.494999999999999385e-02
8.159999999999999476e-01 6.476999999999999424e-02
8.169999999999999485e-01 6.458999999999999464e-02
8.179999999999999494e-01 6.440999999999999504e-02
8.189999999999999503e-01 6.422999999999999543e-02
8.199999999999999512e-01 6.404999999999999583e-02
8.209999999999999520e-01 6.386999999999999622e-02
8.219999999999999529e-01 6.368999999999999662e-02
8.229999999999999538e-01 6.350999999999999701e-02
8.239999999999999547e-01 6.331000000000000516e-02
8.249999999999999556e-01 6.310999999999999943e-02
8.259999999999999565e-01 6.290999999999999370e-02
8.269999999999999574e-01 6.271000000000000185e-02
8.279999999999999583e-01 6.250999999999999612e-02
8.289999999999999591e-01 6.230999999999999733e-02
8.299999999999999600e-01 6.210999999999999854e-02
8.309999999999999609e-01 6.190999999999999975e-02
8.319999999999999618e-01 6.169000000000000178e-02
8.329999999999999627e-01 6.146999999999999686e-02
8.339999999999999636e-01 6.124999999999999889e-02
8.349999999999999645e-01 6.103000000000000091e-02
8.359999999999999654e-01 6.081000000000000294e-02
8.369999999999999662e-01 6.058999999999999803e-02
8.379999999999999671e-01 6.037000000000000005e-02
8.389999999999999680e-01 6.015000000000000208e-02
8.399999999999999689e-01 5.992000000000000104e-02
8.409999999999999698e-01 5.967999999999999694e-02
8.419999999999999707e-01 5.943999999999999978e-02
8.429999999999999716e-01 5.920000000000000262e-02
8.439999999999999725e-01 5.895999999999999852e-02
8.449999999999999734e-01 5.872000000000000136e-02
8.459999999999999742e-01 5.847999999999999726e-02
8.469999999999999751e-01 5.822999999999999704e-02
8.479999999999999760e-01 5.798999999999999988e-02
8.489999999999999769e-01 5.775000000000000272e-02
8.499999999999999778e-01 5.750000000000000250e-02
8.509999999999999787e-01 5.723000000000000309e-02
8.519999999999999796e-01 5.695999999999999674e-02
8.529999999999999805e-01 5.670000000000000040e-02
8.539999999999999813e-01 5.643000000000000099e-02
8.549999999999999822e-01 5.616999999999999771e-02
8.559999999999999831e-01 5.589999999999999830e-02
8.569999999999999840e-01 5.564000000000000196e-02
8.579999999999999849e-01 5.537000000000000255e-02
8.589999999999999858e-01 5.510999999999999927e-02
8.599999999999999867e-01 5.483999999999999986e-02
8.609999999999999876e-01 5.455999999999999739e-02
8.619999999999999885e-01 5.426999999999999880e-02
8.629999999999999893e-01 5.398000000000000020e-02
8.639999999999999902e-01 5.369000000000000161e-02
8.649999999999999911e-01 5.340000000000000302e-02
8.659999999999999920e-01 5.310999999999999749e-02
8.669999999999999929e-01 5.281999999999999890e-02
8.679999999999999938e-01 5.253000000000000030e-02
8.689999999999999947e-01 5.224000000000000171e-02
8.699999999999999956e-01 5.195000000000000312e-02
8.709999999999999964e-01 5.165999999999999759e-02
8.719999999999999973e-01 5.136999999999999900e-02
8.729999999999999982e-01 5.106000000000000122e-02
8.739999999999999991e-01 5.074000000000000038e-02
8.750000000000000000e-01 5.041999999999999954e-02
8.760000000000000009e-01 5.011000000000000176e-02
8.770000000000000018e-01 4.979000000000000092e-02
8.780000000000000027e-01 4.947000000000000008e-02
8.790000000000000036e-01 4.916000000000000231e-02
8.800000000000000044e-01 4.884000000000000147e-02
8.810000000000000053e-01 4.852000000000000063e-02
8.820000000000000062e-01 4.821000000000000285e-02
8.830000000000000071e-01 4.789000000000000201e-02
8.840000000000000080e-01 4.757000000000000117e-02
8.850000000000000089e-01 4.726000000000000340e-02
8.860000000000000098e-01 4.692999999999999949e-02
8.870000000000000107e-01 4.658000000000000335e-02
8.880000000000000115e-01 4.624000000000000332e-02
8.890000000000000124e-01 4.590000000000000330e-02
8.900000000000000133e-01 4.555000000000000021e-02
8.910000000000000142e-01 4.521000000000000019e-02
8.920000000000000151e-01 4.487000000000000016e-02
8.930000000000000160e-01 4.451999999999999708e-02
8.940000000000000169e-01 4.417999999999999705e-02
8.950000000000000178e-01 4.383000000000000090e-02
8.960000000000000187e-01 4.349000000000000088e-02
8.970000000000000195e-01 4.315000000000000085e-02
8.980000000000000204e-01 4.279999999999999777e-02
8.990000000000000213e-01 4.245999999999999774e-02
9.000000000000000222e-01 4.211000000000000160e-02
9.010000000000000231e-01 4.175000000000000239e-02
9.020000000000000240e-01 4.138000000000000012e-02
9.030000000000000249e-01 4.100999999999999784e-02
9.040000000000000258e-01 4.062999999999999945e-02
9.050000000000000266e-01 4.025999999999999718e-02
9.060000000000000275e-01 3.989000000000000185e-02
9.070000000000000284e-01 3.951999999999999957e-02
9.080000000000000293e-01 3.914999999999999730e-02
9.090000000000000302e-01 3.878000000000000197e-02
9.100000000000000311e-01 3.840999999999999970e-02
9.110000000000000320e-01 3.803999999999999743e-02
9.120000000000000329e-01 3.765999999999999903e-02
9.130000000000000338e-01 3.728999999999999676e-02
9.140000000000000346e-01 3.692000000000000143e-02
9.150000000000000355e-01 3.654999999999999916e-02
9.160000000000000364e-01 3.617999999999999688e-02
9.170000000000000373e-01 3.579000000000000237e-02
9.180000000000000382e-01 3.538999999999999785e-02
9.190000000000000391e-01 3.500000000000000333e-02
9.200000000000000400e-01 3.459999999999999881e-02
9.210000000000000409e-01 3.420000000000000123e-02
9.220000000000000417e-01 3.379999999999999671e-02
9.230000000000000426e-01 3.341000000000000220e-02
9.240000000000000435e-01 3.300999999999999768e-02
9.250000000000000444e-01 3.261000000000000010e-02
9.260000000000000453e-01 3.221000000000000252e-02
9.270000000000000462e-01 3.180999999999999800e-02
9.280000000000000471e-01 3.141999999999999654e-02
9.290000000000000480e-01 3.101999999999999896e-02
9.300000000000000488e-01 3.062000000000000138e-02
9.310000000000000497e-01 3.022000000000000033e-02
9.320000000000000506e-01 2.981999999999999929e-02
9.330000000000000515e-01 2.943000000000000130e-02
9.340000000000000524e-01 2.903000000000000025e-02
9.350000000000000533e-01 2.861000000000000001e-02
9.360000000000000542e-01 2.818999999999999978e-02
9.370000000000000551e-01 2.776999999999999955e-02
9.379999999999999449e-01 2.734999999999999931e-02
9.389999999999999458e-01 2.692999999999999908e-02
9.399999999999999467e-01 2.649999999999999925e-02
9.409999999999999476e-01 2.607999999999999902e-02
9.419999999999999485e-01 2.565999999999999878e-02
9.429999999999999494e-01 2.523999999999999855e-02
9.439999999999999503e-01 2.481999999999999831e-02
9.449999999999999512e-01 2.438999999999999849e-02
9.459999999999999520e-01 2.397000000000000172e-02
9.469999999999999529e-01 2.355000000000000149e-02
9.479999999999999538e-01 2.313000000000000125e-02
9.489999999999999547e-01 2.271000000000000102e-02
9.499999999999999556e-01 2.228000000000000119e-02
9.509999999999999565e-01 2.186000000000000096e-02
9.519999999999999574e-01 2.144000000000000072e-02
9.529999999999999583e-01 2.102000000000000049e-02
9.539999999999999591e-01 2.059000000000000066e-02
9.549999999999999600e-01 2.015000000000000124e-02
9.559999999999999609e-01 1.970999999999999835e-02
9.569999999999999618e-01 1.926999999999999894e-02
9.579999999999999627e-01 1.882999999999999952e-02
9.589999999999999636e-01 1.839000000000000010e-02
9.599999999999999645e-01 1.795000000000000068e-02
9.609999999999999654e-01 1.750000000000000167e-02
9.619999999999999662e-01 1.705999999999999878e-02
9.629999999999999671e-01 1.661999999999999936e-02
9.639999999999999680e-01 1.617999999999999994e-02
9.649999999999999689e-01 1.574000000000000052e-02
9.659999999999999698e-01 1.529999999999999936e-02
9.669999999999999707e-01 1.485000000000000035e-02
9.679999999999999716e-01 1.440999999999999920e-02
9.689999999999999725e-01 1.396999999999999978e-02
9.699999999999999734e-01 1.353000000000000036e-02
9.709999999999999742e-01 1.308999999999999921e-02
9.719999999999999751e-01 1.264999999999999979e-02
9.729999999999999760e-01 1.220000000000000077e-02
9.739999999999999769e-01 1.175999999999999962e-02
9.749999999999999778e-01 1.132000000000000020e-02
9.759999999999999787e-01 1.088000000000000078e-02
9.769999999999999796e-01 1.043000000000000003e-02
9.779999999999999805e-01 9.971999999999999961e-03
9.789999999999999813e-01 9.518999999999999684e-03
9.799999999999999822e-01 9.065000000000000141e-03
9.809999999999999831e-01 8.611999999999999864e-03
9.819999999999999840e-01 8.158999999999999586e-03
9.829999999999999849e-01 7.706000000000000176e-03
9.839999999999999858e-01 7.251999999999999766e-03
9.849999999999999867e-01 6.799000000000000356e-03
9.859999999999999876e-01 6.346000000000000078e-03
9.869999999999999885e-01 5.892999999999999801e-03
9.879999999999999893e-01 5.439000000000000258e-03
9.889999999999999902e-01 4.985999999999999981e-03
9.899999999999999911e-01 4.532999999999999703e-03
9.909999999999999920e-01 4.079000000000000160e-03
9.919999999999999929e-01 3.625999999999999883e-03
9.929999999999999938e-01 3.173000000000000039e-03
9.939999999999999947e-01 2.720000000000000195e-03
9.949999999999999956e-01 2.265999999999999785e-03
9.959999999999999964e-01 1.812999999999999941e-03
9.969999999999999973e-01 1.360000000000000098e-03
9.979999999999999982e-01 9.064999999999999707e-04
9.989999999999999991e-01 4.533000000000000137e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-max-equal/data-2.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000999999999999890e+00
2.520000000000000018e-01 9.867000000000000215e-01
2.530000000000000027e-01 1.004999999999999893e+00
2.540000000000000036e-01 1.010000000000000009e+00
2.550000000000000044e-01 9.822999999999999510e-01
2.560000000000000053e-01 1.018000000000000016e+00
2.570000000000000062e-01 9.915000000000000480e-01
2.580000000000000071e-01 9.855000000000000426e-01
2.590000000000000080e-01 1.034999999999999920e+00
2.600000000000000089e-01 9.638999999999999790e-01
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.040999999999999925e+00
2.630000000000000115e-01 9.713000000000000522e-01
2.640000000000000124e-01 9.646000000000000130e-01
2.650000000000000133e-01 1.038000000000000034e+00
2.660000000000000142e-01 1.036000000000000032e+00
2.670000000000000151e-01 9.638999999999999790e-01
2.680000000000000160e-01 9.556000000000000050e-01
2.690000000000000169e-01 1.022000000000000020e+00
2.700000000000000178e-01 1.052999999999999936e+00
2.710000000000000187e-01 1.014000000000000012e+00
2.720000000000000195e-01 9.530999999999999472e-01
2.730000000000000204e-01 9.514000000000000234e-01
2.740000000000000213e-01 1.008000000000000007e+00
2.750000000000000222e-01 1.052999999999999936e+00
2.760000000000000231e-01 1.048000000000000043e+00
2.770000000000000240e-01 9.920999999999999819e-01
2.780000000000000249e-01 9.473000000000000309e-01
2.790000000000000258e-01 9.455999999999999961e-01
2.800000000000000266e-01 9.868999999999999995e-01
2.810000000000000275e-01 1.042000000000000037e+00
2.819999999999999729e-01 1.060999999999999943e+00
2.829999999999999738e-01 1.042999999999999927e+00
2.839999999999999747e-01 9.913999999999999480e-01
2.849999999999999756e-01 9.495000000000000107e-01
2.859999999999999765e-01 9.381000000000000449e-01
2.869999999999999774e-01 9.572000000000000508e-01
2.879999999999999782e-01 1.006000000000000005e+00
2.889999999999999791e-01 1.046999999999999931e+00
2.899999999999999800e-01 1.062999999999999945e+00
2.909999999999999809e-01 1.054000000000000048e+00
2.919999999999999818e-01 1.018000000000000016e+00
2.929999999999999827e-01 9.705000000000000293e-01
2.939999999999999836e-01 9.423000000000000265e-01
2.949999999999999845e-01 9.354999999999999982e-01
2.959999999999999853e-01 9.500999999999999446e-01
2.969999999999999862e-01 9.860999999999999766e-01
2.979999999999999871e-01 1.030000000000000027e+00
2.989999999999999880e-01 1.056999999999999940e+00
2.999999999999999889e-01 1.066000000000000059e+00
3.009999999999999898e-01 1.056999999999999940e+00
3.019999999999999907e-01 1.030000000000000027e+00
3.029999999999999916e-01 9.882999999999999563e-01
3.039999999999999925e-01 9.550999999999999490e-01
3.049999999999999933e-01 9.367999999999999661e-01
3.059999999999999942e-01 9.334000000000000075e-01
3.069999999999999951e-01 9.448999999999999622e-01
3.079999999999999960e-01 9.713000000000000522e-01
3.089999999999999969e-01 1.010000000000000009e+00
3.099999999999999978e-01 1.042000000000000037e+00
3.109999999999999987e-01 1.060999999999999943e+00
3.119999999999999996e-01 1.068000000000000060e+00
3.130000000000000004e-01 1.062999999999999945e+00
3.140000000000000013e-01 1.044999999999999929e+00
3.150000000000000022e-01 1.014000000000000012e+00
3.160000000000000031e-01 9.785000000000000364e-01
3.170000000000000040e-01 9.523000000000000353e-01
3.180000000000000049e-01 9.364000000000000101e-01
3.190000000000000058e-01 9.308999999999999497e-01
3.200000000000000067e-01 9.355999999999999872e-01
3.210000000000000075e-01 9.506999999999999895e-01
3.220000000000000084e-01 9.760999999999999677e-01
3.230000000000000093e-01 1.010000000000000009e+00
3.240000000000000102e-01 1.038000000000000034e+00
3.250000000000000111e-01 1.056999999999999940e+00
3.260000000000000120e-01 1.068000000000000060e+00
3.270000000000000129e-01 1.070000000000000062e+00
3.280000000000000138e-01 1.062999999999999945e+00
3.290000000000000147e-01 1.048000000000000043e+00
3.300000000000000155e-01 1.024999999999999911e+00
3.310000000000000164e-01 9.939999999999999947e-01
3.320000000000000173e-01 9.673000000000000487e-01
3.330000000000000182e-01 9.475999999999999979e-01
3.340000000000000191e-01 9.350000000000000533e-01
3.350000000000000200e-01 9.294999999999999929e-01
3.360000000000000209e-01 9.311000000000000387e-01
3.370000000000000218e-01 9.397999999999999687e-01
3.380000000000000226e-01 9.556000000000000050e-01
3.390000000000000235e-01 9.784000000000000474e-01
3.400000000000000244e-01 1.006999999999999895e+00
3.410000000000000253e-01 1.032000000000000028e+00
3.420000000000000262e-01 1.050000000000000044e+00
3.430000000000000271e-01 1.062999999999999945e+00
3.439999999999999725e-01 1.070000000000000062e+00
3.449999999999999734e-01 1.070999999999999952e+00
3.459999999999999742e-01 1.066000000000000059e+00
3.469999999999999751e-01 1.056000000000000050e+00
3.479999999999999760e-01 1.038999999999999924e+00
3.489999999999999769e-01 1.016999999999999904e+00
3.499999999999999778e-01 9.906000000000000361e-01
3.509999999999999787e-01 9.683000000000000496e-01
3.519999999999999796e-01 9.508999999999999675e-01
3.529999999999999805e-01 9.384000000000000119e-01
3.539999999999999813e-01 9.306999999999999718e-01
3.549999999999999822e-01 9.278999999999999471e-01
3.559999999999999831e-01 9.298999999999999488e-01
3.569999999999999840e-01 9.367999999999999661e-01
3.579999999999999849e-01 9.485999999999999988e-01
3.589999999999999858e-01 9.651999999999999469e-01
3.599999999999999867e-01 9.866000000000000325e-01
3.609999999999999876e-01 1.010999999999999899e+00
3.619999999999999885e-01 1.030999999999999917e+00
3.629999999999999893e-01 1.046999999999999931e+00
3.639999999999999902e-01 1.060000000000000053e+00
3.649999999999999911e-01 1.068000000000000060e+00
3.659999999999999920e-01 1.072000000000000064e+00
3.669999999999999929e-01 1.072000000000000064e+00
3.679999999999999938e-01 1.068999999999999950e+00
3.689999999999999947e-01 1.060999999999999943e+00
3.699999999999999956e-01 1.048999999999999932e+00
3.709999999999999964e-01 1.032999999999999918e+00
3.719999999999999973e-01 1.012999999999999901e+00
3.729999999999999982e-01 9.912999999999999590e-01
3.739999999999999991e-01 9.723000000000000531e-01
3.750000000000000000e-01 9.566000000000000059e-01
3.760000000000000009e-01 9.442000000000000393e-01
3.770000000000000018e-01 9.351000000000000423e-01
3.780000000000000027e-01 9.293000000000000149e-01
3.790000000000000036e-01 9.268999999999999462e-01
3.800000000000000044e-01 9.276999999999999691e-01
3.810000000000000053e-01 9.318999999999999506e-01
3.820000000000000062e-01 9.394000000000000128e-01
3.830000000000000071e-01 9.502000000000000446e-01
3.840000000000000080e-01 9.643000000000000460e-01
3.850000000000000089e-01 9.817000000000000171e-01
3.860000000000000098e-01 1.002000000000000002e+00
3.870000000000000107e-01 1.020000000000000018e+00
3.880000000000000115e-01 1.036000000000000032e+00
3.890000000000000124e-01 1.048999999999999932e+00
3.900000000000000133e-01 1.058999999999999941e+00
3.910000000000000142e-01 1.066999999999999948e+00
3.920000000000000151e-01 1.072000000000000064e+00
3.930000000000000160e-01 1.074000000000000066e+00
3.940000000000000169e-01 1.072999999999999954e+00
3.950000000000000178e-01 1.070000000000000062e+00
3.960000000000000187e-01 1.062999999999999945e+00
3.970000000000000195e-01 1.054000000000000048e+00
3.980000000000000204e-01 1.042999999999999927e+00
3.990000000000000213e-01 1.028000000000000025e+00
4.000000000000000222e-01 1.010999999999999899e+00
4.010000000000000231e-01 9.929999999999999938e-01
4.020000000000000240e-01 9.767000000000000126e-01
4.030000000000000249e-01 9.627000000000000002e-01
4.040000000000000258e-01 9.508999999999999675e-01
4.050000000000000266e-01 9.414000000000000146e-01
4.060000000000000275e-01 9.342000000000000304e-01
4.069999999999999729e-01 9.292000000000000259e-01
4.079999999999999738e-01 9.264000000000000012e-01
4.089999999999999747e-01 9.258999999999999453e-01
4.099999999999999756e-01 9.276999999999999691e-01
4.109999999999999765e-01 9.316999999999999726e-01
4.119999999999999774e-01 9.379999999999999449e-01
4.129999999999999782e-01 9.465000000000000080e-01
4.139999999999999791e-01 9.573000000000000398e-01
4.149999999999999800e-01 9.704000000000000403e-01
4.159999999999999809e-01 9.857000000000000206e-01
4.169999999999999818e-01 1.002999999999999892e+00
4.179999999999999827e-01 1.018000000000000016e+00
4.189999999999999836e-01 1.032000000000000028e+00
4.199999999999999845e-01 1.042999999999999927e+00
4.209999999999999853e-01 1.052999999999999936e+00
4.219999999999999862e-01 1.060999999999999943e+00
4.229999999999999871e-01 1.066999999999999948e+00
4.239999999999999880e-01 1.072000000000000064e+00
4.249999999999999889e-01 1.074000000000000066e+00
4.259999999999999898e-01 1.074999999999999956e+00
4.269999999999999907e-01 1.072999999999999954e+00
4.279999999999999916e-01 1.070000000000000062e+00
4.289999999999999925e-01 1.064999999999999947e+00
4.299999999999999933e-01 1.058000000000000052e+00
4.309999999999999942e-01 1.048999999999999932e+00
4.319999999999999951e-01 1.038999999999999924e+00
4.329999999999999960e-01 1.026000000000000023e+00
4.339999999999999969e-01 1.012000000000000011e+00
4.349999999999999978e-01 9.966000000000000414e-01
4.359999999999999987e-01 9.826000000000000290e-01
4.369999999999999996e-01 9.700999999999999623e-01
4.380000000000000004e-01 9.590999999999999526e-01
4.390000000000000013e-01 9.496999999999999886e-01
4.400000000000000022e-01 9.416999999999999815e-01
4.410000000000000031e-01 9.354000000000000092e-01
4.420000000000000040e-01 9.304999999999999938e-01
4.430000000000000049e-01 9.272000000000000242e-01
4.440000000000000058e-01 9.254000000000000004e-01
4.450000000000000067e-01 9.252000000000000224e-01
4.460000000000000075e-01 9.264000000000000012e-01
4.470000000000000084e-01 9.293000000000000149e-01
4.480000000000000093e-01 9.335999999999999854e-01
4.490000000000000102e-01 9.395000000000000018e-01
4.500000000000000111e-01 9.468999999999999639e-01
4.510000000000000120e-01 9.557999999999999829e-01
4.520000000000000129e-01 9.663000000000000478e-01
4.530000000000000138e-01 9.782999999999999474e-01
4.540000000000000147e-01 9.918000000000000149e-01
4.550000000000000155e-01 1.006000000000000005e+00
4.560000000000000164e-01 1.018000000000000016e+00
4.570000000000000173e-01 1.030000000000000027e+00
4.580000000000000182e-01 1.040000000000000036e+00
4.590000000000000191e-01 1.048999999999999932e+00
4.600000000000000200e-01 1.056000000000000050e+00
4.610000000000000209e-01 1.062000000000000055e+00
4.620000000000000218e-01 1.068000000000000060e+00
4.630000000000000226e-01 1.070999999999999952e+00
4.640000000000000235e-01 1.074000000000000066e+00
4.650000000000000244e-01 1.074999999999999956e+00
4.660000000000000253e-01 1.074999999999999956e+00
4.670000000000000262e-01 1.074000000000000066e+00
4.680000000000000271e-01 1.070999999999999952e+00
4.689999999999999725e-01 1.066999999999999948e+00
4.699999999999999734e-01 1.062000000000000055e+00
4.709999999999999742e-01 1.056000000000000050e+00
4.719999999999999751e-01 1.048000000000000043e+00
4.729999999999999760e-01 1.038999999999999924e+00
4.739999999999999769e-01 1.028999999999999915e+00
4.749999999999999778e-01 1.018000000000000016e+00
4.759999999999999787e-01 1.004999999999999893e+00
4.769999999999999796e-01 9.925000000000000488e-01
4.779999999999999805e-01 9.810999999999999721e-01
4.789999999999999813e-01 9.707000000000000073e-01
4.799999999999999822e-01 9.613000000000000433e-01
4.809999999999999831e-01 9.530999999999999472e-01
4.819999999999999840e-01 9.458999999999999631e-01
4.829999999999999849e-01 9.397999999999999687e-01
4.839999999999999858e-01 9.347999999999999643e-01
4.849999999999999867e-01 9.307999999999999607e-01
4.859999999999999876e-01 9.278999999999999471e-01
4.869999999999999885e-01 9.261000000000000343e-01
4.879999999999999893e-01 9.254000000000000004e-01
4.889999999999999902e-01 9.256999999999999673e-01
4.899999999999999911e-01 9.271000000000000352e-01
4.909999999999999920e-01 9.295999999999999819e-01
4.919999999999999929e-01 9.332000000000000295e-01
4.929999999999999938e-01 9.377999999999999670e-01
4.939999999999999947e-01 9.435000000000000053e-01
4.949999999999999956e-01 9.503000000000000336e-01
4.959999999999999964e-01 9.580999999999999517e-01
4.969999999999999973e-01 9.670999999999999597e-01
4.979999999999999982e-01 9.770999999999999686e-01
4.989999999999999991e-01 9.880999999999999783e-01
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.012000000000000011e+00
5.020000000000000018e-01 1.024000000000000021e+00
5.030000000000000027e-01 1.032999999999999918e+00
5.040000000000000036e-01 1.042000000000000037e+00
5.050000000000000044e-01 1.050000000000000044e+00
5.060000000000000053e-01 1.056999999999999940e+00
5.070000000000000062e-01 1.062999999999999945e+00
5.080000000000000071e-01 1.066999999999999948e+00
5.090000000000000080e-01 1.070999999999999952e+00
5.100000000000000089e-01 1.072999999999999954e+00
5.110000000000000098e-01 1.074999999999999956e+00
5.120000000000000107e-01 1.074999999999999956e+00
5.130000000000000115e-01 1.074000000000000066e+00
5.140000000000000124e-01 1.072000000000000064e+00
5.150000000000000133e-01 1.068999999999999950e+00
5.160000000000000142e-01 1.064999999999999947e+00
5.170000000000000151e-01 1.060000000000000053e+00
5.180000000000000160e-01 1.054000000000000048e+00
5.190000000000000169e-01 1.046999999999999931e+00
5.200000000000000178e-01 1.038000000000000034e+00
5.210000000000000187e-01 1.028999999999999915e+00
5.220000000000000195e-01 1.018000000000000016e+00
5.230000000000000204e-01 1.006999999999999895e+00
5.240000000000000213e-01 9.942999999999999616e-01
5.250000000000000222e-01 9.815000000000000391e-01
5.260000000000000231e-01 9.699999999999999734e-01
5.270000000000000240e-01 9.597999999999999865e-01
5.280000000000000249e-01 9.507999999999999785e-01
5.290000000000000258e-01 9.432000000000000384e-01
5.300000000000000266e-01 9.367999999999999661e-01
5.310000000000000275e-01 9.316999999999999726e-01
5.320000000000000284e-01 9.278999999999999471e-01
5.330000000000000293e-01 9.253000000000000114e-01
5.340000000000000302e-01 9.241000000000000325e-01
5.350000000000000311e-01 9.241000000000000325e-01
5.360000000000000320e-01 9.254000000000000004e-01
5.370000000000000329e-01 9.280000000000000471e-01
5.380000000000000338e-01 9.318999999999999506e-01
5.390000000000000346e-01 9.370000000000000551e-01
5.400000000000000355e-01 9.435000000000000053e-01
5.410000000000000364e-01 9.512000000000000455e-01
5.420000000000000373e-01 9.602000000000000535e-01
5.430000000000000382e-01 9.705000000000000293e-01
5.440000000000000391e-01 9.819999999999999840e-01
5.450000000000000400e-01 9.949000000000000066e-01
5.460000000000000409e-01 1.008999999999999897e+00
5.470000000000000417e-01 1.022999999999999909e+00
5.480000000000000426e-01 1.034999999999999920e+00
5.490000000000000435e-01 1.046000000000000041e+00
5.500000000000000444e-01 1.054999999999999938e+00
5.510000000000000453e-01 1.062000000000000055e+00
5.520000000000000462e-01 1.068000000000000060e+00
5.530000000000000471e-01 1.072000000000000064e+00
5.540000000000000480e-01 1.074999999999999956e+00
5.550000000000000488e-01 1.076000000000000068e+00
5.560000000000000497e-01 1.076000000000000068e+00
5.570000000000000506e-01 1.074000000000000066e+00
5.580000000000000515e-01 1.070999999999999952e+00
5.590000000000000524e-01 1.066000000000000059e+00
5.600000000000000533e-01 1.058999999999999941e+00
5.610000000000000542e-01 1.050999999999999934e+00
5.620000000000000551e-01 1.040999999999999925e+00
5.629999999999999449e-01 1.030000000000000027e+00
5.639999999999999458e-01 1.016999999999999904e+00
5.649999999999999467e-01 1.002999999999999892e+00
5.659999999999999476e-01 9.868999999999999995e-01
5.669999999999999485e-01 9.721999999999999531e-01
5.679999999999999494e-01 9.595000000000000195e-01
5.689999999999999503e-01 9.485999999999999988e-01
5.699999999999999512e-01 9.396999999999999797e-01
5.709999999999999520e-01 9.326999999999999735e-01
5.719999999999999529e-01 9.275999999999999801e-01
5.729999999999999538e-01 9.243999999999999995e-01
5.739999999999999547e-01 9.232000000000000206e-01
5.749999999999999556e-01 9.237999999999999545e-01
5.759999999999999565e-01 9.264000000000000012e-01
5.769999999999999574e-01 9.308999999999999497e-01
5.779999999999999583e-01 9.373000000000000220e-01
5.789999999999999591e-01 9.455999999999999961e-01
5.799999999999999600e-01 9.558999999999999719e-01
5.809999999999999609e-01 9.680999999999999606e-01
5.819999999999999618e-01 9.820999999999999730e-01
5.829999999999999627e-01 9.980999999999999872e-01
5.839999999999999636e-01 1.016000000000000014e+00
5.849999999999999645e-01 1.032000000000000028e+00
5.859999999999999654e-01 1.044999999999999929e+00
5.869999999999999662e-01 1.056000000000000050e+00
5.879999999999999671e-01 1.064999999999999947e+00
5.889999999999999680e-01 1.070999999999999952e+00
5.899999999999999689e-01 1.074999999999999956e+00
5.909999999999999698e-01 1.076999999999999957e+00
5.919999999999999707e-01 1.076999999999999957e+00
5.929999999999999716e-01 1.074000000000000066e+00
5.939999999999999725e-01 1.068000000000000060e+00
5.949999999999999734e-01 1.060999999999999943e+00
5.959999999999999742e-01 1.050999999999999934e+00
5.969999999999999751e-01 1.038000000000000034e+00
5.979999999999999760e-01 1.024000000000000021e+00
5.989999999999999769e-01 1.006000000000000005e+00
5.999999999999999778e-01 9.871999999999999664e-01
6.009999999999999787e-01 9.693000000000000504e-01
6.019999999999999796e-01 9.542000000000000481e-01
6.029999999999999805e-01 9.421000000000000485e-01
6.039999999999999813e-01 9.327999999999999625e-01
6.049999999999999822e-01 9.264999999999999902e-01
6.059999999999999831e-01 9.230000000000000426e-01
6.069999999999999840e-01 9.223999999999999977e-01
6.079999999999999849e-01 9.246999999999999664e-01
6.089999999999999858e-01 9.297999999999999599e-01
6.099999999999999867e-01 9.378999999999999559e-01
6.109999999999999876e-01 9.487999999999999767e-01
6.119999999999999885e-01 9.627000000000000002e-01
6.129999999999999893e-01 9.794000000000000483e-01
6.139999999999999902e-01 9.989999999999999991e-01
6.149999999999999911e-01 1.020000000000000018e+00
6.159999999999999920e-01 1.038999999999999924e+00
6.169999999999999929e-01 1.054000000000000048e+00
6.179999999999999938e-01 1.064999999999999947e+00
6.189999999999999947e-01 1.072999999999999954e+00
6.199999999999999956e-01 1.076999999999999957e+00
6.209999999999999964e-01 1.078000000000000069e+00
6.219999999999999973e-01 1.074999999999999956e+00
6.229999999999999982e-01 1.068999999999999950e+00
6.239999999999999991e-01 1.058999999999999941e+00
6.250000000000000000e-01 1.046000000000000041e+00
6.260000000000000009e-01 1.028999999999999915e+00
6.270000000000000018e-01 1.008000000000000007e+00
6.280000000000000027e-01 9.845000000000000417e-01
6.290000000000000036e-01 9.631999999999999451e-01
6.300000000000000044e-01 9.462000000000000410e-01
6.310000000000000053e-01 9.335999999999999854e-01
6.320000000000000062e-01 9.254000000000000004e-01
6.330000000000000071e-01 9.214999999999999858e-01
6.340000000000000080e-01 9.220000000000000417e-01
6.350000000000000089e-01 9.267999999999999572e-01
6.360000000000000098e-01 9.360000000000000542e-01
6.370000000000000107e-01 9.495000000000000107e-01
6.380000000000000115e-01 9.674000000000000377e-01
6.390000000000000124e-01 9.897000000000000242e-01
6.400000000000000133e-01 1.016000000000000014e+00
6.410000000000000142e-01 1.038999999999999924e+00
6.420000000000000151e-01 1.056999999999999940e+00
6.430000000000000160e-01 1.070000000000000062e+00
6.440000000000000169e-01 1.076999999999999957e+00
6.450000000000000178e-01 1.078999999999999959e+00
6.460000000000000187e-01 1.076000000000000068e+00
6.470000000000000195e-01 1.066999999999999948e+00
6.480000000000000204e-01 1.052999999999999936e+00
6.490000000000000213e-01 1.034000000000000030e+00
6.500000000000000222e-01 1.008999999999999897e+00
6.510000000000000231e-01 9.798000000000000043e-01
6.520000000000000240e-01 9.549999999999999600e-01
6.530000000000000249e-01 9.367999999999999661e-01
6.540000000000000258e-01 9.251000000000000334e-01
6.550000000000000266e-01 9.201000000000000290e-01
6.560000000000000275e-01 9.215999999999999748e-01
6.570000000000000284e-01 9.296999999999999709e-01
6.580000000000000293e-01 9.444000000000000172e-01
6.590000000000000302e-01 9.657000000000000028e-01
6.600000000000000311e-01 9.937000000000000277e-01
6.610000000000000320e-01 1.026000000000000023e+00
6.620000000000000329e-01 1.052000000000000046e+00
6.630000000000000338e-01 1.070000000000000062e+00
6.640000000000000346e-01 1.078999999999999959e+00
6.650000000000000355e-01 1.080999999999999961e+00
6.660000000000000364e-01 1.074000000000000066e+00
6.670000000000000373e-01 1.058999999999999941e+00
6.680000000000000382e-01 1.036000000000000032e+00
6.690000000000000391e-01 1.004999999999999893e+00
6.700000000000000400e-01 9.694000000000000394e-01
6.710000000000000409e-01 9.424000000000000155e-01
6.720000000000000417e-01 9.254000000000000004e-01
6.730000000000000426e-01 9.183999999999999941e-01
6.740000000000000435e-01 9.213999999999999968e-01
6.750000000000000444e-01 9.344000000000000083e-01
6.760000000000000453e-01 9.574000000000000288e-01
6.770000000000000462e-01 9.905000000000000471e-01
6.780000000000000471e-01 1.030000000000000027e+00
6.790000000000000480e-01 1.060000000000000053e+00
6.800000000000000488e-01 1.078000000000000069e+00
6.810000000000000497e-01 1.082999999999999963e+00
6.820000000000000506e-01 1.076000000000000068e+00
6.830000000000000515e-01 1.056000000000000050e+00
6.840000000000000524e-01 1.024000000000000021e+00
6.850000000000000533e-01 9.804000000000000492e-01
6.860000000000000542e-01 9.436999999999999833e-01
6.870000000000000551e-01 9.223000000000000087e-01
6.879999999999999449e-01 9.162000000000000144e-01
6.889999999999999458e-01 9.253000000000000114e-01
6.899999999999999467e-01 9.497999999999999776e-01
6.909999999999999476e-01 9.895000000000000462e-01
6.919999999999999485e-01 1.038000000000000034e+00
6.929999999999999494e-01 1.070999999999999952e+00
6.939999999999999503e-01 1.084999999999999964e+00
6.949999999999999512e-01 1.078999999999999959e+00
6.959999999999999520e-01 1.054999999999999938e+00
6.969999999999999529e-01 1.012000000000000011e+00
6.979999999999999538e-01 9.582000000000000517e-01
6.989999999999999547e-01 9.241000000000000325e-01
6.999999999999999556e-01 9.135999999999999677e-01
7.009999999999999565e-01 9.264000000000000012e-01
7.019999999999999574e-01 9.627000000000000002e-01
7.029999999999999583e-01 1.022000000000000020e+00
7.039999999999999591e-01 1.068999999999999950e+00
7.049999999999999600e-01 1.088000000000000078e+00
7.059999999999999609e-01 1.076999999999999957e+00
7.069999999999999618e-01 1.036999999999999922e+00
7.079999999999999627e-01 9.708999999999999853e-01
7.089999999999999636e-01 9.227999999999999536e-01
7.099999999999999645e-01 9.108000000000000540e-01
7.109999999999999654e-01 9.350000000000000533e-01
7.119999999999999662e-01 9.953999999999999515e-01
7.129999999999999671e-01 1.064999999999999947e+00
7.139999999999999680e-01 1.090999999999999970e+00
7.149999999999999689e-01 1.072999999999999954e+00
7.159999999999999698e-01 1.008999999999999897e+00
7.169999999999999707e-01 9.304999999999999938e-01
7.179999999999999716e-01 9.062999999999999945e-01
7.189999999999999725e-01 9.385000000000000009e-01
7.199999999999999734e-01 1.026000000000000023e+00
7.209999999999999742e-01 1.090000000000000080e+00
7.219999999999999751e-01 1.084000000000000075e+00
7.229999999999999760e-01 1.008000000000000007e+00
7.239999999999999769e-01 9.153000000000000025e-01
7.249999999999999778e-01 9.092000000000000082e-01
7.259999999999999787e-01 9.917000000000000259e-01
7.269999999999999796e-01 1.092000000000000082e+00
7.279999999999999805e-01 1.084000000000000075e+00
7.289999999999999813e-01 9.660999999999999588e-01
7.299999999999999822e-01 8.942999999999999838e-01
7.309999999999999831e-01 9.630999999999999561e-01
7.319999999999999840e-01 1.098999999999999977e+00
7.329999999999999849e-01 1.072000000000000064e+00
7.339999999999999858e-01 9.109000000000000430e-01
7.349999999999999867e-01 9.172000000000000153e-01
7.359999999999999876e-01 1.096999999999999975e+00
7.369999999999999885e-01 1.066000000000000059e+00
7.379999999999999893e-01 8.772999999999999687e-01
7.389999999999999902e-01 1.014999999999999902e+00
7.399999999999999911e-01 1.112000000000000099e+00
7.409999999999999920e-01 8.639999999999999902e-01
7.419999999999999929e-01 1.080000000000000071e+00
7.429999999999999938e-01 1.014000000000000012e+00
7.439999999999999947e-01 9.285999999999999810e-01
7.449999999999999956e-01 1.086999999999999966e+00
7.459999999999999964e-01 9.567999999999999838e-01
7.469999999999999973e-01 8.753999999999999559e-01
7.479999999999999982e-01 1.258999999999999897e+00
7.489999999999999991e-01 1.199000000000000066e+00
7.500000000000000000e-01 7.080000000000000182e-02
7.510000000000000009e-01 7.079000000000000570e-02
7.520000000000000018e-01 7.079000000000000570e-02
7.530000000000000027e-01 7.077999999999999570e-02
7.540000000000000036e-01 7.076999999999999957e-02
7.550000000000000044e-01 7.076000000000000345e-02
7.560000000000000053e-01 7.073999999999999733e-02
7.570000000000000062e-01 7.072000000000000508e-02
7.580000000000000071e-01 7.069999999999999896e-02
7.590000000000000080e-01 7.068000000000000671e-02
7.600000000000000089e-01 7.065000000000000446e-02
7.610000000000000098e-01 7.062999999999999834e-02
7.620000000000000107e-01 7.058999999999999997e-02
7.630000000000000115e-01 7.055999999999999772e-02
7.640000000000000124e-01 7.051999999999999935e-02
7.650000000000000133e-01 7.048000000000000098e-02
7.660000000000000142e-01 7.044000000000000261e-02
7.670000000000000151e-01 7.040000000000000424e-02
7.680000000000000160e-01 7.034999999999999587e-02
7.690000000000000169e-01 7.030000000000000138e-02
7.700000000000000178e-01 7.025000000000000688e-02
7.710000000000000187e-01 7.019000000000000239e-02
7.720000000000000195e-01 7.012999999999999790e-02
7.730000000000000204e-01 7.006999999999999340e-02
7.740000000000000213e-01 7.001000000000000278e-02
7.750000000000000222e-01 6.994000000000000217e-02
7.760000000000000231e-01 6.987000000000000155e-02
7.770000000000000240e-01 6.980000000000000093e-02
7.780000000000000249e-01 6.973000000000000032e-02
7.790000000000000258e-01 6.965000000000000357e-02
7.800000000000000266e-01 6.957000000000000683e-02
7.810000000000000275e-01 6.948999999999999622e-02
7.820000000000000284e-01 6.940999999999999948e-02
7.830000000000000293e-01 6.932000000000000661e-02
7.840000000000000302e-01 6.922999999999999987e-02
7.850000000000000311e-01 6.913999999999999313e-02
7.860000000000000320e-01 6.904000000000000414e-02
7.870000000000000329e-01 6.894999999999999740e-02
7.880000000000000338e-01 6.884999999999999454e-02
7.890000000000000346e-01 6.873999999999999555e-02
7.900000000000000355e-01 6.864000000000000656e-02
7.910000000000000364e-01 6.852999999999999370e-02
7.920000000000000373e-01 6.841999999999999471e-02
7.930000000000000382e-01 6.830999999999999572e-02
7.940000000000000391e-01 6.819000000000000061e-02
7.950000000000000400e-01 6.807000000000000550e-02
7.960000000000000409e-01 6.794999999999999651e-02
7.970000000000000417e-01 6.783000000000000140e-02
7.980000000000000426e-01 6.769999999999999629e-02
7.990000000000000435e-01 6.757000000000000506e-02
8.000000000000000444e-01 6.743999999999999995e-02
8.010000000000000453e-01 6.730999999999999484e-02
8.020000000000000462e-01 6.716999999999999360e-02
8.030000000000000471e-01 6.703000000000000624e-02
8.040000000000000480e-01 6.689000000000000501e-02
8.050000000000000488e-01 6.675000000000000377e-02
8.060000000000000497e-01 6.660000000000000642e-02
8.070000000000000506e-01 6.644999999999999518e-02
8.080000000000000515e-01 6.629999999999999782e-02
8.090000000000000524e-01 6.614000000000000434e-02
8.100000000000000533e-01 6.598999999999999311e-02
8.110000000000000542e-01 6.582999999999999963e-02
8.120000000000000551e-01 6.567000000000000615e-02
8.129999999999999449e-01 6.550000000000000266e-02
8.139999999999999458e-01 6.532999999999999918e-02
8.149999999999999467e-01 6.515999999999999570e-02
8.159999999999999476e-01 6.499000000000000610e-02
8.169999999999999485e-01 6.482000000000000262e-02
8.179999999999999494e-01 6.464000000000000301e-02
8.189999999999999503e-01 6.446000000000000341e-02
8.199999999999999512e-01 6.428000000000000380e-02
8.209999999999999520e-01 6.410000000000000420e-02
8.219999999999999529e-01 6.390999999999999459e-02
8.229999999999999538e-01 6.371999999999999886e-02
8.239999999999999547e-01 6.353000000000000314e-02
8.249999999999999556e-01 6.332999999999999741e-02
8.259999999999999565e-01 6.314000000000000168e-02
8.269999999999999574e-01 6.293999999999999595e-02
8.279999999999999583e-01 6.272999999999999410e-02
8.289999999999999591e-01 6.253000000000000225e-02
8.299999999999999600e-01 6.232000000000000040e-02
8.309999999999999609e-01 6.212000000000000161e-02
8.319999999999999618e-01 6.189999999999999669e-02
8.329999999999999627e-01 6.169000000000000178e-02
8.339999999999999636e-01 6.146999999999999686e-02
8.349999999999999645e-01 6.126000000000000195e-02
8.359999999999999654e-01 6.103000000000000091e-02
8.369999999999999662e-01 6.081000000000000294e-02
8.379999999999999671e-01 6.058000000000000190e-02
8.389999999999999680e-01 6.035999999999999699e-02
8.399999999999999689e-01 6.013000000000000289e-02
8.409999999999999698e-01 5.988999999999999879e-02
8.419999999999999707e-01 5.965999999999999776e-02
8.429999999999999716e-01 5.942000000000000060e-02
8.439999999999999725e-01 5.918000000000000344e-02
8.449999999999999734e-01 5.893999999999999934e-02
8.459999999999999742e-01 5.868999999999999911e-02
8.469999999999999751e-01 5.845000000000000195e-02
8.479999999999999760e-01 5.820000000000000173e-02
8.489999999999999769e-01 5.795000000000000151e-02
8.499999999999999778e-01 5.768999999999999823e-02
8.509999999999999787e-01 5.743999999999999800e-02
8.519999999999999796e-01 5.718000000000000166e-02
8.529999999999999805e-01 5.691999999999999837e-02
8.539999999999999813e-01 5.664999999999999897e-02
8.549999999999999822e-01 5.639000000000000262e-02
8.559999999999999831e-01 5.612000000000000322e-02
8.569999999999999840e-01 5.584999999999999687e-02
8.579999999999999849e-01 5.557999999999999746e-02
8.589999999999999858e-01 5.530999999999999805e-02
8.599999999999999867e-01 5.503000000000000252e-02
8.609999999999999876e-01 5.475000000000000006e-02
8.619999999999999885e-01 5.446999999999999759e-02
8.629999999999999893e-01 5.419000000000000206e-02
8.639999999999999902e-01 5.390000000000000346e-02
8.649999999999999911e-01 5.360999999999999793e-02
8.659999999999999920e-01 5.331999999999999934e-02
8.669999999999999929e-01 5.303000000000000075e-02
8.679999999999999938e-01 5.274000000000000216e-02
8.689999999999999947e-01 5.244000000000000050e-02
8.699999999999999956e-01 5.215000000000000191e-02
8.709999999999999964e-01 5.185000000000000026e-02
8.719999999999999973e-01 5.154000000000000248e-02
8.729999999999999982e-01 5.124000000000000082e-02
8.739999999999999991e-01 5.093000000000000305e-02
8.750000000000000000e-01 5.061999999999999833e-02
8.760000000000000009e-01 5.031000000000000055e-02
8.770000000000000018e-01 5.000000000000000278e-02
8.780000000000000027e-01 4.968999999999999806e-02
8.790000000000000036e-01 4.936999999999999722e-02
8.800000000000000044e-01 4.905000000000000332e-02
8.810000000000000053e-01 4.873000000000000248e-02
8.820000000000000062e-01 4.841000000000000164e-02
8.830000000000000071e-01 4.807999999999999774e-02
8.840000000000000080e-01 4.775999999999999690e-02
8.850000000000000089e-01 4.742999999999999994e-02
8.860000000000000098e-01 4.710000000000000298e-02
8.870000000000000107e-01 4.676000000000000295e-02
8.880000000000000115e-01 4.642999999999999905e-02
8.890000000000000124e-01 4.608999999999999903e-02
8.900000000000000133e-01 4.574999999999999900e-02
8.910000000000000142e-01 4.540999999999999898e-02
8.920000000000000151e-01 4.506999999999999895e-02
8.930000000000000160e-01 4.472999999999999893e-02
8.940000000000000169e-01 4.438000000000000278e-02
8.950000000000000178e-01 4.402999999999999969e-02
8.960000000000000187e-01 4.367999999999999661e-02
8.970000000000000195e-01 4.333000000000000046e-02
8.980000000000000204e-01 4.297999999999999737e-02
8.990000000000000213e-01 4.261999999999999816e-02
9.000000000000000222e-01 4.227000000000000202e-02
9.010000000000000231e-01 4.191000000000000281e-02
9.020000000000000240e-01 4.154999999999999666e-02
9.030000000000000249e-01 4.118000000000000133e-02
9.040000000000000258e-01 4.082000000000000212e-02
9.050000000000000266e-01 4.044999999999999984e-02
9.060000000000000275e-01 4.009000000000000064e-02
9.070000000000000284e-01 3.971999999999999836e-02
9.080000000000000293e-01 3.935000000000000303e-02
9.090000000000000302e-01 3.896999999999999770e-02
9.100000000000000311e-01 3.860000000000000236e-02
9.110000000000000320e-01 3.821999999999999703e-02
9.120000000000000329e-01 3.785000000000000170e-02
9.130000000000000338e-01 3.747000000000000330e-02
9.140000000000000346e-01 3.708000000000000185e-02
9.150000000000000355e-01 3.670000000000000345e-02
9.160000000000000364e-01 3.631999999999999812e-02
9.170000000000000373e-01 3.592999999999999666e-02
9.180000000000000382e-01 3.554000000000000214e-02
9.190000000000000391e-01 3.515000000000000069e-02
9.200000000000000400e-01 3.475999999999999923e-02
9.210000000000000409e-01 3.436999999999999778e-02
9.220000000000000417e-01 3.398000000000000326e-02
9.230000000000000426e-01 3.357999999999999874e-02
9.240000000000000435e-01 3.318999999999999728e-02
9.250000000000000444e-01 3.278999999999999970e-02
9.260000000000000453e-01 3.239000000000000212e-02
9.270000000000000462e-01 3.198999999999999760e-02
9.280000000000000471e-01 3.159000000000000002e-02
9.290000000000000480e-01 3.117999999999999938e-02
9.300000000000000488e-01 3.077999999999999833e-02
9.310000000000000497e-01 3.037000000000000116e-02
9.320000000000000506e-01 2.997000000000000011e-02
9.330000000000000515e-01 2.955999999999999947e-02
9.340000000000000524e-01 2.914999999999999883e-02
9.350000000000000533e-01 2.872999999999999859e-02
9.360000000000000542e-01 2.832000000000000142e-02
9.370000000000000551e-01 2.790000000000000119e-02
9.379999999999999449e-01 2.749000000000000055e-02
9.389999999999999458e-01 2.707000000000000031e-02
9.399999999999999467e-01 2.665000000000000008e-02
9.409999999999999476e-01 2.623999999999999944e-02
9.419999999999999485e-01 2.581999999999999920e-02
9.429999999999999494e-01 2.538999999999999937e-02
9.439999999999999503e-01 2.496999999999999914e-02
9.449999999999999512e-01 2.454999999999999891e-02
9.459999999999999520e-01 2.411999999999999908e-02
9.469999999999999529e-01 2.369999999999999885e-02
9.479999999999999538e-01 2.326999999999999902e-02
9.489999999999999547e-01 2.283999999999999919e-02
9.499999999999999556e-01 2.240999999999999936e-02
9.509999999999999565e-01 2.197999999999999954e-02
9.519999999999999574e-01 2.154999999999999971e-02
9.529999999999999583e-01 2.111999999999999988e-02
9.539999999999999591e-01 2.068000000000000047e-02
9.549999999999999600e-01 2.025000000000000064e-02
9.559999999999999609e-01 1.981000000000000122e-02
9.569999999999999618e-01 1.936999999999999833e-02
9.579999999999999627e-01 1.893999999999999850e-02
9.589999999999999636e-01 1.849999999999999908e-02
9.599999999999999645e-01 1.805999999999999966e-02
9.609999999999999654e-01 1.762000000000000025e-02
9.619999999999999662e-01 1.718000000000000083e-02
9.629999999999999671e-01 1.674000000000000141e-02
9.639999999999999680e-01 1.628999999999999893e-02
9.649999999999999689e-01 1.584999999999999951e-02
9.659999999999999698e-01 1.541000000000000009e-02
9.669999999999999707e-01 1.495999999999999934e-02
9.679999999999999716e-01 1.451999999999999992e-02
9.689999999999999725e-01 1.406999999999999917e-02
9.699999999999999734e-01 1.362999999999999975e-02
9.709999999999999742e-01 1.318000000000000074e-02
9.719999999999999751e-01 1.273000000000000000e-02
9.729999999999999760e-01 1.227999999999999925e-02
9.739999999999999769e-01 1.183000000000000024e-02
9.749999999999999778e-01 1.137999999999999949e-02
9.759999999999999787e-01 1.093000000000000048e-02
9.769999999999999796e-01 1.047999999999999973e-02
9.779999999999999805e-01 1.001999999999999939e-02
9.789999999999999813e-01 9.570999999999999647e-03
9.799999999999999822e-01 9.117999999999999369e-03
9.809999999999999831e-01 8.665000000000000827e-03
9.819999999999999840e-01 8.210999999999999549e-03
9.829999999999999849e-01 7.758000000000000139e-03
9.839999999999999858e-01 7.303999999999999729e-03
9.849999999999999867e-01 6.849000000000000053e-03
9.859999999999999876e-01 6.394999999999999643e-03
9.869999999999999885e-01 5.939999999999999968e-03
9.879999999999999893e-01 5.485000000000000292e-03
9.889999999999999902e-01 5.028999999999999616e-03
9.899999999999999911e-01 4.572999999999999808e-03
9.909999999999999920e-01 4.117000000000000000e-03
9.919999999999999929e-01 3.661000000000000192e-03
9.929999999999999938e-01 3.203999999999999817e-03
9.939999999999999947e-01 2.748000000000000009e-03
9.949999999999999956e-01 2.289999999999999935e-03
9.959999999999999964e-01 1.832999999999999994e-03
9.969999999999999973e-01 1.374999999999999920e-03
9.979999999999999982e-01 9.169999999999999549e-04
9.989999999999999991e-01 4.585999999999999799e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-max-equal/data-3.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.010999999999999899e+00
2.520000000000000018e-01 1.004999999999999893e+00
2.530000000000000027e-01 9.736000000000000210e-01
2.540000000000000036e-01 1.030999999999999917e+00
2.550000000000000044e-01 9.683000000000000496e-01
2.560000000000000053e-01 1.036999999999999922e+00
2.570000000000000062e-01 9.536000000000000032e-01
2.580000000000000071e-01 1.044999999999999929e+00
2.590000000000000080e-01 9.819999999999999840e-01
2.600000000000000089e-01 9.707000000000000073e-01
2.610000000000000098e-01 1.058000000000000052e+00
2.620000000000000107e-01 9.841999999999999638e-01
2.630000000000000115e-01 9.479999999999999538e-01
2.640000000000000124e-01 1.038999999999999924e+00
2.650000000000000133e-01 1.046000000000000041e+00
2.660000000000000142e-01 9.565000000000000169e-01
2.670000000000000151e-01 9.476999999999999869e-01
2.680000000000000160e-01 1.030999999999999917e+00
2.690000000000000169e-01 1.066000000000000059e+00
2.700000000000000178e-01 9.995000000000000551e-01
2.710000000000000187e-01 9.320000000000000506e-01
2.720000000000000195e-01 9.558999999999999719e-01
2.730000000000000204e-01 1.032000000000000028e+00
2.740000000000000213e-01 1.074000000000000066e+00
2.750000000000000222e-01 1.032999999999999918e+00
2.760000000000000231e-01 9.606000000000000094e-01
2.770000000000000240e-01 9.243000000000000105e-01
2.780000000000000249e-01 9.594000000000000306e-01
2.790000000000000258e-01 1.026000000000000023e+00
2.800000000000000266e-01 1.074000000000000066e+00
2.810000000000000275e-01 1.062000000000000055e+00
2.819999999999999729e-01 1.006999999999999895e+00
2.829999999999999738e-01 9.468999999999999639e-01
2.839999999999999747e-01 9.207999999999999519e-01
2.849999999999999756e-01 9.472000000000000419e-01
2.859999999999999765e-01 1.002000000000000002e+00
2.869999999999999774e-01 1.056000000000000050e+00
2.879999999999999782e-01 1.080999999999999961e+00
2.889999999999999791e-01 1.060000000000000053e+00
2.899999999999999800e-01 1.012000000000000011e+00
2.909999999999999809e-01 9.592000000000000526e-01
2.919999999999999818e-01 9.229000000000000536e-01
2.929999999999999827e-01 9.230000000000000426e-01
2.939999999999999836e-01 9.553000000000000380e-01
2.949999999999999845e-01 1.002999999999999892e+00
2.959999999999999853e-01 1.050999999999999934e+00
2.969999999999999862e-01 1.080000000000000071e+00
2.979999999999999871e-01 1.078000000000000069e+00
2.989999999999999880e-01 1.048999999999999932e+00
2.999999999999999889e-01 1.006000000000000005e+00
3.009999999999999898e-01 9.609999999999999654e-01
3.019999999999999907e-01 9.267999999999999572e-01
3.029999999999999916e-01 9.156999999999999584e-01
3.039999999999999925e-01 9.310000000000000497e-01
3.049999999999999933e-01 9.640999999999999570e-01
3.059999999999999942e-01 1.006000000000000005e+00
3.069999999999999951e-01 1.046000000000000041e+00
3.079999999999999960e-01 1.076000000000000068e+00
3.089999999999999969e-01 1.084999999999999964e+00
3.099999999999999978e-01 1.072999999999999954e+00
3.109999999999999987e-01 1.044999999999999929e+00
3.119999999999999996e-01 1.008000000000000007e+00
3.130000000000000004e-01 9.697999999999999954e-01
3.140000000000000013e-01 9.370000000000000551e-01
3.150000000000000022e-01 9.166999999999999593e-01
3.160000000000000031e-01 9.153000000000000025e-01
3.170000000000000040e-01 9.308999999999999497e-01
3.180000000000000049e-01 9.584000000000000297e-01
3.190000000000000058e-01 9.923999999999999488e-01
3.200000000000000067e-01 1.028000000000000025e+00
3.210000000000000075e-01 1.058999999999999941e+00
3.220000000000000084e-01 1.080000000000000071e+00
3.230000000000000093e-01 1.086999999999999966e+00
3.240000000000000102e-01 1.078999999999999959e+00
3.250000000000000111e-01 1.058000000000000052e+00
3.260000000000000120e-01 1.030000000000000027e+00
3.270000000000000129e-01 9.982999999999999652e-01
3.280000000000000138e-01 9.665000000000000258e-01
3.290000000000000147e-01 9.387999999999999678e-01
3.300000000000000155e-01 9.193000000000000060e-01
3.310000000000000164e-01 9.118000000000000549e-01
3.320000000000000173e-01 9.175999999999999712e-01
3.330000000000000182e-01 9.336999999999999744e-01
3.340000000000000191e-01 9.574000000000000288e-01
3.350000000000000200e-01 9.855000000000000426e-01
3.360000000000000209e-01 1.014999999999999902e+00
3.370000000000000218e-01 1.042999999999999927e+00
3.380000000000000226e-01 1.066999999999999948e+00
3.390000000000000235e-01 1.082999999999999963e+00
3.400000000000000244e-01 1.088999999999999968e+00
3.410000000000000253e-01 1.084000000000000075e+00
3.420000000000000262e-01 1.070000000000000062e+00
3.430000000000000271e-01 1.050000000000000044e+00
3.439999999999999725e-01 1.024999999999999911e+00
3.449999999999999734e-01 9.979999999999999982e-01
3.459999999999999742e-01 9.713000000000000522e-01
3.469999999999999751e-01 9.469999999999999529e-01
3.479999999999999760e-01 9.273000000000000131e-01
3.489999999999999769e-01 9.143999999999999906e-01
3.499999999999999778e-01 9.104999999999999760e-01
3.509999999999999787e-01 9.154999999999999805e-01
3.519999999999999796e-01 9.276999999999999691e-01
3.529999999999999805e-01 9.455999999999999961e-01
3.539999999999999813e-01 9.674000000000000377e-01
3.549999999999999822e-01 9.915000000000000480e-01
3.559999999999999831e-01 1.016000000000000014e+00
3.569999999999999840e-01 1.040000000000000036e+00
3.579999999999999849e-01 1.060999999999999943e+00
3.589999999999999858e-01 1.076999999999999957e+00
3.599999999999999867e-01 1.086999999999999966e+00
3.609999999999999876e-01 1.090000000000000080e+00
3.619999999999999885e-01 1.086000000000000076e+00
3.629999999999999893e-01 1.074999999999999956e+00
3.639999999999999902e-01 1.058999999999999941e+00
3.649999999999999911e-01 1.040000000000000036e+00
3.659999999999999920e-01 1.018999999999999906e+00
3.669999999999999929e-01 9.967000000000000304e-01
3.679999999999999938e-01 9.745000000000000329e-01
3.689999999999999947e-01 9.536000000000000032e-01
3.699999999999999956e-01 9.354999999999999982e-01
3.709999999999999964e-01 9.212000000000000188e-01
3.719999999999999973e-01 9.121000000000000218e-01
3.729999999999999982e-01 9.092999999999999972e-01
3.739999999999999991e-01 9.125999999999999668e-01
3.750000000000000000e-01 9.211000000000000298e-01
3.760000000000000009e-01 9.338999999999999524e-01
3.770000000000000018e-01 9.499999999999999556e-01
3.780000000000000027e-01 9.685000000000000275e-01
3.790000000000000036e-01 9.883999999999999453e-01
3.800000000000000044e-01 1.008999999999999897e+00
3.810000000000000053e-01 1.028999999999999915e+00
3.820000000000000062e-01 1.048000000000000043e+00
3.830000000000000071e-01 1.064000000000000057e+00
3.840000000000000080e-01 1.078000000000000069e+00
3.850000000000000089e-01 1.086999999999999966e+00
3.860000000000000098e-01 1.090999999999999970e+00
3.870000000000000107e-01 1.090000000000000080e+00
3.880000000000000115e-01 1.084000000000000075e+00
3.890000000000000124e-01 1.074999999999999956e+00
3.900000000000000133e-01 1.062000000000000055e+00
3.910000000000000142e-01 1.046999999999999931e+00
3.920000000000000151e-01 1.028999999999999915e+00
3.930000000000000160e-01 1.010999999999999899e+00
3.940000000000000169e-01 9.926000000000000378e-01
3.950000000000000178e-01 9.741999999999999549e-01
3.960000000000000187e-01 9.567999999999999838e-01
3.970000000000000195e-01 9.409999999999999476e-01
3.980000000000000204e-01 9.275999999999999801e-01
3.990000000000000213e-01 9.173000000000000043e-01
4.000000000000000222e-01 9.106999999999999540e-01
4.010000000000000231e-01 9.083999999999999853e-01
4.020000000000000240e-01 9.102999999999999980e-01
4.030000000000000249e-01 9.159000000000000474e-01
4.040000000000000258e-01 9.246999999999999664e-01
4.050000000000000266e-01 9.362000000000000322e-01
4.060000000000000275e-01 9.497999999999999776e-01
4.069999999999999729e-01 9.649999999999999689e-01
4.079999999999999738e-01 9.812999999999999501e-01
4.089999999999999747e-01 9.980999999999999872e-01
4.099999999999999756e-01 1.014999999999999902e+00
4.109999999999999765e-01 1.032000000000000028e+00
4.119999999999999774e-01 1.046999999999999931e+00
4.129999999999999782e-01 1.060999999999999943e+00
4.139999999999999791e-01 1.072999999999999954e+00
4.149999999999999800e-01 1.082999999999999963e+00
4.159999999999999809e-01 1.088999999999999968e+00
4.169999999999999818e-01 1.092000000000000082e+00
4.179999999999999827e-01 1.090999999999999970e+00
4.189999999999999836e-01 1.086999999999999966e+00
4.199999999999999845e-01 1.080999999999999961e+00
4.209999999999999853e-01 1.072000000000000064e+00
4.219999999999999862e-01 1.060000000000000053e+00
4.229999999999999871e-01 1.048000000000000043e+00
4.239999999999999880e-01 1.034000000000000030e+00
4.249999999999999889e-01 1.018999999999999906e+00
4.259999999999999898e-01 1.004000000000000004e+00
4.269999999999999907e-01 9.880999999999999783e-01
4.279999999999999916e-01 9.729999999999999760e-01
4.289999999999999925e-01 9.586000000000000076e-01
4.299999999999999933e-01 9.452000000000000401e-01
4.309999999999999942e-01 9.332000000000000295e-01
4.319999999999999951e-01 9.231000000000000316e-01
4.329999999999999960e-01 9.153000000000000025e-01
4.339999999999999969e-01 9.100000000000000311e-01
4.349999999999999978e-01 9.078000000000000513e-01
4.359999999999999987e-01 9.083999999999999853e-01
4.369999999999999996e-01 9.116999999999999549e-01
4.380000000000000004e-01 9.173000000000000043e-01
4.390000000000000013e-01 9.250000000000000444e-01
4.400000000000000022e-01 9.344999999999999973e-01
4.410000000000000031e-01 9.454000000000000181e-01
4.420000000000000040e-01 9.576000000000000068e-01
4.430000000000000049e-01 9.706000000000000183e-01
4.440000000000000058e-01 9.842999999999999527e-01
4.450000000000000067e-01 9.982999999999999652e-01
4.460000000000000075e-01 1.012000000000000011e+00
4.470000000000000084e-01 1.026000000000000023e+00
4.480000000000000093e-01 1.038999999999999924e+00
4.490000000000000102e-01 1.052000000000000046e+00
4.500000000000000111e-01 1.062999999999999945e+00
4.510000000000000120e-01 1.072999999999999954e+00
4.520000000000000129e-01 1.080999999999999961e+00
4.530000000000000138e-01 1.086999999999999966e+00
4.540000000000000147e-01 1.090999999999999970e+00
4.550000000000000155e-01 1.092999999999999972e+00
4.560000000000000164e-01 1.092000000000000082e+00
4.570000000000000173e-01 1.088000000000000078e+00
4.580000000000000182e-01 1.082999999999999963e+00
4.590000000000000191e-01 1.076000000000000068e+00
4.600000000000000200e-01 1.068000000000000060e+00
4.610000000000000209e-01 1.058000000000000052e+00
4.620000000000000218e-01 1.048000000000000043e+00
4.630000000000000226e-01 1.036000000000000032e+00
4.640000000000000235e-01 1.024000000000000021e+00
4.650000000000000244e-01 1.010999999999999899e+00
4.660000000000000253e-01 9.986000000000000432e-01
4.670000000000000262e-01 9.858999999999999986e-01
4.680000000000000271e-01 9.734000000000000430e-01
4.689999999999999725e-01 9.613000000000000433e-01
4.699999999999999734e-01 9.498999999999999666e-01
4.709999999999999742e-01 9.395000000000000018e-01
4.719999999999999751e-01 9.301000000000000378e-01
4.729999999999999760e-01 9.221000000000000307e-01
4.739999999999999769e-01 9.156999999999999584e-01
4.749999999999999778e-01 9.110000000000000320e-01
4.759999999999999787e-01 9.083999999999999853e-01
4.769999999999999796e-01 9.079000000000000403e-01
4.779999999999999805e-01 9.092999999999999972e-01
4.789999999999999813e-01 9.126999999999999558e-01
4.799999999999999822e-01 9.175999999999999712e-01
4.809999999999999831e-01 9.241000000000000325e-01
4.819999999999999840e-01 9.317999999999999616e-01
4.829999999999999849e-01 9.406999999999999806e-01
4.839999999999999858e-01 9.505000000000000115e-01
4.849999999999999867e-01 9.609999999999999654e-01
4.859999999999999876e-01 9.721999999999999531e-01
4.869999999999999885e-01 9.838000000000000078e-01
4.879999999999999893e-01 9.956000000000000405e-01
4.889999999999999902e-01 1.008000000000000007e+00
4.899999999999999911e-01 1.018999999999999906e+00
4.909999999999999920e-01 1.030999999999999917e+00
4.919999999999999929e-01 1.042000000000000037e+00
4.929999999999999938e-01 1.052000000000000046e+00
4.939999999999999947e-01 1.062000000000000055e+00
4.949999999999999956e-01 1.070000000000000062e+00
4.959999999999999964e-01 1.078000000000000069e+00
4.969999999999999973e-01 1.084000000000000075e+00
4.979999999999999982e-01 1.088000000000000078e+00
4.989999999999999991e-01 1.090999999999999970e+00
5.000000000000000000e-01 1.092000000000000082e+00
5.010000000000000009e-01 1.090999999999999970e+00
5.020000000000000018e-01 1.088000000000000078e+00
5.030000000000000027e-01 1.084000000000000075e+00
5.040000000000000036e-01 1.076999999999999957e+00
5.050000000000000044e-01 1.070000000000000062e+00
5.060000000000000053e-01 1.060999999999999943e+00
5.070000000000000062e-01 1.052000000000000046e+00
5.080000000000000071e-01 1.040999999999999925e+00
5.090000000000000080e-01 1.030000000000000027e+00
5.100000000000000089e-01 1.018999999999999906e+00
5.110000000000000098e-01 1.006999999999999895e+00
5.120000000000000107e-01 9.949000000000000066e-01
5.130000000000000115e-01 9.829999999999999849e-01
5.140000000000000124e-01 9.714000000000000412e-01
5.150000000000000133e-01 9.603000000000000425e-01
5.160000000000000142e-01 9.496999999999999886e-01
5.170000000000000151e-01 9.398999999999999577e-01
5.180000000000000160e-01 9.310000000000000497e-01
5.190000000000000169e-01 9.233000000000000096e-01
5.200000000000000178e-01 9.169000000000000483e-01
5.210000000000000187e-01 9.120000000000000329e-01
5.220000000000000195e-01 9.086999999999999522e-01
5.230000000000000204e-01 9.072999999999999954e-01
5.240000000000000213e-01 9.079000000000000403e-01
5.250000000000000222e-01 9.106999999999999540e-01
5.260000000000000231e-01 9.153999999999999915e-01
5.270000000000000240e-01 9.220000000000000417e-01
5.280000000000000249e-01 9.301000000000000378e-01
5.290000000000000258e-01 9.395999999999999908e-01
5.300000000000000266e-01 9.502000000000000446e-01
5.310000000000000275e-01 9.616999999999999993e-01
5.320000000000000284e-01 9.738999999999999879e-01
5.330000000000000293e-01 9.865000000000000435e-01
5.340000000000000302e-01 9.993999999999999551e-01
5.350000000000000311e-01 1.012000000000000011e+00
5.360000000000000320e-01 1.024999999999999911e+00
5.370000000000000329e-01 1.036999999999999922e+00
5.380000000000000338e-01 1.048999999999999932e+00
5.390000000000000346e-01 1.060000000000000053e+00
5.400000000000000355e-01 1.068999999999999950e+00
5.410000000000000364e-01 1.078000000000000069e+00
5.420000000000000373e-01 1.084999999999999964e+00
5.430000000000000382e-01 1.090000000000000080e+00
5.440000000000000391e-01 1.092999999999999972e+00
5.450000000000000400e-01 1.094000000000000083e+00
5.460000000000000409e-01 1.092000000000000082e+00
5.470000000000000417e-01 1.088000000000000078e+00
5.480000000000000426e-01 1.082000000000000073e+00
5.490000000000000435e-01 1.072999999999999954e+00
5.500000000000000444e-01 1.062999999999999945e+00
5.510000000000000453e-01 1.052000000000000046e+00
5.520000000000000462e-01 1.038999999999999924e+00
5.530000000000000471e-01 1.026000000000000023e+00
5.540000000000000480e-01 1.012000000000000011e+00
5.550000000000000488e-01 9.973999999999999533e-01
5.560000000000000497e-01 9.831999999999999629e-01
5.570000000000000506e-01 9.693000000000000504e-01
5.580000000000000515e-01 9.560999999999999499e-01
5.590000000000000524e-01 9.437999999999999723e-01
5.600000000000000533e-01 9.326999999999999735e-01
5.610000000000000542e-01 9.232000000000000206e-01
5.620000000000000551e-01 9.153999999999999915e-01
5.629999999999999449e-01 9.098000000000000531e-01
5.639999999999999458e-01 9.064999999999999725e-01
5.649999999999999467e-01 9.060000000000000275e-01
5.659999999999999476e-01 9.083999999999999853e-01
5.669999999999999485e-01 9.139000000000000457e-01
5.679999999999999494e-01 9.220000000000000417e-01
5.689999999999999503e-01 9.324000000000000066e-01
5.699999999999999512e-01 9.446999999999999842e-01
5.709999999999999520e-01 9.584000000000000297e-01
5.719999999999999529e-01 9.733000000000000540e-01
5.729999999999999538e-01 9.888000000000000123e-01
5.739999999999999547e-01 1.004999999999999893e+00
5.749999999999999556e-01 1.020000000000000018e+00
5.759999999999999565e-01 1.034999999999999920e+00
5.769999999999999574e-01 1.050000000000000044e+00
5.779999999999999583e-01 1.062999999999999945e+00
5.789999999999999591e-01 1.074000000000000066e+00
5.799999999999999600e-01 1.082999999999999963e+00
5.809999999999999609e-01 1.090000000000000080e+00
5.819999999999999618e-01 1.094000000000000083e+00
5.829999999999999627e-01 1.094000000000000083e+00
5.839999999999999636e-01 1.090999999999999970e+00
5.849999999999999645e-01 1.084999999999999964e+00
5.859999999999999654e-01 1.074999999999999956e+00
5.869999999999999662e-01 1.062000000000000055e+00
5.879999999999999671e-01 1.048000000000000043e+00
5.889999999999999680e-01 1.032000000000000028e+00
5.899999999999999689e-01 1.014999999999999902e+00
5.909999999999999698e-01 9.969999999999999973e-01
5.919999999999999707e-01 9.796000000000000263e-01
5.929999999999999716e-01 9.627999999999999892e-01
5.939999999999999725e-01 9.472000000000000419e-01
5.949999999999999734e-01 9.332000000000000295e-01
5.959999999999999742e-01 9.214999999999999858e-01
5.969999999999999751e-01 9.124999999999999778e-01
5.979999999999999760e-01 9.069000000000000394e-01
5.989999999999999769e-01 9.050000000000000266e-01
5.999999999999999778e-01 9.074999999999999734e-01
6.009999999999999787e-01 9.145999999999999686e-01
6.019999999999999796e-01 9.254999999999999893e-01
6.029999999999999805e-01 9.395999999999999908e-01
6.039999999999999813e-01 9.560999999999999499e-01
6.049999999999999822e-01 9.743000000000000549e-01
6.059999999999999831e-01 9.935000000000000497e-01
6.069999999999999840e-01 1.012999999999999901e+00
6.079999999999999849e-01 1.032000000000000028e+00
6.089999999999999858e-01 1.050000000000000044e+00
6.099999999999999867e-01 1.064999999999999947e+00
6.109999999999999876e-01 1.078999999999999959e+00
6.119999999999999885e-01 1.088999999999999968e+00
6.129999999999999893e-01 1.094000000000000083e+00
6.139999999999999902e-01 1.094999999999999973e+00
6.149999999999999911e-01 1.090999999999999970e+00
6.159999999999999920e-01 1.080999999999999961e+00
6.169999999999999929e-01 1.066999999999999948e+00
6.179999999999999938e-01 1.048999999999999932e+00
6.189999999999999947e-01 1.028999999999999915e+00
6.199999999999999956e-01 1.008000000000000007e+00
6.209999999999999964e-01 9.865000000000000435e-01
6.219999999999999973e-01 9.656000000000000139e-01
6.229999999999999982e-01 9.462000000000000410e-01
6.239999999999999991e-01 9.293000000000000149e-01
6.250000000000000000e-01 9.161000000000000254e-01
6.260000000000000009e-01 9.072999999999999954e-01
6.270000000000000018e-01 9.040000000000000258e-01
6.280000000000000027e-01 9.072999999999999954e-01
6.290000000000000036e-01 9.172000000000000153e-01
6.300000000000000044e-01 9.324999999999999956e-01
6.310000000000000053e-01 9.519999999999999574e-01
6.320000000000000062e-01 9.741999999999999549e-01
6.330000000000000071e-01 9.979000000000000092e-01
6.340000000000000080e-01 1.022000000000000020e+00
6.350000000000000089e-01 1.044000000000000039e+00
6.360000000000000098e-01 1.064999999999999947e+00
6.370000000000000107e-01 1.080999999999999961e+00
6.380000000000000115e-01 1.092000000000000082e+00
6.390000000000000124e-01 1.096000000000000085e+00
6.400000000000000133e-01 1.092999999999999972e+00
6.410000000000000142e-01 1.082000000000000073e+00
6.420000000000000151e-01 1.064000000000000057e+00
6.430000000000000160e-01 1.040999999999999925e+00
6.440000000000000169e-01 1.016000000000000014e+00
6.450000000000000178e-01 9.891999999999999682e-01
6.460000000000000187e-01 9.633000000000000451e-01
6.470000000000000195e-01 9.398999999999999577e-01
6.480000000000000204e-01 9.209000000000000519e-01
6.490000000000000213e-01 9.079000000000000403e-01
6.500000000000000222e-01 9.029000000000000359e-01
6.510000000000000231e-01 9.074999999999999734e-01
6.520000000000000240e-01 9.217999999999999527e-01
6.530000000000000249e-01 9.435999999999999943e-01
6.540000000000000258e-01 9.703000000000000513e-01
6.550000000000000266e-01 9.995000000000000551e-01
6.560000000000000275e-01 1.028999999999999915e+00
6.570000000000000284e-01 1.056000000000000050e+00
6.580000000000000293e-01 1.078000000000000069e+00
6.590000000000000302e-01 1.092999999999999972e+00
6.600000000000000311e-01 1.098000000000000087e+00
6.610000000000000320e-01 1.090999999999999970e+00
6.620000000000000329e-01 1.072999999999999954e+00
6.630000000000000338e-01 1.046000000000000041e+00
6.640000000000000346e-01 1.014999999999999902e+00
6.650000000000000355e-01 9.818999999999999950e-01
6.660000000000000364e-01 9.507999999999999785e-01
6.670000000000000373e-01 9.247999999999999554e-01
6.680000000000000382e-01 9.072999999999999954e-01
6.690000000000000391e-01 9.013999999999999790e-01
6.700000000000000400e-01 9.103999999999999870e-01
6.710000000000000409e-01 9.327999999999999625e-01
6.720000000000000417e-01 9.643000000000000460e-01
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.036000000000000032e+00
6.750000000000000444e-01 1.068000000000000060e+00
6.760000000000000453e-01 1.090000000000000080e+00
6.770000000000000462e-01 1.098999999999999977e+00
6.780000000000000471e-01 1.090999999999999970e+00
6.790000000000000480e-01 1.064999999999999947e+00
6.800000000000000488e-01 1.028999999999999915e+00
6.810000000000000497e-01 9.888000000000000123e-01
6.820000000000000506e-01 9.498999999999999666e-01
6.830000000000000515e-01 9.185999999999999721e-01
6.840000000000000524e-01 9.012999999999999901e-01
6.850000000000000533e-01 9.039000000000000368e-01
6.860000000000000542e-01 9.283000000000000140e-01
6.870000000000000551e-01 9.671999999999999487e-01
6.879999999999999449e-01 1.012000000000000011e+00
6.889999999999999458e-01 1.054999999999999938e+00
6.899999999999999467e-01 1.088000000000000078e+00
6.909999999999999476e-01 1.100999999999999979e+00
6.919999999999999485e-01 1.088999999999999968e+00
6.929999999999999494e-01 1.052000000000000046e+00
6.939999999999999503e-01 1.004000000000000004e+00
6.949999999999999512e-01 9.539999999999999591e-01
6.959999999999999520e-01 9.147999999999999465e-01
6.969999999999999529e-01 8.974999999999999645e-01
6.979999999999999538e-01 9.122999999999999998e-01
6.989999999999999547e-01 9.552000000000000490e-01
6.999999999999999556e-01 1.010999999999999899e+00
7.009999999999999565e-01 1.064000000000000057e+00
7.019999999999999574e-01 1.098000000000000087e+00
7.029999999999999583e-01 1.098999999999999977e+00
7.039999999999999591e-01 1.060999999999999943e+00
7.049999999999999600e-01 1.000999999999999890e+00
7.059999999999999609e-01 9.399999999999999467e-01
7.069999999999999618e-01 9.001000000000000112e-01
7.079999999999999627e-01 9.021000000000000130e-01
7.089999999999999636e-01 9.506999999999999895e-01
7.099999999999999645e-01 1.020000000000000018e+00
7.109999999999999654e-01 1.082000000000000073e+00
7.119999999999999662e-01 1.106999999999999984e+00
7.129999999999999671e-01 1.072000000000000064e+00
7.139999999999999680e-01 9.979999999999999982e-01
7.149999999999999689e-01 9.244999999999999885e-01
7.159999999999999698e-01 8.911999999999999922e-01
7.169999999999999707e-01 9.302000000000000268e-01
7.179999999999999716e-01 1.014999999999999902e+00
7.189999999999999725e-01 1.090999999999999970e+00
7.199999999999999734e-01 1.104999999999999982e+00
7.209999999999999742e-01 1.032999999999999918e+00
7.219999999999999751e-01 9.350000000000000533e-01
7.229999999999999760e-01 8.869000000000000217e-01
7.239999999999999769e-01 9.461000000000000520e-01
7.249999999999999778e-01 1.056999999999999940e+00
7.259999999999999787e-01 1.116000000000000103e+00
7.269999999999999796e-01 1.044999999999999929e+00
7.279999999999999805e-01 9.220000000000000417e-01
7.289999999999999813e-01 8.897000000000000464e-01
7.299999999999999822e-01 1.008000000000000007e+00
7.309999999999999831e-01 1.118000000000000105e+00
7.319999999999999840e-01 1.046999999999999931e+00
7.329999999999999849e-01 8.971000000000000085e-01
7.339999999999999858e-01 9.255999999999999783e-01
7.349999999999999867e-01 1.098999999999999977e+00
7.359999999999999876e-01 1.070000000000000062e+00
7.369999999999999885e-01 8.808000000000000274e-01
7.379999999999999893e-01 9.791999999999999593e-01
7.389999999999999902e-01 1.137000000000000011e+00
7.399999999999999911e-01 9.092999999999999972e-01
7.409999999999999920e-01 9.705000000000000293e-01
7.419999999999999929e-01 1.125999999999999890e+00
7.429999999999999938e-01 8.404000000000000359e-01
7.439999999999999947e-01 1.157999999999999918e+00
7.449999999999999956e-01 8.359999999999999654e-01
7.459999999999999964e-01 1.189000000000000057e+00
7.469999999999999973e-01 8.310999999999999499e-01
7.479999999999999982e-01 9.304999999999999938e-01
7.489999999999999991e-01 1.268000000000000016e+00
7.500000000000000000e-01 7.098999999999999755e-02
7.510000000000000009e-01 7.098000000000000143e-02
7.520000000000000018e-01 7.098000000000000143e-02
7.530000000000000027e-01 7.097000000000000530e-02
7.540000000000000036e-01 7.095999999999999530e-02
7.550000000000000044e-01 7.094000000000000306e-02
7.560000000000000053e-01 7.093000000000000693e-02
7.570000000000000062e-01 7.091000000000000081e-02
7.580000000000000071e-01 7.088999999999999468e-02
7.590000000000000080e-01 7.086000000000000631e-02
7.600000000000000089e-01 7.084000000000000019e-02
7.610000000000000098e-01 7.080999999999999794e-02
7.620000000000000107e-01 7.077999999999999570e-02
7.630000000000000115e-01 7.073999999999999733e-02
7.640000000000000124e-01 7.069999999999999896e-02
7.650000000000000133e-01 7.066000000000000059e-02
7.660000000000000142e-01 7.062000000000000222e-02
7.670000000000000151e-01 7.058000000000000385e-02
7.680000000000000160e-01 7.052999999999999547e-02
7.690000000000000169e-01 7.048000000000000098e-02
7.700000000000000178e-01 7.041999999999999649e-02
7.710000000000000187e-01 7.037000000000000199e-02
7.720000000000000195e-01 7.030999999999999750e-02
7.730000000000000204e-01 7.025000000000000688e-02
7.740000000000000213e-01 7.018000000000000627e-02
7.750000000000000222e-01 7.012000000000000177e-02
7.760000000000000231e-01 7.005000000000000115e-02
7.770000000000000240e-01 6.998000000000000054e-02
7.780000000000000249e-01 6.990000000000000380e-02
7.790000000000000258e-01 6.981999999999999318e-02
7.800000000000000266e-01 6.973999999999999644e-02
7.810000000000000275e-01 6.965999999999999970e-02
7.820000000000000284e-01 6.958000000000000296e-02
7.830000000000000293e-01 6.948999999999999622e-02
7.840000000000000302e-01 6.940000000000000335e-02
7.850000000000000311e-01 6.930999999999999661e-02
7.860000000000000320e-01 6.920999999999999375e-02
7.870000000000000329e-01 6.911000000000000476e-02
7.880000000000000338e-01 6.901000000000000190e-02
7.890000000000000346e-01 6.890999999999999903e-02
7.900000000000000355e-01 6.880000000000000004e-02
7.910000000000000364e-01 6.869000000000000106e-02
7.920000000000000373e-01 6.858000000000000207e-02
7.930000000000000382e-01 6.847000000000000308e-02
7.940000000000000391e-01 6.834999999999999409e-02
7.950000000000000400e-01 6.822999999999999898e-02
7.960000000000000409e-01 6.811000000000000387e-02
7.970000000000000417e-01 6.798999999999999488e-02
7.980000000000000426e-01 6.786000000000000365e-02
7.990000000000000435e-01 6.772999999999999854e-02
8.000000000000000444e-01 6.759999999999999343e-02
8.010000000000000453e-01 6.746000000000000607e-02
8.020000000000000462e-01 6.733000000000000096e-02
8.030000000000000471e-01 6.718999999999999972e-02
8.040000000000000480e-01 6.704000000000000237e-02
8.050000000000000488e-01 6.690000000000000113e-02
8.060000000000000497e-01 6.675000000000000377e-02
8.070000000000000506e-01 6.660000000000000642e-02
8.080000000000000515e-01 6.644999999999999518e-02
8.090000000000000524e-01 6.629999999999999782e-02
8.100000000000000533e-01 6.614000000000000434e-02
8.110000000000000542e-01 6.597999999999999698e-02
8.120000000000000551e-01 6.580999999999999350e-02
8.129999999999999449e-01 6.565000000000000002e-02
8.139999999999999458e-01 6.547999999999999654e-02
8.149999999999999467e-01 6.531000000000000694e-02
8.159999999999999476e-01 6.514000000000000346e-02
8.169999999999999485e-01 6.496000000000000385e-02
8.179999999999999494e-01 6.479000000000000037e-02
8.189999999999999503e-01 6.461000000000000076e-02
8.199999999999999512e-01 6.442000000000000504e-02
8.209999999999999520e-01 6.424000000000000543e-02
8.219999999999999529e-01 6.404999999999999583e-02
8.229999999999999538e-01 6.386000000000000010e-02
8.239999999999999547e-01 6.367000000000000437e-02
8.249999999999999556e-01 6.346999999999999864e-02
8.259999999999999565e-01 6.328000000000000291e-02
8.269999999999999574e-01 6.307999999999999718e-02
8.279999999999999583e-01 6.286999999999999533e-02
8.289999999999999591e-01 6.267000000000000348e-02
8.299999999999999600e-01 6.246000000000000163e-02
8.309999999999999609e-01 6.224999999999999978e-02
8.319999999999999618e-01 6.203999999999999793e-02
8.329999999999999627e-01 6.181999999999999995e-02
8.339999999999999636e-01 6.160999999999999810e-02
8.349999999999999645e-01 6.139000000000000012e-02
8.359999999999999654e-01 6.117000000000000215e-02
8.369999999999999662e-01 6.094000000000000111e-02
8.379999999999999671e-01 6.072000000000000314e-02
8.389999999999999680e-01 6.049000000000000210e-02
8.399999999999999689e-01 6.026000000000000106e-02
8.409999999999999698e-01 6.001999999999999696e-02
8.419999999999999707e-01 5.979000000000000287e-02
8.429999999999999716e-01 5.954999999999999877e-02
8.439999999999999725e-01 5.931000000000000161e-02
8.449999999999999734e-01 5.906000000000000139e-02
8.459999999999999742e-01 5.881999999999999729e-02
8.469999999999999751e-01 5.856999999999999706e-02
8.479999999999999760e-01 5.831999999999999684e-02
8.489999999999999769e-01 5.806999999999999662e-02
8.499999999999999778e-01 5.781000000000000028e-02
8.509999999999999787e-01 5.756000000000000005e-02
8.519999999999999796e-01 5.729999999999999677e-02
8.529999999999999805e-01 5.704000000000000042e-02
8.539999999999999813e-01 5.677000000000000102e-02
8.549999999999999822e-01 5.650999999999999773e-02
8.559999999999999831e-01 5.623999999999999833e-02
8.569999999999999840e-01 5.596999999999999892e-02
8.579999999999999849e-01 5.569999999999999951e-02
8.589999999999999858e-01 5.541999999999999704e-02
8.599999999999999867e-01 5.514000000000000151e-02
8.609999999999999876e-01 5.485999999999999904e-02
8.619999999999999885e-01 5.457999999999999657e-02
8.629999999999999893e-01 5.430000000000000104e-02
8.639999999999999902e-01 5.401000000000000245e-02
8.649999999999999911e-01 5.371999999999999692e-02
8.659999999999999920e-01 5.342999999999999833e-02
8.669999999999999929e-01 5.313999999999999974e-02
8.679999999999999938e-01 5.285000000000000114e-02
8.689999999999999947e-01 5.254999999999999949e-02
8.699999999999999956e-01 5.224999999999999784e-02
8.709999999999999964e-01 5.195000000000000312e-02
8.719999999999999973e-01 5.165000000000000147e-02
8.729999999999999982e-01 5.133999999999999675e-02
8.739999999999999991e-01 5.104000000000000203e-02
8.750000000000000000e-01 5.072999999999999732e-02
8.760000000000000009e-01 5.041000000000000342e-02
8.770000000000000018e-01 5.009999999999999870e-02
8.780000000000000027e-01 4.979000000000000092e-02
8.790000000000000036e-01 4.947000000000000008e-02
8.800000000000000044e-01 4.914999999999999925e-02
8.810000000000000053e-01 4.882999999999999841e-02
8.820000000000000062e-01 4.850000000000000144e-02
8.830000000000000071e-01 4.818000000000000060e-02
8.840000000000000080e-01 4.784999999999999670e-02
8.850000000000000089e-01 4.751999999999999974e-02
8.860000000000000098e-01 4.719000000000000278e-02
8.870000000000000107e-01 4.685999999999999888e-02
8.880000000000000115e-01 4.651999999999999885e-02
8.890000000000000124e-01 4.617999999999999883e-02
8.900000000000000133e-01 4.583999999999999880e-02
8.910000000000000142e-01 4.549999999999999878e-02
8.920000000000000151e-01 4.515999999999999875e-02
8.930000000000000160e-01 4.481000000000000261e-02
8.940000000000000169e-01 4.447000000000000258e-02
8.950000000000000178e-01 4.411999999999999950e-02
8.960000000000000187e-01 4.377000000000000335e-02
8.970000000000000195e-01 4.342000000000000026e-02
8.980000000000000204e-01 4.306000000000000105e-02
8.990000000000000213e-01 4.270999999999999797e-02
9.000000000000000222e-01 4.234999999999999876e-02
9.010000000000000231e-01 4.198999999999999955e-02
9.020000000000000240e-01 4.163000000000000034e-02
9.030000000000000249e-01 4.125999999999999807e-02
9.040000000000000258e-01 4.089999999999999886e-02
9.050000000000000266e-01 4.052999999999999658e-02
9.060000000000000275e-01 4.016000000000000125e-02
9.070000000000000284e-01 3.978999999999999898e-02
9.080000000000000293e-01 3.941999999999999671e-02
9.090000000000000302e-01 3.905000000000000138e-02
9.100000000000000311e-01 3.867000000000000298e-02
9.110000000000000320e-01 3.830000000000000071e-02
9.120000000000000329e-01 3.792000000000000232e-02
9.130000000000000338e-01 3.753999999999999698e-02
9.140000000000000346e-01 3.715999999999999859e-02
9.150000000000000355e-01 3.676999999999999713e-02
9.160000000000000364e-01 3.638999999999999874e-02
9.170000000000000373e-01 3.599999999999999728e-02
9.180000000000000382e-01 3.561000000000000276e-02
9.190000000000000391e-01 3.522000000000000131e-02
9.200000000000000400e-01 3.482999999999999985e-02
9.210000000000000409e-01 3.443999999999999839e-02
9.220000000000000417e-01 3.404000000000000081e-02
9.230000000000000426e-01 3.364999999999999936e-02
9.240000000000000435e-01 3.325000000000000178e-02
9.250000000000000444e-01 3.284999999999999726e-02
9.260000000000000453e-01 3.244999999999999968e-02
9.270000000000000462e-01 3.205000000000000210e-02
9.280000000000000471e-01 3.164999999999999758e-02
9.290000000000000480e-01 3.124000000000000041e-02
9.300000000000000488e-01 3.083999999999999936e-02
9.310000000000000497e-01 3.042999999999999872e-02
9.320000000000000506e-01 3.002000000000000154e-02
9.330000000000000515e-01 2.961000000000000090e-02
9.340000000000000524e-01 2.920000000000000026e-02
9.350000000000000533e-01 2.878999999999999962e-02
9.360000000000000542e-01 2.836999999999999938e-02
9.370000000000000551e-01 2.795999999999999874e-02
9.379999999999999449e-01 2.753999999999999851e-02
9.389999999999999458e-01 2.711999999999999827e-02
9.399999999999999467e-01 2.671000000000000110e-02
9.409999999999999476e-01 2.629000000000000087e-02
9.419999999999999485e-01 2.586000000000000104e-02
9.429999999999999494e-01 2.544000000000000081e-02
9.439999999999999503e-01 2.502000000000000057e-02
9.449999999999999512e-01 2.459000000000000075e-02
9.459999999999999520e-01 2.417000000000000051e-02
9.469999999999999529e-01 2.374000000000000069e-02
9.479999999999999538e-01 2.331000000000000086e-02
9.489999999999999547e-01 2.288000000000000103e-02
9.499999999999999556e-01 2.245000000000000120e-02
9.509999999999999565e-01 2.202000000000000138e-02
9.519999999999999574e-01 2.159000000000000155e-02
9.529999999999999583e-01 2.114999999999999866e-02
9.539999999999999591e-01 2.071999999999999884e-02
9.549999999999999600e-01 2.027999999999999942e-02
9.559999999999999609e-01 1.984999999999999959e-02
9.569999999999999618e-01 1.941000000000000017e-02
9.579999999999999627e-01 1.897000000000000075e-02
9.589999999999999636e-01 1.853000000000000133e-02
9.599999999999999645e-01 1.808999999999999844e-02
9.609999999999999654e-01 1.764999999999999902e-02
9.619999999999999662e-01 1.720999999999999960e-02
9.629999999999999671e-01 1.677000000000000018e-02
9.639999999999999680e-01 1.632000000000000117e-02
9.649999999999999689e-01 1.587999999999999828e-02
9.659999999999999698e-01 1.544000000000000060e-02
9.669999999999999707e-01 1.498999999999999985e-02
9.679999999999999716e-01 1.454000000000000084e-02
9.689999999999999725e-01 1.409999999999999969e-02
9.699999999999999734e-01 1.365000000000000067e-02
9.709999999999999742e-01 1.319999999999999993e-02
9.719999999999999751e-01 1.274999999999999918e-02
9.729999999999999760e-01 1.230000000000000017e-02
9.739999999999999769e-01 1.184999999999999942e-02
9.749999999999999778e-01 1.140000000000000041e-02
9.759999999999999787e-01 1.094999999999999966e-02
9.769999999999999796e-01 1.050000000000000065e-02
9.779999999999999805e-01 1.004000000000000031e-02
9.789999999999999813e-01 9.591000000000000567e-03
9.799999999999999822e-01 9.138000000000000289e-03
9.809999999999999831e-01 8.684000000000000746e-03
9.819999999999999840e-01 8.229000000000000203e-03
9.829999999999999849e-01 7.773999999999999660e-03
9.839999999999999858e-01 7.318999999999999985e-03
9.849999999999999867e-01 6.863000000000000177e-03
9.859999999999999876e-01 6.407999999999999634e-03
9.869999999999999885e-01 5.950999999999999693e-03
9.879999999999999893e-01 5.494999999999999885e-03
9.889999999999999902e-01 5.037999999999999944e-03
9.899999999999999911e-01 4.581000000000000003e-03
9.909999999999999920e-01 4.122999999999999929e-03
9.919999999999999929e-01 3.665999999999999988e-03
9.929999999999999938e-01 3.207999999999999914e-03
9.939999999999999947e-01 2.749999999999999840e-03
9.949999999999999956e-01 2.292000000000000200e-03
9.959999999999999964e-01 1.833999999999999910e-03
9.969999999999999973e-01 1.374999999999999920e-03
9.979999999999999982e-01 9.169000000000000067e-04
9.989999999999999991e-01 4.584999999999999775e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-max-equal/data-4.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 9.885000000000000453e-01
2.520000000000000018e-01 1.018000000000000016e+00
2.530000000000000027e-01 9.932999999999999607e-01
2.540000000000000036e-01 9.900999999999999801e-01
2.550000000000000044e-01 1.018999999999999906e+00
2.560000000000000053e-01 9.830999999999999739e-01
2.570000000000000062e-01 1.002000000000000002e+00
2.580000000000000071e-01 1.024999999999999911e+00
2.590000000000000080e-01 9.504000000000000226e-01
2.600000000000000089e-01 1.042000000000000037e+00
2.610000000000000098e-01 1.010999999999999899e+00
2.620000000000000107e-01 9.431000000000000494e-01
2.630000000000000115e-01 1.024999999999999911e+00
2.640000000000000124e-01 1.050999999999999934e+00
2.650000000000000133e-01 9.625000000000000222e-01
2.660000000000000142e-01 9.479999999999999538e-01
2.670000000000000151e-01 1.032999999999999918e+00
2.680000000000000160e-01 1.060999999999999943e+00
2.690000000000000169e-01 9.887000000000000233e-01
2.700000000000000178e-01 9.326999999999999735e-01
2.710000000000000187e-01 9.711999999999999522e-01
2.720000000000000195e-01 1.048999999999999932e+00
2.730000000000000204e-01 1.066000000000000059e+00
2.740000000000000213e-01 1.006999999999999895e+00
2.750000000000000222e-01 9.405999999999999917e-01
2.760000000000000231e-01 9.350000000000000533e-01
2.770000000000000240e-01 9.922999999999999599e-01
2.780000000000000249e-01 1.056000000000000050e+00
2.790000000000000258e-01 1.070999999999999952e+00
2.800000000000000266e-01 1.028999999999999915e+00
2.810000000000000275e-01 9.645000000000000240e-01
2.819999999999999729e-01 9.267999999999999572e-01
2.829999999999999738e-01 9.391000000000000458e-01
2.839999999999999747e-01 9.920999999999999819e-01
2.849999999999999756e-01 1.048999999999999932e+00
2.859999999999999765e-01 1.076000000000000068e+00
2.869999999999999774e-01 1.060000000000000053e+00
2.879999999999999782e-01 1.010999999999999899e+00
2.889999999999999791e-01 9.573000000000000398e-01
2.899999999999999800e-01 9.254000000000000004e-01
2.909999999999999809e-01 9.285999999999999810e-01
2.919999999999999818e-01 9.645000000000000240e-01
2.929999999999999827e-01 1.016000000000000014e+00
2.939999999999999836e-01 1.058999999999999941e+00
2.949999999999999845e-01 1.078999999999999959e+00
2.959999999999999853e-01 1.068000000000000060e+00
2.969999999999999862e-01 1.030999999999999917e+00
2.979999999999999871e-01 9.836000000000000298e-01
2.989999999999999880e-01 9.428999999999999604e-01
2.999999999999999889e-01 9.216999999999999638e-01
3.009999999999999898e-01 9.253000000000000114e-01
3.019999999999999907e-01 9.522000000000000464e-01
3.029999999999999916e-01 9.938000000000000167e-01
3.039999999999999925e-01 1.036000000000000032e+00
3.049999999999999933e-01 1.068000000000000060e+00
3.059999999999999942e-01 1.080999999999999961e+00
3.069999999999999951e-01 1.072999999999999954e+00
3.079999999999999960e-01 1.046000000000000041e+00
3.089999999999999969e-01 1.008000000000000007e+00
3.099999999999999978e-01 9.685000000000000275e-01
3.109999999999999987e-01 9.372000000000000330e-01
3.119999999999999996e-01 9.203000000000000069e-01
3.130000000000000004e-01 9.204999999999999849e-01
3.140000000000000013e-01 9.375000000000000000e-01
3.150000000000000022e-01 9.677000000000000046e-01
3.160000000000000031e-01 1.004000000000000004e+00
3.170000000000000040e-01 1.038999999999999924e+00
3.180000000000000049e-01 1.066000000000000059e+00
3.190000000000000058e-01 1.080999999999999961e+00
3.200000000000000067e-01 1.080999999999999961e+00
3.210000000000000075e-01 1.066999999999999948e+00
3.220000000000000084e-01 1.042000000000000037e+00
3.230000000000000093e-01 1.008999999999999897e+00
3.240000000000000102e-01 9.758000000000000007e-01
3.250000000000000111e-01 9.468999999999999639e-01
3.260000000000000120e-01 9.264999999999999902e-01
3.270000000000000129e-01 9.171000000000000263e-01
3.280000000000000138e-01 9.196999999999999620e-01
3.290000000000000147e-01 9.337999999999999634e-01
3.300000000000000155e-01 9.573000000000000398e-01
3.310000000000000164e-01 9.867000000000000215e-01
3.320000000000000173e-01 1.018000000000000016e+00
3.330000000000000182e-01 1.044999999999999929e+00
3.340000000000000191e-01 1.066999999999999948e+00
3.350000000000000200e-01 1.080000000000000071e+00
3.360000000000000209e-01 1.084000000000000075e+00
3.370000000000000218e-01 1.078000000000000069e+00
3.380000000000000226e-01 1.062000000000000055e+00
3.390000000000000235e-01 1.040000000000000036e+00
3.400000000000000244e-01 1.012000000000000011e+00
3.410000000000000253e-01 9.842999999999999527e-01
3.420000000000000262e-01 9.584000000000000297e-01
3.430000000000000271e-01 9.372000000000000330e-01
3.439999999999999725e-01 9.226999999999999647e-01
3.449999999999999734e-01 9.157999999999999474e-01
3.459999999999999742e-01 9.172000000000000153e-01
3.469999999999999751e-01 9.264999999999999902e-01
3.479999999999999760e-01 9.428999999999999604e-01
3.489999999999999769e-01 9.647999999999999909e-01
3.499999999999999778e-01 9.899000000000000021e-01
3.509999999999999787e-01 1.016000000000000014e+00
3.519999999999999796e-01 1.038999999999999924e+00
3.529999999999999805e-01 1.058999999999999941e+00
3.539999999999999813e-01 1.074000000000000066e+00
3.549999999999999822e-01 1.082999999999999963e+00
3.559999999999999831e-01 1.084999999999999964e+00
3.569999999999999840e-01 1.080000000000000071e+00
3.579999999999999849e-01 1.068999999999999950e+00
3.589999999999999858e-01 1.052999999999999936e+00
3.599999999999999867e-01 1.032000000000000028e+00
3.609999999999999876e-01 1.008999999999999897e+00
3.619999999999999885e-01 9.856000000000000316e-01
3.629999999999999893e-01 9.637000000000000011e-01
3.639999999999999902e-01 9.445999999999999952e-01
3.649999999999999911e-01 9.295999999999999819e-01
3.659999999999999920e-01 9.193999999999999950e-01
3.669999999999999929e-01 9.146999999999999575e-01
3.679999999999999938e-01 9.154999999999999805e-01
3.689999999999999947e-01 9.217999999999999527e-01
3.699999999999999956e-01 9.332000000000000295e-01
3.709999999999999964e-01 9.488999999999999657e-01
3.719999999999999973e-01 9.678999999999999826e-01
3.729999999999999982e-01 9.888000000000000123e-01
3.739999999999999991e-01 1.010000000000000009e+00
3.750000000000000000e-01 1.030999999999999917e+00
3.760000000000000009e-01 1.048999999999999932e+00
3.770000000000000018e-01 1.064000000000000057e+00
3.780000000000000027e-01 1.076000000000000068e+00
3.790000000000000036e-01 1.082999999999999963e+00
3.800000000000000044e-01 1.086000000000000076e+00
3.810000000000000053e-01 1.084000000000000075e+00
3.820000000000000062e-01 1.078000000000000069e+00
3.830000000000000071e-01 1.068000000000000060e+00
3.840000000000000080e-01 1.054000000000000048e+00
3.850000000000000089e-01 1.036999999999999922e+00
3.860000000000000098e-01 1.018000000000000016e+00
3.870000000000000107e-01 9.986000000000000432e-01
3.880000000000000115e-01 9.795000000000000373e-01
3.890000000000000124e-01 9.616999999999999993e-01
3.900000000000000133e-01 9.457999999999999741e-01
3.910000000000000142e-01 9.326999999999999735e-01
3.920000000000000151e-01 9.226999999999999647e-01
3.930000000000000160e-01 9.163000000000000034e-01
3.940000000000000169e-01 9.135999999999999677e-01
3.950000000000000178e-01 9.146999999999999575e-01
3.960000000000000187e-01 9.194999999999999840e-01
3.970000000000000195e-01 9.277999999999999581e-01
3.980000000000000204e-01 9.393000000000000238e-01
3.990000000000000213e-01 9.535000000000000142e-01
4.000000000000000222e-01 9.696000000000000174e-01
4.010000000000000231e-01 9.869999999999999885e-01
4.020000000000000240e-01 1.004999999999999893e+00
4.030000000000000249e-01 1.022000000000000020e+00
4.040000000000000258e-01 1.038000000000000034e+00
4.050000000000000266e-01 1.052999999999999936e+00
4.060000000000000275e-01 1.064999999999999947e+00
4.069999999999999729e-01 1.074999999999999956e+00
4.079999999999999738e-01 1.082000000000000073e+00
4.089999999999999747e-01 1.086000000000000076e+00
4.099999999999999756e-01 1.086999999999999966e+00
4.109999999999999765e-01 1.084999999999999964e+00
4.119999999999999774e-01 1.078999999999999959e+00
4.129999999999999782e-01 1.070999999999999952e+00
4.139999999999999791e-01 1.060000000000000053e+00
4.149999999999999800e-01 1.048000000000000043e+00
4.159999999999999809e-01 1.032999999999999918e+00
4.169999999999999818e-01 1.016999999999999904e+00
4.179999999999999827e-01 1.000999999999999890e+00
4.189999999999999836e-01 9.852999999999999536e-01
4.199999999999999845e-01 9.699999999999999734e-01
4.209999999999999853e-01 9.558999999999999719e-01
4.219999999999999862e-01 9.432000000000000384e-01
4.229999999999999871e-01 9.324999999999999956e-01
4.239999999999999880e-01 9.239000000000000545e-01
4.249999999999999889e-01 9.176999999999999602e-01
4.259999999999999898e-01 9.140000000000000346e-01
4.269999999999999907e-01 9.129000000000000448e-01
4.279999999999999916e-01 9.143000000000000016e-01
4.289999999999999925e-01 9.183000000000000052e-01
4.299999999999999933e-01 9.246999999999999664e-01
4.309999999999999942e-01 9.333000000000000185e-01
4.319999999999999951e-01 9.438999999999999613e-01
4.329999999999999960e-01 9.560999999999999499e-01
4.339999999999999969e-01 9.696000000000000174e-01
4.349999999999999978e-01 9.838999999999999968e-01
4.359999999999999987e-01 9.986000000000000432e-01
4.369999999999999996e-01 1.012999999999999901e+00
4.380000000000000004e-01 1.026999999999999913e+00
4.390000000000000013e-01 1.040000000000000036e+00
4.400000000000000022e-01 1.052000000000000046e+00
4.410000000000000031e-01 1.062999999999999945e+00
4.420000000000000040e-01 1.072000000000000064e+00
4.430000000000000049e-01 1.078999999999999959e+00
4.440000000000000058e-01 1.084000000000000075e+00
4.450000000000000067e-01 1.086000000000000076e+00
4.460000000000000075e-01 1.086999999999999966e+00
4.470000000000000084e-01 1.086000000000000076e+00
4.480000000000000093e-01 1.082000000000000073e+00
4.490000000000000102e-01 1.076999999999999957e+00
4.500000000000000111e-01 1.068999999999999950e+00
4.510000000000000120e-01 1.060000000000000053e+00
4.520000000000000129e-01 1.050000000000000044e+00
4.530000000000000138e-01 1.038000000000000034e+00
4.540000000000000147e-01 1.024999999999999911e+00
4.550000000000000155e-01 1.012000000000000011e+00
4.560000000000000164e-01 9.983999999999999542e-01
4.570000000000000173e-01 9.850999999999999757e-01
4.580000000000000182e-01 9.724000000000000421e-01
4.590000000000000191e-01 9.603000000000000425e-01
4.600000000000000200e-01 9.493000000000000327e-01
4.610000000000000209e-01 9.394000000000000128e-01
4.620000000000000218e-01 9.310000000000000497e-01
4.630000000000000226e-01 9.240000000000000435e-01
4.640000000000000235e-01 9.187999999999999501e-01
4.650000000000000244e-01 9.152000000000000135e-01
4.660000000000000253e-01 9.133999999999999897e-01
4.670000000000000262e-01 9.134999999999999787e-01
4.680000000000000271e-01 9.153000000000000025e-01
4.689999999999999725e-01 9.189000000000000501e-01
4.699999999999999734e-01 9.242000000000000215e-01
4.709999999999999742e-01 9.311000000000000387e-01
4.719999999999999751e-01 9.394000000000000128e-01
4.729999999999999760e-01 9.489999999999999547e-01
4.739999999999999769e-01 9.596999999999999975e-01
4.749999999999999778e-01 9.711999999999999522e-01
4.759999999999999787e-01 9.832999999999999519e-01
4.769999999999999796e-01 9.957000000000000295e-01
4.779999999999999805e-01 1.008000000000000007e+00
4.789999999999999813e-01 1.020000000000000018e+00
4.799999999999999822e-01 1.032000000000000028e+00
4.809999999999999831e-01 1.042999999999999927e+00
4.819999999999999840e-01 1.052999999999999936e+00
4.829999999999999849e-01 1.062000000000000055e+00
4.839999999999999858e-01 1.068999999999999950e+00
4.849999999999999867e-01 1.076000000000000068e+00
4.859999999999999876e-01 1.080999999999999961e+00
4.869999999999999885e-01 1.084000000000000075e+00
4.879999999999999893e-01 1.086000000000000076e+00
4.889999999999999902e-01 1.086000000000000076e+00
4.899999999999999911e-01 1.084000000000000075e+00
4.909999999999999920e-01 1.080999999999999961e+00
4.919999999999999929e-01 1.076999999999999957e+00
4.929999999999999938e-01 1.070999999999999952e+00
4.939999999999999947e-01 1.064000000000000057e+00
4.949999999999999956e-01 1.054999999999999938e+00
4.959999999999999964e-01 1.044999999999999929e+00
4.969999999999999973e-01 1.034999999999999920e+00
4.979999999999999982e-01 1.022999999999999909e+00
4.989999999999999991e-01 1.012000000000000011e+00
5.000000000000000000e-01 9.996000000000000441e-01
5.010000000000000009e-01 9.875000000000000444e-01
5.020000000000000018e-01 9.757000000000000117e-01
5.030000000000000027e-01 9.645000000000000240e-01
5.040000000000000036e-01 9.538999999999999702e-01
5.050000000000000044e-01 9.443000000000000282e-01
5.060000000000000053e-01 9.357999999999999652e-01
5.070000000000000062e-01 9.284999999999999920e-01
5.080000000000000071e-01 9.225999999999999757e-01
5.090000000000000080e-01 9.181000000000000272e-01
5.100000000000000089e-01 9.152000000000000135e-01
5.110000000000000098e-01 9.137999999999999456e-01
5.120000000000000107e-01 9.141000000000000236e-01
5.130000000000000115e-01 9.160000000000000364e-01
5.140000000000000124e-01 9.193999999999999950e-01
5.150000000000000133e-01 9.243999999999999995e-01
5.160000000000000142e-01 9.307999999999999607e-01
5.170000000000000151e-01 9.385999999999999899e-01
5.180000000000000160e-01 9.475999999999999979e-01
5.190000000000000169e-01 9.576999999999999957e-01
5.200000000000000178e-01 9.687000000000000055e-01
5.210000000000000187e-01 9.804000000000000492e-01
5.220000000000000195e-01 9.927000000000000268e-01
5.230000000000000204e-01 1.004999999999999893e+00
5.240000000000000213e-01 1.018000000000000016e+00
5.250000000000000222e-01 1.030000000000000027e+00
5.260000000000000231e-01 1.040999999999999925e+00
5.270000000000000240e-01 1.052000000000000046e+00
5.280000000000000249e-01 1.062000000000000055e+00
5.290000000000000258e-01 1.070000000000000062e+00
5.300000000000000266e-01 1.076999999999999957e+00
5.310000000000000275e-01 1.082000000000000073e+00
5.320000000000000284e-01 1.086000000000000076e+00
5.330000000000000293e-01 1.086999999999999966e+00
5.340000000000000302e-01 1.086999999999999966e+00
5.350000000000000311e-01 1.084999999999999964e+00
5.360000000000000320e-01 1.082000000000000073e+00
5.370000000000000329e-01 1.076000000000000068e+00
5.380000000000000338e-01 1.068999999999999950e+00
5.390000000000000346e-01 1.060999999999999943e+00
5.400000000000000355e-01 1.050999999999999934e+00
5.410000000000000364e-01 1.038999999999999924e+00
5.420000000000000373e-01 1.026999999999999913e+00
5.430000000000000382e-01 1.014000000000000012e+00
5.440000000000000391e-01 1.000999999999999890e+00
5.450000000000000400e-01 9.871999999999999664e-01
5.460000000000000409e-01 9.737999999999999989e-01
5.470000000000000417e-01 9.609999999999999654e-01
5.480000000000000426e-01 9.491000000000000547e-01
5.490000000000000435e-01 9.384000000000000119e-01
5.500000000000000444e-01 9.293000000000000149e-01
5.510000000000000453e-01 9.219000000000000528e-01
5.520000000000000462e-01 9.163000000000000034e-01
5.530000000000000471e-01 9.129000000000000448e-01
5.540000000000000480e-01 9.115999999999999659e-01
5.550000000000000488e-01 9.123999999999999888e-01
5.560000000000000497e-01 9.153999999999999915e-01
5.570000000000000506e-01 9.205999999999999739e-01
5.580000000000000515e-01 9.276999999999999691e-01
5.590000000000000524e-01 9.367999999999999661e-01
5.600000000000000533e-01 9.475999999999999979e-01
5.610000000000000542e-01 9.597999999999999865e-01
5.620000000000000551e-01 9.733000000000000540e-01
5.629999999999999449e-01 9.876000000000000334e-01
5.639999999999999458e-01 1.002000000000000002e+00
5.649999999999999467e-01 1.016999999999999904e+00
5.659999999999999476e-01 1.032000000000000028e+00
5.669999999999999485e-01 1.046000000000000041e+00
5.679999999999999494e-01 1.058000000000000052e+00
5.689999999999999503e-01 1.068999999999999950e+00
5.699999999999999512e-01 1.076999999999999957e+00
5.709999999999999520e-01 1.084000000000000075e+00
5.719999999999999529e-01 1.088000000000000078e+00
5.729999999999999538e-01 1.088999999999999968e+00
5.739999999999999547e-01 1.088000000000000078e+00
5.749999999999999556e-01 1.084000000000000075e+00
5.759999999999999565e-01 1.076999999999999957e+00
5.769999999999999574e-01 1.068000000000000060e+00
5.779999999999999583e-01 1.056999999999999940e+00
5.789999999999999591e-01 1.044000000000000039e+00
5.799999999999999600e-01 1.030000000000000027e+00
5.809999999999999609e-01 1.014000000000000012e+00
5.819999999999999618e-01 9.976000000000000423e-01
5.829999999999999627e-01 9.810999999999999721e-01
5.839999999999999636e-01 9.650999999999999579e-01
5.849999999999999645e-01 9.503000000000000336e-01
5.859999999999999654e-01 9.371000000000000441e-01
5.869999999999999662e-01 9.263000000000000123e-01
5.879999999999999671e-01 9.181000000000000272e-01
5.889999999999999680e-01 9.127999999999999448e-01
5.899999999999999689e-01 9.105999999999999650e-01
5.909999999999999698e-01 9.116999999999999549e-01
5.919999999999999707e-01 9.159000000000000474e-01
5.929999999999999716e-01 9.233000000000000096e-01
5.939999999999999725e-01 9.335999999999999854e-01
5.949999999999999734e-01 9.465000000000000080e-01
5.959999999999999742e-01 9.616000000000000103e-01
5.969999999999999751e-01 9.785000000000000364e-01
5.979999999999999760e-01 9.963999999999999524e-01
5.989999999999999769e-01 1.014999999999999902e+00
5.999999999999999778e-01 1.032999999999999918e+00
6.009999999999999787e-01 1.048999999999999932e+00
6.019999999999999796e-01 1.064000000000000057e+00
6.029999999999999805e-01 1.076000000000000068e+00
6.039999999999999813e-01 1.084000000000000075e+00
6.049999999999999822e-01 1.088999999999999968e+00
6.059999999999999831e-01 1.090000000000000080e+00
6.069999999999999840e-01 1.086999999999999966e+00
6.079999999999999849e-01 1.080000000000000071e+00
6.089999999999999858e-01 1.068999999999999950e+00
6.099999999999999867e-01 1.054999999999999938e+00
6.109999999999999876e-01 1.038999999999999924e+00
6.119999999999999885e-01 1.020000000000000018e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 9.798000000000000043e-01
6.149999999999999911e-01 9.603000000000000425e-01
6.159999999999999920e-01 9.427999999999999714e-01
6.169999999999999929e-01 9.284000000000000030e-01
6.179999999999999938e-01 9.176999999999999602e-01
6.189999999999999947e-01 9.113999999999999879e-01
6.199999999999999956e-01 9.098000000000000531e-01
6.209999999999999964e-01 9.130000000000000338e-01
6.219999999999999973e-01 9.210000000000000409e-01
6.229999999999999982e-01 9.334999999999999964e-01
6.239999999999999991e-01 9.497999999999999776e-01
6.250000000000000000e-01 9.691999999999999504e-01
6.260000000000000009e-01 9.908000000000000140e-01
6.270000000000000018e-01 1.012999999999999901e+00
6.280000000000000027e-01 1.034999999999999920e+00
6.290000000000000036e-01 1.054999999999999938e+00
6.300000000000000044e-01 1.072000000000000064e+00
6.310000000000000053e-01 1.082999999999999963e+00
6.320000000000000062e-01 1.090000000000000080e+00
6.330000000000000071e-01 1.090000000000000080e+00
6.340000000000000080e-01 1.084999999999999964e+00
6.350000000000000089e-01 1.074000000000000066e+00
6.360000000000000098e-01 1.058000000000000052e+00
6.370000000000000107e-01 1.036999999999999922e+00
6.380000000000000115e-01 1.014000000000000012e+00
6.390000000000000124e-01 9.887000000000000233e-01
6.400000000000000133e-01 9.643000000000000460e-01
6.410000000000000142e-01 9.424000000000000155e-01
6.420000000000000151e-01 9.250000000000000444e-01
6.430000000000000160e-01 9.134999999999999787e-01
6.440000000000000169e-01 9.088000000000000522e-01
6.450000000000000178e-01 9.113999999999999879e-01
6.460000000000000187e-01 9.211000000000000298e-01
6.470000000000000195e-01 9.374000000000000110e-01
6.480000000000000204e-01 9.593000000000000416e-01
6.490000000000000213e-01 9.850999999999999757e-01
6.500000000000000222e-01 1.012999999999999901e+00
6.510000000000000231e-01 1.040000000000000036e+00
6.520000000000000240e-01 1.062999999999999945e+00
6.530000000000000249e-01 1.080000000000000071e+00
6.540000000000000258e-01 1.090000000000000080e+00
6.550000000000000266e-01 1.090999999999999970e+00
6.560000000000000275e-01 1.082999999999999963e+00
6.570000000000000284e-01 1.066999999999999948e+00
6.580000000000000293e-01 1.044000000000000039e+00
6.590000000000000302e-01 1.014999999999999902e+00
6.600000000000000311e-01 9.844000000000000528e-01
6.610000000000000320e-01 9.547999999999999821e-01
6.620000000000000329e-01 9.303000000000000158e-01
6.630000000000000338e-01 9.139000000000000457e-01
6.640000000000000346e-01 9.075999999999999623e-01
6.650000000000000355e-01 9.122000000000000108e-01
6.660000000000000364e-01 9.273000000000000131e-01
6.670000000000000373e-01 9.516999999999999904e-01
6.680000000000000382e-01 9.828000000000000069e-01
6.690000000000000391e-01 1.016999999999999904e+00
6.700000000000000400e-01 1.050000000000000044e+00
6.710000000000000409e-01 1.074999999999999956e+00
6.720000000000000417e-01 1.090000000000000080e+00
6.730000000000000426e-01 1.092000000000000082e+00
6.740000000000000435e-01 1.080999999999999961e+00
6.750000000000000444e-01 1.058000000000000052e+00
6.760000000000000453e-01 1.024999999999999911e+00
6.770000000000000462e-01 9.870999999999999774e-01
6.780000000000000471e-01 9.506999999999999895e-01
6.790000000000000480e-01 9.223999999999999977e-01
6.800000000000000488e-01 9.075999999999999623e-01
6.810000000000000497e-01 9.088000000000000522e-01
6.820000000000000506e-01 9.262000000000000233e-01
6.830000000000000515e-01 9.575000000000000178e-01
6.840000000000000524e-01 9.978000000000000203e-01
6.850000000000000533e-01 1.040000000000000036e+00
6.860000000000000542e-01 1.074000000000000066e+00
6.870000000000000551e-01 1.092999999999999972e+00
6.879999999999999449e-01 1.092000000000000082e+00
6.889999999999999458e-01 1.070999999999999952e+00
6.899999999999999467e-01 1.034000000000000030e+00
6.909999999999999476e-01 9.876000000000000334e-01
6.919999999999999485e-01 9.429999999999999494e-01
6.929999999999999494e-01 9.126999999999999558e-01
6.939999999999999503e-01 9.046999999999999487e-01
6.949999999999999512e-01 9.213999999999999968e-01
6.959999999999999520e-01 9.597999999999999865e-01
6.969999999999999529e-01 1.010999999999999899e+00
6.979999999999999538e-01 1.060000000000000053e+00
6.989999999999999547e-01 1.090999999999999970e+00
6.999999999999999556e-01 1.094000000000000083e+00
7.009999999999999565e-01 1.066999999999999948e+00
7.019999999999999574e-01 1.016000000000000014e+00
7.029999999999999583e-01 9.579999999999999627e-01
7.039999999999999591e-01 9.143000000000000016e-01
7.049999999999999600e-01 9.028000000000000469e-01
7.059999999999999609e-01 9.285999999999999810e-01
7.069999999999999618e-01 9.841999999999999638e-01
7.079999999999999627e-01 1.048999999999999932e+00
7.089999999999999636e-01 1.092999999999999972e+00
7.099999999999999645e-01 1.094000000000000083e+00
7.109999999999999654e-01 1.050999999999999934e+00
7.119999999999999662e-01 9.804000000000000492e-01
7.129999999999999671e-01 9.179000000000000492e-01
7.139999999999999680e-01 9.003999999999999782e-01
7.149999999999999689e-01 9.391000000000000458e-01
7.159999999999999698e-01 1.016000000000000014e+00
7.169999999999999707e-01 1.086000000000000076e+00
7.179999999999999716e-01 1.098999999999999977e+00
7.189999999999999725e-01 1.044000000000000039e+00
7.199999999999999734e-01 9.533000000000000362e-01
7.209999999999999742e-01 8.975999999999999535e-01
7.219999999999999751e-01 9.246999999999999664e-01
7.229999999999999760e-01 1.018000000000000016e+00
7.239999999999999769e-01 1.098999999999999977e+00
7.249999999999999778e-01 1.084000000000000075e+00
7.259999999999999787e-01 9.818000000000000060e-01
7.269999999999999796e-01 8.958000000000000407e-01
7.279999999999999805e-01 9.304000000000000048e-01
7.289999999999999813e-01 1.054000000000000048e+00
7.299999999999999822e-01 1.108999999999999986e+00
7.309999999999999831e-01 1.008999999999999897e+00
7.319999999999999840e-01 8.909000000000000252e-01
7.329999999999999849e-01 9.513000000000000345e-01
7.339999999999999858e-01 1.100999999999999979e+00
7.349999999999999867e-01 1.060000000000000053e+00
7.359999999999999876e-01 8.921000000000000041e-01
7.369999999999999885e-01 9.638999999999999790e-01
7.379999999999999893e-01 1.124000000000000110e+00
7.389999999999999902e-01 9.577999999999999847e-01
7.399999999999999911e-01 9.133000000000000007e-01
7.409999999999999920e-01 1.133000000000000007e+00
7.419999999999999929e-01 9.074999999999999734e-01
7.429999999999999938e-01 1.024000000000000021e+00
7.439999999999999947e-01 1.024999999999999911e+00
7.449999999999999956e-01 9.656000000000000139e-01
7.459999999999999964e-01 9.892999999999999572e-01
7.469999999999999973e-01 1.129999999999999893e+00
7.479999999999999982e-01 8.043000000000000149e-01
7.489999999999999991e-01 8.110000000000000542e-01
7.500000000000000000e-01 7.117999999999999328e-02
7.510000000000000009e-01 7.117999999999999328e-02
7.520000000000000018e-01 7.116999999999999715e-02
7.530000000000000027e-01 7.116999999999999715e-02
7.540000000000000036e-01 7.115000000000000491e-02
7.550000000000000044e-01 7.113999999999999491e-02
7.560000000000000053e-01 7.112000000000000266e-02
7.570000000000000062e-01 7.109999999999999654e-02
7.580000000000000071e-01 7.108000000000000429e-02
7.590000000000000080e-01 7.105999999999999817e-02
7.600000000000000089e-01 7.102999999999999592e-02
7.610000000000000098e-01 7.099999999999999367e-02
7.620000000000000107e-01 7.097000000000000530e-02
7.630000000000000115e-01 7.093000000000000693e-02
7.640000000000000124e-01 7.088999999999999468e-02
7.650000000000000133e-01 7.084999999999999631e-02
7.660000000000000142e-01 7.080999999999999794e-02
7.670000000000000151e-01 7.076000000000000345e-02
7.680000000000000160e-01 7.070999999999999508e-02
7.690000000000000169e-01 7.066000000000000059e-02
7.700000000000000178e-01 7.061000000000000609e-02
7.710000000000000187e-01 7.055000000000000160e-02
7.720000000000000195e-01 7.048999999999999710e-02
7.730000000000000204e-01 7.043000000000000649e-02
7.740000000000000213e-01 7.037000000000000199e-02
7.750000000000000222e-01 7.030000000000000138e-02
7.760000000000000231e-01 7.023000000000000076e-02
7.770000000000000240e-01 7.016000000000000014e-02
7.780000000000000249e-01 7.008000000000000340e-02
7.790000000000000258e-01 7.000000000000000666e-02
7.800000000000000266e-01 6.991999999999999604e-02
7.810000000000000275e-01 6.983999999999999930e-02
7.820000000000000284e-01 6.975000000000000644e-02
7.830000000000000293e-01 6.966999999999999582e-02
7.840000000000000302e-01 6.957000000000000683e-02
7.850000000000000311e-01 6.948000000000000009e-02
7.860000000000000320e-01 6.938999999999999335e-02
7.870000000000000329e-01 6.929000000000000437e-02
7.880000000000000338e-01 6.918000000000000538e-02
7.890000000000000346e-01 6.908000000000000251e-02
7.900000000000000355e-01 6.897000000000000353e-02
7.910000000000000364e-01 6.886000000000000454e-02
7.920000000000000373e-01 6.875000000000000555e-02
7.930000000000000382e-01 6.864000000000000656e-02
7.940000000000000391e-01 6.851999999999999758e-02
7.950000000000000400e-01 6.840000000000000246e-02
7.960000000000000409e-01 6.827999999999999348e-02
7.970000000000000417e-01 6.815000000000000224e-02
7.980000000000000426e-01 6.802999999999999325e-02
7.990000000000000435e-01 6.790000000000000202e-02
8.000000000000000444e-01 6.776000000000000079e-02
8.010000000000000453e-01 6.762999999999999567e-02
8.020000000000000462e-01 6.748999999999999444e-02
8.030000000000000471e-01 6.734999999999999321e-02
8.040000000000000480e-01 6.721000000000000585e-02
8.050000000000000488e-01 6.705999999999999461e-02
8.060000000000000497e-01 6.690999999999999726e-02
8.070000000000000506e-01 6.675999999999999990e-02
8.080000000000000515e-01 6.661000000000000254e-02
8.090000000000000524e-01 6.644999999999999518e-02
8.100000000000000533e-01 6.629999999999999782e-02
8.110000000000000542e-01 6.612999999999999434e-02
8.120000000000000551e-01 6.597000000000000086e-02
8.129999999999999449e-01 6.580999999999999350e-02
8.139999999999999458e-01 6.564000000000000390e-02
8.149999999999999467e-01 6.547000000000000042e-02
8.159999999999999476e-01 6.529000000000000081e-02
8.169999999999999485e-01 6.511999999999999733e-02
8.179999999999999494e-01 6.493999999999999773e-02
8.189999999999999503e-01 6.475999999999999812e-02
8.199999999999999512e-01 6.457000000000000239e-02
8.209999999999999520e-01 6.439000000000000279e-02
8.219999999999999529e-01 6.419999999999999318e-02
8.229999999999999538e-01 6.400999999999999746e-02
8.239999999999999547e-01 6.381000000000000560e-02
8.249999999999999556e-01 6.361999999999999600e-02
8.259999999999999565e-01 6.342000000000000415e-02
8.269999999999999574e-01 6.321999999999999842e-02
8.279999999999999583e-01 6.302000000000000657e-02
8.289999999999999591e-01 6.281000000000000472e-02
8.299999999999999600e-01 6.260000000000000286e-02
8.309999999999999609e-01 6.239000000000000101e-02
8.319999999999999618e-01 6.217999999999999916e-02
8.329999999999999627e-01 6.196000000000000119e-02
8.339999999999999636e-01 6.174999999999999933e-02
8.349999999999999645e-01 6.153000000000000136e-02
8.359999999999999654e-01 6.130000000000000032e-02
8.369999999999999662e-01 6.108000000000000235e-02
8.379999999999999671e-01 6.085000000000000131e-02
8.389999999999999680e-01 6.062000000000000027e-02
8.399999999999999689e-01 6.038999999999999924e-02
8.409999999999999698e-01 6.015999999999999820e-02
8.419999999999999707e-01 5.992000000000000104e-02
8.429999999999999716e-01 5.967999999999999694e-02
8.439999999999999725e-01 5.943999999999999978e-02
8.449999999999999734e-01 5.918999999999999956e-02
8.459999999999999742e-01 5.895000000000000240e-02
8.469999999999999751e-01 5.870000000000000218e-02
8.479999999999999760e-01 5.845000000000000195e-02
8.489999999999999769e-01 5.820000000000000173e-02
8.499999999999999778e-01 5.793999999999999845e-02
8.509999999999999787e-01 5.768000000000000210e-02
8.519999999999999796e-01 5.741999999999999882e-02
8.529999999999999805e-01 5.716000000000000247e-02
8.539999999999999813e-01 5.689999999999999919e-02
8.549999999999999822e-01 5.662999999999999978e-02
8.559999999999999831e-01 5.636000000000000038e-02
8.569999999999999840e-01 5.609000000000000097e-02
8.579999999999999849e-01 5.582000000000000156e-02
8.589999999999999858e-01 5.553999999999999909e-02
8.599999999999999867e-01 5.525999999999999662e-02
8.609999999999999876e-01 5.498000000000000109e-02
8.619999999999999885e-01 5.469999999999999862e-02
8.629999999999999893e-01 5.442000000000000309e-02
8.639999999999999902e-01 5.412999999999999756e-02
8.649999999999999911e-01 5.383999999999999897e-02
8.659999999999999920e-01 5.355000000000000038e-02
8.669999999999999929e-01 5.326000000000000179e-02
8.679999999999999938e-01 5.296000000000000013e-02
8.689999999999999947e-01 5.265999999999999848e-02
8.699999999999999956e-01 5.235999999999999682e-02
8.709999999999999964e-01 5.206000000000000211e-02
8.719999999999999973e-01 5.176000000000000045e-02
8.729999999999999982e-01 5.145000000000000268e-02
8.739999999999999991e-01 5.113999999999999796e-02
8.750000000000000000e-01 5.083000000000000018e-02
8.760000000000000009e-01 5.052000000000000240e-02
8.770000000000000018e-01 5.020999999999999769e-02
8.780000000000000027e-01 4.988999999999999685e-02
8.790000000000000036e-01 4.957000000000000295e-02
8.800000000000000044e-01 4.925000000000000211e-02
8.810000000000000053e-01 4.893000000000000127e-02
8.820000000000000062e-01 4.859999999999999737e-02
8.830000000000000071e-01 4.828000000000000347e-02
8.840000000000000080e-01 4.794999999999999957e-02
8.850000000000000089e-01 4.762000000000000260e-02
8.860000000000000098e-01 4.728999999999999870e-02
8.870000000000000107e-01 4.694999999999999868e-02
8.880000000000000115e-01 4.662000000000000172e-02
8.890000000000000124e-01 4.628000000000000169e-02
8.900000000000000133e-01 4.594000000000000167e-02
8.910000000000000142e-01 4.560000000000000164e-02
8.920000000000000151e-01 4.524999999999999856e-02
8.930000000000000160e-01 4.490999999999999853e-02
8.940000000000000169e-01 4.456000000000000238e-02
8.950000000000000178e-01 4.420999999999999930e-02
8.960000000000000187e-01 4.386000000000000315e-02
8.970000000000000195e-01 4.349999999999999700e-02
8.980000000000000204e-01 4.315000000000000085e-02
8.990000000000000213e-01 4.279000000000000165e-02
9.000000000000000222e-01 4.243000000000000244e-02
9.010000000000000231e-01 4.207000000000000323e-02
9.020000000000000240e-01 4.170999999999999708e-02
9.030000000000000249e-01 4.134999999999999787e-02
9.040000000000000258e-01 4.098000000000000254e-02
9.050000000000000266e-01 4.061000000000000026e-02
9.060000000000000275e-01 4.023999999999999799e-02
9.070000000000000284e-01 3.987000000000000266e-02
9.080000000000000293e-01 3.950000000000000039e-02
9.090000000000000302e-01 3.912999999999999812e-02
9.100000000000000311e-01 3.874999999999999972e-02
9.110000000000000320e-01 3.837000000000000133e-02
9.120000000000000329e-01 3.799000000000000293e-02
9.130000000000000338e-01 3.760999999999999760e-02
9.140000000000000346e-01 3.722999999999999921e-02
9.150000000000000355e-01 3.685000000000000081e-02
9.160000000000000364e-01 3.645999999999999935e-02
9.170000000000000373e-01 3.606999999999999790e-02
9.180000000000000382e-01 3.568000000000000338e-02
9.190000000000000391e-01 3.529000000000000192e-02
9.200000000000000400e-01 3.490000000000000047e-02
9.210000000000000409e-01 3.450999999999999901e-02
9.220000000000000417e-01 3.411000000000000143e-02
9.230000000000000426e-01 3.371999999999999997e-02
9.240000000000000435e-01 3.332000000000000239e-02
9.250000000000000444e-01 3.291999999999999788e-02
9.260000000000000453e-01 3.252000000000000030e-02
9.270000000000000462e-01 3.210999999999999965e-02
9.280000000000000471e-01 3.171000000000000207e-02
9.290000000000000480e-01 3.130000000000000143e-02
9.300000000000000488e-01 3.090000000000000038e-02
9.310000000000000497e-01 3.048999999999999974e-02
9.320000000000000506e-01 3.007999999999999910e-02
9.330000000000000515e-01 2.966999999999999846e-02
9.340000000000000524e-01 2.926000000000000129e-02
9.350000000000000533e-01 2.884000000000000105e-02
9.360000000000000542e-01 2.843000000000000041e-02
9.370000000000000551e-01 2.801000000000000018e-02
9.379999999999999449e-01 2.759999999999999953e-02
9.389999999999999458e-01 2.717999999999999930e-02
9.399999999999999467e-01 2.675999999999999907e-02
9.409999999999999476e-01 2.633999999999999883e-02
9.419999999999999485e-01 2.590999999999999900e-02
9.429999999999999494e-01 2.548999999999999877e-02
9.439999999999999503e-01 2.506999999999999854e-02
9.449999999999999512e-01 2.463999999999999871e-02
9.459999999999999520e-01 2.420999999999999888e-02
9.469999999999999529e-01 2.378999999999999865e-02
9.479999999999999538e-01 2.335999999999999882e-02
9.489999999999999547e-01 2.292999999999999899e-02
9.499999999999999556e-01 2.249999999999999917e-02
9.509999999999999565e-01 2.205999999999999975e-02
9.519999999999999574e-01 2.162999999999999992e-02
9.529999999999999583e-01 2.120000000000000009e-02
9.539999999999999591e-01 2.076000000000000068e-02
9.549999999999999600e-01 2.032000000000000126e-02
9.559999999999999609e-01 1.989000000000000143e-02
9.569999999999999618e-01 1.944999999999999854e-02
9.579999999999999627e-01 1.900999999999999912e-02
9.589999999999999636e-01 1.856999999999999970e-02
9.599999999999999645e-01 1.813000000000000028e-02
9.609999999999999654e-01 1.769000000000000086e-02
9.619999999999999662e-01 1.723999999999999838e-02
9.629999999999999671e-01 1.679999999999999896e-02
9.639999999999999680e-01 1.635999999999999954e-02
9.649999999999999689e-01 1.591000000000000053e-02
9.659999999999999698e-01 1.546999999999999938e-02
9.669999999999999707e-01 1.502000000000000036e-02
9.679999999999999716e-01 1.456999999999999962e-02
9.689999999999999725e-01 1.412000000000000061e-02
9.699999999999999734e-01 1.367999999999999945e-02
9.709999999999999742e-01 1.323000000000000044e-02
9.719999999999999751e-01 1.277999999999999969e-02
9.729999999999999760e-01 1.233000000000000068e-02
9.739999999999999769e-01 1.187000000000000034e-02
9.749999999999999778e-01 1.141999999999999960e-02
9.759999999999999787e-01 1.097000000000000058e-02
9.769999999999999796e-01 1.051999999999999984e-02
9.779999999999999805e-01 1.005999999999999950e-02
9.789999999999999813e-01 9.610000000000000486e-03
9.799999999999999822e-01 9.154999999999999943e-03
9.809999999999999831e-01 8.699999999999999400e-03
9.819999999999999840e-01 8.245000000000000592e-03
9.829999999999999849e-01 7.788999999999999917e-03
9.839999999999999858e-01 7.333000000000000108e-03
9.849999999999999867e-01 6.877000000000000300e-03
9.859999999999999876e-01 6.420000000000000359e-03
9.869999999999999885e-01 5.963000000000000418e-03
9.879999999999999893e-01 5.505000000000000344e-03
9.889999999999999902e-01 5.047000000000000271e-03
9.899999999999999911e-01 4.589000000000000197e-03
9.909999999999999920e-01 4.131000000000000123e-03
9.919999999999999929e-01 3.673000000000000050e-03
9.929999999999999938e-01 3.213999999999999843e-03
9.939999999999999947e-01 2.755000000000000070e-03
9.949999999999999956e-01 2.295999999999999864e-03
9.959999999999999964e-01 1.837000000000000091e-03
9.969999999999999973e-01 1.378000000000000102e-03
9.979999999999999982e-01 9.185999999999999938e-04
9.989999999999999991e-01 4.592999999999999969e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-max-equal/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
2.410050205310860019e-02 5.000000000000000000e-01
4.592130892310929829e-02 5.000000000000000000e-01
6.567805969156320645e-02 5.000000000000000000e-01
8.356599588256760636e-02 5.000000000000000000e-01
9.976189089200220017e-02 5.000000000000000000e-01
1.144257969097649957e-01 5.000000000000000000e-01
1.277026265985549969e-01 5.000000000000000000e-01
1.397235851597730116e-01 5.000000000000000000e-01
1.506074669386089915e-01 5.000000000000000000e-01
1.604618293817050012e-01 5.000000000000000000e-01
1.693840559487679864e-01 5.000000000000000000e-01
1.774623184821060018e-01 5.000000000000000000e-01
1.847764485444869931e-01 5.000000000000000000e-01
1.913987263361119906e-01 5.000000000000000000e-01
1.973945949869850003e-01 5.000000000000000000e-01
2.028233072835279871e-01 5.000000000000000000e-01
2.077385112205520079e-01 5.000000000000000000e-01
2.121887801651619887e-01 5.000000000000000000e-01
2.162180928718399897e-01 5.000000000000000000e-01
2.198662680923189894e-01 5.000000000000000000e-01
2.231693580751979988e-01 5.000000000000000000e-01
2.261600048439600108e-01 5.000000000000000000e-01
2.288677627742189968e-01 5.000000000000000000e-01
2.313193906580159886e-01 5.000000000000000000e-01
2.335391161413910011e-01 5.000000000000000000e-01
2.355488751485040055e-01 5.000000000000000000e-01
2.373685286583269993e-01 5.000000000000000000e-01
2.390160589761879950e-01 5.000000000000000000e-01
2.405077474397440129e-01 5.000000000000000000e-01
2.418583353155369930e-01 5.000000000000000000e-01
2.430811694761579878e-01 5.000000000000000000e-01
2.441883342976259863e-01 5.000000000000000000e-01
2.451907710804490104e-01 5.000000000000000000e-01
2.460983861744900081e-01 5.000000000000000000e-01
2.469201488761849916e-01 5.000000000000000000e-01
2.476641800655410008e-01 5.000000000000000000e-01
2.483378324588569885e-01 5.000000000000000000e-01
2.489477632702430110e-01 5.000000000000000000e-01
2.494999999999999996e-01 5.000000000000000000e-01
2.500000000000000000e-01 5.000000000000000000e-01
2.505000000000000004e-01 5.000000000000000000e-01
2.510522367297570168e-01 5.000000000000000000e-01
2.516621675411430115e-01 5.000000000000000000e-01
2.523358199344590269e-01 5.000000000000000000e-01
2.530798511238149806e-01 5.000000000000000000e-01
2.539016138255100197e-01 5.000000000000000000e-01
2.548092289195509896e-01 5.000000000000000000e-01
2.558116657023740137e-01 5.000000000000000000e-01
2.569188305238420122e-01 5.000000000000000000e-01
2.581416646844629792e-01 5.000000000000000000e-01
2.594922525602559871e-01 5.000000000000000000e-01
2.609839410238120050e-01 5.000000000000000000e-01
2.626314713416729729e-01 5.000000000000000000e-01
2.644511248514960222e-01 5.000000000000000000e-01
2.664608838586089989e-01 5.000000000000000000e-01
2.686806093419840114e-01 5.000000000000000000e-01
2.711322372257810032e-01 5.000000000000000000e-01
2.738399951560400170e-01 5.000000000000000000e-01
2.768306419248020012e-01 5.000000000000000000e-01
2.801337319076809829e-01 5.000000000000000000e-01
2.837819071281599825e-01 5.000000000000000000e-01
2.878112198348379835e-01 5.000000000000000000e-01
2.922614887794480198e-01 5.000000000000000000e-01
2.971766927164720129e-01 5.000000000000000000e-01
3.026054050130150275e-01 5.000000000000000000e-01
3.086012736638880094e-01 5.000000000000000000e-01
3.152235514555130069e-01 5.000000000000000000e-01
3.225376815178940260e-01 5.000000000000000000e-01
3.306159440512320136e-01 5.000000000000000000e-01
3.395381706182949988e-01 5.000000000000000000e-01
3.493925330613910085e-01 5.000000000000000000e-01
3.602764148402269884e-01 5.000000000000000000e-01
3.722973734014449754e-01 5.000000000000000000e-01
3.855742030902349904e-01 5.000000000000000000e-01
4.002381091079980080e-01 5.000000000000000000e-01
4.164340041174319773e-01 5.000000000000000000e-01
4.343219403084370156e-01 5.000000000000000000e-01
4.540786910768909723e-01 5.000000000000000000e-01
4.758994979468910147e-01 5.000000000000000000e-01
5.000000000000000000e-01 5.000000000000000000e-01
5.241005020531089853e-01 5.000000000000000000e-01
5.459213089231089722e-01 5.000000000000000000e-01
5.656780596915630399e-01 5.000000000000000000e-01
5.835659958825679672e-01 5.000000000000000000e-01
5.997618908920020475e-01 5.000000000000000000e-01
6.144257969097649541e-01 5.000000000000000000e-01
6.277026265985550246e-01 5.000000000000000000e-01
6.397235851597730116e-01 5.000000000000000000e-01
6.506074669386090470e-01 5.000000000000000000e-01
6.604618293817049457e-01 5.000000000000000000e-01
6.693840559487680419e-01 5.000000000000000000e-01
6.774623184821060295e-01 5.000000000000000000e-01
6.847764485444870486e-01 5.000000000000000000e-01
6.913987263361119906e-01 5.000000000000000000e-01
6.973945949869849725e-01 5.000000000000000000e-01
7.028233072835280426e-01 5.000000000000000000e-01
7.077385112205519802e-01 5.000000000000000000e-01
7.121887801651619609e-01 5.000000000000000000e-01
7.162180928718400175e-01 5.000000000000000000e-01
7.198662680923190171e-01 5.000000000000000000e-01
7.231693580751979988e-01 5.000000000000000000e-01
7.261600048439600386e-01 5.000000000000000000e-01
7.288677627742190523e-01 5.000000000000000000e-01
7.313193906580159886e-01 5.000000000000000000e-01
7.335391161413910011e-01 5.000000000000000000e-01
7.355488751485039778e-01 5.000000000000000000e-01
7.373685286583270271e-01 5.000000000000000000e-01
7.390160589761880505e-01 5.000000000000000000e-01
7.405077474397440129e-01 5.000000000000000000e-01
7.418583353155370208e-01 5.000000000000000000e-01
7.430811694761579878e-01 5.000000000000000000e-01
7.441883342976259863e-01 5.000000000000000000e-01
7.451907710804489549e-01 5.000000000000000000e-01
7.460983861744899803e-01 5.000000000000000000e-01
7.469201488761849639e-01 5.000000000000000000e-01
7.476641800655410286e-01 5.000000000000000000e-01
7.483378324588569885e-01 5.000000000000000000e-01
7.489477632702430387e-01 5.000000000000000000e-01
7.495000000000000551e-01 5.000000000000000000e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.504999999999999449e-01 5.000000000000000000e-01
7.510522367297569613e-01 5.000000000000000000e-01
7.516621675411430115e-01 5.000000000000000000e-01
7.523358199344589714e-01 5.000000000000000000e-01
7.530798511238150361e-01 5.000000000000000000e-01
7.539016138255100197e-01 5.000000000000000000e-01
7.548092289195510451e-01 5.000000000000000000e-01
7.558116657023740137e-01 5.000000000000000000e-01
7.569188305238420122e-01 5.000000000000000000e-01
7.581416646844629792e-01 5.000000000000000000e-01
7.594922525602559871e-01 5.000000000000000000e-01
7.609839410238119495e-01 5.000000000000000000e-01
7.626314713416729729e-01 5.000000000000000000e-01
7.644511248514960222e-01 5.000000000000000000e-01
7.664608838586089989e-01 5.000000000000000000e-01
7.686806093419840114e-01 5.000000000000000000e-01
7.711322372257809477e-01 5.000000000000000000e-01
7.738399951560399614e-01 5.000000000000000000e-01
7.768306419248020012e-01 5.000000000000000000e-01
7.801337319076809829e-01 5.000000000000000000e-01
7.837819071281599825e-01 5.000000000000000000e-01
7.878112198348380391e-01 5.000000000000000000e-01
7.922614887794480198e-01 5.000000000000000000e-01
7.971766927164719574e-01 5.000000000000000000e-01
8.026054050130150275e-01 5.000000000000000000e-01
8.086012736638880094e-01 5.000000000000000000e-01
8.152235514555129514e-01 5.000000000000000000e-01
8.225376815178939705e-01 5.000000000000000000e-01
8.306159440512319581e-01 5.000000000000000000e-01
8.395381706182950543e-01 5.000000000000000000e-01
8.493925330613909530e-01 5.000000000000000000e-01
8.602764148402269884e-01 5.000000000000000000e-01
8.722973734014449754e-01 5.000000000000000000e-01
8.855742030902350459e-01 5.000000000000000000e-01
9.002381091079979525e-01 5.000000000000000000e-01
9.164340041174320328e-01 5.000000000000000000e-01
9.343219403084369601e-01 5.000000000000000000e-01
9.540786910768910278e-01 5.000000000000000000e-01
9.758994979468910147e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> data/haga-grad-max-mixed/data-1.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.000000000000000000e+00
6.400000000000000133e-01 1.000000000000000000e+00
6.410000000000000142e-01 1.000000000000000000e+00
6.420000000000000151e-01 1.000000000000000000e+00
6.430000000000000160e-01 1.000000000000000000e+00
6.440000000000000169e-01 1.000000000000000000e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.000000000000000000e+00
6.480000000000000204e-01 1.000000000000000000e+00
6.490000000000000213e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.510000000000000231e-01 1.000000000000000000e+00
6.520000000000000240e-01 1.000000000000000000e+00
6.530000000000000249e-01 1.000000000000000000e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.000000000000000000e+00
6.600000000000000311e-01 1.000000000000000000e+00
6.610000000000000320e-01 1.000000000000000000e+00
6.620000000000000329e-01 1.000000000000000000e+00
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.000000000000000000e+00
6.650000000000000355e-01 1.000000000000000000e+00
6.660000000000000364e-01 1.000000000000000000e+00
6.670000000000000373e-01 1.000000000000000000e+00
6.680000000000000382e-01 1.000000000000000000e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.000000000000000000e+00
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.760000000000000453e-01 1.000000000000000000e+00
6.770000000000000462e-01 1.000000000000000000e+00
6.780000000000000471e-01 1.000000000000000000e+00
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.000000000000000000e+00
6.810000000000000497e-01 1.000000000000000000e+00
6.820000000000000506e-01 1.000000000000000000e+00
6.830000000000000515e-01 1.000000000000000000e+00
6.840000000000000524e-01 1.000000000000000000e+00
6.850000000000000533e-01 1.000000000000000000e+00
6.860000000000000542e-01 1.000000000000000000e+00
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 1.000000000000000000e+00
6.899999999999999467e-01 1.000000000000000000e+00
6.909999999999999476e-01 1.000000000000000000e+00
6.919999999999999485e-01 1.000000000000000000e+00
6.929999999999999494e-01 1.000000000000000000e+00
6.939999999999999503e-01 1.000000000000000000e+00
6.949999999999999512e-01 1.000000000000000000e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.000000000000000000e+00
6.989999999999999547e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 1.000000000000000000e+00
7.019999999999999574e-01 1.000000000000000000e+00
7.029999999999999583e-01 1.000000000000000000e+00
7.039999999999999591e-01 1.000000000000000000e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 1.000000000000000000e+00
7.069999999999999618e-01 1.000000000000000000e+00
7.079999999999999627e-01 1.000000000000000000e+00
7.089999999999999636e-01 1.000000000000000000e+00
7.099999999999999645e-01 1.000000000000000000e+00
7.109999999999999654e-01 1.000000000000000000e+00
7.119999999999999662e-01 1.000000000000000000e+00
7.129999999999999671e-01 1.000000000000000000e+00
7.139999999999999680e-01 1.000000000000000000e+00
7.149999999999999689e-01 1.000000000000000000e+00
7.159999999999999698e-01 1.000000000000000000e+00
7.169999999999999707e-01 1.000000000000000000e+00
7.179999999999999716e-01 1.000000000000000000e+00
7.189999999999999725e-01 1.000000000000000000e+00
7.199999999999999734e-01 1.000000000000000000e+00
7.209999999999999742e-01 1.000000000000000000e+00
7.219999999999999751e-01 1.000000000000000000e+00
7.229999999999999760e-01 1.000000000000000000e+00
7.239999999999999769e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.259999999999999787e-01 1.000000000000000000e+00
7.269999999999999796e-01 1.000000000000000000e+00
7.279999999999999805e-01 1.000000000000000000e+00
7.289999999999999813e-01 1.000000000000000000e+00
7.299999999999999822e-01 1.000000000000000000e+00
7.309999999999999831e-01 1.000000000000000000e+00
7.319999999999999840e-01 1.000000000000000000e+00
7.329999999999999849e-01 1.000000000000000000e+00
7.339999999999999858e-01 1.000000000000000000e+00
7.349999999999999867e-01 1.000000000000000000e+00
7.359999999999999876e-01 1.000000000000000000e+00
7.369999999999999885e-01 1.000000000000000000e+00
7.379999999999999893e-01 1.000000000000000000e+00
7.389999999999999902e-01 1.000000000000000000e+00
7.399999999999999911e-01 1.000000000000000000e+00
7.409999999999999920e-01 1.000000000000000000e+00
7.419999999999999929e-01 1.000000000000000000e+00
7.429999999999999938e-01 1.000000000000000000e+00
7.439999999999999947e-01 1.000000000000000000e+00
7.449999999999999956e-01 1.000000000000000000e+00
7.459999999999999964e-01 9.998000000000000220e-01
7.469999999999999973e-01 1.000000000000000000e+00
7.479999999999999982e-01 1.004999999999999893e+00
7.489999999999999991e-01 9.719999999999999751e-01
7.500000000000000000e-01 7.066000000000000059e-02
7.510000000000000009e-01 7.065000000000000446e-02
7.520000000000000018e-01 7.065000000000000446e-02
7.530000000000000027e-01 7.063999999999999446e-02
7.540000000000000036e-01 7.062999999999999834e-02
7.550000000000000044e-01 7.062000000000000222e-02
7.560000000000000053e-01 7.059999999999999609e-02
7.570000000000000062e-01 7.058999999999999997e-02
7.580000000000000071e-01 7.056999999999999384e-02
7.590000000000000080e-01 7.054000000000000548e-02
7.600000000000000089e-01 7.051999999999999935e-02
7.610000000000000098e-01 7.048999999999999710e-02
7.620000000000000107e-01 7.045999999999999486e-02
7.630000000000000115e-01 7.041999999999999649e-02
7.640000000000000124e-01 7.038999999999999424e-02
7.650000000000000133e-01 7.034999999999999587e-02
7.660000000000000142e-01 7.030999999999999750e-02
7.670000000000000151e-01 7.026000000000000301e-02
7.680000000000000160e-01 7.022000000000000464e-02
7.690000000000000169e-01 7.016999999999999627e-02
7.700000000000000178e-01 7.011000000000000565e-02
7.710000000000000187e-01 7.005999999999999728e-02
7.720000000000000195e-01 7.000000000000000666e-02
7.730000000000000204e-01 6.994000000000000217e-02
7.740000000000000213e-01 6.987999999999999767e-02
7.750000000000000222e-01 6.980999999999999706e-02
7.760000000000000231e-01 6.973999999999999644e-02
7.770000000000000240e-01 6.966999999999999582e-02
7.780000000000000249e-01 6.959999999999999520e-02
7.790000000000000258e-01 6.951999999999999846e-02
7.800000000000000266e-01 6.944999999999999785e-02
7.810000000000000275e-01 6.936000000000000498e-02
7.820000000000000284e-01 6.927999999999999436e-02
7.830000000000000293e-01 6.919000000000000150e-02
7.840000000000000302e-01 6.909999999999999476e-02
7.850000000000000311e-01 6.901000000000000190e-02
7.860000000000000320e-01 6.890999999999999903e-02
7.870000000000000329e-01 6.882000000000000617e-02
7.880000000000000338e-01 6.872000000000000330e-02
7.890000000000000346e-01 6.861000000000000432e-02
7.900000000000000355e-01 6.851000000000000145e-02
7.910000000000000364e-01 6.840000000000000246e-02
7.920000000000000373e-01 6.829999999999999960e-02
7.930000000000000382e-01 6.818000000000000449e-02
7.940000000000000391e-01 6.805999999999999550e-02
7.950000000000000400e-01 6.794000000000000039e-02
7.960000000000000409e-01 6.782000000000000528e-02
7.970000000000000417e-01 6.771000000000000629e-02
7.980000000000000426e-01 6.758000000000000118e-02
7.990000000000000435e-01 6.743999999999999995e-02
8.000000000000000444e-01 6.730999999999999484e-02
8.010000000000000453e-01 6.718000000000000360e-02
8.020000000000000462e-01 6.704999999999999849e-02
8.030000000000000471e-01 6.690999999999999726e-02
8.040000000000000480e-01 6.675999999999999990e-02
8.050000000000000488e-01 6.661999999999999866e-02
8.060000000000000497e-01 6.647000000000000131e-02
8.070000000000000506e-01 6.633000000000000007e-02
8.080000000000000515e-01 6.618000000000000271e-02
8.090000000000000524e-01 6.603000000000000536e-02
8.100000000000000533e-01 6.586000000000000187e-02
8.110000000000000542e-01 6.569999999999999452e-02
8.120000000000000551e-01 6.554000000000000103e-02
8.129999999999999449e-01 6.537999999999999368e-02
8.139999999999999458e-01 6.521000000000000407e-02
8.149999999999999467e-01 6.504999999999999671e-02
8.159999999999999476e-01 6.486999999999999711e-02
8.169999999999999485e-01 6.468999999999999750e-02
8.179999999999999494e-01 6.450999999999999790e-02
8.189999999999999503e-01 6.432999999999999829e-02
8.199999999999999512e-01 6.414999999999999869e-02
8.209999999999999520e-01 6.396999999999999909e-02
8.219999999999999529e-01 6.378999999999999948e-02
8.229999999999999538e-01 6.360999999999999988e-02
8.239999999999999547e-01 6.340999999999999415e-02
8.249999999999999556e-01 6.321000000000000230e-02
8.259999999999999565e-01 6.300999999999999657e-02
8.269999999999999574e-01 6.281000000000000472e-02
8.279999999999999583e-01 6.260999999999999899e-02
8.289999999999999591e-01 6.241000000000000020e-02
8.299999999999999600e-01 6.221000000000000141e-02
8.309999999999999609e-01 6.201000000000000262e-02
8.319999999999999618e-01 6.178999999999999770e-02
8.329999999999999627e-01 6.156999999999999973e-02
8.339999999999999636e-01 6.135000000000000175e-02
8.349999999999999645e-01 6.112999999999999684e-02
8.359999999999999654e-01 6.090999999999999887e-02
8.369999999999999662e-01 6.069000000000000089e-02
8.379999999999999671e-01 6.047000000000000292e-02
8.389999999999999680e-01 6.024999999999999800e-02
8.399999999999999689e-01 6.001999999999999696e-02
8.409999999999999698e-01 5.977999999999999980e-02
8.419999999999999707e-01 5.954000000000000264e-02
8.429999999999999716e-01 5.929999999999999855e-02
8.439999999999999725e-01 5.904999999999999832e-02
8.449999999999999734e-01 5.881000000000000116e-02
8.459999999999999742e-01 5.856999999999999706e-02
8.469999999999999751e-01 5.832999999999999990e-02
8.479999999999999760e-01 5.809000000000000274e-02
8.489999999999999769e-01 5.784999999999999865e-02
8.499999999999999778e-01 5.759000000000000230e-02
8.509999999999999787e-01 5.732000000000000289e-02
8.519999999999999796e-01 5.705999999999999961e-02
8.529999999999999805e-01 5.679000000000000020e-02
8.539999999999999813e-01 5.652999999999999692e-02
8.549999999999999822e-01 5.625999999999999751e-02
8.559999999999999831e-01 5.600000000000000117e-02
8.569999999999999840e-01 5.573000000000000176e-02
8.579999999999999849e-01 5.546999999999999847e-02
8.589999999999999858e-01 5.519999999999999907e-02
8.599999999999999867e-01 5.494000000000000272e-02
8.609999999999999876e-01 5.464999999999999719e-02
8.619999999999999885e-01 5.435999999999999860e-02
8.629999999999999893e-01 5.407000000000000001e-02
8.639999999999999902e-01 5.378000000000000141e-02
8.649999999999999911e-01 5.349000000000000282e-02
8.659999999999999920e-01 5.319999999999999729e-02
8.669999999999999929e-01 5.290999999999999870e-02
8.679999999999999938e-01 5.262000000000000011e-02
8.689999999999999947e-01 5.233000000000000151e-02
8.699999999999999956e-01 5.204000000000000292e-02
8.709999999999999964e-01 5.174999999999999739e-02
8.719999999999999973e-01 5.145000000000000268e-02
8.729999999999999982e-01 5.115000000000000102e-02
8.739999999999999991e-01 5.083000000000000018e-02
8.750000000000000000e-01 5.050999999999999934e-02
8.760000000000000009e-01 5.018999999999999850e-02
8.770000000000000018e-01 4.988000000000000073e-02
8.780000000000000027e-01 4.955999999999999989e-02
8.790000000000000036e-01 4.923999999999999905e-02
8.800000000000000044e-01 4.893000000000000127e-02
8.810000000000000053e-01 4.861000000000000043e-02
8.820000000000000062e-01 4.828999999999999959e-02
8.830000000000000071e-01 4.796999999999999875e-02
8.840000000000000080e-01 4.766000000000000097e-02
8.850000000000000089e-01 4.734000000000000014e-02
8.860000000000000098e-01 4.701000000000000317e-02
8.870000000000000107e-01 4.667000000000000315e-02
8.880000000000000115e-01 4.632000000000000006e-02
8.890000000000000124e-01 4.598000000000000004e-02
8.900000000000000133e-01 4.562999999999999695e-02
8.910000000000000142e-01 4.528999999999999693e-02
8.920000000000000151e-01 4.494999999999999690e-02
8.930000000000000160e-01 4.460000000000000075e-02
8.940000000000000169e-01 4.426000000000000073e-02
8.950000000000000178e-01 4.390999999999999764e-02
8.960000000000000187e-01 4.356999999999999762e-02
8.970000000000000195e-01 4.322000000000000147e-02
8.980000000000000204e-01 4.288000000000000145e-02
8.990000000000000213e-01 4.254000000000000142e-02
9.000000000000000222e-01 4.218999999999999834e-02
9.010000000000000231e-01 4.182999999999999913e-02
9.020000000000000240e-01 4.145000000000000073e-02
9.030000000000000249e-01 4.107999999999999846e-02
9.040000000000000258e-01 4.071000000000000313e-02
9.050000000000000266e-01 4.034000000000000086e-02
9.060000000000000275e-01 3.996999999999999859e-02
9.070000000000000284e-01 3.960000000000000325e-02
9.080000000000000293e-01 3.921999999999999792e-02
9.090000000000000302e-01 3.885000000000000259e-02
9.100000000000000311e-01 3.848000000000000032e-02
9.110000000000000320e-01 3.810999999999999804e-02
9.120000000000000329e-01 3.774000000000000271e-02
9.130000000000000338e-01 3.737000000000000044e-02
9.140000000000000346e-01 3.699000000000000205e-02
9.150000000000000355e-01 3.661999999999999977e-02
9.160000000000000364e-01 3.624999999999999750e-02
9.170000000000000373e-01 3.586000000000000298e-02
9.180000000000000382e-01 3.547000000000000153e-02
9.190000000000000391e-01 3.506999999999999701e-02
9.200000000000000400e-01 3.466999999999999943e-02
9.210000000000000409e-01 3.427000000000000185e-02
9.220000000000000417e-01 3.386999999999999733e-02
9.230000000000000426e-01 3.346999999999999975e-02
9.240000000000000435e-01 3.307000000000000217e-02
9.250000000000000444e-01 3.268000000000000071e-02
9.260000000000000453e-01 3.228000000000000314e-02
9.270000000000000462e-01 3.187999999999999862e-02
9.280000000000000471e-01 3.148000000000000104e-02
9.290000000000000480e-01 3.107999999999999999e-02
9.300000000000000488e-01 3.067999999999999894e-02
9.310000000000000497e-01 3.029000000000000095e-02
9.320000000000000506e-01 2.988999999999999990e-02
9.330000000000000515e-01 2.948999999999999885e-02
9.340000000000000524e-01 2.909000000000000127e-02
9.350000000000000533e-01 2.868000000000000063e-02
9.360000000000000542e-01 2.825000000000000080e-02
9.370000000000000551e-01 2.783000000000000057e-02
9.379999999999999449e-01 2.741000000000000034e-02
9.389999999999999458e-01 2.698000000000000051e-02
9.399999999999999467e-01 2.656000000000000028e-02
9.409999999999999476e-01 2.614000000000000004e-02
9.419999999999999485e-01 2.571999999999999981e-02
9.429999999999999494e-01 2.528999999999999998e-02
9.439999999999999503e-01 2.486999999999999975e-02
9.449999999999999512e-01 2.444999999999999951e-02
9.459999999999999520e-01 2.402999999999999928e-02
9.469999999999999529e-01 2.359999999999999945e-02
9.479999999999999538e-01 2.317999999999999922e-02
9.489999999999999547e-01 2.275999999999999898e-02
9.499999999999999556e-01 2.232999999999999916e-02
9.509999999999999565e-01 2.190999999999999892e-02
9.519999999999999574e-01 2.148999999999999869e-02
9.529999999999999583e-01 2.106999999999999845e-02
9.539999999999999591e-01 2.063999999999999863e-02
9.549999999999999600e-01 2.019999999999999921e-02
9.559999999999999609e-01 1.975999999999999979e-02
9.569999999999999618e-01 1.932000000000000037e-02
9.579999999999999627e-01 1.887000000000000136e-02
9.589999999999999636e-01 1.842999999999999847e-02
9.599999999999999645e-01 1.798999999999999905e-02
9.609999999999999654e-01 1.754999999999999963e-02
9.619999999999999662e-01 1.710000000000000062e-02
9.629999999999999671e-01 1.666000000000000120e-02
9.639999999999999680e-01 1.621999999999999831e-02
9.649999999999999689e-01 1.577999999999999889e-02
9.659999999999999698e-01 1.532999999999999988e-02
9.669999999999999707e-01 1.489000000000000046e-02
9.679999999999999716e-01 1.444999999999999930e-02
9.689999999999999725e-01 1.400999999999999988e-02
9.699999999999999734e-01 1.355999999999999914e-02
9.709999999999999742e-01 1.311999999999999972e-02
9.719999999999999751e-01 1.268000000000000030e-02
9.729999999999999760e-01 1.223999999999999914e-02
9.739999999999999769e-01 1.179000000000000013e-02
9.749999999999999778e-01 1.135000000000000071e-02
9.759999999999999787e-01 1.090999999999999956e-02
9.769999999999999796e-01 1.044999999999999922e-02
9.779999999999999805e-01 9.997999999999999943e-03
9.789999999999999813e-01 9.544000000000000400e-03
9.799999999999999822e-01 9.088999999999999857e-03
9.809999999999999831e-01 8.635000000000000314e-03
9.819999999999999840e-01 8.179999999999999771e-03
9.829999999999999849e-01 7.726000000000000228e-03
9.839999999999999858e-01 7.270999999999999686e-03
9.849999999999999867e-01 6.817000000000000143e-03
9.859999999999999876e-01 6.362999999999999733e-03
9.869999999999999885e-01 5.908000000000000057e-03
9.879999999999999893e-01 5.453999999999999647e-03
9.889999999999999902e-01 4.998999999999999971e-03
9.899999999999999911e-01 4.545000000000000429e-03
9.909999999999999920e-01 4.089999999999999886e-03
9.919999999999999929e-01 3.635999999999999909e-03
9.929999999999999938e-01 3.180999999999999800e-03
9.939999999999999947e-01 2.726999999999999823e-03
9.949999999999999956e-01 2.272000000000000148e-03
9.959999999999999964e-01 1.817999999999999955e-03
9.969999999999999973e-01 1.363000000000000062e-03
9.979999999999999982e-01 9.089000000000000291e-04
9.989999999999999991e-01 4.544999999999999886e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-max-mixed/data-2.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.000000000000000000e+00
6.400000000000000133e-01 1.000000000000000000e+00
6.410000000000000142e-01 1.000000000000000000e+00
6.420000000000000151e-01 1.000000000000000000e+00
6.430000000000000160e-01 1.000000000000000000e+00
6.440000000000000169e-01 1.000000000000000000e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.000000000000000000e+00
6.480000000000000204e-01 1.000000000000000000e+00
6.490000000000000213e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.510000000000000231e-01 1.000000000000000000e+00
6.520000000000000240e-01 1.000000000000000000e+00
6.530000000000000249e-01 1.000000000000000000e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.000000000000000000e+00
6.600000000000000311e-01 1.000000000000000000e+00
6.610000000000000320e-01 1.000000000000000000e+00
6.620000000000000329e-01 1.000000000000000000e+00
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.000000000000000000e+00
6.650000000000000355e-01 1.000000000000000000e+00
6.660000000000000364e-01 1.000000000000000000e+00
6.670000000000000373e-01 1.000000000000000000e+00
6.680000000000000382e-01 1.000000000000000000e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.000000000000000000e+00
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.760000000000000453e-01 1.000000000000000000e+00
6.770000000000000462e-01 1.000000000000000000e+00
6.780000000000000471e-01 1.000000000000000000e+00
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.000000000000000000e+00
6.810000000000000497e-01 1.000000000000000000e+00
6.820000000000000506e-01 1.000000000000000000e+00
6.830000000000000515e-01 1.000000000000000000e+00
6.840000000000000524e-01 1.000000000000000000e+00
6.850000000000000533e-01 1.000000000000000000e+00
6.860000000000000542e-01 1.000000000000000000e+00
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 1.000000000000000000e+00
6.899999999999999467e-01 1.000000000000000000e+00
6.909999999999999476e-01 1.000000000000000000e+00
6.919999999999999485e-01 1.000000000000000000e+00
6.929999999999999494e-01 1.000000000000000000e+00
6.939999999999999503e-01 1.000000000000000000e+00
6.949999999999999512e-01 1.000000000000000000e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.000000000000000000e+00
6.989999999999999547e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 1.000000000000000000e+00
7.019999999999999574e-01 1.000000000000000000e+00
7.029999999999999583e-01 1.000000000000000000e+00
7.039999999999999591e-01 1.000000000000000000e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 1.000000000000000000e+00
7.069999999999999618e-01 1.000000000000000000e+00
7.079999999999999627e-01 1.000000000000000000e+00
7.089999999999999636e-01 1.000000000000000000e+00
7.099999999999999645e-01 1.000000000000000000e+00
7.109999999999999654e-01 1.000000000000000000e+00
7.119999999999999662e-01 1.000000000000000000e+00
7.129999999999999671e-01 1.000000000000000000e+00
7.139999999999999680e-01 1.000000000000000000e+00
7.149999999999999689e-01 1.000000000000000000e+00
7.159999999999999698e-01 1.000000000000000000e+00
7.169999999999999707e-01 1.000000000000000000e+00
7.179999999999999716e-01 1.000000000000000000e+00
7.189999999999999725e-01 1.000000000000000000e+00
7.199999999999999734e-01 1.000000000000000000e+00
7.209999999999999742e-01 1.000000000000000000e+00
7.219999999999999751e-01 1.000000000000000000e+00
7.229999999999999760e-01 1.000000000000000000e+00
7.239999999999999769e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.259999999999999787e-01 1.000000000000000000e+00
7.269999999999999796e-01 1.000000000000000000e+00
7.279999999999999805e-01 1.000000000000000000e+00
7.289999999999999813e-01 1.000000000000000000e+00
7.299999999999999822e-01 1.000000000000000000e+00
7.309999999999999831e-01 1.000000000000000000e+00
7.319999999999999840e-01 1.000000000000000000e+00
7.329999999999999849e-01 1.000000000000000000e+00
7.339999999999999858e-01 1.000000000000000000e+00
7.349999999999999867e-01 1.000000000000000000e+00
7.359999999999999876e-01 1.000000000000000000e+00
7.369999999999999885e-01 1.000000000000000000e+00
7.379999999999999893e-01 1.000000000000000000e+00
7.389999999999999902e-01 1.000000000000000000e+00
7.399999999999999911e-01 1.000000000000000000e+00
7.409999999999999920e-01 9.999000000000000110e-01
7.419999999999999929e-01 1.000000000000000000e+00
7.429999999999999938e-01 9.998000000000000220e-01
7.439999999999999947e-01 1.000000000000000000e+00
7.449999999999999956e-01 9.996000000000000441e-01
7.459999999999999964e-01 1.002000000000000002e+00
7.469999999999999973e-01 9.872999999999999554e-01
7.479999999999999982e-01 1.026999999999999913e+00
7.489999999999999991e-01 1.183999999999999941e+00
7.500000000000000000e-01 7.084000000000000019e-02
7.510000000000000009e-01 7.083000000000000407e-02
7.520000000000000018e-01 7.083000000000000407e-02
7.530000000000000027e-01 7.081999999999999407e-02
7.540000000000000036e-01 7.080999999999999794e-02
7.550000000000000044e-01 7.080000000000000182e-02
7.560000000000000053e-01 7.077999999999999570e-02
7.570000000000000062e-01 7.076000000000000345e-02
7.580000000000000071e-01 7.073999999999999733e-02
7.590000000000000080e-01 7.072000000000000508e-02
7.600000000000000089e-01 7.069000000000000283e-02
7.610000000000000098e-01 7.066000000000000059e-02
7.620000000000000107e-01 7.062999999999999834e-02
7.630000000000000115e-01 7.059999999999999609e-02
7.640000000000000124e-01 7.055999999999999772e-02
7.650000000000000133e-01 7.051999999999999935e-02
7.660000000000000142e-01 7.048000000000000098e-02
7.670000000000000151e-01 7.044000000000000261e-02
7.680000000000000160e-01 7.038999999999999424e-02
7.690000000000000169e-01 7.033999999999999975e-02
7.700000000000000178e-01 7.027999999999999525e-02
7.710000000000000187e-01 7.023000000000000076e-02
7.720000000000000195e-01 7.016999999999999627e-02
7.730000000000000204e-01 7.011000000000000565e-02
7.740000000000000213e-01 7.005000000000000115e-02
7.750000000000000222e-01 6.998000000000000054e-02
7.760000000000000231e-01 6.990999999999999992e-02
7.770000000000000240e-01 6.983999999999999930e-02
7.780000000000000249e-01 6.976999999999999869e-02
7.790000000000000258e-01 6.969000000000000195e-02
7.800000000000000266e-01 6.961000000000000520e-02
7.810000000000000275e-01 6.952999999999999459e-02
7.820000000000000284e-01 6.944000000000000172e-02
7.830000000000000293e-01 6.936000000000000498e-02
7.840000000000000302e-01 6.926999999999999824e-02
7.850000000000000311e-01 6.916999999999999538e-02
7.860000000000000320e-01 6.908000000000000251e-02
7.870000000000000329e-01 6.897999999999999965e-02
7.880000000000000338e-01 6.887999999999999678e-02
7.890000000000000346e-01 6.877999999999999392e-02
7.900000000000000355e-01 6.866999999999999493e-02
7.910000000000000364e-01 6.855999999999999595e-02
7.920000000000000373e-01 6.844999999999999696e-02
7.930000000000000382e-01 6.833999999999999797e-02
7.940000000000000391e-01 6.822000000000000286e-02
7.950000000000000400e-01 6.811000000000000387e-02
7.960000000000000409e-01 6.798999999999999488e-02
7.970000000000000417e-01 6.786000000000000365e-02
7.980000000000000426e-01 6.773999999999999466e-02
7.990000000000000435e-01 6.761000000000000343e-02
8.000000000000000444e-01 6.747999999999999832e-02
8.010000000000000453e-01 6.733999999999999708e-02
8.020000000000000462e-01 6.719999999999999585e-02
8.030000000000000471e-01 6.707000000000000461e-02
8.040000000000000480e-01 6.691999999999999338e-02
8.050000000000000488e-01 6.678000000000000602e-02
8.060000000000000497e-01 6.662999999999999479e-02
8.070000000000000506e-01 6.647999999999999743e-02
8.080000000000000515e-01 6.633000000000000007e-02
8.090000000000000524e-01 6.618000000000000271e-02
8.100000000000000533e-01 6.601999999999999535e-02
8.110000000000000542e-01 6.586000000000000187e-02
8.120000000000000551e-01 6.569999999999999452e-02
8.129999999999999449e-01 6.553000000000000491e-02
8.139999999999999458e-01 6.536999999999999755e-02
8.149999999999999467e-01 6.519999999999999407e-02
8.159999999999999476e-01 6.501999999999999447e-02
8.169999999999999485e-01 6.485000000000000486e-02
8.179999999999999494e-01 6.467000000000000526e-02
8.189999999999999503e-01 6.449000000000000565e-02
8.199999999999999512e-01 6.431000000000000605e-02
8.209999999999999520e-01 6.413000000000000644e-02
8.219999999999999529e-01 6.393999999999999684e-02
8.229999999999999538e-01 6.375000000000000111e-02
8.239999999999999547e-01 6.356000000000000538e-02
8.249999999999999556e-01 6.335999999999999965e-02
8.259999999999999565e-01 6.317000000000000393e-02
8.269999999999999574e-01 6.296999999999999820e-02
8.279999999999999583e-01 6.277000000000000635e-02
8.289999999999999591e-01 6.256000000000000449e-02
8.299999999999999600e-01 6.235000000000000264e-02
8.309999999999999609e-01 6.214999999999999691e-02
8.319999999999999618e-01 6.192999999999999894e-02
8.329999999999999627e-01 6.171999999999999709e-02
8.339999999999999636e-01 6.149999999999999911e-02
8.349999999999999645e-01 6.128000000000000114e-02
8.359999999999999654e-01 6.106000000000000316e-02
8.369999999999999662e-01 6.083999999999999825e-02
8.379999999999999671e-01 6.060999999999999721e-02
8.389999999999999680e-01 6.038999999999999924e-02
8.399999999999999689e-01 6.015000000000000208e-02
8.409999999999999698e-01 5.992000000000000104e-02
8.419999999999999707e-01 5.969000000000000000e-02
8.429999999999999716e-01 5.945000000000000284e-02
8.439999999999999725e-01 5.920999999999999874e-02
8.449999999999999734e-01 5.897000000000000158e-02
8.459999999999999742e-01 5.872000000000000136e-02
8.469999999999999751e-01 5.847000000000000114e-02
8.479999999999999760e-01 5.822000000000000092e-02
8.489999999999999769e-01 5.797000000000000069e-02
8.499999999999999778e-01 5.772000000000000047e-02
8.509999999999999787e-01 5.745999999999999719e-02
8.519999999999999796e-01 5.720000000000000084e-02
8.529999999999999805e-01 5.693999999999999756e-02
8.539999999999999813e-01 5.668000000000000121e-02
8.549999999999999822e-01 5.641000000000000181e-02
8.559999999999999831e-01 5.614999999999999852e-02
8.569999999999999840e-01 5.587999999999999912e-02
8.579999999999999849e-01 5.560999999999999971e-02
8.589999999999999858e-01 5.532999999999999724e-02
8.599999999999999867e-01 5.505000000000000171e-02
8.609999999999999876e-01 5.478000000000000230e-02
8.619999999999999885e-01 5.448999999999999677e-02
8.629999999999999893e-01 5.421000000000000124e-02
8.639999999999999902e-01 5.392999999999999877e-02
8.649999999999999911e-01 5.364000000000000018e-02
8.659999999999999920e-01 5.335000000000000159e-02
8.669999999999999929e-01 5.306000000000000300e-02
8.679999999999999938e-01 5.276000000000000134e-02
8.689999999999999947e-01 5.247000000000000275e-02
8.699999999999999956e-01 5.217000000000000109e-02
8.709999999999999964e-01 5.186999999999999944e-02
8.719999999999999973e-01 5.156999999999999779e-02
8.729999999999999982e-01 5.126000000000000001e-02
8.739999999999999991e-01 5.095999999999999835e-02
8.750000000000000000e-01 5.065000000000000058e-02
8.760000000000000009e-01 5.034000000000000280e-02
8.770000000000000018e-01 5.002000000000000196e-02
8.780000000000000027e-01 4.970999999999999724e-02
8.790000000000000036e-01 4.939000000000000334e-02
8.800000000000000044e-01 4.907000000000000250e-02
8.810000000000000053e-01 4.875000000000000167e-02
8.820000000000000062e-01 4.843000000000000083e-02
8.830000000000000071e-01 4.809999999999999692e-02
8.840000000000000080e-01 4.778000000000000302e-02
8.850000000000000089e-01 4.744999999999999912e-02
8.860000000000000098e-01 4.712000000000000216e-02
8.870000000000000107e-01 4.678000000000000214e-02
8.880000000000000115e-01 4.644999999999999823e-02
8.890000000000000124e-01 4.610999999999999821e-02
8.900000000000000133e-01 4.576999999999999819e-02
8.910000000000000142e-01 4.542999999999999816e-02
8.920000000000000151e-01 4.508999999999999814e-02
8.930000000000000160e-01 4.474999999999999811e-02
8.940000000000000169e-01 4.440000000000000197e-02
8.950000000000000178e-01 4.404999999999999888e-02
8.960000000000000187e-01 4.370000000000000273e-02
8.970000000000000195e-01 4.334999999999999964e-02
8.980000000000000204e-01 4.299999999999999656e-02
8.990000000000000213e-01 4.263999999999999735e-02
9.000000000000000222e-01 4.227999999999999814e-02
9.010000000000000231e-01 4.191999999999999893e-02
9.020000000000000240e-01 4.155999999999999972e-02
9.030000000000000249e-01 4.120000000000000051e-02
9.040000000000000258e-01 4.084000000000000130e-02
9.050000000000000266e-01 4.046999999999999903e-02
9.060000000000000275e-01 4.009999999999999676e-02
9.070000000000000284e-01 3.973000000000000143e-02
9.080000000000000293e-01 3.935999999999999915e-02
9.090000000000000302e-01 3.898999999999999688e-02
9.100000000000000311e-01 3.862000000000000155e-02
9.110000000000000320e-01 3.824000000000000316e-02
9.120000000000000329e-01 3.785999999999999782e-02
9.130000000000000338e-01 3.747999999999999943e-02
9.140000000000000346e-01 3.710000000000000103e-02
9.150000000000000355e-01 3.672000000000000264e-02
9.160000000000000364e-01 3.633000000000000118e-02
9.170000000000000373e-01 3.595000000000000279e-02
9.180000000000000382e-01 3.556000000000000133e-02
9.190000000000000391e-01 3.516999999999999987e-02
9.200000000000000400e-01 3.477999999999999842e-02
9.210000000000000409e-01 3.438999999999999696e-02
9.220000000000000417e-01 3.398999999999999938e-02
9.230000000000000426e-01 3.359999999999999792e-02
9.240000000000000435e-01 3.320000000000000034e-02
9.250000000000000444e-01 3.280000000000000276e-02
9.260000000000000453e-01 3.239999999999999825e-02
9.270000000000000462e-01 3.200000000000000067e-02
9.280000000000000471e-01 3.160000000000000309e-02
9.290000000000000480e-01 3.119999999999999857e-02
9.300000000000000488e-01 3.079000000000000140e-02
9.310000000000000497e-01 3.039000000000000035e-02
9.320000000000000506e-01 2.997999999999999970e-02
9.330000000000000515e-01 2.956999999999999906e-02
9.340000000000000524e-01 2.915999999999999842e-02
9.350000000000000533e-01 2.875000000000000125e-02
9.360000000000000542e-01 2.833000000000000101e-02
9.370000000000000551e-01 2.792000000000000037e-02
9.379999999999999449e-01 2.750000000000000014e-02
9.389999999999999458e-01 2.707999999999999990e-02
9.399999999999999467e-01 2.666999999999999926e-02
9.409999999999999476e-01 2.624999999999999903e-02
9.419999999999999485e-01 2.582999999999999879e-02
9.429999999999999494e-01 2.539999999999999897e-02
9.439999999999999503e-01 2.497999999999999873e-02
9.449999999999999512e-01 2.455999999999999850e-02
9.459999999999999520e-01 2.412999999999999867e-02
9.469999999999999529e-01 2.370999999999999844e-02
9.479999999999999538e-01 2.327999999999999861e-02
9.489999999999999547e-01 2.284999999999999878e-02
9.499999999999999556e-01 2.241999999999999896e-02
9.509999999999999565e-01 2.198999999999999913e-02
9.519999999999999574e-01 2.155999999999999930e-02
9.529999999999999583e-01 2.111999999999999988e-02
9.539999999999999591e-01 2.069000000000000006e-02
9.549999999999999600e-01 2.025000000000000064e-02
9.559999999999999609e-01 1.982000000000000081e-02
9.569999999999999618e-01 1.938000000000000139e-02
9.579999999999999627e-01 1.893999999999999850e-02
9.589999999999999636e-01 1.850999999999999868e-02
9.599999999999999645e-01 1.806999999999999926e-02
9.609999999999999654e-01 1.762999999999999984e-02
9.619999999999999662e-01 1.719000000000000042e-02
9.629999999999999671e-01 1.674000000000000141e-02
9.639999999999999680e-01 1.629999999999999852e-02
9.649999999999999689e-01 1.585999999999999910e-02
9.659999999999999698e-01 1.541000000000000009e-02
9.669999999999999707e-01 1.497000000000000067e-02
9.679999999999999716e-01 1.451999999999999992e-02
9.689999999999999725e-01 1.408000000000000050e-02
9.699999999999999734e-01 1.362999999999999975e-02
9.709999999999999742e-01 1.318000000000000074e-02
9.719999999999999751e-01 1.273000000000000000e-02
9.729999999999999760e-01 1.229000000000000058e-02
9.739999999999999769e-01 1.183999999999999983e-02
9.749999999999999778e-01 1.137999999999999949e-02
9.759999999999999787e-01 1.093000000000000048e-02
9.769999999999999796e-01 1.047999999999999973e-02
9.779999999999999805e-01 1.003000000000000072e-02
9.789999999999999813e-01 9.575000000000000178e-03
9.799999999999999822e-01 9.121999999999999900e-03
9.809999999999999831e-01 8.668999999999999623e-03
9.819999999999999840e-01 8.215000000000000080e-03
9.829999999999999849e-01 7.760999999999999670e-03
9.839999999999999858e-01 7.307000000000000127e-03
9.849999999999999867e-01 6.851999999999999584e-03
9.859999999999999876e-01 6.398000000000000041e-03
9.869999999999999885e-01 5.942000000000000233e-03
9.879999999999999893e-01 5.486999999999999690e-03
9.889999999999999902e-01 5.030999999999999882e-03
9.899999999999999911e-01 4.575000000000000074e-03
9.909999999999999920e-01 4.119000000000000265e-03
9.919999999999999929e-01 3.663000000000000023e-03
9.929999999999999938e-01 3.206000000000000082e-03
9.939999999999999947e-01 2.749000000000000141e-03
9.949999999999999956e-01 2.291000000000000068e-03
9.959999999999999964e-01 1.833999999999999910e-03
9.969999999999999973e-01 1.376000000000000053e-03
9.979999999999999982e-01 9.173999999999999646e-04
9.989999999999999991e-01 4.587999999999999847e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-max-mixed/data-3.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.000000000000000000e+00
6.400000000000000133e-01 1.000000000000000000e+00
6.410000000000000142e-01 1.000000000000000000e+00
6.420000000000000151e-01 1.000000000000000000e+00
6.430000000000000160e-01 1.000000000000000000e+00
6.440000000000000169e-01 1.000000000000000000e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.000000000000000000e+00
6.480000000000000204e-01 1.000000000000000000e+00
6.490000000000000213e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.510000000000000231e-01 1.000000000000000000e+00
6.520000000000000240e-01 1.000000000000000000e+00
6.530000000000000249e-01 1.000000000000000000e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.000000000000000000e+00
6.600000000000000311e-01 1.000000000000000000e+00
6.610000000000000320e-01 1.000000000000000000e+00
6.620000000000000329e-01 1.000000000000000000e+00
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.000000000000000000e+00
6.650000000000000355e-01 1.000000000000000000e+00
6.660000000000000364e-01 1.000000000000000000e+00
6.670000000000000373e-01 1.000000000000000000e+00
6.680000000000000382e-01 1.000000000000000000e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.000000000000000000e+00
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.760000000000000453e-01 1.000000000000000000e+00
6.770000000000000462e-01 1.000000000000000000e+00
6.780000000000000471e-01 1.000000000000000000e+00
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.000000000000000000e+00
6.810000000000000497e-01 1.000000000000000000e+00
6.820000000000000506e-01 1.000000000000000000e+00
6.830000000000000515e-01 1.000000000000000000e+00
6.840000000000000524e-01 1.000000000000000000e+00
6.850000000000000533e-01 1.000000000000000000e+00
6.860000000000000542e-01 1.000000000000000000e+00
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 1.000000000000000000e+00
6.899999999999999467e-01 1.000000000000000000e+00
6.909999999999999476e-01 1.000000000000000000e+00
6.919999999999999485e-01 1.000000000000000000e+00
6.929999999999999494e-01 1.000000000000000000e+00
6.939999999999999503e-01 1.000000000000000000e+00
6.949999999999999512e-01 1.000000000000000000e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.000000000000000000e+00
6.989999999999999547e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 1.000000000000000000e+00
7.019999999999999574e-01 1.000000000000000000e+00
7.029999999999999583e-01 1.000000000000000000e+00
7.039999999999999591e-01 1.000000000000000000e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 1.000000000000000000e+00
7.069999999999999618e-01 1.000000000000000000e+00
7.079999999999999627e-01 1.000000000000000000e+00
7.089999999999999636e-01 1.000000000000000000e+00
7.099999999999999645e-01 1.000000000000000000e+00
7.109999999999999654e-01 1.000000000000000000e+00
7.119999999999999662e-01 1.000000000000000000e+00
7.129999999999999671e-01 1.000000000000000000e+00
7.139999999999999680e-01 1.000000000000000000e+00
7.149999999999999689e-01 1.000000000000000000e+00
7.159999999999999698e-01 1.000000000000000000e+00
7.169999999999999707e-01 1.000000000000000000e+00
7.179999999999999716e-01 1.000000000000000000e+00
7.189999999999999725e-01 1.000000000000000000e+00
7.199999999999999734e-01 1.000000000000000000e+00
7.209999999999999742e-01 1.000000000000000000e+00
7.219999999999999751e-01 1.000000000000000000e+00
7.229999999999999760e-01 1.000000000000000000e+00
7.239999999999999769e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.259999999999999787e-01 1.000000000000000000e+00
7.269999999999999796e-01 1.000000000000000000e+00
7.279999999999999805e-01 1.000000000000000000e+00
7.289999999999999813e-01 1.000000000000000000e+00
7.299999999999999822e-01 1.000000000000000000e+00
7.309999999999999831e-01 1.000000000000000000e+00
7.319999999999999840e-01 1.000000000000000000e+00
7.329999999999999849e-01 1.000000000000000000e+00
7.339999999999999858e-01 1.000000000000000000e+00
7.349999999999999867e-01 1.000000000000000000e+00
7.359999999999999876e-01 1.000000000000000000e+00
7.369999999999999885e-01 9.999000000000000110e-01
7.379999999999999893e-01 1.000000000000000000e+00
7.389999999999999902e-01 1.000000000000000000e+00
7.399999999999999911e-01 9.995000000000000551e-01
7.409999999999999920e-01 1.000000000000000000e+00
7.419999999999999929e-01 1.000000000000000000e+00
7.429999999999999938e-01 9.983999999999999542e-01
7.439999999999999947e-01 1.004000000000000004e+00
7.449999999999999956e-01 9.927000000000000268e-01
7.459999999999999964e-01 1.012999999999999901e+00
7.469999999999999973e-01 9.916000000000000369e-01
7.479999999999999982e-01 9.201000000000000290e-01
7.489999999999999991e-01 1.147999999999999909e+00
7.500000000000000000e-01 7.101999999999999980e-02
7.510000000000000009e-01 7.101000000000000367e-02
7.520000000000000018e-01 7.101000000000000367e-02
7.530000000000000027e-01 7.099999999999999367e-02
7.540000000000000036e-01 7.098999999999999755e-02
7.550000000000000044e-01 7.098000000000000143e-02
7.560000000000000053e-01 7.095999999999999530e-02
7.570000000000000062e-01 7.094000000000000306e-02
7.580000000000000071e-01 7.091999999999999693e-02
7.590000000000000080e-01 7.090000000000000469e-02
7.600000000000000089e-01 7.087000000000000244e-02
7.610000000000000098e-01 7.084000000000000019e-02
7.620000000000000107e-01 7.080999999999999794e-02
7.630000000000000115e-01 7.076999999999999957e-02
7.640000000000000124e-01 7.073000000000000120e-02
7.650000000000000133e-01 7.069000000000000283e-02
7.660000000000000142e-01 7.065000000000000446e-02
7.670000000000000151e-01 7.061000000000000609e-02
7.680000000000000160e-01 7.055999999999999772e-02
7.690000000000000169e-01 7.051000000000000323e-02
7.700000000000000178e-01 7.044999999999999873e-02
7.710000000000000187e-01 7.040000000000000424e-02
7.720000000000000195e-01 7.033999999999999975e-02
7.730000000000000204e-01 7.027999999999999525e-02
7.740000000000000213e-01 7.020999999999999464e-02
7.750000000000000222e-01 7.015000000000000402e-02
7.760000000000000231e-01 7.008000000000000340e-02
7.770000000000000240e-01 7.001000000000000278e-02
7.780000000000000249e-01 6.993000000000000604e-02
7.790000000000000258e-01 6.984999999999999543e-02
7.800000000000000266e-01 6.976999999999999869e-02
7.810000000000000275e-01 6.969000000000000195e-02
7.820000000000000284e-01 6.961000000000000520e-02
7.830000000000000293e-01 6.951999999999999846e-02
7.840000000000000302e-01 6.943000000000000560e-02
7.850000000000000311e-01 6.933000000000000274e-02
7.860000000000000320e-01 6.923999999999999599e-02
7.870000000000000329e-01 6.913999999999999313e-02
7.880000000000000338e-01 6.904000000000000414e-02
7.890000000000000346e-01 6.894000000000000128e-02
7.900000000000000355e-01 6.883000000000000229e-02
7.910000000000000364e-01 6.872000000000000330e-02
7.920000000000000373e-01 6.861000000000000432e-02
7.930000000000000382e-01 6.850000000000000533e-02
7.940000000000000391e-01 6.837999999999999634e-02
7.950000000000000400e-01 6.826000000000000123e-02
7.960000000000000409e-01 6.814000000000000612e-02
7.970000000000000417e-01 6.801000000000000101e-02
7.980000000000000426e-01 6.789000000000000590e-02
7.990000000000000435e-01 6.776000000000000079e-02
8.000000000000000444e-01 6.762999999999999567e-02
8.010000000000000453e-01 6.748999999999999444e-02
8.020000000000000462e-01 6.734999999999999321e-02
8.030000000000000471e-01 6.721000000000000585e-02
8.040000000000000480e-01 6.707000000000000461e-02
8.050000000000000488e-01 6.693000000000000338e-02
8.060000000000000497e-01 6.678000000000000602e-02
8.070000000000000506e-01 6.662999999999999479e-02
8.080000000000000515e-01 6.647999999999999743e-02
8.090000000000000524e-01 6.632000000000000395e-02
8.100000000000000533e-01 6.615999999999999659e-02
8.110000000000000542e-01 6.600000000000000311e-02
8.120000000000000551e-01 6.583999999999999575e-02
8.129999999999999449e-01 6.568000000000000227e-02
8.139999999999999458e-01 6.550999999999999879e-02
8.149999999999999467e-01 6.533999999999999531e-02
8.159999999999999476e-01 6.515999999999999570e-02
8.169999999999999485e-01 6.499000000000000610e-02
8.179999999999999494e-01 6.481000000000000649e-02
8.189999999999999503e-01 6.463000000000000689e-02
8.199999999999999512e-01 6.444999999999999341e-02
8.209999999999999520e-01 6.425999999999999768e-02
8.219999999999999529e-01 6.407999999999999807e-02
8.229999999999999538e-01 6.388000000000000622e-02
8.239999999999999547e-01 6.368999999999999662e-02
8.249999999999999556e-01 6.350000000000000089e-02
8.259999999999999565e-01 6.329999999999999516e-02
8.269999999999999574e-01 6.310000000000000331e-02
8.279999999999999583e-01 6.289999999999999758e-02
8.289999999999999591e-01 6.268999999999999573e-02
8.299999999999999600e-01 6.248000000000000081e-02
8.309999999999999609e-01 6.226999999999999896e-02
8.319999999999999618e-01 6.205999999999999711e-02
8.329999999999999627e-01 6.185000000000000220e-02
8.339999999999999636e-01 6.162999999999999728e-02
8.349999999999999645e-01 6.140999999999999931e-02
8.359999999999999654e-01 6.119000000000000133e-02
8.369999999999999662e-01 6.096000000000000030e-02
8.379999999999999671e-01 6.074000000000000232e-02
8.389999999999999680e-01 6.051000000000000129e-02
8.399999999999999689e-01 6.028000000000000025e-02
8.409999999999999698e-01 6.004000000000000309e-02
8.419999999999999707e-01 5.981000000000000205e-02
8.429999999999999716e-01 5.956999999999999795e-02
8.439999999999999725e-01 5.933000000000000079e-02
8.449999999999999734e-01 5.908999999999999669e-02
8.459999999999999742e-01 5.884000000000000341e-02
8.469999999999999751e-01 5.859000000000000319e-02
8.479999999999999760e-01 5.834000000000000297e-02
8.489999999999999769e-01 5.809000000000000274e-02
8.499999999999999778e-01 5.782999999999999946e-02
8.509999999999999787e-01 5.757999999999999924e-02
8.519999999999999796e-01 5.732000000000000289e-02
8.529999999999999805e-01 5.705999999999999961e-02
8.539999999999999813e-01 5.679000000000000020e-02
8.549999999999999822e-01 5.652999999999999692e-02
8.559999999999999831e-01 5.625999999999999751e-02
8.569999999999999840e-01 5.598999999999999810e-02
8.579999999999999849e-01 5.571999999999999870e-02
8.589999999999999858e-01 5.544000000000000317e-02
8.599999999999999867e-01 5.516000000000000070e-02
8.609999999999999876e-01 5.487999999999999823e-02
8.619999999999999885e-01 5.460000000000000270e-02
8.629999999999999893e-01 5.432000000000000023e-02
8.639999999999999902e-01 5.403000000000000164e-02
8.649999999999999911e-01 5.374000000000000304e-02
8.659999999999999920e-01 5.344999999999999751e-02
8.669999999999999929e-01 5.315999999999999892e-02
8.679999999999999938e-01 5.287000000000000033e-02
8.689999999999999947e-01 5.256999999999999867e-02
8.699999999999999956e-01 5.226999999999999702e-02
8.709999999999999964e-01 5.197000000000000230e-02
8.719999999999999973e-01 5.167000000000000065e-02
8.729999999999999982e-01 5.136000000000000287e-02
8.739999999999999991e-01 5.104999999999999816e-02
8.750000000000000000e-01 5.074000000000000038e-02
8.760000000000000009e-01 5.043000000000000260e-02
8.770000000000000018e-01 5.011999999999999789e-02
8.780000000000000027e-01 4.979999999999999705e-02
8.790000000000000036e-01 4.948999999999999927e-02
8.800000000000000044e-01 4.916999999999999843e-02
8.810000000000000053e-01 4.884000000000000147e-02
8.820000000000000062e-01 4.852000000000000063e-02
8.830000000000000071e-01 4.818999999999999673e-02
8.840000000000000080e-01 4.787000000000000283e-02
8.850000000000000089e-01 4.753999999999999893e-02
8.860000000000000098e-01 4.721000000000000196e-02
8.870000000000000107e-01 4.687000000000000194e-02
8.880000000000000115e-01 4.653999999999999804e-02
8.890000000000000124e-01 4.619999999999999801e-02
8.900000000000000133e-01 4.585999999999999799e-02
8.910000000000000142e-01 4.551999999999999796e-02
8.920000000000000151e-01 4.517999999999999794e-02
8.930000000000000160e-01 4.483000000000000179e-02
8.940000000000000169e-01 4.447999999999999871e-02
8.950000000000000178e-01 4.413000000000000256e-02
8.960000000000000187e-01 4.377999999999999947e-02
8.970000000000000195e-01 4.343000000000000332e-02
8.980000000000000204e-01 4.308000000000000024e-02
8.990000000000000213e-01 4.272000000000000103e-02
9.000000000000000222e-01 4.236000000000000182e-02
9.010000000000000231e-01 4.200000000000000261e-02
9.020000000000000240e-01 4.164000000000000340e-02
9.030000000000000249e-01 4.127999999999999725e-02
9.040000000000000258e-01 4.091000000000000192e-02
9.050000000000000266e-01 4.055000000000000271e-02
9.060000000000000275e-01 4.018000000000000044e-02
9.070000000000000284e-01 3.980999999999999817e-02
9.080000000000000293e-01 3.942999999999999977e-02
9.090000000000000302e-01 3.905999999999999750e-02
9.100000000000000311e-01 3.869000000000000217e-02
9.110000000000000320e-01 3.830999999999999683e-02
9.120000000000000329e-01 3.792999999999999844e-02
9.130000000000000338e-01 3.755000000000000004e-02
9.140000000000000346e-01 3.717000000000000165e-02
9.150000000000000355e-01 3.678000000000000019e-02
9.160000000000000364e-01 3.640000000000000180e-02
9.170000000000000373e-01 3.601000000000000034e-02
9.180000000000000382e-01 3.561999999999999889e-02
9.190000000000000391e-01 3.522999999999999743e-02
9.200000000000000400e-01 3.484000000000000291e-02
9.210000000000000409e-01 3.445000000000000145e-02
9.220000000000000417e-01 3.406000000000000000e-02
9.230000000000000426e-01 3.366000000000000242e-02
9.240000000000000435e-01 3.325999999999999790e-02
9.250000000000000444e-01 3.286000000000000032e-02
9.260000000000000453e-01 3.246000000000000274e-02
9.270000000000000462e-01 3.205999999999999822e-02
9.280000000000000471e-01 3.166000000000000064e-02
9.290000000000000480e-01 3.125000000000000000e-02
9.300000000000000488e-01 3.084999999999999895e-02
9.310000000000000497e-01 3.043999999999999831e-02
9.320000000000000506e-01 3.003000000000000114e-02
9.330000000000000515e-01 2.962000000000000050e-02
9.340000000000000524e-01 2.920999999999999985e-02
9.350000000000000533e-01 2.879999999999999921e-02
9.360000000000000542e-01 2.837999999999999898e-02
9.370000000000000551e-01 2.796999999999999834e-02
9.379999999999999449e-01 2.755000000000000157e-02
9.389999999999999458e-01 2.713000000000000134e-02
9.399999999999999467e-01 2.671000000000000110e-02
9.409999999999999476e-01 2.629000000000000087e-02
9.419999999999999485e-01 2.587000000000000063e-02
9.429999999999999494e-01 2.545000000000000040e-02
9.439999999999999503e-01 2.503000000000000017e-02
9.449999999999999512e-01 2.460000000000000034e-02
9.459999999999999520e-01 2.417000000000000051e-02
9.469999999999999529e-01 2.375000000000000028e-02
9.479999999999999538e-01 2.332000000000000045e-02
9.489999999999999547e-01 2.289000000000000062e-02
9.499999999999999556e-01 2.246000000000000080e-02
9.509999999999999565e-01 2.203000000000000097e-02
9.519999999999999574e-01 2.159000000000000155e-02
9.529999999999999583e-01 2.116000000000000172e-02
9.539999999999999591e-01 2.072999999999999843e-02
9.549999999999999600e-01 2.028999999999999901e-02
9.559999999999999609e-01 1.984999999999999959e-02
9.569999999999999618e-01 1.941999999999999976e-02
9.579999999999999627e-01 1.898000000000000034e-02
9.589999999999999636e-01 1.854000000000000092e-02
9.599999999999999645e-01 1.810000000000000150e-02
9.609999999999999654e-01 1.765999999999999862e-02
9.619999999999999662e-01 1.721999999999999920e-02
9.629999999999999671e-01 1.677000000000000018e-02
9.639999999999999680e-01 1.633000000000000076e-02
9.649999999999999689e-01 1.589000000000000135e-02
9.659999999999999698e-01 1.544000000000000060e-02
9.669999999999999707e-01 1.499999999999999944e-02
9.679999999999999716e-01 1.455000000000000043e-02
9.689999999999999725e-01 1.409999999999999969e-02
9.699999999999999734e-01 1.365000000000000067e-02
9.709999999999999742e-01 1.319999999999999993e-02
9.719999999999999751e-01 1.276000000000000051e-02
9.729999999999999760e-01 1.230999999999999976e-02
9.739999999999999769e-01 1.186000000000000075e-02
9.749999999999999778e-01 1.140000000000000041e-02
9.759999999999999787e-01 1.094999999999999966e-02
9.769999999999999796e-01 1.050000000000000065e-02
9.779999999999999805e-01 1.004999999999999991e-02
9.789999999999999813e-01 9.594000000000000097e-03
9.799999999999999822e-01 9.140999999999999820e-03
9.809999999999999831e-01 8.685999999999999277e-03
9.819999999999999840e-01 8.231999999999999734e-03
9.829999999999999849e-01 7.777000000000000059e-03
9.839999999999999858e-01 7.321000000000000250e-03
9.849999999999999867e-01 6.865999999999999708e-03
9.859999999999999876e-01 6.409999999999999899e-03
9.869999999999999885e-01 5.952999999999999958e-03
9.879999999999999893e-01 5.496000000000000017e-03
9.889999999999999902e-01 5.039000000000000076e-03
9.899999999999999911e-01 4.582000000000000135e-03
9.909999999999999920e-01 4.125000000000000194e-03
9.919999999999999929e-01 3.667000000000000121e-03
9.929999999999999938e-01 3.209000000000000047e-03
9.939999999999999947e-01 2.750999999999999973e-03
9.949999999999999956e-01 2.292999999999999899e-03
9.959999999999999964e-01 1.833999999999999910e-03
9.969999999999999973e-01 1.376000000000000053e-03
9.979999999999999982e-01 9.171999999999999598e-04
9.989999999999999991e-01 4.585999999999999799e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-max-mixed/data-4.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.000000000000000000e+00
6.400000000000000133e-01 1.000000000000000000e+00
6.410000000000000142e-01 1.000000000000000000e+00
6.420000000000000151e-01 1.000000000000000000e+00
6.430000000000000160e-01 1.000000000000000000e+00
6.440000000000000169e-01 1.000000000000000000e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.000000000000000000e+00
6.480000000000000204e-01 1.000000000000000000e+00
6.490000000000000213e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.510000000000000231e-01 1.000000000000000000e+00
6.520000000000000240e-01 1.000000000000000000e+00
6.530000000000000249e-01 1.000000000000000000e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.000000000000000000e+00
6.600000000000000311e-01 1.000000000000000000e+00
6.610000000000000320e-01 1.000000000000000000e+00
6.620000000000000329e-01 1.000000000000000000e+00
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.000000000000000000e+00
6.650000000000000355e-01 1.000000000000000000e+00
6.660000000000000364e-01 1.000000000000000000e+00
6.670000000000000373e-01 1.000000000000000000e+00
6.680000000000000382e-01 1.000000000000000000e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.000000000000000000e+00
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.760000000000000453e-01 1.000000000000000000e+00
6.770000000000000462e-01 1.000000000000000000e+00
6.780000000000000471e-01 1.000000000000000000e+00
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.000000000000000000e+00
6.810000000000000497e-01 1.000000000000000000e+00
6.820000000000000506e-01 1.000000000000000000e+00
6.830000000000000515e-01 1.000000000000000000e+00
6.840000000000000524e-01 1.000000000000000000e+00
6.850000000000000533e-01 1.000000000000000000e+00
6.860000000000000542e-01 1.000000000000000000e+00
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 1.000000000000000000e+00
6.899999999999999467e-01 1.000000000000000000e+00
6.909999999999999476e-01 1.000000000000000000e+00
6.919999999999999485e-01 1.000000000000000000e+00
6.929999999999999494e-01 1.000000000000000000e+00
6.939999999999999503e-01 1.000000000000000000e+00
6.949999999999999512e-01 1.000000000000000000e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.000000000000000000e+00
6.989999999999999547e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 1.000000000000000000e+00
7.019999999999999574e-01 1.000000000000000000e+00
7.029999999999999583e-01 1.000000000000000000e+00
7.039999999999999591e-01 1.000000000000000000e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 1.000000000000000000e+00
7.069999999999999618e-01 1.000000000000000000e+00
7.079999999999999627e-01 1.000000000000000000e+00
7.089999999999999636e-01 1.000000000000000000e+00
7.099999999999999645e-01 1.000000000000000000e+00
7.109999999999999654e-01 1.000000000000000000e+00
7.119999999999999662e-01 1.000000000000000000e+00
7.129999999999999671e-01 1.000000000000000000e+00
7.139999999999999680e-01 1.000000000000000000e+00
7.149999999999999689e-01 1.000000000000000000e+00
7.159999999999999698e-01 1.000000000000000000e+00
7.169999999999999707e-01 1.000000000000000000e+00
7.179999999999999716e-01 1.000000000000000000e+00
7.189999999999999725e-01 1.000000000000000000e+00
7.199999999999999734e-01 1.000000000000000000e+00
7.209999999999999742e-01 1.000000000000000000e+00
7.219999999999999751e-01 1.000000000000000000e+00
7.229999999999999760e-01 1.000000000000000000e+00
7.239999999999999769e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.259999999999999787e-01 1.000000000000000000e+00
7.269999999999999796e-01 9.999000000000000110e-01
7.279999999999999805e-01 1.000000000000000000e+00
7.289999999999999813e-01 1.000000000000000000e+00
7.299999999999999822e-01 1.000000000000000000e+00
7.309999999999999831e-01 9.999000000000000110e-01
7.319999999999999840e-01 9.998000000000000220e-01
7.329999999999999849e-01 1.000000000000000000e+00
7.339999999999999858e-01 1.000000000000000000e+00
7.349999999999999867e-01 9.999000000000000110e-01
7.359999999999999876e-01 9.995000000000000551e-01
7.369999999999999885e-01 1.000000000000000000e+00
7.379999999999999893e-01 1.000999999999999890e+00
7.389999999999999902e-01 9.987000000000000322e-01
7.399999999999999911e-01 1.000000000000000000e+00
7.409999999999999920e-01 1.002000000000000002e+00
7.419999999999999929e-01 9.953999999999999515e-01
7.429999999999999938e-01 1.006000000000000005e+00
7.439999999999999947e-01 9.932999999999999607e-01
7.449999999999999956e-01 1.010000000000000009e+00
7.459999999999999964e-01 9.737999999999999989e-01
7.469999999999999973e-01 1.070999999999999952e+00
7.479999999999999982e-01 9.163000000000000034e-01
7.489999999999999991e-01 7.338999999999999968e-01
7.500000000000000000e-01 7.120999999999999552e-02
7.510000000000000009e-01 7.120999999999999552e-02
7.520000000000000018e-01 7.119999999999999940e-02
7.530000000000000027e-01 7.119000000000000328e-02
7.540000000000000036e-01 7.117999999999999328e-02
7.550000000000000044e-01 7.116999999999999715e-02
7.560000000000000053e-01 7.115000000000000491e-02
7.570000000000000062e-01 7.112999999999999878e-02
7.580000000000000071e-01 7.111000000000000654e-02
7.590000000000000080e-01 7.108000000000000429e-02
7.600000000000000089e-01 7.105999999999999817e-02
7.610000000000000098e-01 7.102999999999999592e-02
7.620000000000000107e-01 7.098999999999999755e-02
7.630000000000000115e-01 7.095999999999999530e-02
7.640000000000000124e-01 7.091999999999999693e-02
7.650000000000000133e-01 7.087999999999999856e-02
7.660000000000000142e-01 7.084000000000000019e-02
7.670000000000000151e-01 7.079000000000000570e-02
7.680000000000000160e-01 7.073999999999999733e-02
7.690000000000000169e-01 7.069000000000000283e-02
7.700000000000000178e-01 7.063999999999999446e-02
7.710000000000000187e-01 7.058000000000000385e-02
7.720000000000000195e-01 7.051999999999999935e-02
7.730000000000000204e-01 7.045999999999999486e-02
7.740000000000000213e-01 7.038999999999999424e-02
7.750000000000000222e-01 7.033000000000000362e-02
7.760000000000000231e-01 7.026000000000000301e-02
7.770000000000000240e-01 7.018000000000000627e-02
7.780000000000000249e-01 7.011000000000000565e-02
7.790000000000000258e-01 7.002999999999999503e-02
7.800000000000000266e-01 6.994999999999999829e-02
7.810000000000000275e-01 6.987000000000000155e-02
7.820000000000000284e-01 6.977999999999999481e-02
7.830000000000000293e-01 6.969000000000000195e-02
7.840000000000000302e-01 6.959999999999999520e-02
7.850000000000000311e-01 6.951000000000000234e-02
7.860000000000000320e-01 6.940999999999999948e-02
7.870000000000000329e-01 6.930999999999999661e-02
7.880000000000000338e-01 6.920999999999999375e-02
7.890000000000000346e-01 6.911000000000000476e-02
7.900000000000000355e-01 6.900000000000000577e-02
7.910000000000000364e-01 6.889000000000000679e-02
7.920000000000000373e-01 6.877999999999999392e-02
7.930000000000000382e-01 6.865999999999999881e-02
7.940000000000000391e-01 6.854000000000000370e-02
7.950000000000000400e-01 6.843000000000000471e-02
7.960000000000000409e-01 6.829999999999999960e-02
7.970000000000000417e-01 6.818000000000000449e-02
7.980000000000000426e-01 6.804999999999999938e-02
7.990000000000000435e-01 6.791999999999999427e-02
8.000000000000000444e-01 6.779000000000000303e-02
8.010000000000000453e-01 6.765000000000000180e-02
8.020000000000000462e-01 6.751000000000000056e-02
8.030000000000000471e-01 6.736999999999999933e-02
8.040000000000000480e-01 6.722999999999999809e-02
8.050000000000000488e-01 6.708000000000000074e-02
8.060000000000000497e-01 6.693999999999999950e-02
8.070000000000000506e-01 6.679000000000000214e-02
8.080000000000000515e-01 6.662999999999999479e-02
8.090000000000000524e-01 6.647999999999999743e-02
8.100000000000000533e-01 6.632000000000000395e-02
8.110000000000000542e-01 6.615999999999999659e-02
8.120000000000000551e-01 6.598999999999999311e-02
8.129999999999999449e-01 6.582999999999999963e-02
8.139999999999999458e-01 6.565999999999999615e-02
8.149999999999999467e-01 6.549000000000000654e-02
8.159999999999999476e-01 6.531000000000000694e-02
8.169999999999999485e-01 6.514000000000000346e-02
8.179999999999999494e-01 6.496000000000000385e-02
8.189999999999999503e-01 6.478000000000000425e-02
8.199999999999999512e-01 6.460000000000000464e-02
8.209999999999999520e-01 6.440999999999999504e-02
8.219999999999999529e-01 6.421999999999999931e-02
8.229999999999999538e-01 6.403000000000000358e-02
8.239999999999999547e-01 6.383999999999999397e-02
8.249999999999999556e-01 6.364000000000000212e-02
8.259999999999999565e-01 6.343999999999999639e-02
8.269999999999999574e-01 6.324000000000000454e-02
8.279999999999999583e-01 6.303999999999999881e-02
8.289999999999999591e-01 6.282999999999999696e-02
8.299999999999999600e-01 6.261999999999999511e-02
8.309999999999999609e-01 6.241000000000000020e-02
8.319999999999999618e-01 6.219999999999999835e-02
8.329999999999999627e-01 6.198000000000000037e-02
8.339999999999999636e-01 6.176999999999999852e-02
8.349999999999999645e-01 6.155000000000000054e-02
8.359999999999999654e-01 6.131999999999999951e-02
8.369999999999999662e-01 6.110000000000000153e-02
8.379999999999999671e-01 6.087000000000000050e-02
8.389999999999999680e-01 6.063999999999999946e-02
8.399999999999999689e-01 6.040999999999999842e-02
8.409999999999999698e-01 6.017999999999999738e-02
8.419999999999999707e-01 5.994000000000000022e-02
8.429999999999999716e-01 5.970000000000000306e-02
8.439999999999999725e-01 5.945999999999999897e-02
8.449999999999999734e-01 5.920999999999999874e-02
8.459999999999999742e-01 5.897000000000000158e-02
8.469999999999999751e-01 5.872000000000000136e-02
8.479999999999999760e-01 5.847000000000000114e-02
8.489999999999999769e-01 5.820999999999999786e-02
8.499999999999999778e-01 5.795999999999999763e-02
8.509999999999999787e-01 5.770000000000000129e-02
8.519999999999999796e-01 5.743999999999999800e-02
8.529999999999999805e-01 5.718000000000000166e-02
8.539999999999999813e-01 5.691000000000000225e-02
8.549999999999999822e-01 5.664999999999999897e-02
8.559999999999999831e-01 5.637999999999999956e-02
8.569999999999999840e-01 5.611000000000000015e-02
8.579999999999999849e-01 5.582999999999999768e-02
8.589999999999999858e-01 5.555999999999999828e-02
8.599999999999999867e-01 5.528000000000000275e-02
8.609999999999999876e-01 5.500000000000000028e-02
8.619999999999999885e-01 5.471999999999999781e-02
8.629999999999999893e-01 5.442999999999999922e-02
8.639999999999999902e-01 5.414999999999999675e-02
8.649999999999999911e-01 5.385999999999999815e-02
8.659999999999999920e-01 5.356999999999999956e-02
8.669999999999999929e-01 5.326999999999999791e-02
8.679999999999999938e-01 5.297999999999999932e-02
8.689999999999999947e-01 5.267999999999999766e-02
8.699999999999999956e-01 5.238000000000000295e-02
8.709999999999999964e-01 5.208000000000000129e-02
8.719999999999999973e-01 5.176999999999999658e-02
8.729999999999999982e-01 5.147000000000000186e-02
8.739999999999999991e-01 5.115999999999999714e-02
8.750000000000000000e-01 5.084999999999999937e-02
8.760000000000000009e-01 5.054000000000000159e-02
8.770000000000000018e-01 5.022000000000000075e-02
8.780000000000000027e-01 4.991000000000000297e-02
8.790000000000000036e-01 4.959000000000000213e-02
8.800000000000000044e-01 4.927000000000000129e-02
8.810000000000000053e-01 4.893999999999999739e-02
8.820000000000000062e-01 4.861999999999999655e-02
8.830000000000000071e-01 4.828999999999999959e-02
8.840000000000000080e-01 4.796000000000000263e-02
8.850000000000000089e-01 4.762999999999999873e-02
8.860000000000000098e-01 4.730000000000000177e-02
8.870000000000000107e-01 4.696999999999999786e-02
8.880000000000000115e-01 4.662999999999999784e-02
8.890000000000000124e-01 4.628999999999999782e-02
8.900000000000000133e-01 4.594999999999999779e-02
8.910000000000000142e-01 4.560999999999999777e-02
8.920000000000000151e-01 4.526999999999999774e-02
8.930000000000000160e-01 4.492000000000000159e-02
8.940000000000000169e-01 4.456999999999999851e-02
8.950000000000000178e-01 4.422000000000000236e-02
8.960000000000000187e-01 4.386999999999999927e-02
8.970000000000000195e-01 4.352000000000000313e-02
8.980000000000000204e-01 4.315999999999999698e-02
8.990000000000000213e-01 4.281000000000000083e-02
9.000000000000000222e-01 4.245000000000000162e-02
9.010000000000000231e-01 4.209000000000000241e-02
9.020000000000000240e-01 4.172000000000000014e-02
9.030000000000000249e-01 4.136000000000000093e-02
9.040000000000000258e-01 4.098999999999999866e-02
9.050000000000000266e-01 4.062999999999999945e-02
9.060000000000000275e-01 4.025999999999999718e-02
9.070000000000000284e-01 3.989000000000000185e-02
9.080000000000000293e-01 3.951000000000000345e-02
9.090000000000000302e-01 3.914000000000000118e-02
9.100000000000000311e-01 3.876000000000000278e-02
9.110000000000000320e-01 3.837999999999999745e-02
9.120000000000000329e-01 3.799999999999999906e-02
9.130000000000000338e-01 3.762000000000000066e-02
9.140000000000000346e-01 3.724000000000000227e-02
9.150000000000000355e-01 3.685999999999999693e-02
9.160000000000000364e-01 3.647000000000000242e-02
9.170000000000000373e-01 3.608000000000000096e-02
9.180000000000000382e-01 3.568999999999999950e-02
9.190000000000000391e-01 3.529999999999999805e-02
9.200000000000000400e-01 3.490999999999999659e-02
9.210000000000000409e-01 3.452000000000000207e-02
9.220000000000000417e-01 3.411999999999999755e-02
9.230000000000000426e-01 3.371999999999999997e-02
9.240000000000000435e-01 3.332999999999999852e-02
9.250000000000000444e-01 3.293000000000000094e-02
9.260000000000000453e-01 3.253000000000000336e-02
9.270000000000000462e-01 3.212000000000000272e-02
9.280000000000000471e-01 3.171999999999999820e-02
9.290000000000000480e-01 3.130999999999999756e-02
9.300000000000000488e-01 3.090999999999999998e-02
9.310000000000000497e-01 3.049999999999999933e-02
9.320000000000000506e-01 3.008999999999999869e-02
9.330000000000000515e-01 2.968000000000000152e-02
9.340000000000000524e-01 2.927000000000000088e-02
9.350000000000000533e-01 2.885000000000000064e-02
9.360000000000000542e-01 2.844000000000000000e-02
9.370000000000000551e-01 2.801999999999999977e-02
9.379999999999999449e-01 2.759999999999999953e-02
9.389999999999999458e-01 2.718999999999999889e-02
9.399999999999999467e-01 2.676999999999999866e-02
9.409999999999999476e-01 2.633999999999999883e-02
9.419999999999999485e-01 2.591999999999999860e-02
9.429999999999999494e-01 2.549999999999999836e-02
9.439999999999999503e-01 2.506999999999999854e-02
9.449999999999999512e-01 2.464999999999999830e-02
9.459999999999999520e-01 2.421999999999999847e-02
9.469999999999999529e-01 2.378999999999999865e-02
9.479999999999999538e-01 2.335999999999999882e-02
9.489999999999999547e-01 2.292999999999999899e-02
9.499999999999999556e-01 2.249999999999999917e-02
9.509999999999999565e-01 2.206999999999999934e-02
9.519999999999999574e-01 2.163999999999999951e-02
9.529999999999999583e-01 2.120000000000000009e-02
9.539999999999999591e-01 2.077000000000000027e-02
9.549999999999999600e-01 2.033000000000000085e-02
9.559999999999999609e-01 1.989000000000000143e-02
9.569999999999999618e-01 1.944999999999999854e-02
9.579999999999999627e-01 1.900999999999999912e-02
9.589999999999999636e-01 1.856999999999999970e-02
9.599999999999999645e-01 1.813000000000000028e-02
9.609999999999999654e-01 1.769000000000000086e-02
9.619999999999999662e-01 1.725000000000000144e-02
9.629999999999999671e-01 1.680999999999999855e-02
9.639999999999999680e-01 1.635999999999999954e-02
9.649999999999999689e-01 1.592000000000000012e-02
9.659999999999999698e-01 1.546999999999999938e-02
9.669999999999999707e-01 1.502000000000000036e-02
9.679999999999999716e-01 1.457999999999999921e-02
9.689999999999999725e-01 1.413000000000000020e-02
9.699999999999999734e-01 1.367999999999999945e-02
9.709999999999999742e-01 1.323000000000000044e-02
9.719999999999999751e-01 1.277999999999999969e-02
9.729999999999999760e-01 1.233000000000000068e-02
9.739999999999999769e-01 1.187999999999999994e-02
9.749999999999999778e-01 1.142999999999999919e-02
9.759999999999999787e-01 1.097000000000000058e-02
9.769999999999999796e-01 1.051999999999999984e-02
9.779999999999999805e-01 1.007000000000000083e-02
9.789999999999999813e-01 9.612000000000000752e-03
9.799999999999999822e-01 9.157999999999999474e-03
9.809999999999999831e-01 8.703000000000000666e-03
9.819999999999999840e-01 8.247000000000000858e-03
9.829999999999999849e-01 7.791000000000000182e-03
9.839999999999999858e-01 7.335000000000000374e-03
9.849999999999999867e-01 6.878999999999999698e-03
9.859999999999999876e-01 6.421999999999999757e-03
9.869999999999999885e-01 5.963999999999999684e-03
9.879999999999999893e-01 5.506999999999999743e-03
9.889999999999999902e-01 5.048999999999999669e-03
9.899999999999999911e-01 4.590999999999999595e-03
9.909999999999999920e-01 4.132000000000000256e-03
9.919999999999999929e-01 3.674000000000000182e-03
9.929999999999999938e-01 3.214999999999999976e-03
9.939999999999999947e-01 2.756000000000000203e-03
9.949999999999999956e-01 2.296999999999999997e-03
9.959999999999999964e-01 1.838000000000000007e-03
9.969999999999999973e-01 1.378000000000000102e-03
9.979999999999999982e-01 9.188999999999999469e-04
9.989999999999999991e-01 4.595000000000000018e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-max-mixed/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
2.410050205310860019e-02 5.000000000000000000e-01
4.592130892310929829e-02 5.000000000000000000e-01
6.567805969156320645e-02 5.000000000000000000e-01
8.356599588256760636e-02 5.000000000000000000e-01
9.976189089200220017e-02 5.000000000000000000e-01
1.144257969097649957e-01 5.000000000000000000e-01
1.277026265985549969e-01 5.000000000000000000e-01
1.397235851597730116e-01 5.000000000000000000e-01
1.506074669386089915e-01 5.000000000000000000e-01
1.604618293817050012e-01 5.000000000000000000e-01
1.693840559487679864e-01 5.000000000000000000e-01
1.774623184821060018e-01 5.000000000000000000e-01
1.847764485444869931e-01 5.000000000000000000e-01
1.913987263361119906e-01 5.000000000000000000e-01
1.973945949869850003e-01 5.000000000000000000e-01
2.028233072835279871e-01 5.000000000000000000e-01
2.077385112205520079e-01 5.000000000000000000e-01
2.121887801651619887e-01 5.000000000000000000e-01
2.162180928718399897e-01 5.000000000000000000e-01
2.198662680923189894e-01 5.000000000000000000e-01
2.231693580751979988e-01 5.000000000000000000e-01
2.261600048439600108e-01 5.000000000000000000e-01
2.288677627742189968e-01 5.000000000000000000e-01
2.313193906580159886e-01 5.000000000000000000e-01
2.335391161413910011e-01 5.000000000000000000e-01
2.355488751485040055e-01 5.000000000000000000e-01
2.373685286583269993e-01 5.000000000000000000e-01
2.390160589761879950e-01 5.000000000000000000e-01
2.405077474397440129e-01 5.000000000000000000e-01
2.418583353155369930e-01 5.000000000000000000e-01
2.430811694761579878e-01 5.000000000000000000e-01
2.441883342976259863e-01 5.000000000000000000e-01
2.451907710804490104e-01 5.000000000000000000e-01
2.460983861744900081e-01 5.000000000000000000e-01
2.469201488761849916e-01 5.000000000000000000e-01
2.476641800655410008e-01 5.000000000000000000e-01
2.483378324588569885e-01 5.000000000000000000e-01
2.489477632702430110e-01 5.000000000000000000e-01
2.494999999999999996e-01 5.000000000000000000e-01
2.500000000000000000e-01 5.000000000000000000e-01
2.505000000000000004e-01 5.000000000000000000e-01
2.510522367297570168e-01 5.000000000000000000e-01
2.516621675411430115e-01 5.000000000000000000e-01
2.523358199344590269e-01 5.000000000000000000e-01
2.530798511238149806e-01 5.000000000000000000e-01
2.539016138255100197e-01 5.000000000000000000e-01
2.548092289195509896e-01 5.000000000000000000e-01
2.558116657023740137e-01 5.000000000000000000e-01
2.569188305238420122e-01 5.000000000000000000e-01
2.581416646844629792e-01 5.000000000000000000e-01
2.594922525602559871e-01 5.000000000000000000e-01
2.609839410238120050e-01 5.000000000000000000e-01
2.626314713416729729e-01 5.000000000000000000e-01
2.644511248514960222e-01 5.000000000000000000e-01
2.664608838586089989e-01 5.000000000000000000e-01
2.686806093419840114e-01 5.000000000000000000e-01
2.711322372257810032e-01 5.000000000000000000e-01
2.738399951560400170e-01 5.000000000000000000e-01
2.768306419248020012e-01 5.000000000000000000e-01
2.801337319076809829e-01 5.000000000000000000e-01
2.837819071281599825e-01 5.000000000000000000e-01
2.878112198348379835e-01 5.000000000000000000e-01
2.922614887794480198e-01 5.000000000000000000e-01
2.971766927164720129e-01 5.000000000000000000e-01
3.026054050130150275e-01 5.000000000000000000e-01
3.086012736638880094e-01 5.000000000000000000e-01
3.152235514555130069e-01 5.000000000000000000e-01
3.225376815178940260e-01 5.000000000000000000e-01
3.306159440512320136e-01 5.000000000000000000e-01
3.395381706182949988e-01 5.000000000000000000e-01
3.493925330613910085e-01 5.000000000000000000e-01
3.602764148402269884e-01 5.000000000000000000e-01
3.722973734014449754e-01 5.000000000000000000e-01
3.855742030902349904e-01 5.000000000000000000e-01
4.002381091079980080e-01 5.000000000000000000e-01
4.164340041174319773e-01 5.000000000000000000e-01
4.343219403084370156e-01 5.000000000000000000e-01
4.540786910768909723e-01 5.000000000000000000e-01
4.758994979468910147e-01 5.000000000000000000e-01
5.000000000000000000e-01 5.000000000000000000e-01
5.241005020531089853e-01 5.000000000000000000e-01
5.459213089231089722e-01 5.000000000000000000e-01
5.656780596915630399e-01 5.000000000000000000e-01
5.835659958825679672e-01 5.000000000000000000e-01
5.997618908920020475e-01 5.000000000000000000e-01
6.144257969097649541e-01 5.000000000000000000e-01
6.277026265985550246e-01 5.000000000000000000e-01
6.397235851597730116e-01 5.000000000000000000e-01
6.506074669386090470e-01 5.000000000000000000e-01
6.604618293817049457e-01 5.000000000000000000e-01
6.693840559487680419e-01 5.000000000000000000e-01
6.774623184821060295e-01 5.000000000000000000e-01
6.847764485444870486e-01 5.000000000000000000e-01
6.913987263361119906e-01 5.000000000000000000e-01
6.973945949869849725e-01 5.000000000000000000e-01
7.028233072835280426e-01 5.000000000000000000e-01
7.077385112205519802e-01 5.000000000000000000e-01
7.121887801651619609e-01 5.000000000000000000e-01
7.162180928718400175e-01 5.000000000000000000e-01
7.198662680923190171e-01 5.000000000000000000e-01
7.231693580751979988e-01 5.000000000000000000e-01
7.261600048439600386e-01 5.000000000000000000e-01
7.288677627742190523e-01 5.000000000000000000e-01
7.313193906580159886e-01 5.000000000000000000e-01
7.335391161413910011e-01 5.000000000000000000e-01
7.355488751485039778e-01 5.000000000000000000e-01
7.373685286583270271e-01 5.000000000000000000e-01
7.390160589761880505e-01 5.000000000000000000e-01
7.405077474397440129e-01 5.000000000000000000e-01
7.418583353155370208e-01 5.000000000000000000e-01
7.430811694761579878e-01 5.000000000000000000e-01
7.441883342976259863e-01 5.000000000000000000e-01
7.451907710804489549e-01 5.000000000000000000e-01
7.460983861744899803e-01 5.000000000000000000e-01
7.469201488761849639e-01 5.000000000000000000e-01
7.476641800655410286e-01 5.000000000000000000e-01
7.483378324588569885e-01 5.000000000000000000e-01
7.489477632702430387e-01 5.000000000000000000e-01
7.495000000000000551e-01 5.000000000000000000e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.504999999999999449e-01 5.000000000000000000e-01
7.510522367297569613e-01 5.000000000000000000e-01
7.516621675411430115e-01 5.000000000000000000e-01
7.523358199344589714e-01 5.000000000000000000e-01
7.530798511238150361e-01 5.000000000000000000e-01
7.539016138255100197e-01 5.000000000000000000e-01
7.548092289195510451e-01 5.000000000000000000e-01
7.558116657023740137e-01 5.000000000000000000e-01
7.569188305238420122e-01 5.000000000000000000e-01
7.581416646844629792e-01 5.000000000000000000e-01
7.594922525602559871e-01 5.000000000000000000e-01
7.609839410238119495e-01 5.000000000000000000e-01
7.626314713416729729e-01 5.000000000000000000e-01
7.644511248514960222e-01 5.000000000000000000e-01
7.664608838586089989e-01 5.000000000000000000e-01
7.686806093419840114e-01 5.000000000000000000e-01
7.711322372257809477e-01 5.000000000000000000e-01
7.738399951560399614e-01 5.000000000000000000e-01
7.768306419248020012e-01 5.000000000000000000e-01
7.801337319076809829e-01 5.000000000000000000e-01
7.837819071281599825e-01 5.000000000000000000e-01
7.878112198348380391e-01 5.000000000000000000e-01
7.922614887794480198e-01 5.000000000000000000e-01
7.971766927164719574e-01 5.000000000000000000e-01
8.026054050130150275e-01 5.000000000000000000e-01
8.086012736638880094e-01 5.000000000000000000e-01
8.152235514555129514e-01 5.000000000000000000e-01
8.225376815178939705e-01 5.000000000000000000e-01
8.306159440512319581e-01 5.000000000000000000e-01
8.395381706182950543e-01 5.000000000000000000e-01
8.493925330613909530e-01 5.000000000000000000e-01
8.602764148402269884e-01 5.000000000000000000e-01
8.722973734014449754e-01 5.000000000000000000e-01
8.855742030902350459e-01 5.000000000000000000e-01
9.002381091079979525e-01 5.000000000000000000e-01
9.164340041174320328e-01 5.000000000000000000e-01
9.343219403084369601e-01 5.000000000000000000e-01
9.540786910768910278e-01 5.000000000000000000e-01
9.758994979468910147e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> data/haga-grad-min-equal/data-1.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.002999999999999892e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 9.952999999999999625e-01
2.540000000000000036e-01 1.004999999999999893e+00
2.550000000000000044e-01 9.959000000000000075e-01
2.560000000000000053e-01 1.004000000000000004e+00
2.570000000000000062e-01 9.942999999999999616e-01
2.580000000000000071e-01 1.004999999999999893e+00
2.590000000000000080e-01 9.985000000000000542e-01
2.600000000000000089e-01 9.979000000000000092e-01
2.610000000000000098e-01 1.004999999999999893e+00
2.620000000000000107e-01 9.990999999999999881e-01
2.630000000000000115e-01 9.969000000000000083e-01
2.640000000000000124e-01 1.002000000000000002e+00
2.650000000000000133e-01 1.002000000000000002e+00
2.660000000000000142e-01 9.981999999999999762e-01
2.670000000000000151e-01 9.979999999999999982e-01
2.680000000000000160e-01 1.000999999999999890e+00
2.690000000000000169e-01 1.002000000000000002e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 9.981999999999999762e-01
2.720000000000000195e-01 9.989999999999999991e-01
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000999999999999890e+00
2.750000000000000222e-01 1.000999999999999890e+00
2.760000000000000231e-01 9.999000000000000110e-01
2.770000000000000240e-01 9.993999999999999551e-01
2.780000000000000249e-01 9.996000000000000441e-01
2.790000000000000258e-01 9.997000000000000330e-01
2.800000000000000266e-01 9.999000000000000110e-01
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000999999999999890e+00
2.839999999999999747e-01 1.000999999999999890e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 9.995000000000000551e-01
2.869999999999999774e-01 9.989999999999999991e-01
2.879999999999999782e-01 9.986000000000000432e-01
2.889999999999999791e-01 9.995000000000000551e-01
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000999999999999890e+00
2.919999999999999818e-01 1.002000000000000002e+00
2.929999999999999827e-01 1.000999999999999890e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 9.993999999999999551e-01
2.959999999999999853e-01 9.983999999999999542e-01
2.969999999999999862e-01 9.973999999999999533e-01
2.979999999999999871e-01 9.980999999999999872e-01
2.989999999999999880e-01 9.992999999999999661e-01
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.002000000000000002e+00
3.019999999999999907e-01 1.002999999999999892e+00
3.029999999999999916e-01 1.002999999999999892e+00
3.039999999999999925e-01 1.002000000000000002e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 9.991999999999999771e-01
3.069999999999999951e-01 9.979999999999999982e-01
3.079999999999999960e-01 9.968000000000000194e-01
3.089999999999999969e-01 9.965000000000000524e-01
3.099999999999999978e-01 9.978000000000000203e-01
3.109999999999999987e-01 9.990999999999999881e-01
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.002000000000000002e+00
3.140000000000000013e-01 1.002999999999999892e+00
3.150000000000000022e-01 1.004000000000000004e+00
3.160000000000000031e-01 1.002999999999999892e+00
3.170000000000000040e-01 1.002000000000000002e+00
3.180000000000000049e-01 1.000999999999999890e+00
3.190000000000000058e-01 9.996000000000000441e-01
3.200000000000000067e-01 9.982999999999999652e-01
3.210000000000000075e-01 9.969999999999999973e-01
3.220000000000000084e-01 9.957000000000000295e-01
3.230000000000000093e-01 9.956000000000000405e-01
3.240000000000000102e-01 9.969000000000000083e-01
3.250000000000000111e-01 9.981999999999999762e-01
3.260000000000000120e-01 9.995000000000000551e-01
3.270000000000000129e-01 1.000999999999999890e+00
3.280000000000000138e-01 1.002000000000000002e+00
3.290000000000000147e-01 1.002999999999999892e+00
3.300000000000000155e-01 1.004999999999999893e+00
3.310000000000000164e-01 1.004999999999999893e+00
3.320000000000000173e-01 1.004000000000000004e+00
3.330000000000000182e-01 1.002000000000000002e+00
3.340000000000000191e-01 1.000999999999999890e+00
3.350000000000000200e-01 9.999000000000000110e-01
3.360000000000000209e-01 9.986000000000000432e-01
3.370000000000000218e-01 9.972999999999999643e-01
3.380000000000000226e-01 9.960999999999999854e-01
3.390000000000000235e-01 9.948000000000000176e-01
3.400000000000000244e-01 9.947000000000000286e-01
3.410000000000000253e-01 9.959000000000000075e-01
3.420000000000000262e-01 9.970999999999999863e-01
3.430000000000000271e-01 9.983999999999999542e-01
3.439999999999999725e-01 9.996000000000000441e-01
3.449999999999999734e-01 1.000999999999999890e+00
3.459999999999999742e-01 1.002000000000000002e+00
3.469999999999999751e-01 1.002999999999999892e+00
3.479999999999999760e-01 1.004999999999999893e+00
3.489999999999999769e-01 1.006000000000000005e+00
3.499999999999999778e-01 1.006000000000000005e+00
3.509999999999999787e-01 1.004000000000000004e+00
3.519999999999999796e-01 1.002999999999999892e+00
3.529999999999999805e-01 1.002000000000000002e+00
3.539999999999999813e-01 1.000999999999999890e+00
3.549999999999999822e-01 9.996000000000000441e-01
3.559999999999999831e-01 9.983999999999999542e-01
3.569999999999999840e-01 9.971999999999999753e-01
3.579999999999999849e-01 9.959999999999999964e-01
3.589999999999999858e-01 9.949000000000000066e-01
3.599999999999999867e-01 9.937000000000000277e-01
3.609999999999999876e-01 9.941999999999999726e-01
3.619999999999999885e-01 9.952999999999999625e-01
3.629999999999999893e-01 9.963999999999999524e-01
3.639999999999999902e-01 9.976000000000000423e-01
3.649999999999999911e-01 9.987000000000000322e-01
3.659999999999999920e-01 9.998000000000000220e-01
3.669999999999999929e-01 1.000999999999999890e+00
3.679999999999999938e-01 1.002000000000000002e+00
3.689999999999999947e-01 1.002999999999999892e+00
3.699999999999999956e-01 1.004000000000000004e+00
3.709999999999999964e-01 1.006000000000000005e+00
3.719999999999999973e-01 1.006999999999999895e+00
3.729999999999999982e-01 1.006000000000000005e+00
3.739999999999999991e-01 1.004999999999999893e+00
3.750000000000000000e-01 1.004000000000000004e+00
3.760000000000000009e-01 1.002999999999999892e+00
3.770000000000000018e-01 1.002000000000000002e+00
3.780000000000000027e-01 1.000999999999999890e+00
3.790000000000000036e-01 9.998000000000000220e-01
3.800000000000000044e-01 9.987000000000000322e-01
3.810000000000000053e-01 9.976000000000000423e-01
3.820000000000000062e-01 9.965000000000000524e-01
3.830000000000000071e-01 9.955000000000000515e-01
3.840000000000000080e-01 9.943999999999999506e-01
3.850000000000000089e-01 9.932999999999999607e-01
3.860000000000000098e-01 9.930999999999999828e-01
3.870000000000000107e-01 9.940999999999999837e-01
3.880000000000000115e-01 9.950999999999999845e-01
3.890000000000000124e-01 9.961999999999999744e-01
3.900000000000000133e-01 9.971999999999999753e-01
3.910000000000000142e-01 9.981999999999999762e-01
3.920000000000000151e-01 9.991999999999999771e-01
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000999999999999890e+00
3.950000000000000178e-01 1.002000000000000002e+00
3.960000000000000187e-01 1.002999999999999892e+00
3.970000000000000195e-01 1.004000000000000004e+00
3.980000000000000204e-01 1.004999999999999893e+00
3.990000000000000213e-01 1.006000000000000005e+00
4.000000000000000222e-01 1.006999999999999895e+00
4.010000000000000231e-01 1.006999999999999895e+00
4.020000000000000240e-01 1.006000000000000005e+00
4.030000000000000249e-01 1.004999999999999893e+00
4.040000000000000258e-01 1.004000000000000004e+00
4.050000000000000266e-01 1.002999999999999892e+00
4.060000000000000275e-01 1.002000000000000002e+00
4.069999999999999729e-01 1.000999999999999890e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 9.991999999999999771e-01
4.099999999999999756e-01 9.982999999999999652e-01
4.109999999999999765e-01 9.972999999999999643e-01
4.119999999999999774e-01 9.963999999999999524e-01
4.129999999999999782e-01 9.953999999999999515e-01
4.139999999999999791e-01 9.945000000000000506e-01
4.149999999999999800e-01 9.935000000000000497e-01
4.159999999999999809e-01 9.925000000000000488e-01
4.169999999999999818e-01 9.926000000000000378e-01
4.179999999999999827e-01 9.935000000000000497e-01
4.189999999999999836e-01 9.943999999999999506e-01
4.199999999999999845e-01 9.952999999999999625e-01
4.209999999999999853e-01 9.961999999999999744e-01
4.219999999999999862e-01 9.970999999999999863e-01
4.229999999999999871e-01 9.979999999999999982e-01
4.239999999999999880e-01 9.989000000000000101e-01
4.249999999999999889e-01 9.998000000000000220e-01
4.259999999999999898e-01 1.000999999999999890e+00
4.269999999999999907e-01 1.002000000000000002e+00
4.279999999999999916e-01 1.002000000000000002e+00
4.289999999999999925e-01 1.002999999999999892e+00
4.299999999999999933e-01 1.004000000000000004e+00
4.309999999999999942e-01 1.004999999999999893e+00
4.319999999999999951e-01 1.006000000000000005e+00
4.329999999999999960e-01 1.006999999999999895e+00
4.339999999999999969e-01 1.008000000000000007e+00
4.349999999999999978e-01 1.008000000000000007e+00
4.359999999999999987e-01 1.006999999999999895e+00
4.369999999999999996e-01 1.006000000000000005e+00
4.380000000000000004e-01 1.004999999999999893e+00
4.390000000000000013e-01 1.004000000000000004e+00
4.400000000000000022e-01 1.002999999999999892e+00
4.410000000000000031e-01 1.002999999999999892e+00
4.420000000000000040e-01 1.002000000000000002e+00
4.430000000000000049e-01 1.000999999999999890e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 9.991999999999999771e-01
4.460000000000000075e-01 9.983999999999999542e-01
4.470000000000000084e-01 9.976000000000000423e-01
4.480000000000000093e-01 9.967000000000000304e-01
4.490000000000000102e-01 9.959000000000000075e-01
4.500000000000000111e-01 9.950999999999999845e-01
4.510000000000000120e-01 9.941999999999999726e-01
4.520000000000000129e-01 9.933999999999999497e-01
4.530000000000000138e-01 9.926000000000000378e-01
4.540000000000000147e-01 9.917000000000000259e-01
4.550000000000000155e-01 9.923999999999999488e-01
4.560000000000000164e-01 9.930999999999999828e-01
4.570000000000000173e-01 9.939000000000000057e-01
4.580000000000000182e-01 9.947000000000000286e-01
4.590000000000000191e-01 9.955000000000000515e-01
4.600000000000000200e-01 9.961999999999999744e-01
4.610000000000000209e-01 9.969999999999999973e-01
4.620000000000000218e-01 9.978000000000000203e-01
4.630000000000000226e-01 9.986000000000000432e-01
4.640000000000000235e-01 9.992999999999999661e-01
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000999999999999890e+00
4.670000000000000262e-01 1.002000000000000002e+00
4.680000000000000271e-01 1.002000000000000002e+00
4.689999999999999725e-01 1.002999999999999892e+00
4.699999999999999734e-01 1.004000000000000004e+00
4.709999999999999742e-01 1.004999999999999893e+00
4.719999999999999751e-01 1.006000000000000005e+00
4.729999999999999760e-01 1.006000000000000005e+00
4.739999999999999769e-01 1.006999999999999895e+00
4.749999999999999778e-01 1.008000000000000007e+00
4.759999999999999787e-01 1.008000000000000007e+00
4.769999999999999796e-01 1.008000000000000007e+00
4.779999999999999805e-01 1.006999999999999895e+00
4.789999999999999813e-01 1.006000000000000005e+00
4.799999999999999822e-01 1.006000000000000005e+00
4.809999999999999831e-01 1.004999999999999893e+00
4.819999999999999840e-01 1.004000000000000004e+00
4.829999999999999849e-01 1.002999999999999892e+00
4.839999999999999858e-01 1.002999999999999892e+00
4.849999999999999867e-01 1.002000000000000002e+00
4.859999999999999876e-01 1.000999999999999890e+00
4.869999999999999885e-01 1.000999999999999890e+00
4.879999999999999893e-01 9.999000000000000110e-01
4.889999999999999902e-01 9.991999999999999771e-01
4.899999999999999911e-01 9.983999999999999542e-01
4.909999999999999920e-01 9.977000000000000313e-01
4.919999999999999929e-01 9.969999999999999973e-01
4.929999999999999938e-01 9.962999999999999634e-01
4.939999999999999947e-01 9.956000000000000405e-01
4.949999999999999956e-01 9.949000000000000066e-01
4.959999999999999964e-01 9.940999999999999837e-01
4.969999999999999973e-01 9.933999999999999497e-01
4.979999999999999982e-01 9.927000000000000268e-01
4.989999999999999991e-01 9.919999999999999929e-01
5.000000000000000000e-01 9.912999999999999590e-01
5.010000000000000009e-01 9.919999999999999929e-01
5.020000000000000018e-01 9.927000000000000268e-01
5.030000000000000027e-01 9.935000000000000497e-01
5.040000000000000036e-01 9.941999999999999726e-01
5.050000000000000044e-01 9.949000000000000066e-01
5.060000000000000053e-01 9.957000000000000295e-01
5.070000000000000062e-01 9.963999999999999524e-01
5.080000000000000071e-01 9.970999999999999863e-01
5.090000000000000080e-01 9.979000000000000092e-01
5.100000000000000089e-01 9.986000000000000432e-01
5.110000000000000098e-01 9.992999999999999661e-01
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000999999999999890e+00
5.140000000000000124e-01 1.002000000000000002e+00
5.150000000000000133e-01 1.002000000000000002e+00
5.160000000000000142e-01 1.002999999999999892e+00
5.170000000000000151e-01 1.004000000000000004e+00
5.180000000000000160e-01 1.004000000000000004e+00
5.190000000000000169e-01 1.004999999999999893e+00
5.200000000000000178e-01 1.006000000000000005e+00
5.210000000000000187e-01 1.006999999999999895e+00
5.220000000000000195e-01 1.006999999999999895e+00
5.230000000000000204e-01 1.008000000000000007e+00
5.240000000000000213e-01 1.008999999999999897e+00
5.250000000000000222e-01 1.008000000000000007e+00
5.260000000000000231e-01 1.006999999999999895e+00
5.270000000000000240e-01 1.006999999999999895e+00
5.280000000000000249e-01 1.006000000000000005e+00
5.290000000000000258e-01 1.004999999999999893e+00
5.300000000000000266e-01 1.004000000000000004e+00
5.310000000000000275e-01 1.002999999999999892e+00
5.320000000000000284e-01 1.002000000000000002e+00
5.330000000000000293e-01 1.002000000000000002e+00
5.340000000000000302e-01 1.000999999999999890e+00
5.350000000000000311e-01 9.999000000000000110e-01
5.360000000000000320e-01 9.990999999999999881e-01
5.370000000000000329e-01 9.982999999999999652e-01
5.380000000000000338e-01 9.973999999999999533e-01
5.390000000000000346e-01 9.966000000000000414e-01
5.400000000000000355e-01 9.958000000000000185e-01
5.410000000000000364e-01 9.949000000000000066e-01
5.420000000000000373e-01 9.940999999999999837e-01
5.430000000000000382e-01 9.932999999999999607e-01
5.440000000000000391e-01 9.925000000000000488e-01
5.450000000000000400e-01 9.916000000000000369e-01
5.460000000000000409e-01 9.909000000000000030e-01
5.470000000000000417e-01 9.919000000000000039e-01
5.480000000000000426e-01 9.928000000000000158e-01
5.490000000000000435e-01 9.938000000000000167e-01
5.500000000000000444e-01 9.947000000000000286e-01
5.510000000000000453e-01 9.956000000000000405e-01
5.520000000000000462e-01 9.966000000000000414e-01
5.530000000000000471e-01 9.975000000000000533e-01
5.540000000000000480e-01 9.983999999999999542e-01
5.550000000000000488e-01 9.993999999999999551e-01
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000999999999999890e+00
5.580000000000000515e-01 1.002000000000000002e+00
5.590000000000000524e-01 1.002999999999999892e+00
5.600000000000000533e-01 1.004000000000000004e+00
5.610000000000000542e-01 1.004999999999999893e+00
5.620000000000000551e-01 1.006000000000000005e+00
5.629999999999999449e-01 1.006999999999999895e+00
5.639999999999999458e-01 1.008000000000000007e+00
5.649999999999999467e-01 1.008999999999999897e+00
5.659999999999999476e-01 1.008999999999999897e+00
5.669999999999999485e-01 1.008000000000000007e+00
5.679999999999999494e-01 1.006999999999999895e+00
5.689999999999999503e-01 1.006000000000000005e+00
5.699999999999999512e-01 1.004999999999999893e+00
5.709999999999999520e-01 1.004000000000000004e+00
5.719999999999999529e-01 1.002999999999999892e+00
5.729999999999999538e-01 1.002000000000000002e+00
5.739999999999999547e-01 1.000999999999999890e+00
5.749999999999999556e-01 9.995000000000000551e-01
5.759999999999999565e-01 9.983999999999999542e-01
5.769999999999999574e-01 9.972999999999999643e-01
5.779999999999999583e-01 9.962999999999999634e-01
5.789999999999999591e-01 9.951999999999999735e-01
5.799999999999999600e-01 9.941999999999999726e-01
5.809999999999999609e-01 9.930999999999999828e-01
5.819999999999999618e-01 9.919999999999999929e-01
5.829999999999999627e-01 9.909999999999999920e-01
5.839999999999999636e-01 9.909000000000000030e-01
5.849999999999999645e-01 9.920999999999999819e-01
5.859999999999999654e-01 9.932999999999999607e-01
5.869999999999999662e-01 9.945000000000000506e-01
5.879999999999999671e-01 9.957000000000000295e-01
5.889999999999999680e-01 9.969000000000000083e-01
5.899999999999999689e-01 9.980999999999999872e-01
5.909999999999999698e-01 9.992999999999999661e-01
5.919999999999999707e-01 1.000999999999999890e+00
5.929999999999999716e-01 1.002000000000000002e+00
5.939999999999999725e-01 1.002999999999999892e+00
5.949999999999999734e-01 1.004000000000000004e+00
5.959999999999999742e-01 1.004999999999999893e+00
5.969999999999999751e-01 1.006999999999999895e+00
5.979999999999999760e-01 1.008000000000000007e+00
5.989999999999999769e-01 1.008999999999999897e+00
5.999999999999999778e-01 1.010000000000000009e+00
6.009999999999999787e-01 1.008000000000000007e+00
6.019999999999999796e-01 1.006999999999999895e+00
6.029999999999999805e-01 1.004999999999999893e+00
6.039999999999999813e-01 1.004000000000000004e+00
6.049999999999999822e-01 1.002999999999999892e+00
6.059999999999999831e-01 1.000999999999999890e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 9.986000000000000432e-01
6.089999999999999858e-01 9.971999999999999753e-01
6.099999999999999867e-01 9.958000000000000185e-01
6.109999999999999876e-01 9.945000000000000506e-01
6.119999999999999885e-01 9.930999999999999828e-01
6.129999999999999893e-01 9.917000000000000259e-01
6.139999999999999902e-01 9.902999999999999581e-01
6.149999999999999911e-01 9.907000000000000250e-01
6.159999999999999920e-01 9.921999999999999709e-01
6.169999999999999929e-01 9.938000000000000167e-01
6.179999999999999938e-01 9.953999999999999515e-01
6.189999999999999947e-01 9.969000000000000083e-01
6.199999999999999956e-01 9.985000000000000542e-01
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.002000000000000002e+00
6.229999999999999982e-01 1.002999999999999892e+00
6.239999999999999991e-01 1.004999999999999893e+00
6.250000000000000000e-01 1.006000000000000005e+00
6.260000000000000009e-01 1.008000000000000007e+00
6.270000000000000018e-01 1.010000000000000009e+00
6.280000000000000027e-01 1.010000000000000009e+00
6.290000000000000036e-01 1.008000000000000007e+00
6.300000000000000044e-01 1.006000000000000005e+00
6.310000000000000053e-01 1.004999999999999893e+00
6.320000000000000062e-01 1.002999999999999892e+00
6.330000000000000071e-01 1.000999999999999890e+00
6.340000000000000080e-01 9.992999999999999661e-01
6.350000000000000089e-01 9.975000000000000533e-01
6.360000000000000098e-01 9.957000000000000295e-01
6.370000000000000107e-01 9.939000000000000057e-01
6.380000000000000115e-01 9.920999999999999819e-01
6.390000000000000124e-01 9.902999999999999581e-01
6.400000000000000133e-01 9.896000000000000352e-01
6.410000000000000142e-01 9.916000000000000369e-01
6.420000000000000151e-01 9.937000000000000277e-01
6.430000000000000160e-01 9.958000000000000185e-01
6.440000000000000169e-01 9.978000000000000203e-01
6.450000000000000178e-01 9.999000000000000110e-01
6.460000000000000187e-01 1.002000000000000002e+00
6.470000000000000195e-01 1.004000000000000004e+00
6.480000000000000204e-01 1.006000000000000005e+00
6.490000000000000213e-01 1.008000000000000007e+00
6.500000000000000222e-01 1.010000000000000009e+00
6.510000000000000231e-01 1.010999999999999899e+00
6.520000000000000240e-01 1.008000000000000007e+00
6.530000000000000249e-01 1.006000000000000005e+00
6.540000000000000258e-01 1.002999999999999892e+00
6.550000000000000266e-01 1.000999999999999890e+00
6.560000000000000275e-01 9.986000000000000432e-01
6.570000000000000284e-01 9.961999999999999744e-01
6.580000000000000293e-01 9.939000000000000057e-01
6.590000000000000302e-01 9.915000000000000480e-01
6.600000000000000311e-01 9.890999999999999792e-01
6.610000000000000320e-01 9.895000000000000462e-01
6.620000000000000329e-01 9.921999999999999709e-01
6.630000000000000338e-01 9.949999999999999956e-01
6.640000000000000346e-01 9.977000000000000313e-01
6.650000000000000355e-01 1.000999999999999890e+00
6.660000000000000364e-01 1.002999999999999892e+00
6.670000000000000373e-01 1.006000000000000005e+00
6.680000000000000382e-01 1.008999999999999897e+00
6.690000000000000391e-01 1.012000000000000011e+00
6.700000000000000400e-01 1.010999999999999899e+00
6.710000000000000409e-01 1.006999999999999895e+00
6.720000000000000417e-01 1.004000000000000004e+00
6.730000000000000426e-01 1.000999999999999890e+00
6.740000000000000435e-01 9.978000000000000203e-01
6.750000000000000444e-01 9.946000000000000396e-01
6.760000000000000453e-01 9.913999999999999480e-01
6.770000000000000462e-01 9.881999999999999673e-01
6.780000000000000471e-01 9.887000000000000233e-01
6.790000000000000480e-01 9.925000000000000488e-01
6.800000000000000488e-01 9.961999999999999744e-01
6.810000000000000497e-01 9.999000000000000110e-01
6.820000000000000506e-01 1.004000000000000004e+00
6.830000000000000515e-01 1.006999999999999895e+00
6.840000000000000524e-01 1.010999999999999899e+00
6.850000000000000533e-01 1.012999999999999901e+00
6.860000000000000542e-01 1.008999999999999897e+00
6.870000000000000551e-01 1.004000000000000004e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 9.956000000000000405e-01
6.899999999999999467e-01 9.911999999999999700e-01
6.909999999999999476e-01 9.868999999999999995e-01
6.919999999999999485e-01 9.881999999999999673e-01
6.929999999999999494e-01 9.932999999999999607e-01
6.939999999999999503e-01 9.985000000000000542e-01
6.949999999999999512e-01 1.004000000000000004e+00
6.959999999999999520e-01 1.008999999999999897e+00
6.969999999999999529e-01 1.014000000000000012e+00
6.979999999999999538e-01 1.012000000000000011e+00
6.989999999999999547e-01 1.006000000000000005e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 9.939999999999999947e-01
7.019999999999999574e-01 9.879999999999999893e-01
7.029999999999999583e-01 9.842999999999999527e-01
7.039999999999999591e-01 9.915000000000000480e-01
7.049999999999999600e-01 9.986000000000000432e-01
7.059999999999999609e-01 1.006000000000000005e+00
7.069999999999999618e-01 1.012999999999999901e+00
7.079999999999999627e-01 1.016000000000000014e+00
7.089999999999999636e-01 1.006999999999999895e+00
7.099999999999999645e-01 9.989000000000000101e-01
7.109999999999999654e-01 9.903999999999999471e-01
7.119999999999999662e-01 9.818000000000000060e-01
7.129999999999999671e-01 9.885000000000000453e-01
7.139999999999999680e-01 9.988000000000000211e-01
7.149999999999999689e-01 1.008999999999999897e+00
7.159999999999999698e-01 1.018999999999999906e+00
7.169999999999999707e-01 1.012000000000000011e+00
7.179999999999999716e-01 9.995000000000000551e-01
7.189999999999999725e-01 9.871999999999999664e-01
7.199999999999999734e-01 9.785000000000000364e-01
7.209999999999999742e-01 9.933999999999999497e-01
7.219999999999999751e-01 1.008000000000000007e+00
7.229999999999999760e-01 1.022999999999999909e+00
7.239999999999999769e-01 1.010999999999999899e+00
7.249999999999999778e-01 9.925000000000000488e-01
7.259999999999999787e-01 9.743000000000000549e-01
7.269999999999999796e-01 9.901999999999999691e-01
7.279999999999999805e-01 1.012000000000000011e+00
7.289999999999999813e-01 1.028000000000000025e+00
7.299999999999999822e-01 1.000999999999999890e+00
7.309999999999999831e-01 9.730999999999999650e-01
7.319999999999999840e-01 9.876000000000000334e-01
7.329999999999999849e-01 1.022000000000000020e+00
7.339999999999999858e-01 1.020999999999999908e+00
7.349999999999999867e-01 9.777000000000000135e-01
7.359999999999999876e-01 9.786000000000000254e-01
7.369999999999999885e-01 1.032999999999999918e+00
7.379999999999999893e-01 1.008999999999999897e+00
7.389999999999999902e-01 9.403000000000000247e-01
7.399999999999999911e-01 1.026000000000000023e+00
7.409999999999999920e-01 1.014999999999999902e+00
7.419999999999999929e-01 9.375000000000000000e-01
7.429999999999999938e-01 1.088000000000000078e+00
7.439999999999999947e-01 9.171000000000000263e-01
7.449999999999999956e-01 1.096000000000000085e+00
7.459999999999999964e-01 8.539999999999999813e-01
7.469999999999999973e-01 1.171999999999999931e+00
7.479999999999999982e-01 1.042000000000000037e+00
7.489999999999999991e-01 6.122999999999999554e-01
7.500000000000000000e-01 7.054000000000000548e-02
7.510000000000000009e-01 7.054000000000000548e-02
7.520000000000000018e-01 7.052999999999999547e-02
7.530000000000000027e-01 7.052999999999999547e-02
7.540000000000000036e-01 7.051999999999999935e-02
7.550000000000000044e-01 7.049999999999999323e-02
7.560000000000000053e-01 7.048999999999999710e-02
7.570000000000000062e-01 7.047000000000000486e-02
7.580000000000000071e-01 7.044999999999999873e-02
7.590000000000000080e-01 7.043000000000000649e-02
7.600000000000000089e-01 7.040000000000000424e-02
7.610000000000000098e-01 7.037000000000000199e-02
7.620000000000000107e-01 7.033999999999999975e-02
7.630000000000000115e-01 7.030999999999999750e-02
7.640000000000000124e-01 7.026999999999999913e-02
7.650000000000000133e-01 7.023000000000000076e-02
7.660000000000000142e-01 7.019000000000000239e-02
7.670000000000000151e-01 7.015000000000000402e-02
7.680000000000000160e-01 7.009999999999999565e-02
7.690000000000000169e-01 7.005000000000000115e-02
7.700000000000000178e-01 7.000000000000000666e-02
7.710000000000000187e-01 6.994999999999999829e-02
7.720000000000000195e-01 6.988999999999999380e-02
7.730000000000000204e-01 6.983000000000000318e-02
7.740000000000000213e-01 6.976999999999999869e-02
7.750000000000000222e-01 6.969999999999999807e-02
7.760000000000000231e-01 6.962999999999999745e-02
7.770000000000000240e-01 6.955999999999999683e-02
7.780000000000000249e-01 6.948999999999999622e-02
7.790000000000000258e-01 6.940999999999999948e-02
7.800000000000000266e-01 6.933000000000000274e-02
7.810000000000000275e-01 6.925000000000000600e-02
7.820000000000000284e-01 6.916999999999999538e-02
7.830000000000000293e-01 6.908000000000000251e-02
7.840000000000000302e-01 6.898999999999999577e-02
7.850000000000000311e-01 6.890000000000000291e-02
7.860000000000000320e-01 6.880000000000000004e-02
7.870000000000000329e-01 6.870999999999999330e-02
7.880000000000000338e-01 6.861000000000000432e-02
7.890000000000000346e-01 6.851000000000000145e-02
7.900000000000000355e-01 6.840000000000000246e-02
7.910000000000000364e-01 6.829000000000000348e-02
7.920000000000000373e-01 6.819000000000000061e-02
7.930000000000000382e-01 6.807000000000000550e-02
7.940000000000000391e-01 6.794999999999999651e-02
7.950000000000000400e-01 6.783999999999999753e-02
7.960000000000000409e-01 6.772000000000000242e-02
7.970000000000000417e-01 6.759999999999999343e-02
7.980000000000000426e-01 6.747000000000000219e-02
7.990000000000000435e-01 6.733999999999999708e-02
8.000000000000000444e-01 6.721000000000000585e-02
8.010000000000000453e-01 6.707000000000000461e-02
8.020000000000000462e-01 6.693999999999999950e-02
8.030000000000000471e-01 6.680999999999999439e-02
8.040000000000000480e-01 6.665999999999999703e-02
8.050000000000000488e-01 6.650999999999999968e-02
8.060000000000000497e-01 6.636999999999999844e-02
8.070000000000000506e-01 6.622000000000000108e-02
8.080000000000000515e-01 6.607000000000000373e-02
8.090000000000000524e-01 6.592000000000000637e-02
8.100000000000000533e-01 6.575999999999999901e-02
8.110000000000000542e-01 6.560000000000000553e-02
8.120000000000000551e-01 6.543000000000000205e-02
8.129999999999999449e-01 6.526999999999999469e-02
8.139999999999999458e-01 6.511000000000000121e-02
8.149999999999999467e-01 6.494999999999999385e-02
8.159999999999999476e-01 6.476999999999999424e-02
8.169999999999999485e-01 6.458999999999999464e-02
8.179999999999999494e-01 6.440999999999999504e-02
8.189999999999999503e-01 6.422999999999999543e-02
8.199999999999999512e-01 6.404999999999999583e-02
8.209999999999999520e-01 6.386999999999999622e-02
8.219999999999999529e-01 6.368999999999999662e-02
8.229999999999999538e-01 6.350999999999999701e-02
8.239999999999999547e-01 6.331000000000000516e-02
8.249999999999999556e-01 6.310999999999999943e-02
8.259999999999999565e-01 6.290999999999999370e-02
8.269999999999999574e-01 6.271000000000000185e-02
8.279999999999999583e-01 6.250999999999999612e-02
8.289999999999999591e-01 6.230999999999999733e-02
8.299999999999999600e-01 6.210999999999999854e-02
8.309999999999999609e-01 6.190999999999999975e-02
8.319999999999999618e-01 6.169000000000000178e-02
8.329999999999999627e-01 6.146999999999999686e-02
8.339999999999999636e-01 6.124999999999999889e-02
8.349999999999999645e-01 6.103000000000000091e-02
8.359999999999999654e-01 6.081000000000000294e-02
8.369999999999999662e-01 6.058999999999999803e-02
8.379999999999999671e-01 6.037000000000000005e-02
8.389999999999999680e-01 6.015000000000000208e-02
8.399999999999999689e-01 5.992000000000000104e-02
8.409999999999999698e-01 5.967999999999999694e-02
8.419999999999999707e-01 5.943999999999999978e-02
8.429999999999999716e-01 5.920000000000000262e-02
8.439999999999999725e-01 5.895999999999999852e-02
8.449999999999999734e-01 5.872000000000000136e-02
8.459999999999999742e-01 5.847999999999999726e-02
8.469999999999999751e-01 5.822999999999999704e-02
8.479999999999999760e-01 5.798999999999999988e-02
8.489999999999999769e-01 5.775000000000000272e-02
8.499999999999999778e-01 5.750000000000000250e-02
8.509999999999999787e-01 5.723000000000000309e-02
8.519999999999999796e-01 5.695999999999999674e-02
8.529999999999999805e-01 5.670000000000000040e-02
8.539999999999999813e-01 5.643000000000000099e-02
8.549999999999999822e-01 5.616999999999999771e-02
8.559999999999999831e-01 5.589999999999999830e-02
8.569999999999999840e-01 5.564000000000000196e-02
8.579999999999999849e-01 5.537000000000000255e-02
8.589999999999999858e-01 5.510999999999999927e-02
8.599999999999999867e-01 5.483999999999999986e-02
8.609999999999999876e-01 5.455999999999999739e-02
8.619999999999999885e-01 5.426999999999999880e-02
8.629999999999999893e-01 5.398000000000000020e-02
8.639999999999999902e-01 5.369000000000000161e-02
8.649999999999999911e-01 5.340000000000000302e-02
8.659999999999999920e-01 5.310999999999999749e-02
8.669999999999999929e-01 5.281999999999999890e-02
8.679999999999999938e-01 5.253000000000000030e-02
8.689999999999999947e-01 5.224000000000000171e-02
8.699999999999999956e-01 5.195000000000000312e-02
8.709999999999999964e-01 5.165999999999999759e-02
8.719999999999999973e-01 5.136999999999999900e-02
8.729999999999999982e-01 5.106000000000000122e-02
8.739999999999999991e-01 5.074000000000000038e-02
8.750000000000000000e-01 5.041999999999999954e-02
8.760000000000000009e-01 5.011000000000000176e-02
8.770000000000000018e-01 4.979000000000000092e-02
8.780000000000000027e-01 4.947000000000000008e-02
8.790000000000000036e-01 4.916000000000000231e-02
8.800000000000000044e-01 4.884000000000000147e-02
8.810000000000000053e-01 4.852000000000000063e-02
8.820000000000000062e-01 4.821000000000000285e-02
8.830000000000000071e-01 4.789000000000000201e-02
8.840000000000000080e-01 4.757000000000000117e-02
8.850000000000000089e-01 4.726000000000000340e-02
8.860000000000000098e-01 4.692999999999999949e-02
8.870000000000000107e-01 4.658000000000000335e-02
8.880000000000000115e-01 4.624000000000000332e-02
8.890000000000000124e-01 4.590000000000000330e-02
8.900000000000000133e-01 4.555000000000000021e-02
8.910000000000000142e-01 4.521000000000000019e-02
8.920000000000000151e-01 4.487000000000000016e-02
8.930000000000000160e-01 4.451999999999999708e-02
8.940000000000000169e-01 4.417999999999999705e-02
8.950000000000000178e-01 4.383000000000000090e-02
8.960000000000000187e-01 4.349000000000000088e-02
8.970000000000000195e-01 4.315000000000000085e-02
8.980000000000000204e-01 4.279999999999999777e-02
8.990000000000000213e-01 4.245999999999999774e-02
9.000000000000000222e-01 4.211000000000000160e-02
9.010000000000000231e-01 4.175000000000000239e-02
9.020000000000000240e-01 4.138000000000000012e-02
9.030000000000000249e-01 4.100999999999999784e-02
9.040000000000000258e-01 4.062999999999999945e-02
9.050000000000000266e-01 4.025999999999999718e-02
9.060000000000000275e-01 3.989000000000000185e-02
9.070000000000000284e-01 3.951999999999999957e-02
9.080000000000000293e-01 3.914999999999999730e-02
9.090000000000000302e-01 3.878000000000000197e-02
9.100000000000000311e-01 3.840999999999999970e-02
9.110000000000000320e-01 3.803999999999999743e-02
9.120000000000000329e-01 3.765999999999999903e-02
9.130000000000000338e-01 3.728999999999999676e-02
9.140000000000000346e-01 3.692000000000000143e-02
9.150000000000000355e-01 3.654999999999999916e-02
9.160000000000000364e-01 3.617999999999999688e-02
9.170000000000000373e-01 3.579000000000000237e-02
9.180000000000000382e-01 3.538999999999999785e-02
9.190000000000000391e-01 3.500000000000000333e-02
9.200000000000000400e-01 3.459999999999999881e-02
9.210000000000000409e-01 3.420000000000000123e-02
9.220000000000000417e-01 3.379999999999999671e-02
9.230000000000000426e-01 3.341000000000000220e-02
9.240000000000000435e-01 3.300999999999999768e-02
9.250000000000000444e-01 3.261000000000000010e-02
9.260000000000000453e-01 3.221000000000000252e-02
9.270000000000000462e-01 3.180999999999999800e-02
9.280000000000000471e-01 3.141999999999999654e-02
9.290000000000000480e-01 3.101999999999999896e-02
9.300000000000000488e-01 3.062000000000000138e-02
9.310000000000000497e-01 3.022000000000000033e-02
9.320000000000000506e-01 2.981999999999999929e-02
9.330000000000000515e-01 2.943000000000000130e-02
9.340000000000000524e-01 2.903000000000000025e-02
9.350000000000000533e-01 2.861000000000000001e-02
9.360000000000000542e-01 2.818999999999999978e-02
9.370000000000000551e-01 2.776999999999999955e-02
9.379999999999999449e-01 2.734999999999999931e-02
9.389999999999999458e-01 2.692999999999999908e-02
9.399999999999999467e-01 2.649999999999999925e-02
9.409999999999999476e-01 2.607999999999999902e-02
9.419999999999999485e-01 2.565999999999999878e-02
9.429999999999999494e-01 2.523999999999999855e-02
9.439999999999999503e-01 2.481999999999999831e-02
9.449999999999999512e-01 2.438999999999999849e-02
9.459999999999999520e-01 2.397000000000000172e-02
9.469999999999999529e-01 2.355000000000000149e-02
9.479999999999999538e-01 2.313000000000000125e-02
9.489999999999999547e-01 2.271000000000000102e-02
9.499999999999999556e-01 2.228000000000000119e-02
9.509999999999999565e-01 2.186000000000000096e-02
9.519999999999999574e-01 2.144000000000000072e-02
9.529999999999999583e-01 2.102000000000000049e-02
9.539999999999999591e-01 2.059000000000000066e-02
9.549999999999999600e-01 2.015000000000000124e-02
9.559999999999999609e-01 1.970999999999999835e-02
9.569999999999999618e-01 1.926999999999999894e-02
9.579999999999999627e-01 1.882999999999999952e-02
9.589999999999999636e-01 1.839000000000000010e-02
9.599999999999999645e-01 1.795000000000000068e-02
9.609999999999999654e-01 1.750000000000000167e-02
9.619999999999999662e-01 1.705999999999999878e-02
9.629999999999999671e-01 1.661999999999999936e-02
9.639999999999999680e-01 1.617999999999999994e-02
9.649999999999999689e-01 1.574000000000000052e-02
9.659999999999999698e-01 1.529999999999999936e-02
9.669999999999999707e-01 1.485000000000000035e-02
9.679999999999999716e-01 1.440999999999999920e-02
9.689999999999999725e-01 1.396999999999999978e-02
9.699999999999999734e-01 1.353000000000000036e-02
9.709999999999999742e-01 1.308999999999999921e-02
9.719999999999999751e-01 1.264999999999999979e-02
9.729999999999999760e-01 1.220000000000000077e-02
9.739999999999999769e-01 1.175999999999999962e-02
9.749999999999999778e-01 1.132000000000000020e-02
9.759999999999999787e-01 1.088000000000000078e-02
9.769999999999999796e-01 1.043000000000000003e-02
9.779999999999999805e-01 9.971999999999999961e-03
9.789999999999999813e-01 9.518999999999999684e-03
9.799999999999999822e-01 9.065000000000000141e-03
9.809999999999999831e-01 8.611999999999999864e-03
9.819999999999999840e-01 8.158999999999999586e-03
9.829999999999999849e-01 7.706000000000000176e-03
9.839999999999999858e-01 7.251999999999999766e-03
9.849999999999999867e-01 6.799000000000000356e-03
9.859999999999999876e-01 6.346000000000000078e-03
9.869999999999999885e-01 5.892999999999999801e-03
9.879999999999999893e-01 5.439000000000000258e-03
9.889999999999999902e-01 4.985999999999999981e-03
9.899999999999999911e-01 4.532999999999999703e-03
9.909999999999999920e-01 4.079000000000000160e-03
9.919999999999999929e-01 3.625999999999999883e-03
9.929999999999999938e-01 3.173000000000000039e-03
9.939999999999999947e-01 2.720000000000000195e-03
9.949999999999999956e-01 2.265999999999999785e-03
9.959999999999999964e-01 1.812999999999999941e-03
9.969999999999999973e-01 1.360000000000000098e-03
9.979999999999999982e-01 9.064999999999999707e-04
9.989999999999999991e-01 4.533000000000000137e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-min-equal/data-2.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.002000000000000002e+00
2.520000000000000018e-01 1.014000000000000012e+00
2.530000000000000027e-01 9.946000000000000396e-01
2.540000000000000036e-01 9.909999999999999920e-01
2.550000000000000044e-01 1.014999999999999902e+00
2.560000000000000053e-01 9.846000000000000307e-01
2.570000000000000062e-01 1.006999999999999895e+00
2.580000000000000071e-01 1.012999999999999901e+00
2.590000000000000080e-01 9.697000000000000064e-01
2.600000000000000089e-01 1.030999999999999917e+00
2.610000000000000098e-01 9.997000000000000330e-01
2.620000000000000107e-01 9.643000000000000460e-01
2.630000000000000115e-01 1.024999999999999911e+00
2.640000000000000124e-01 1.030999999999999917e+00
2.650000000000000133e-01 9.676000000000000156e-01
2.660000000000000142e-01 9.691999999999999504e-01
2.670000000000000151e-01 1.030999999999999917e+00
2.680000000000000160e-01 1.038000000000000034e+00
2.690000000000000169e-01 9.810999999999999721e-01
2.700000000000000178e-01 9.540999999999999481e-01
2.710000000000000187e-01 9.880999999999999783e-01
2.720000000000000195e-01 1.040999999999999925e+00
2.730000000000000204e-01 1.042000000000000037e+00
2.740000000000000213e-01 9.928000000000000158e-01
2.750000000000000222e-01 9.536999999999999922e-01
2.760000000000000231e-01 9.587999999999999856e-01
2.770000000000000240e-01 1.006999999999999895e+00
2.780000000000000249e-01 1.046000000000000041e+00
2.790000000000000258e-01 1.046999999999999931e+00
2.800000000000000266e-01 1.010999999999999899e+00
2.810000000000000275e-01 9.638999999999999790e-01
2.819999999999999729e-01 9.474000000000000199e-01
2.829999999999999738e-01 9.624000000000000332e-01
2.839999999999999747e-01 1.008000000000000007e+00
2.849999999999999756e-01 1.044000000000000039e+00
2.859999999999999765e-01 1.054000000000000048e+00
2.869999999999999774e-01 1.036999999999999922e+00
2.879999999999999782e-01 9.948000000000000176e-01
2.889999999999999791e-01 9.586999999999999966e-01
2.899999999999999800e-01 9.448999999999999622e-01
2.909999999999999809e-01 9.533000000000000362e-01
2.919999999999999818e-01 9.839999999999999858e-01
2.929999999999999827e-01 1.026000000000000023e+00
2.939999999999999836e-01 1.050000000000000044e+00
2.949999999999999845e-01 1.056000000000000050e+00
2.959999999999999853e-01 1.042999999999999927e+00
2.969999999999999862e-01 1.012000000000000011e+00
2.979999999999999871e-01 9.736000000000000210e-01
2.989999999999999880e-01 9.503000000000000336e-01
2.999999999999999889e-01 9.425000000000000044e-01
3.009999999999999898e-01 9.502000000000000446e-01
3.019999999999999907e-01 9.736000000000000210e-01
3.029999999999999916e-01 1.010000000000000009e+00
3.039999999999999925e-01 1.038999999999999924e+00
3.049999999999999933e-01 1.054999999999999938e+00
3.059999999999999942e-01 1.058000000000000052e+00
3.069999999999999951e-01 1.048000000000000043e+00
3.079999999999999960e-01 1.024999999999999911e+00
3.089999999999999969e-01 9.909000000000000030e-01
3.099999999999999978e-01 9.633000000000000451e-01
3.109999999999999987e-01 9.465000000000000080e-01
3.119999999999999996e-01 9.405999999999999917e-01
3.130000000000000004e-01 9.454000000000000181e-01
3.140000000000000013e-01 9.610999999999999543e-01
3.150000000000000022e-01 9.875000000000000444e-01
3.160000000000000031e-01 1.018999999999999906e+00
3.170000000000000040e-01 1.042000000000000037e+00
3.180000000000000049e-01 1.054999999999999938e+00
3.190000000000000058e-01 1.060000000000000053e+00
3.200000000000000067e-01 1.056000000000000050e+00
3.210000000000000075e-01 1.042999999999999927e+00
3.220000000000000084e-01 1.020999999999999908e+00
3.230000000000000093e-01 9.915000000000000480e-01
3.240000000000000102e-01 9.671999999999999487e-01
3.250000000000000111e-01 9.504000000000000226e-01
3.260000000000000120e-01 9.411000000000000476e-01
3.270000000000000129e-01 9.392000000000000348e-01
3.280000000000000138e-01 9.447999999999999732e-01
3.290000000000000147e-01 9.577999999999999847e-01
3.300000000000000155e-01 9.782999999999999474e-01
3.310000000000000164e-01 1.004999999999999893e+00
3.320000000000000173e-01 1.028999999999999915e+00
3.330000000000000182e-01 1.046000000000000041e+00
3.340000000000000191e-01 1.056999999999999940e+00
3.350000000000000200e-01 1.062000000000000055e+00
3.360000000000000209e-01 1.060000000000000053e+00
3.370000000000000218e-01 1.052999999999999936e+00
3.380000000000000226e-01 1.038999999999999924e+00
3.390000000000000235e-01 1.018999999999999906e+00
3.400000000000000244e-01 9.939000000000000057e-01
3.410000000000000253e-01 9.724000000000000421e-01
3.420000000000000262e-01 9.560999999999999499e-01
3.430000000000000271e-01 9.448999999999999622e-01
3.439999999999999725e-01 9.387999999999999678e-01
3.449999999999999734e-01 9.378999999999999559e-01
3.459999999999999742e-01 9.419999999999999485e-01
3.469999999999999751e-01 9.513000000000000345e-01
3.479999999999999760e-01 9.657999999999999918e-01
3.489999999999999769e-01 9.852999999999999536e-01
3.499999999999999778e-01 1.008000000000000007e+00
3.509999999999999787e-01 1.028000000000000025e+00
3.519999999999999796e-01 1.042999999999999927e+00
3.529999999999999805e-01 1.054000000000000048e+00
3.539999999999999813e-01 1.060999999999999943e+00
3.549999999999999822e-01 1.062999999999999945e+00
3.559999999999999831e-01 1.060999999999999943e+00
3.569999999999999840e-01 1.054999999999999938e+00
3.579999999999999849e-01 1.044999999999999929e+00
3.589999999999999858e-01 1.030000000000000027e+00
3.599999999999999867e-01 1.012000000000000011e+00
3.609999999999999876e-01 9.907000000000000250e-01
3.619999999999999885e-01 9.729999999999999760e-01
3.629999999999999893e-01 9.586999999999999966e-01
3.639999999999999902e-01 9.479999999999999538e-01
3.649999999999999911e-01 9.407999999999999696e-01
3.659999999999999920e-01 9.370000000000000551e-01
3.669999999999999929e-01 9.367999999999999661e-01
3.679999999999999938e-01 9.401000000000000467e-01
3.689999999999999947e-01 9.468999999999999639e-01
3.699999999999999956e-01 9.572000000000000508e-01
3.709999999999999964e-01 9.709999999999999742e-01
3.719999999999999973e-01 9.882999999999999563e-01
3.729999999999999982e-01 1.008000000000000007e+00
3.739999999999999991e-01 1.024000000000000021e+00
3.750000000000000000e-01 1.038000000000000034e+00
3.760000000000000009e-01 1.048999999999999932e+00
3.770000000000000018e-01 1.056999999999999940e+00
3.780000000000000027e-01 1.062000000000000055e+00
3.790000000000000036e-01 1.064000000000000057e+00
3.800000000000000044e-01 1.062999999999999945e+00
3.810000000000000053e-01 1.060000000000000053e+00
3.820000000000000062e-01 1.052999999999999936e+00
3.830000000000000071e-01 1.044000000000000039e+00
3.840000000000000080e-01 1.030999999999999917e+00
3.850000000000000089e-01 1.016000000000000014e+00
3.860000000000000098e-01 9.982999999999999652e-01
3.870000000000000107e-01 9.821999999999999620e-01
3.880000000000000115e-01 9.685000000000000275e-01
3.890000000000000124e-01 9.570999999999999508e-01
3.900000000000000133e-01 9.481000000000000538e-01
3.910000000000000142e-01 9.415999999999999925e-01
3.920000000000000151e-01 9.374000000000000110e-01
3.930000000000000160e-01 9.355999999999999872e-01
3.940000000000000169e-01 9.362000000000000322e-01
3.950000000000000178e-01 9.392000000000000348e-01
3.960000000000000187e-01 9.445999999999999952e-01
3.970000000000000195e-01 9.524000000000000243e-01
3.980000000000000204e-01 9.626000000000000112e-01
3.990000000000000213e-01 9.750999999999999668e-01
4.000000000000000222e-01 9.900999999999999801e-01
4.010000000000000231e-01 1.006000000000000005e+00
4.020000000000000240e-01 1.020000000000000018e+00
4.030000000000000249e-01 1.032999999999999918e+00
4.040000000000000258e-01 1.042999999999999927e+00
4.050000000000000266e-01 1.050999999999999934e+00
4.060000000000000275e-01 1.058000000000000052e+00
4.069999999999999729e-01 1.062000000000000055e+00
4.079999999999999738e-01 1.064000000000000057e+00
4.089999999999999747e-01 1.064999999999999947e+00
4.099999999999999756e-01 1.062999999999999945e+00
4.109999999999999765e-01 1.060000000000000053e+00
4.119999999999999774e-01 1.054000000000000048e+00
4.129999999999999782e-01 1.046999999999999931e+00
4.139999999999999791e-01 1.036999999999999922e+00
4.149999999999999800e-01 1.026000000000000023e+00
4.159999999999999809e-01 1.012000000000000011e+00
4.169999999999999818e-01 9.977000000000000313e-01
4.179999999999999827e-01 9.841999999999999638e-01
4.189999999999999836e-01 9.724000000000000421e-01
4.199999999999999845e-01 9.620999999999999552e-01
4.209999999999999853e-01 9.535000000000000142e-01
4.219999999999999862e-01 9.465000000000000080e-01
4.229999999999999871e-01 9.411000000000000476e-01
4.239999999999999880e-01 9.374000000000000110e-01
4.249999999999999889e-01 9.353000000000000203e-01
4.259999999999999898e-01 9.347999999999999643e-01
4.269999999999999907e-01 9.360000000000000542e-01
4.279999999999999916e-01 9.386999999999999789e-01
4.289999999999999925e-01 9.431000000000000494e-01
4.299999999999999933e-01 9.491000000000000547e-01
4.309999999999999942e-01 9.567999999999999838e-01
4.319999999999999951e-01 9.660999999999999588e-01
4.329999999999999960e-01 9.769999999999999796e-01
4.339999999999999969e-01 9.895000000000000462e-01
4.349999999999999978e-01 1.002999999999999892e+00
4.359999999999999987e-01 1.014999999999999902e+00
4.369999999999999996e-01 1.026000000000000023e+00
4.380000000000000004e-01 1.036000000000000032e+00
4.390000000000000013e-01 1.044000000000000039e+00
4.400000000000000022e-01 1.050999999999999934e+00
4.410000000000000031e-01 1.056999999999999940e+00
4.420000000000000040e-01 1.060999999999999943e+00
4.430000000000000049e-01 1.064000000000000057e+00
4.440000000000000058e-01 1.064999999999999947e+00
4.450000000000000067e-01 1.064999999999999947e+00
4.460000000000000075e-01 1.064000000000000057e+00
4.470000000000000084e-01 1.062000000000000055e+00
4.480000000000000093e-01 1.058000000000000052e+00
4.490000000000000102e-01 1.052999999999999936e+00
4.500000000000000111e-01 1.046000000000000041e+00
4.510000000000000120e-01 1.038999999999999924e+00
4.520000000000000129e-01 1.028999999999999915e+00
4.530000000000000138e-01 1.018999999999999906e+00
4.540000000000000147e-01 1.006999999999999895e+00
4.550000000000000155e-01 9.949999999999999956e-01
4.560000000000000164e-01 9.838999999999999968e-01
4.570000000000000173e-01 9.739999999999999769e-01
4.580000000000000182e-01 9.651999999999999469e-01
4.590000000000000191e-01 9.574000000000000288e-01
4.600000000000000200e-01 9.507999999999999785e-01
4.610000000000000209e-01 9.453000000000000291e-01
4.620000000000000218e-01 9.408999999999999586e-01
4.630000000000000226e-01 9.375999999999999890e-01
4.640000000000000235e-01 9.354000000000000092e-01
4.650000000000000244e-01 9.343000000000000194e-01
4.660000000000000253e-01 9.344000000000000083e-01
4.670000000000000262e-01 9.354999999999999982e-01
4.680000000000000271e-01 9.377999999999999670e-01
4.689999999999999725e-01 9.411000000000000476e-01
4.699999999999999734e-01 9.455999999999999961e-01
4.709999999999999742e-01 9.510999999999999455e-01
4.719999999999999751e-01 9.577999999999999847e-01
4.729999999999999760e-01 9.656000000000000139e-01
4.739999999999999769e-01 9.745000000000000329e-01
4.749999999999999778e-01 9.845000000000000417e-01
4.759999999999999787e-01 9.956000000000000405e-01
4.769999999999999796e-01 1.006999999999999895e+00
4.779999999999999805e-01 1.016999999999999904e+00
4.789999999999999813e-01 1.026000000000000023e+00
4.799999999999999822e-01 1.034000000000000030e+00
4.809999999999999831e-01 1.040999999999999925e+00
4.819999999999999840e-01 1.046999999999999931e+00
4.829999999999999849e-01 1.052999999999999936e+00
4.839999999999999858e-01 1.056999999999999940e+00
4.849999999999999867e-01 1.060999999999999943e+00
4.859999999999999876e-01 1.062999999999999945e+00
4.869999999999999885e-01 1.064999999999999947e+00
4.879999999999999893e-01 1.064999999999999947e+00
4.889999999999999902e-01 1.064999999999999947e+00
4.899999999999999911e-01 1.064000000000000057e+00
4.909999999999999920e-01 1.062000000000000055e+00
4.919999999999999929e-01 1.058000000000000052e+00
4.929999999999999938e-01 1.054000000000000048e+00
4.939999999999999947e-01 1.048999999999999932e+00
4.949999999999999956e-01 1.042999999999999927e+00
4.959999999999999964e-01 1.036999999999999922e+00
4.969999999999999973e-01 1.028999999999999915e+00
4.979999999999999982e-01 1.020000000000000018e+00
4.989999999999999991e-01 1.010000000000000009e+00
5.000000000000000000e-01 9.997000000000000330e-01
5.010000000000000009e-01 9.890999999999999792e-01
5.020000000000000018e-01 9.794000000000000483e-01
5.030000000000000027e-01 9.707000000000000073e-01
5.040000000000000036e-01 9.628999999999999782e-01
5.050000000000000044e-01 9.559999999999999609e-01
5.060000000000000053e-01 9.500999999999999446e-01
5.070000000000000062e-01 9.451000000000000512e-01
5.080000000000000071e-01 9.411000000000000476e-01
5.090000000000000080e-01 9.379999999999999449e-01
5.100000000000000089e-01 9.358999999999999542e-01
5.110000000000000098e-01 9.346999999999999753e-01
5.120000000000000107e-01 9.344999999999999973e-01
5.130000000000000115e-01 9.351000000000000423e-01
5.140000000000000124e-01 9.367999999999999661e-01
5.150000000000000133e-01 9.394000000000000128e-01
5.160000000000000142e-01 9.428999999999999604e-01
5.170000000000000151e-01 9.473000000000000309e-01
5.180000000000000160e-01 9.527999999999999803e-01
5.190000000000000169e-01 9.590999999999999526e-01
5.200000000000000178e-01 9.664000000000000368e-01
5.210000000000000187e-01 9.747000000000000108e-01
5.220000000000000195e-01 9.838000000000000078e-01
5.230000000000000204e-01 9.939999999999999947e-01
5.240000000000000213e-01 1.004999999999999893e+00
5.250000000000000222e-01 1.016000000000000014e+00
5.260000000000000231e-01 1.026000000000000023e+00
5.270000000000000240e-01 1.034999999999999920e+00
5.280000000000000249e-01 1.042999999999999927e+00
5.290000000000000258e-01 1.050000000000000044e+00
5.300000000000000266e-01 1.054999999999999938e+00
5.310000000000000275e-01 1.060000000000000053e+00
5.320000000000000284e-01 1.062999999999999945e+00
5.330000000000000293e-01 1.064999999999999947e+00
5.340000000000000302e-01 1.066000000000000059e+00
5.350000000000000311e-01 1.066000000000000059e+00
5.360000000000000320e-01 1.064999999999999947e+00
5.370000000000000329e-01 1.062999999999999945e+00
5.380000000000000338e-01 1.060000000000000053e+00
5.390000000000000346e-01 1.054999999999999938e+00
5.400000000000000355e-01 1.048999999999999932e+00
5.410000000000000364e-01 1.042999999999999927e+00
5.420000000000000373e-01 1.034999999999999920e+00
5.430000000000000382e-01 1.026000000000000023e+00
5.440000000000000391e-01 1.016000000000000014e+00
5.450000000000000400e-01 1.004000000000000004e+00
5.460000000000000409e-01 9.920999999999999819e-01
5.470000000000000417e-01 9.800999999999999712e-01
5.480000000000000426e-01 9.694000000000000394e-01
5.490000000000000435e-01 9.600999999999999535e-01
5.500000000000000444e-01 9.522000000000000464e-01
5.510000000000000453e-01 9.455999999999999961e-01
5.520000000000000462e-01 9.404000000000000137e-01
5.530000000000000471e-01 9.365999999999999881e-01
5.540000000000000480e-01 9.342000000000000304e-01
5.550000000000000488e-01 9.331000000000000405e-01
5.560000000000000497e-01 9.334000000000000075e-01
5.570000000000000506e-01 9.350000000000000533e-01
5.580000000000000515e-01 9.381000000000000449e-01
5.590000000000000524e-01 9.425000000000000044e-01
5.600000000000000533e-01 9.482000000000000428e-01
5.610000000000000542e-01 9.554000000000000270e-01
5.620000000000000551e-01 9.638999999999999790e-01
5.629999999999999449e-01 9.737999999999999989e-01
5.639999999999999458e-01 9.849999999999999867e-01
5.649999999999999467e-01 9.976000000000000423e-01
5.659999999999999476e-01 1.010999999999999899e+00
5.669999999999999485e-01 1.024000000000000021e+00
5.679999999999999494e-01 1.036000000000000032e+00
5.689999999999999503e-01 1.044999999999999929e+00
5.699999999999999512e-01 1.052999999999999936e+00
5.709999999999999520e-01 1.058999999999999941e+00
5.719999999999999529e-01 1.062999999999999945e+00
5.729999999999999538e-01 1.066000000000000059e+00
5.739999999999999547e-01 1.066999999999999948e+00
5.749999999999999556e-01 1.066999999999999948e+00
5.759999999999999565e-01 1.064000000000000057e+00
5.769999999999999574e-01 1.060999999999999943e+00
5.779999999999999583e-01 1.054999999999999938e+00
5.789999999999999591e-01 1.048000000000000043e+00
5.799999999999999600e-01 1.038999999999999924e+00
5.809999999999999609e-01 1.028000000000000025e+00
5.819999999999999618e-01 1.016000000000000014e+00
5.829999999999999627e-01 1.002000000000000002e+00
5.839999999999999636e-01 9.862999999999999545e-01
5.849999999999999645e-01 9.724000000000000421e-01
5.859999999999999654e-01 9.606000000000000094e-01
5.869999999999999662e-01 9.507999999999999785e-01
5.879999999999999671e-01 9.431000000000000494e-01
5.889999999999999680e-01 9.374000000000000110e-01
5.899999999999999689e-01 9.338999999999999524e-01
5.909999999999999698e-01 9.323000000000000176e-01
5.919999999999999707e-01 9.328999999999999515e-01
5.929999999999999716e-01 9.354999999999999982e-01
5.939999999999999725e-01 9.401000000000000467e-01
5.949999999999999734e-01 9.468999999999999639e-01
5.959999999999999742e-01 9.556999999999999940e-01
5.969999999999999751e-01 9.665000000000000258e-01
5.979999999999999760e-01 9.794000000000000483e-01
5.989999999999999769e-01 9.943999999999999506e-01
5.999999999999999778e-01 1.010999999999999899e+00
6.009999999999999787e-01 1.026999999999999913e+00
6.019999999999999796e-01 1.040000000000000036e+00
6.029999999999999805e-01 1.050999999999999934e+00
6.039999999999999813e-01 1.058999999999999941e+00
6.049999999999999822e-01 1.064000000000000057e+00
6.059999999999999831e-01 1.068000000000000060e+00
6.069999999999999840e-01 1.068000000000000060e+00
6.079999999999999849e-01 1.066000000000000059e+00
6.089999999999999858e-01 1.060999999999999943e+00
6.099999999999999867e-01 1.054000000000000048e+00
6.109999999999999876e-01 1.044999999999999929e+00
6.119999999999999885e-01 1.032999999999999918e+00
6.129999999999999893e-01 1.018000000000000016e+00
6.139999999999999902e-01 1.000999999999999890e+00
6.149999999999999911e-01 9.820999999999999730e-01
6.159999999999999920e-01 9.658999999999999808e-01
6.169999999999999929e-01 9.527999999999999803e-01
6.179999999999999938e-01 9.427999999999999714e-01
6.189999999999999947e-01 9.358999999999999542e-01
6.199999999999999956e-01 9.322000000000000286e-01
6.209999999999999964e-01 9.314999999999999947e-01
6.219999999999999973e-01 9.340000000000000524e-01
6.229999999999999982e-01 9.395000000000000018e-01
6.239999999999999991e-01 9.482000000000000428e-01
6.250000000000000000e-01 9.599999999999999645e-01
6.260000000000000009e-01 9.748999999999999888e-01
6.270000000000000018e-01 9.928000000000000158e-01
6.280000000000000027e-01 1.014000000000000012e+00
6.290000000000000036e-01 1.032000000000000028e+00
6.300000000000000044e-01 1.046999999999999931e+00
6.310000000000000053e-01 1.058000000000000052e+00
6.320000000000000062e-01 1.064999999999999947e+00
6.330000000000000071e-01 1.068999999999999950e+00
6.340000000000000080e-01 1.068000000000000060e+00
6.350000000000000089e-01 1.064000000000000057e+00
6.360000000000000098e-01 1.056000000000000050e+00
6.370000000000000107e-01 1.044000000000000039e+00
6.380000000000000115e-01 1.028999999999999915e+00
6.390000000000000124e-01 1.008999999999999897e+00
6.400000000000000133e-01 9.859999999999999876e-01
6.410000000000000142e-01 9.655000000000000249e-01
6.420000000000000151e-01 9.496999999999999886e-01
6.430000000000000160e-01 9.385000000000000009e-01
6.440000000000000169e-01 9.321000000000000396e-01
6.450000000000000178e-01 9.303000000000000158e-01
6.460000000000000187e-01 9.333000000000000185e-01
6.470000000000000195e-01 9.408999999999999586e-01
6.480000000000000204e-01 9.533000000000000362e-01
6.490000000000000213e-01 9.703000000000000513e-01
6.500000000000000222e-01 9.920999999999999819e-01
6.510000000000000231e-01 1.018000000000000016e+00
6.520000000000000240e-01 1.038999999999999924e+00
6.530000000000000249e-01 1.056000000000000050e+00
6.540000000000000258e-01 1.066000000000000059e+00
6.550000000000000266e-01 1.070000000000000062e+00
6.560000000000000275e-01 1.068999999999999950e+00
6.570000000000000284e-01 1.062000000000000055e+00
6.580000000000000293e-01 1.048999999999999932e+00
6.590000000000000302e-01 1.030000000000000027e+00
6.600000000000000311e-01 1.006000000000000005e+00
6.610000000000000320e-01 9.770999999999999686e-01
6.620000000000000329e-01 9.545000000000000151e-01
6.630000000000000338e-01 9.389999999999999458e-01
6.640000000000000346e-01 9.305999999999999828e-01
6.650000000000000355e-01 9.293000000000000149e-01
6.660000000000000364e-01 9.352000000000000313e-01
6.670000000000000373e-01 9.482000000000000428e-01
6.680000000000000382e-01 9.683000000000000496e-01
6.690000000000000391e-01 9.955000000000000515e-01
6.700000000000000400e-01 1.026999999999999913e+00
6.710000000000000409e-01 1.050999999999999934e+00
6.720000000000000417e-01 1.066000000000000059e+00
6.730000000000000426e-01 1.072000000000000064e+00
6.740000000000000435e-01 1.068999999999999950e+00
6.750000000000000444e-01 1.058000000000000052e+00
6.760000000000000453e-01 1.036999999999999922e+00
6.770000000000000462e-01 1.008000000000000007e+00
6.780000000000000471e-01 9.734000000000000430e-01
6.790000000000000480e-01 9.471000000000000529e-01
6.800000000000000488e-01 9.317999999999999616e-01
6.810000000000000497e-01 9.273000000000000131e-01
6.820000000000000506e-01 9.335999999999999854e-01
6.830000000000000515e-01 9.508999999999999675e-01
6.840000000000000524e-01 9.789999999999999813e-01
6.850000000000000533e-01 1.016999999999999904e+00
6.860000000000000542e-01 1.050000000000000044e+00
6.870000000000000551e-01 1.068000000000000060e+00
6.879999999999999449e-01 1.074000000000000066e+00
6.889999999999999458e-01 1.066000000000000059e+00
6.899999999999999467e-01 1.044000000000000039e+00
6.909999999999999476e-01 1.008999999999999897e+00
6.919999999999999485e-01 9.663000000000000478e-01
6.929999999999999494e-01 9.375999999999999890e-01
6.939999999999999503e-01 9.254999999999999893e-01
6.949999999999999512e-01 9.301000000000000378e-01
6.959999999999999520e-01 9.513000000000000345e-01
6.969999999999999529e-01 9.891999999999999682e-01
6.979999999999999538e-01 1.036999999999999922e+00
6.989999999999999547e-01 1.066999999999999948e+00
6.999999999999999556e-01 1.076000000000000068e+00
7.009999999999999565e-01 1.064999999999999947e+00
7.019999999999999574e-01 1.032999999999999918e+00
7.029999999999999583e-01 9.808999999999999941e-01
7.039999999999999591e-01 9.389999999999999458e-01
7.049999999999999600e-01 9.226999999999999647e-01
7.059999999999999609e-01 9.320000000000000506e-01
7.069999999999999618e-01 9.669999999999999707e-01
7.079999999999999627e-01 1.026000000000000023e+00
7.089999999999999636e-01 1.068000000000000060e+00
7.099999999999999645e-01 1.078999999999999959e+00
7.109999999999999654e-01 1.056999999999999940e+00
7.119999999999999662e-01 1.004000000000000004e+00
7.129999999999999671e-01 9.423000000000000265e-01
7.139999999999999680e-01 9.192000000000000171e-01
7.149999999999999689e-01 9.358999999999999542e-01
7.159999999999999698e-01 9.925000000000000488e-01
7.169999999999999707e-01 1.060999999999999943e+00
7.179999999999999716e-01 1.082999999999999963e+00
7.189999999999999725e-01 1.054000000000000048e+00
7.199999999999999734e-01 9.770999999999999686e-01
7.209999999999999742e-01 9.201000000000000290e-01
7.219999999999999751e-01 9.255999999999999783e-01
7.229999999999999760e-01 9.933999999999999497e-01
7.239999999999999769e-01 1.074999999999999956e+00
7.249999999999999778e-01 1.080000000000000071e+00
7.259999999999999787e-01 1.006999999999999895e+00
7.269999999999999796e-01 9.182000000000000162e-01
7.279999999999999805e-01 9.257999999999999563e-01
7.289999999999999813e-01 1.030000000000000027e+00
7.299999999999999822e-01 1.094000000000000083e+00
7.309999999999999831e-01 1.032999999999999918e+00
7.319999999999999840e-01 9.120000000000000329e-01
7.329999999999999849e-01 9.356999999999999762e-01
7.339999999999999858e-01 1.080000000000000071e+00
7.349999999999999867e-01 1.074000000000000066e+00
7.359999999999999876e-01 9.126999999999999558e-01
7.369999999999999885e-01 9.409999999999999476e-01
7.379999999999999893e-01 1.110000000000000098e+00
7.389999999999999902e-01 9.865000000000000435e-01
7.399999999999999911e-01 8.995999999999999552e-01
7.409999999999999920e-01 1.122999999999999998e+00
7.419999999999999929e-01 9.273000000000000131e-01
7.429999999999999938e-01 9.877000000000000224e-01
7.439999999999999947e-01 1.064000000000000057e+00
7.449999999999999956e-01 9.214999999999999858e-01
7.459999999999999964e-01 1.038999999999999924e+00
7.469999999999999973e-01 1.114999999999999991e+00
7.479999999999999982e-01 7.603999999999999648e-01
7.489999999999999991e-01 8.292000000000000481e-01
7.500000000000000000e-01 7.058999999999999997e-02
7.510000000000000009e-01 7.058000000000000385e-02
7.520000000000000018e-01 7.058000000000000385e-02
7.530000000000000027e-01 7.056999999999999384e-02
7.540000000000000036e-01 7.055999999999999772e-02
7.550000000000000044e-01 7.055000000000000160e-02
7.560000000000000053e-01 7.054000000000000548e-02
7.570000000000000062e-01 7.051999999999999935e-02
7.580000000000000071e-01 7.049999999999999323e-02
7.590000000000000080e-01 7.048000000000000098e-02
7.600000000000000089e-01 7.044999999999999873e-02
7.610000000000000098e-01 7.041999999999999649e-02
7.620000000000000107e-01 7.038999999999999424e-02
7.630000000000000115e-01 7.036000000000000587e-02
7.640000000000000124e-01 7.031999999999999362e-02
7.650000000000000133e-01 7.027999999999999525e-02
7.660000000000000142e-01 7.023999999999999688e-02
7.670000000000000151e-01 7.019999999999999851e-02
7.680000000000000160e-01 7.015000000000000402e-02
7.690000000000000169e-01 7.009999999999999565e-02
7.700000000000000178e-01 7.005000000000000115e-02
7.710000000000000187e-01 7.000000000000000666e-02
7.720000000000000195e-01 6.994000000000000217e-02
7.730000000000000204e-01 6.987999999999999767e-02
7.740000000000000213e-01 6.981999999999999318e-02
7.750000000000000222e-01 6.975000000000000644e-02
7.760000000000000231e-01 6.968000000000000582e-02
7.770000000000000240e-01 6.961000000000000520e-02
7.780000000000000249e-01 6.954000000000000459e-02
7.790000000000000258e-01 6.945999999999999397e-02
7.800000000000000266e-01 6.937999999999999723e-02
7.810000000000000275e-01 6.930000000000000049e-02
7.820000000000000284e-01 6.922000000000000375e-02
7.830000000000000293e-01 6.912999999999999701e-02
7.840000000000000302e-01 6.904000000000000414e-02
7.850000000000000311e-01 6.894999999999999740e-02
7.860000000000000320e-01 6.886000000000000454e-02
7.870000000000000329e-01 6.876000000000000167e-02
7.880000000000000338e-01 6.865999999999999881e-02
7.890000000000000346e-01 6.855999999999999595e-02
7.900000000000000355e-01 6.845999999999999308e-02
7.910000000000000364e-01 6.834999999999999409e-02
7.920000000000000373e-01 6.823999999999999511e-02
7.930000000000000382e-01 6.812999999999999612e-02
7.940000000000000391e-01 6.801000000000000101e-02
7.950000000000000400e-01 6.789000000000000590e-02
7.960000000000000409e-01 6.776999999999999691e-02
7.970000000000000417e-01 6.765000000000000180e-02
7.980000000000000426e-01 6.751999999999999669e-02
7.990000000000000435e-01 6.740000000000000158e-02
8.000000000000000444e-01 6.726999999999999647e-02
8.010000000000000453e-01 6.712999999999999523e-02
8.020000000000000462e-01 6.700000000000000400e-02
8.030000000000000471e-01 6.686000000000000276e-02
8.040000000000000480e-01 6.672000000000000153e-02
8.050000000000000488e-01 6.657000000000000417e-02
8.060000000000000497e-01 6.643000000000000294e-02
8.070000000000000506e-01 6.628000000000000558e-02
8.080000000000000515e-01 6.612999999999999434e-02
8.090000000000000524e-01 6.597999999999999698e-02
8.100000000000000533e-01 6.582000000000000350e-02
8.110000000000000542e-01 6.565999999999999615e-02
8.120000000000000551e-01 6.550000000000000266e-02
8.129999999999999449e-01 6.533999999999999531e-02
8.139999999999999458e-01 6.517000000000000570e-02
8.149999999999999467e-01 6.500000000000000222e-02
8.159999999999999476e-01 6.482999999999999874e-02
8.169999999999999485e-01 6.465999999999999526e-02
8.179999999999999494e-01 6.447999999999999565e-02
8.189999999999999503e-01 6.429999999999999605e-02
8.199999999999999512e-01 6.411999999999999644e-02
8.209999999999999520e-01 6.393999999999999684e-02
8.219999999999999529e-01 6.375000000000000111e-02
8.229999999999999538e-01 6.356000000000000538e-02
8.239999999999999547e-01 6.336999999999999578e-02
8.249999999999999556e-01 6.318000000000000005e-02
8.259999999999999565e-01 6.297999999999999432e-02
8.269999999999999574e-01 6.278000000000000247e-02
8.279999999999999583e-01 6.257999999999999674e-02
8.289999999999999591e-01 6.237999999999999795e-02
8.299999999999999600e-01 6.217000000000000304e-02
8.309999999999999609e-01 6.196000000000000119e-02
8.319999999999999618e-01 6.174999999999999933e-02
8.329999999999999627e-01 6.153999999999999748e-02
8.339999999999999636e-01 6.133000000000000257e-02
8.349999999999999645e-01 6.110999999999999766e-02
8.359999999999999654e-01 6.088999999999999968e-02
8.369999999999999662e-01 6.067000000000000171e-02
8.379999999999999671e-01 6.044000000000000067e-02
8.389999999999999680e-01 6.020999999999999963e-02
8.399999999999999689e-01 5.997999999999999859e-02
8.409999999999999698e-01 5.974999999999999756e-02
8.419999999999999707e-01 5.952000000000000346e-02
8.429999999999999716e-01 5.927999999999999936e-02
8.439999999999999725e-01 5.904000000000000220e-02
8.449999999999999734e-01 5.879999999999999810e-02
8.459999999999999742e-01 5.856000000000000094e-02
8.469999999999999751e-01 5.831000000000000072e-02
8.479999999999999760e-01 5.806000000000000050e-02
8.489999999999999769e-01 5.781000000000000028e-02
8.499999999999999778e-01 5.756000000000000005e-02
8.509999999999999787e-01 5.729999999999999677e-02
8.519999999999999796e-01 5.704000000000000042e-02
8.529999999999999805e-01 5.677999999999999714e-02
8.539999999999999813e-01 5.652000000000000079e-02
8.549999999999999822e-01 5.625999999999999751e-02
8.559999999999999831e-01 5.598999999999999810e-02
8.569999999999999840e-01 5.571999999999999870e-02
8.579999999999999849e-01 5.544999999999999929e-02
8.589999999999999858e-01 5.517999999999999988e-02
8.599999999999999867e-01 5.489999999999999741e-02
8.609999999999999876e-01 5.462999999999999801e-02
8.619999999999999885e-01 5.435000000000000248e-02
8.629999999999999893e-01 5.405999999999999694e-02
8.639999999999999902e-01 5.378000000000000141e-02
8.649999999999999911e-01 5.349000000000000282e-02
8.659999999999999920e-01 5.319999999999999729e-02
8.669999999999999929e-01 5.290999999999999870e-02
8.679999999999999938e-01 5.262000000000000011e-02
8.689999999999999947e-01 5.233000000000000151e-02
8.699999999999999956e-01 5.202999999999999986e-02
8.709999999999999964e-01 5.172999999999999821e-02
8.719999999999999973e-01 5.142999999999999655e-02
8.729999999999999982e-01 5.111999999999999877e-02
8.739999999999999991e-01 5.081999999999999712e-02
8.750000000000000000e-01 5.050999999999999934e-02
8.760000000000000009e-01 5.020000000000000157e-02
8.770000000000000018e-01 4.988999999999999685e-02
8.780000000000000027e-01 4.957999999999999907e-02
8.790000000000000036e-01 4.925999999999999823e-02
8.800000000000000044e-01 4.893999999999999739e-02
8.810000000000000053e-01 4.861999999999999655e-02
8.820000000000000062e-01 4.830000000000000265e-02
8.830000000000000071e-01 4.798000000000000181e-02
8.840000000000000080e-01 4.764999999999999791e-02
8.850000000000000089e-01 4.732000000000000095e-02
8.860000000000000098e-01 4.698999999999999705e-02
8.870000000000000107e-01 4.666000000000000009e-02
8.880000000000000115e-01 4.633000000000000312e-02
8.890000000000000124e-01 4.599000000000000310e-02
8.900000000000000133e-01 4.565000000000000308e-02
8.910000000000000142e-01 4.531000000000000305e-02
8.920000000000000151e-01 4.497000000000000303e-02
8.930000000000000160e-01 4.463000000000000300e-02
8.940000000000000169e-01 4.427999999999999992e-02
8.950000000000000178e-01 4.393999999999999989e-02
8.960000000000000187e-01 4.358999999999999680e-02
8.970000000000000195e-01 4.324000000000000066e-02
8.980000000000000204e-01 4.288000000000000145e-02
8.990000000000000213e-01 4.252999999999999836e-02
9.000000000000000222e-01 4.216999999999999915e-02
9.010000000000000231e-01 4.182000000000000300e-02
9.020000000000000240e-01 4.145999999999999686e-02
9.030000000000000249e-01 4.109000000000000152e-02
9.040000000000000258e-01 4.073000000000000231e-02
9.050000000000000266e-01 4.037000000000000310e-02
9.060000000000000275e-01 4.000000000000000083e-02
9.070000000000000284e-01 3.962999999999999856e-02
9.080000000000000293e-01 3.926000000000000323e-02
9.090000000000000302e-01 3.889000000000000096e-02
9.100000000000000311e-01 3.851999999999999869e-02
9.110000000000000320e-01 3.814000000000000029e-02
9.120000000000000329e-01 3.776000000000000190e-02
9.130000000000000338e-01 3.738999999999999962e-02
9.140000000000000346e-01 3.701000000000000123e-02
9.150000000000000355e-01 3.661999999999999977e-02
9.160000000000000364e-01 3.624000000000000138e-02
9.170000000000000373e-01 3.586000000000000298e-02
9.180000000000000382e-01 3.547000000000000153e-02
9.190000000000000391e-01 3.508000000000000007e-02
9.200000000000000400e-01 3.468999999999999861e-02
9.210000000000000409e-01 3.429999999999999716e-02
9.220000000000000417e-01 3.391000000000000264e-02
9.230000000000000426e-01 3.350999999999999812e-02
9.240000000000000435e-01 3.311999999999999666e-02
9.250000000000000444e-01 3.271999999999999909e-02
9.260000000000000453e-01 3.232000000000000151e-02
9.270000000000000462e-01 3.191999999999999699e-02
9.280000000000000471e-01 3.151999999999999941e-02
9.290000000000000480e-01 3.111999999999999836e-02
9.300000000000000488e-01 3.072000000000000078e-02
9.310000000000000497e-01 3.031000000000000014e-02
9.320000000000000506e-01 2.989999999999999949e-02
9.330000000000000515e-01 2.948999999999999885e-02
9.340000000000000524e-01 2.908000000000000168e-02
9.350000000000000533e-01 2.867000000000000104e-02
9.360000000000000542e-01 2.826000000000000040e-02
9.370000000000000551e-01 2.784999999999999976e-02
9.379999999999999449e-01 2.742999999999999952e-02
9.389999999999999458e-01 2.701999999999999888e-02
9.399999999999999467e-01 2.659999999999999865e-02
9.409999999999999476e-01 2.617999999999999841e-02
9.419999999999999485e-01 2.576000000000000165e-02
9.429999999999999494e-01 2.534000000000000141e-02
9.439999999999999503e-01 2.492000000000000118e-02
9.449999999999999512e-01 2.450000000000000094e-02
9.459999999999999520e-01 2.407000000000000112e-02
9.469999999999999529e-01 2.365000000000000088e-02
9.479999999999999538e-01 2.322000000000000106e-02
9.489999999999999547e-01 2.279000000000000123e-02
9.499999999999999556e-01 2.236000000000000140e-02
9.509999999999999565e-01 2.193000000000000158e-02
9.519999999999999574e-01 2.149999999999999828e-02
9.529999999999999583e-01 2.106999999999999845e-02
9.539999999999999591e-01 2.063999999999999863e-02
9.549999999999999600e-01 2.019999999999999921e-02
9.559999999999999609e-01 1.976999999999999938e-02
9.569999999999999618e-01 1.932999999999999996e-02
9.579999999999999627e-01 1.890000000000000013e-02
9.589999999999999636e-01 1.846000000000000071e-02
9.599999999999999645e-01 1.802000000000000129e-02
9.609999999999999654e-01 1.757999999999999841e-02
9.619999999999999662e-01 1.713999999999999899e-02
9.629999999999999671e-01 1.669999999999999957e-02
9.639999999999999680e-01 1.626000000000000015e-02
9.649999999999999689e-01 1.582000000000000073e-02
9.659999999999999698e-01 1.537999999999999957e-02
9.669999999999999707e-01 1.493000000000000056e-02
9.679999999999999716e-01 1.448999999999999941e-02
9.689999999999999725e-01 1.404000000000000040e-02
9.699999999999999734e-01 1.359999999999999924e-02
9.709999999999999742e-01 1.315000000000000023e-02
9.719999999999999751e-01 1.269999999999999948e-02
9.729999999999999760e-01 1.226000000000000006e-02
9.739999999999999769e-01 1.180999999999999932e-02
9.749999999999999778e-01 1.136000000000000031e-02
9.759999999999999787e-01 1.090999999999999956e-02
9.769999999999999796e-01 1.044999999999999922e-02
9.779999999999999805e-01 1.000000000000000021e-02
9.789999999999999813e-01 9.551000000000000462e-03
9.799999999999999822e-01 9.100000000000000450e-03
9.809999999999999831e-01 8.647000000000000172e-03
9.819999999999999840e-01 8.194999999999999160e-03
9.829999999999999849e-01 7.741999999999999750e-03
9.839999999999999858e-01 7.289000000000000340e-03
9.849999999999999867e-01 6.834999999999999930e-03
9.859999999999999876e-01 6.381999999999999652e-03
9.869999999999999885e-01 5.928000000000000110e-03
9.879999999999999893e-01 5.473999999999999699e-03
9.889999999999999902e-01 5.019000000000000024e-03
9.899999999999999911e-01 4.564000000000000348e-03
9.909999999999999920e-01 4.108999999999999805e-03
9.919999999999999929e-01 3.654000000000000130e-03
9.929999999999999938e-01 3.197999999999999888e-03
9.939999999999999947e-01 2.742000000000000080e-03
9.949999999999999956e-01 2.285999999999999838e-03
9.959999999999999964e-01 1.828999999999999897e-03
9.969999999999999973e-01 1.371999999999999956e-03
9.979999999999999982e-01 9.150999999999999629e-04
9.989999999999999991e-01 4.577000000000000122e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-min-equal/data-3.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.018999999999999906e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 9.727999999999999980e-01
2.540000000000000036e-01 1.032000000000000028e+00
2.550000000000000044e-01 9.694000000000000394e-01
2.560000000000000053e-01 1.034000000000000030e+00
2.570000000000000062e-01 9.592000000000000526e-01
2.580000000000000071e-01 1.038000000000000034e+00
2.590000000000000080e-01 9.858000000000000096e-01
2.600000000000000089e-01 9.747999999999999998e-01
2.610000000000000098e-01 1.048000000000000043e+00
2.620000000000000107e-01 9.876000000000000334e-01
2.630000000000000115e-01 9.570999999999999508e-01
2.640000000000000124e-01 1.030999999999999917e+00
2.650000000000000133e-01 1.038000000000000034e+00
2.660000000000000142e-01 9.651999999999999469e-01
2.670000000000000151e-01 9.576000000000000068e-01
2.680000000000000160e-01 1.024999999999999911e+00
2.690000000000000169e-01 1.052999999999999936e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 9.457999999999999741e-01
2.720000000000000195e-01 9.646000000000000130e-01
2.730000000000000204e-01 1.024999999999999911e+00
2.740000000000000213e-01 1.058999999999999941e+00
2.750000000000000222e-01 1.026000000000000023e+00
2.760000000000000231e-01 9.689999999999999725e-01
2.770000000000000240e-01 9.399999999999999467e-01
2.780000000000000249e-01 9.677000000000000046e-01
2.790000000000000258e-01 1.020999999999999908e+00
2.800000000000000266e-01 1.058999999999999941e+00
2.810000000000000275e-01 1.048999999999999932e+00
2.819999999999999729e-01 1.006000000000000005e+00
2.829999999999999738e-01 9.583000000000000407e-01
2.839999999999999747e-01 9.376999999999999780e-01
2.849999999999999756e-01 9.583000000000000407e-01
2.859999999999999765e-01 1.000999999999999890e+00
2.869999999999999774e-01 1.044000000000000039e+00
2.879999999999999782e-01 1.062999999999999945e+00
2.889999999999999791e-01 1.046999999999999931e+00
2.899999999999999800e-01 1.010000000000000009e+00
2.909999999999999809e-01 9.680999999999999606e-01
2.919999999999999818e-01 9.395999999999999908e-01
2.929999999999999827e-01 9.395999999999999908e-01
2.939999999999999836e-01 9.648999999999999799e-01
2.949999999999999845e-01 1.002999999999999892e+00
2.959999999999999853e-01 1.040000000000000036e+00
2.969999999999999862e-01 1.062999999999999945e+00
2.979999999999999871e-01 1.060999999999999943e+00
2.989999999999999880e-01 1.038999999999999924e+00
2.999999999999999889e-01 1.004999999999999893e+00
3.009999999999999898e-01 9.696000000000000174e-01
3.019999999999999907e-01 9.427999999999999714e-01
3.029999999999999916e-01 9.341000000000000414e-01
3.039999999999999925e-01 9.459999999999999520e-01
3.049999999999999933e-01 9.718999999999999861e-01
3.059999999999999942e-01 1.004000000000000004e+00
3.069999999999999951e-01 1.036000000000000032e+00
3.079999999999999960e-01 1.058999999999999941e+00
3.089999999999999969e-01 1.066999999999999948e+00
3.099999999999999978e-01 1.056999999999999940e+00
3.109999999999999987e-01 1.034999999999999920e+00
3.119999999999999996e-01 1.006000000000000005e+00
3.130000000000000004e-01 9.765000000000000346e-01
3.140000000000000013e-01 9.508999999999999675e-01
3.150000000000000022e-01 9.351000000000000423e-01
3.160000000000000031e-01 9.338999999999999524e-01
3.170000000000000040e-01 9.461000000000000520e-01
3.180000000000000049e-01 9.675000000000000266e-01
3.190000000000000058e-01 9.939999999999999947e-01
3.200000000000000067e-01 1.020999999999999908e+00
3.210000000000000075e-01 1.046000000000000041e+00
3.220000000000000084e-01 1.062999999999999945e+00
3.230000000000000093e-01 1.068000000000000060e+00
3.240000000000000102e-01 1.060999999999999943e+00
3.250000000000000111e-01 1.046000000000000041e+00
3.260000000000000120e-01 1.024000000000000021e+00
3.270000000000000129e-01 9.987000000000000322e-01
3.280000000000000138e-01 9.739999999999999769e-01
3.290000000000000147e-01 9.524000000000000243e-01
3.300000000000000155e-01 9.372000000000000330e-01
3.310000000000000164e-01 9.314000000000000057e-01
3.320000000000000173e-01 9.357999999999999652e-01
3.330000000000000182e-01 9.484000000000000208e-01
3.340000000000000191e-01 9.667999999999999927e-01
3.350000000000000200e-01 9.886000000000000343e-01
3.360000000000000209e-01 1.012000000000000011e+00
3.370000000000000218e-01 1.034000000000000030e+00
3.380000000000000226e-01 1.052000000000000046e+00
3.390000000000000235e-01 1.064999999999999947e+00
3.400000000000000244e-01 1.068999999999999950e+00
3.410000000000000253e-01 1.064999999999999947e+00
3.420000000000000262e-01 1.054000000000000048e+00
3.430000000000000271e-01 1.038999999999999924e+00
3.439999999999999725e-01 1.018999999999999906e+00
3.449999999999999734e-01 9.985000000000000542e-01
3.459999999999999742e-01 9.777000000000000135e-01
3.469999999999999751e-01 9.587999999999999856e-01
3.479999999999999760e-01 9.435000000000000053e-01
3.489999999999999769e-01 9.334999999999999964e-01
3.499999999999999778e-01 9.304000000000000048e-01
3.509999999999999787e-01 9.343000000000000194e-01
3.519999999999999796e-01 9.437999999999999723e-01
3.529999999999999805e-01 9.576999999999999957e-01
3.539999999999999813e-01 9.746000000000000218e-01
3.549999999999999822e-01 9.932999999999999607e-01
3.559999999999999831e-01 1.012000000000000011e+00
3.569999999999999840e-01 1.030999999999999917e+00
3.579999999999999849e-01 1.046999999999999931e+00
3.589999999999999858e-01 1.060000000000000053e+00
3.599999999999999867e-01 1.068000000000000060e+00
3.609999999999999876e-01 1.070000000000000062e+00
3.619999999999999885e-01 1.066000000000000059e+00
3.629999999999999893e-01 1.058000000000000052e+00
3.639999999999999902e-01 1.046000000000000041e+00
3.649999999999999911e-01 1.030999999999999917e+00
3.659999999999999920e-01 1.014999999999999902e+00
3.669999999999999929e-01 9.975000000000000533e-01
3.679999999999999938e-01 9.801999999999999602e-01
3.689999999999999947e-01 9.639999999999999680e-01
3.699999999999999956e-01 9.498999999999999666e-01
3.709999999999999964e-01 9.388999999999999568e-01
3.719999999999999973e-01 9.317999999999999616e-01
3.729999999999999982e-01 9.295999999999999819e-01
3.739999999999999991e-01 9.322000000000000286e-01
3.750000000000000000e-01 9.387999999999999678e-01
3.760000000000000009e-01 9.486999999999999877e-01
3.770000000000000018e-01 9.610999999999999543e-01
3.780000000000000027e-01 9.755000000000000338e-01
3.790000000000000036e-01 9.909999999999999920e-01
3.800000000000000044e-01 1.006999999999999895e+00
3.810000000000000053e-01 1.022000000000000020e+00
3.820000000000000062e-01 1.036999999999999922e+00
3.830000000000000071e-01 1.050000000000000044e+00
3.840000000000000080e-01 1.060000000000000053e+00
3.850000000000000089e-01 1.066999999999999948e+00
3.860000000000000098e-01 1.070999999999999952e+00
3.870000000000000107e-01 1.070000000000000062e+00
3.880000000000000115e-01 1.064999999999999947e+00
3.890000000000000124e-01 1.058000000000000052e+00
3.900000000000000133e-01 1.048000000000000043e+00
3.910000000000000142e-01 1.036000000000000032e+00
3.920000000000000151e-01 1.022999999999999909e+00
3.930000000000000160e-01 1.008999999999999897e+00
3.940000000000000169e-01 9.942999999999999616e-01
3.950000000000000178e-01 9.799999999999999822e-01
3.960000000000000187e-01 9.665000000000000258e-01
3.970000000000000195e-01 9.543000000000000371e-01
3.980000000000000204e-01 9.438999999999999613e-01
3.990000000000000213e-01 9.357999999999999652e-01
4.000000000000000222e-01 9.306999999999999718e-01
4.010000000000000231e-01 9.288999999999999480e-01
4.020000000000000240e-01 9.304000000000000048e-01
4.030000000000000249e-01 9.347999999999999643e-01
4.040000000000000258e-01 9.415999999999999925e-01
4.050000000000000266e-01 9.505000000000000115e-01
4.060000000000000275e-01 9.609999999999999654e-01
4.069999999999999729e-01 9.727999999999999980e-01
4.079999999999999738e-01 9.854000000000000536e-01
4.089999999999999747e-01 9.985000000000000542e-01
4.099999999999999756e-01 1.012000000000000011e+00
4.109999999999999765e-01 1.024000000000000021e+00
4.119999999999999774e-01 1.036000000000000032e+00
4.129999999999999782e-01 1.046999999999999931e+00
4.139999999999999791e-01 1.056999999999999940e+00
4.149999999999999800e-01 1.064000000000000057e+00
4.159999999999999809e-01 1.068999999999999950e+00
4.169999999999999818e-01 1.070999999999999952e+00
4.179999999999999827e-01 1.070999999999999952e+00
4.189999999999999836e-01 1.068000000000000060e+00
4.199999999999999845e-01 1.062999999999999945e+00
4.209999999999999853e-01 1.056000000000000050e+00
4.219999999999999862e-01 1.046999999999999931e+00
4.229999999999999871e-01 1.036999999999999922e+00
4.239999999999999880e-01 1.026000000000000023e+00
4.249999999999999889e-01 1.014999999999999902e+00
4.259999999999999898e-01 1.002999999999999892e+00
4.269999999999999907e-01 9.908000000000000140e-01
4.279999999999999916e-01 9.790999999999999703e-01
4.289999999999999925e-01 9.678999999999999826e-01
4.299999999999999933e-01 9.575000000000000178e-01
4.309999999999999942e-01 9.483000000000000318e-01
4.319999999999999951e-01 9.404000000000000137e-01
4.329999999999999960e-01 9.343000000000000194e-01
4.339999999999999969e-01 9.303000000000000158e-01
4.349999999999999978e-01 9.284999999999999920e-01
4.359999999999999987e-01 9.290000000000000480e-01
4.369999999999999996e-01 9.314999999999999947e-01
4.380000000000000004e-01 9.358999999999999542e-01
4.390000000000000013e-01 9.418999999999999595e-01
4.400000000000000022e-01 9.492000000000000437e-01
4.410000000000000031e-01 9.576999999999999957e-01
4.420000000000000040e-01 9.670999999999999597e-01
4.430000000000000049e-01 9.771999999999999575e-01
4.440000000000000058e-01 9.878000000000000114e-01
4.450000000000000067e-01 9.986000000000000432e-01
4.460000000000000075e-01 1.010000000000000009e+00
4.470000000000000084e-01 1.020000000000000018e+00
4.480000000000000093e-01 1.030000000000000027e+00
4.490000000000000102e-01 1.040000000000000036e+00
4.500000000000000111e-01 1.048999999999999932e+00
4.510000000000000120e-01 1.056000000000000050e+00
4.520000000000000129e-01 1.062999999999999945e+00
4.530000000000000138e-01 1.068000000000000060e+00
4.540000000000000147e-01 1.070999999999999952e+00
4.550000000000000155e-01 1.072000000000000064e+00
4.560000000000000164e-01 1.070999999999999952e+00
4.570000000000000173e-01 1.068999999999999950e+00
4.580000000000000182e-01 1.064999999999999947e+00
4.590000000000000191e-01 1.058999999999999941e+00
4.600000000000000200e-01 1.052999999999999936e+00
4.610000000000000209e-01 1.044999999999999929e+00
4.620000000000000218e-01 1.036999999999999922e+00
4.630000000000000226e-01 1.028000000000000025e+00
4.640000000000000235e-01 1.018999999999999906e+00
4.650000000000000244e-01 1.008999999999999897e+00
4.660000000000000253e-01 9.989999999999999991e-01
4.670000000000000262e-01 9.890999999999999792e-01
4.680000000000000271e-01 9.794000000000000483e-01
4.689999999999999725e-01 9.699999999999999734e-01
4.699999999999999734e-01 9.612000000000000544e-01
4.709999999999999742e-01 9.530999999999999472e-01
4.719999999999999751e-01 9.458999999999999631e-01
4.729999999999999760e-01 9.396999999999999797e-01
4.739999999999999769e-01 9.346999999999999753e-01
4.749999999999999778e-01 9.311000000000000387e-01
4.759999999999999787e-01 9.290000000000000480e-01
4.769999999999999796e-01 9.285999999999999810e-01
4.779999999999999805e-01 9.296999999999999709e-01
4.789999999999999813e-01 9.323000000000000176e-01
4.799999999999999822e-01 9.362000000000000322e-01
4.809999999999999831e-01 9.411000000000000476e-01
4.819999999999999840e-01 9.471000000000000529e-01
4.829999999999999849e-01 9.539999999999999591e-01
4.839999999999999858e-01 9.616000000000000103e-01
4.849999999999999867e-01 9.697999999999999954e-01
4.859999999999999876e-01 9.785000000000000364e-01
4.869999999999999885e-01 9.874000000000000554e-01
4.879999999999999893e-01 9.966000000000000414e-01
4.889999999999999902e-01 1.006000000000000005e+00
4.899999999999999911e-01 1.014999999999999902e+00
4.909999999999999920e-01 1.024000000000000021e+00
4.919999999999999929e-01 1.032000000000000028e+00
4.929999999999999938e-01 1.040000000000000036e+00
4.939999999999999947e-01 1.048000000000000043e+00
4.949999999999999956e-01 1.054000000000000048e+00
4.959999999999999964e-01 1.060000000000000053e+00
4.969999999999999973e-01 1.064999999999999947e+00
4.979999999999999982e-01 1.068000000000000060e+00
4.989999999999999991e-01 1.070999999999999952e+00
5.000000000000000000e-01 1.070999999999999952e+00
5.010000000000000009e-01 1.070999999999999952e+00
5.020000000000000018e-01 1.068000000000000060e+00
5.030000000000000027e-01 1.064999999999999947e+00
5.040000000000000036e-01 1.060000000000000053e+00
5.050000000000000044e-01 1.054000000000000048e+00
5.060000000000000053e-01 1.048000000000000043e+00
5.070000000000000062e-01 1.040000000000000036e+00
5.080000000000000071e-01 1.032000000000000028e+00
5.090000000000000080e-01 1.022999999999999909e+00
5.100000000000000089e-01 1.014000000000000012e+00
5.110000000000000098e-01 1.004999999999999893e+00
5.120000000000000107e-01 9.960999999999999854e-01
5.130000000000000115e-01 9.868999999999999995e-01
5.140000000000000124e-01 9.778999999999999915e-01
5.150000000000000133e-01 9.691999999999999504e-01
5.160000000000000142e-01 9.609999999999999654e-01
5.170000000000000151e-01 9.534000000000000252e-01
5.180000000000000160e-01 9.465999999999999970e-01
5.190000000000000169e-01 9.405999999999999917e-01
5.200000000000000178e-01 9.355999999999999872e-01
5.210000000000000187e-01 9.317999999999999616e-01
5.220000000000000195e-01 9.293000000000000149e-01
5.230000000000000204e-01 9.282000000000000250e-01
5.240000000000000213e-01 9.286999999999999700e-01
5.250000000000000222e-01 9.307999999999999607e-01
5.260000000000000231e-01 9.344999999999999973e-01
5.270000000000000240e-01 9.395999999999999908e-01
5.280000000000000249e-01 9.457999999999999741e-01
5.290000000000000258e-01 9.532000000000000473e-01
5.300000000000000266e-01 9.614000000000000323e-01
5.310000000000000275e-01 9.703000000000000513e-01
5.320000000000000284e-01 9.797000000000000153e-01
5.330000000000000293e-01 9.895000000000000462e-01
5.340000000000000302e-01 9.995000000000000551e-01
5.350000000000000311e-01 1.010000000000000009e+00
5.360000000000000320e-01 1.018999999999999906e+00
5.370000000000000329e-01 1.028999999999999915e+00
5.380000000000000338e-01 1.038000000000000034e+00
5.390000000000000346e-01 1.046000000000000041e+00
5.400000000000000355e-01 1.054000000000000048e+00
5.410000000000000364e-01 1.060000000000000053e+00
5.420000000000000373e-01 1.064999999999999947e+00
5.430000000000000382e-01 1.068999999999999950e+00
5.440000000000000391e-01 1.072000000000000064e+00
5.450000000000000400e-01 1.072999999999999954e+00
5.460000000000000409e-01 1.070999999999999952e+00
5.470000000000000417e-01 1.068000000000000060e+00
5.480000000000000426e-01 1.062999999999999945e+00
5.490000000000000435e-01 1.056999999999999940e+00
5.500000000000000444e-01 1.048999999999999932e+00
5.510000000000000453e-01 1.040000000000000036e+00
5.520000000000000462e-01 1.030000000000000027e+00
5.530000000000000471e-01 1.020000000000000018e+00
5.540000000000000480e-01 1.008999999999999897e+00
5.550000000000000488e-01 9.979999999999999982e-01
5.560000000000000497e-01 9.869999999999999885e-01
5.570000000000000506e-01 9.762999999999999456e-01
5.580000000000000515e-01 9.659999999999999698e-01
5.590000000000000524e-01 9.565000000000000169e-01
5.600000000000000533e-01 9.478999999999999648e-01
5.610000000000000542e-01 9.405000000000000027e-01
5.620000000000000551e-01 9.344999999999999973e-01
5.629999999999999449e-01 9.301000000000000378e-01
5.639999999999999458e-01 9.275999999999999801e-01
5.649999999999999467e-01 9.272000000000000242e-01
5.659999999999999476e-01 9.291000000000000369e-01
5.669999999999999485e-01 9.333000000000000185e-01
5.679999999999999494e-01 9.395999999999999908e-01
5.689999999999999503e-01 9.476999999999999869e-01
5.699999999999999512e-01 9.572000000000000508e-01
5.709999999999999520e-01 9.677999999999999936e-01
5.719999999999999529e-01 9.792999999999999483e-01
5.729999999999999538e-01 9.912999999999999590e-01
5.739999999999999547e-01 1.004000000000000004e+00
5.749999999999999556e-01 1.016000000000000014e+00
5.759999999999999565e-01 1.026999999999999913e+00
5.769999999999999574e-01 1.038000000000000034e+00
5.779999999999999583e-01 1.048999999999999932e+00
5.789999999999999591e-01 1.056999999999999940e+00
5.799999999999999600e-01 1.064000000000000057e+00
5.809999999999999609e-01 1.070000000000000062e+00
5.819999999999999618e-01 1.072999999999999954e+00
5.829999999999999627e-01 1.072999999999999954e+00
5.839999999999999636e-01 1.070999999999999952e+00
5.849999999999999645e-01 1.064999999999999947e+00
5.859999999999999654e-01 1.058000000000000052e+00
5.869999999999999662e-01 1.048000000000000043e+00
5.879999999999999671e-01 1.036999999999999922e+00
5.889999999999999680e-01 1.024000000000000021e+00
5.899999999999999689e-01 1.010999999999999899e+00
5.909999999999999698e-01 9.977000000000000313e-01
5.919999999999999707e-01 9.842999999999999527e-01
5.929999999999999716e-01 9.713000000000000522e-01
5.939999999999999725e-01 9.592000000000000526e-01
5.949999999999999734e-01 9.484000000000000208e-01
5.959999999999999742e-01 9.393000000000000238e-01
5.969999999999999751e-01 9.323000000000000176e-01
5.979999999999999760e-01 9.278999999999999471e-01
5.989999999999999769e-01 9.264999999999999902e-01
5.999999999999999778e-01 9.284999999999999920e-01
6.009999999999999787e-01 9.338999999999999524e-01
6.019999999999999796e-01 9.423000000000000265e-01
6.029999999999999805e-01 9.532000000000000473e-01
6.039999999999999813e-01 9.659999999999999698e-01
6.049999999999999822e-01 9.800999999999999712e-01
6.059999999999999831e-01 9.949000000000000066e-01
6.069999999999999840e-01 1.010000000000000009e+00
6.079999999999999849e-01 1.024999999999999911e+00
6.089999999999999858e-01 1.038000000000000034e+00
6.099999999999999867e-01 1.050999999999999934e+00
6.109999999999999876e-01 1.060999999999999943e+00
6.119999999999999885e-01 1.068000000000000060e+00
6.129999999999999893e-01 1.072999999999999954e+00
6.139999999999999902e-01 1.074000000000000066e+00
6.149999999999999911e-01 1.070000000000000062e+00
6.159999999999999920e-01 1.062000000000000055e+00
6.169999999999999929e-01 1.052000000000000046e+00
6.179999999999999938e-01 1.038000000000000034e+00
6.189999999999999947e-01 1.022999999999999909e+00
6.199999999999999956e-01 1.006000000000000005e+00
6.209999999999999964e-01 9.896000000000000352e-01
6.219999999999999973e-01 9.734000000000000430e-01
6.229999999999999982e-01 9.584000000000000297e-01
6.239999999999999991e-01 9.454000000000000181e-01
6.250000000000000000e-01 9.351000000000000423e-01
6.260000000000000009e-01 9.283000000000000140e-01
6.270000000000000018e-01 9.257999999999999563e-01
6.280000000000000027e-01 9.283000000000000140e-01
6.290000000000000036e-01 9.358999999999999542e-01
6.300000000000000044e-01 9.477999999999999758e-01
6.310000000000000053e-01 9.627999999999999892e-01
6.320000000000000062e-01 9.799999999999999822e-01
6.330000000000000071e-01 9.983999999999999542e-01
6.340000000000000080e-01 1.016999999999999904e+00
6.350000000000000089e-01 1.034000000000000030e+00
6.360000000000000098e-01 1.050000000000000044e+00
6.370000000000000107e-01 1.062000000000000055e+00
6.380000000000000115e-01 1.070999999999999952e+00
6.390000000000000124e-01 1.074999999999999956e+00
6.400000000000000133e-01 1.072000000000000064e+00
6.410000000000000142e-01 1.062999999999999945e+00
6.420000000000000151e-01 1.048999999999999932e+00
6.430000000000000160e-01 1.032000000000000028e+00
6.440000000000000169e-01 1.012000000000000011e+00
6.450000000000000178e-01 9.917000000000000259e-01
6.460000000000000187e-01 9.717000000000000082e-01
6.470000000000000195e-01 9.536000000000000032e-01
6.480000000000000204e-01 9.388999999999999568e-01
6.490000000000000213e-01 9.288999999999999480e-01
6.500000000000000222e-01 9.250000000000000444e-01
6.510000000000000231e-01 9.284999999999999920e-01
6.520000000000000240e-01 9.395999999999999908e-01
6.530000000000000249e-01 9.564000000000000279e-01
6.540000000000000258e-01 9.769999999999999796e-01
6.550000000000000266e-01 9.996000000000000441e-01
6.560000000000000275e-01 1.022000000000000020e+00
6.570000000000000284e-01 1.042999999999999927e+00
6.580000000000000293e-01 1.060000000000000053e+00
6.590000000000000302e-01 1.072000000000000064e+00
6.600000000000000311e-01 1.076000000000000068e+00
6.610000000000000320e-01 1.070000000000000062e+00
6.620000000000000329e-01 1.056000000000000050e+00
6.630000000000000338e-01 1.036000000000000032e+00
6.640000000000000346e-01 1.010999999999999899e+00
6.650000000000000355e-01 9.860999999999999766e-01
6.660000000000000364e-01 9.620999999999999552e-01
6.670000000000000373e-01 9.419999999999999485e-01
6.680000000000000382e-01 9.284999999999999920e-01
6.690000000000000391e-01 9.239000000000000545e-01
6.700000000000000400e-01 9.307999999999999607e-01
6.710000000000000409e-01 9.481000000000000538e-01
6.720000000000000417e-01 9.724000000000000421e-01
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.028000000000000025e+00
6.750000000000000444e-01 1.052000000000000046e+00
6.760000000000000453e-01 1.070000000000000062e+00
6.770000000000000462e-01 1.076999999999999957e+00
6.780000000000000471e-01 1.070000000000000062e+00
6.790000000000000480e-01 1.050000000000000044e+00
6.800000000000000488e-01 1.022999999999999909e+00
6.810000000000000497e-01 9.913999999999999480e-01
6.820000000000000506e-01 9.614000000000000323e-01
6.830000000000000515e-01 9.373000000000000220e-01
6.840000000000000524e-01 9.239000000000000545e-01
6.850000000000000533e-01 9.258999999999999453e-01
6.860000000000000542e-01 9.446999999999999842e-01
6.870000000000000551e-01 9.747000000000000108e-01
6.879999999999999449e-01 1.008999999999999897e+00
6.889999999999999458e-01 1.042999999999999927e+00
6.899999999999999467e-01 1.068000000000000060e+00
6.909999999999999476e-01 1.078000000000000069e+00
6.919999999999999485e-01 1.068000000000000060e+00
6.929999999999999494e-01 1.040000000000000036e+00
6.939999999999999503e-01 1.002999999999999892e+00
6.949999999999999512e-01 9.646000000000000130e-01
6.959999999999999520e-01 9.344999999999999973e-01
6.969999999999999529e-01 9.211000000000000298e-01
6.979999999999999538e-01 9.324999999999999956e-01
6.989999999999999547e-01 9.654000000000000359e-01
6.999999999999999556e-01 1.008000000000000007e+00
7.009999999999999565e-01 1.048999999999999932e+00
7.019999999999999574e-01 1.076000000000000068e+00
7.029999999999999583e-01 1.076000000000000068e+00
7.039999999999999591e-01 1.046999999999999931e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 9.538999999999999702e-01
7.069999999999999618e-01 9.232000000000000206e-01
7.079999999999999627e-01 9.246999999999999664e-01
7.089999999999999636e-01 9.620999999999999552e-01
7.099999999999999645e-01 1.016000000000000014e+00
7.109999999999999654e-01 1.062999999999999945e+00
7.119999999999999662e-01 1.082000000000000073e+00
7.129999999999999671e-01 1.054999999999999938e+00
7.139999999999999680e-01 9.985000000000000542e-01
7.149999999999999689e-01 9.421000000000000485e-01
7.159999999999999698e-01 9.164999999999999813e-01
7.169999999999999707e-01 9.464000000000000190e-01
7.179999999999999716e-01 1.010999999999999899e+00
7.189999999999999725e-01 1.070000000000000062e+00
7.199999999999999734e-01 1.080999999999999961e+00
7.209999999999999742e-01 1.024999999999999911e+00
7.219999999999999751e-01 9.503000000000000336e-01
7.229999999999999760e-01 9.133000000000000007e-01
7.239999999999999769e-01 9.586000000000000076e-01
7.249999999999999778e-01 1.042999999999999927e+00
7.259999999999999787e-01 1.088999999999999968e+00
7.269999999999999796e-01 1.034000000000000030e+00
7.279999999999999805e-01 9.404000000000000137e-01
7.289999999999999813e-01 9.155999999999999694e-01
7.299999999999999822e-01 1.006000000000000005e+00
7.309999999999999831e-01 1.090000000000000080e+00
7.319999999999999840e-01 1.036000000000000032e+00
7.329999999999999849e-01 9.213999999999999968e-01
7.339999999999999858e-01 9.431000000000000494e-01
7.349999999999999867e-01 1.076000000000000068e+00
7.359999999999999876e-01 1.054000000000000048e+00
7.369999999999999885e-01 9.090000000000000302e-01
7.379999999999999893e-01 9.840999999999999748e-01
7.389999999999999902e-01 1.104999999999999982e+00
7.399999999999999911e-01 9.306999999999999718e-01
7.409999999999999920e-01 9.775000000000000355e-01
7.419999999999999929e-01 1.096000000000000085e+00
7.429999999999999938e-01 8.780999999999999917e-01
7.439999999999999947e-01 1.120999999999999996e+00
7.449999999999999956e-01 8.743999999999999551e-01
7.459999999999999964e-01 1.145000000000000018e+00
7.469999999999999973e-01 8.698000000000000176e-01
7.479999999999999982e-01 9.532000000000000473e-01
7.489999999999999991e-01 1.151999999999999913e+00
7.500000000000000000e-01 7.058999999999999997e-02
7.510000000000000009e-01 7.058000000000000385e-02
7.520000000000000018e-01 7.058000000000000385e-02
7.530000000000000027e-01 7.056999999999999384e-02
7.540000000000000036e-01 7.055999999999999772e-02
7.550000000000000044e-01 7.055000000000000160e-02
7.560000000000000053e-01 7.054000000000000548e-02
7.570000000000000062e-01 7.051999999999999935e-02
7.580000000000000071e-01 7.049999999999999323e-02
7.590000000000000080e-01 7.048000000000000098e-02
7.600000000000000089e-01 7.044999999999999873e-02
7.610000000000000098e-01 7.041999999999999649e-02
7.620000000000000107e-01 7.038999999999999424e-02
7.630000000000000115e-01 7.036000000000000587e-02
7.640000000000000124e-01 7.031999999999999362e-02
7.650000000000000133e-01 7.027999999999999525e-02
7.660000000000000142e-01 7.023999999999999688e-02
7.670000000000000151e-01 7.019999999999999851e-02
7.680000000000000160e-01 7.015000000000000402e-02
7.690000000000000169e-01 7.009999999999999565e-02
7.700000000000000178e-01 7.005000000000000115e-02
7.710000000000000187e-01 7.000000000000000666e-02
7.720000000000000195e-01 6.994000000000000217e-02
7.730000000000000204e-01 6.987999999999999767e-02
7.740000000000000213e-01 6.981999999999999318e-02
7.750000000000000222e-01 6.975000000000000644e-02
7.760000000000000231e-01 6.968000000000000582e-02
7.770000000000000240e-01 6.961000000000000520e-02
7.780000000000000249e-01 6.954000000000000459e-02
7.790000000000000258e-01 6.945999999999999397e-02
7.800000000000000266e-01 6.937999999999999723e-02
7.810000000000000275e-01 6.930000000000000049e-02
7.820000000000000284e-01 6.922000000000000375e-02
7.830000000000000293e-01 6.912999999999999701e-02
7.840000000000000302e-01 6.904000000000000414e-02
7.850000000000000311e-01 6.894999999999999740e-02
7.860000000000000320e-01 6.886000000000000454e-02
7.870000000000000329e-01 6.876000000000000167e-02
7.880000000000000338e-01 6.865999999999999881e-02
7.890000000000000346e-01 6.855999999999999595e-02
7.900000000000000355e-01 6.845999999999999308e-02
7.910000000000000364e-01 6.834999999999999409e-02
7.920000000000000373e-01 6.823999999999999511e-02
7.930000000000000382e-01 6.812999999999999612e-02
7.940000000000000391e-01 6.801000000000000101e-02
7.950000000000000400e-01 6.789000000000000590e-02
7.960000000000000409e-01 6.776999999999999691e-02
7.970000000000000417e-01 6.765000000000000180e-02
7.980000000000000426e-01 6.751999999999999669e-02
7.990000000000000435e-01 6.740000000000000158e-02
8.000000000000000444e-01 6.726999999999999647e-02
8.010000000000000453e-01 6.712999999999999523e-02
8.020000000000000462e-01 6.700000000000000400e-02
8.030000000000000471e-01 6.686000000000000276e-02
8.040000000000000480e-01 6.672000000000000153e-02
8.050000000000000488e-01 6.657000000000000417e-02
8.060000000000000497e-01 6.643000000000000294e-02
8.070000000000000506e-01 6.628000000000000558e-02
8.080000000000000515e-01 6.612999999999999434e-02
8.090000000000000524e-01 6.597999999999999698e-02
8.100000000000000533e-01 6.582000000000000350e-02
8.110000000000000542e-01 6.565999999999999615e-02
8.120000000000000551e-01 6.550000000000000266e-02
8.129999999999999449e-01 6.533999999999999531e-02
8.139999999999999458e-01 6.517000000000000570e-02
8.149999999999999467e-01 6.500000000000000222e-02
8.159999999999999476e-01 6.482999999999999874e-02
8.169999999999999485e-01 6.465999999999999526e-02
8.179999999999999494e-01 6.447999999999999565e-02
8.189999999999999503e-01 6.429999999999999605e-02
8.199999999999999512e-01 6.411999999999999644e-02
8.209999999999999520e-01 6.393999999999999684e-02
8.219999999999999529e-01 6.375000000000000111e-02
8.229999999999999538e-01 6.356000000000000538e-02
8.239999999999999547e-01 6.336999999999999578e-02
8.249999999999999556e-01 6.318000000000000005e-02
8.259999999999999565e-01 6.297999999999999432e-02
8.269999999999999574e-01 6.278000000000000247e-02
8.279999999999999583e-01 6.257999999999999674e-02
8.289999999999999591e-01 6.237999999999999795e-02
8.299999999999999600e-01 6.217000000000000304e-02
8.309999999999999609e-01 6.196000000000000119e-02
8.319999999999999618e-01 6.174999999999999933e-02
8.329999999999999627e-01 6.153999999999999748e-02
8.339999999999999636e-01 6.133000000000000257e-02
8.349999999999999645e-01 6.110999999999999766e-02
8.359999999999999654e-01 6.088999999999999968e-02
8.369999999999999662e-01 6.067000000000000171e-02
8.379999999999999671e-01 6.044000000000000067e-02
8.389999999999999680e-01 6.020999999999999963e-02
8.399999999999999689e-01 5.997999999999999859e-02
8.409999999999999698e-01 5.974999999999999756e-02
8.419999999999999707e-01 5.952000000000000346e-02
8.429999999999999716e-01 5.927999999999999936e-02
8.439999999999999725e-01 5.904000000000000220e-02
8.449999999999999734e-01 5.879999999999999810e-02
8.459999999999999742e-01 5.856000000000000094e-02
8.469999999999999751e-01 5.831000000000000072e-02
8.479999999999999760e-01 5.806000000000000050e-02
8.489999999999999769e-01 5.781000000000000028e-02
8.499999999999999778e-01 5.756000000000000005e-02
8.509999999999999787e-01 5.729999999999999677e-02
8.519999999999999796e-01 5.704000000000000042e-02
8.529999999999999805e-01 5.677999999999999714e-02
8.539999999999999813e-01 5.652000000000000079e-02
8.549999999999999822e-01 5.625999999999999751e-02
8.559999999999999831e-01 5.598999999999999810e-02
8.569999999999999840e-01 5.571999999999999870e-02
8.579999999999999849e-01 5.544999999999999929e-02
8.589999999999999858e-01 5.517999999999999988e-02
8.599999999999999867e-01 5.489999999999999741e-02
8.609999999999999876e-01 5.462999999999999801e-02
8.619999999999999885e-01 5.435000000000000248e-02
8.629999999999999893e-01 5.405999999999999694e-02
8.639999999999999902e-01 5.378000000000000141e-02
8.649999999999999911e-01 5.349000000000000282e-02
8.659999999999999920e-01 5.319999999999999729e-02
8.669999999999999929e-01 5.290999999999999870e-02
8.679999999999999938e-01 5.262000000000000011e-02
8.689999999999999947e-01 5.231999999999999845e-02
8.699999999999999956e-01 5.202999999999999986e-02
8.709999999999999964e-01 5.172999999999999821e-02
8.719999999999999973e-01 5.142999999999999655e-02
8.729999999999999982e-01 5.111999999999999877e-02
8.739999999999999991e-01 5.081999999999999712e-02
8.750000000000000000e-01 5.050999999999999934e-02
8.760000000000000009e-01 5.020000000000000157e-02
8.770000000000000018e-01 4.988999999999999685e-02
8.780000000000000027e-01 4.957000000000000295e-02
8.790000000000000036e-01 4.925999999999999823e-02
8.800000000000000044e-01 4.893999999999999739e-02
8.810000000000000053e-01 4.861999999999999655e-02
8.820000000000000062e-01 4.830000000000000265e-02
8.830000000000000071e-01 4.798000000000000181e-02
8.840000000000000080e-01 4.764999999999999791e-02
8.850000000000000089e-01 4.732000000000000095e-02
8.860000000000000098e-01 4.698999999999999705e-02
8.870000000000000107e-01 4.666000000000000009e-02
8.880000000000000115e-01 4.633000000000000312e-02
8.890000000000000124e-01 4.599000000000000310e-02
8.900000000000000133e-01 4.565000000000000308e-02
8.910000000000000142e-01 4.531000000000000305e-02
8.920000000000000151e-01 4.497000000000000303e-02
8.930000000000000160e-01 4.463000000000000300e-02
8.940000000000000169e-01 4.427999999999999992e-02
8.950000000000000178e-01 4.393999999999999989e-02
8.960000000000000187e-01 4.358999999999999680e-02
8.970000000000000195e-01 4.324000000000000066e-02
8.980000000000000204e-01 4.288000000000000145e-02
8.990000000000000213e-01 4.252999999999999836e-02
9.000000000000000222e-01 4.216999999999999915e-02
9.010000000000000231e-01 4.182000000000000300e-02
9.020000000000000240e-01 4.145999999999999686e-02
9.030000000000000249e-01 4.109000000000000152e-02
9.040000000000000258e-01 4.073000000000000231e-02
9.050000000000000266e-01 4.037000000000000310e-02
9.060000000000000275e-01 4.000000000000000083e-02
9.070000000000000284e-01 3.962999999999999856e-02
9.080000000000000293e-01 3.926000000000000323e-02
9.090000000000000302e-01 3.889000000000000096e-02
9.100000000000000311e-01 3.851999999999999869e-02
9.110000000000000320e-01 3.814000000000000029e-02
9.120000000000000329e-01 3.776000000000000190e-02
9.130000000000000338e-01 3.738999999999999962e-02
9.140000000000000346e-01 3.701000000000000123e-02
9.150000000000000355e-01 3.661999999999999977e-02
9.160000000000000364e-01 3.624000000000000138e-02
9.170000000000000373e-01 3.586000000000000298e-02
9.180000000000000382e-01 3.547000000000000153e-02
9.190000000000000391e-01 3.508000000000000007e-02
9.200000000000000400e-01 3.468999999999999861e-02
9.210000000000000409e-01 3.429999999999999716e-02
9.220000000000000417e-01 3.391000000000000264e-02
9.230000000000000426e-01 3.350999999999999812e-02
9.240000000000000435e-01 3.311999999999999666e-02
9.250000000000000444e-01 3.271999999999999909e-02
9.260000000000000453e-01 3.232000000000000151e-02
9.270000000000000462e-01 3.191999999999999699e-02
9.280000000000000471e-01 3.151999999999999941e-02
9.290000000000000480e-01 3.111999999999999836e-02
9.300000000000000488e-01 3.071000000000000119e-02
9.310000000000000497e-01 3.031000000000000014e-02
9.320000000000000506e-01 2.989999999999999949e-02
9.330000000000000515e-01 2.948999999999999885e-02
9.340000000000000524e-01 2.908000000000000168e-02
9.350000000000000533e-01 2.867000000000000104e-02
9.360000000000000542e-01 2.826000000000000040e-02
9.370000000000000551e-01 2.784999999999999976e-02
9.379999999999999449e-01 2.742999999999999952e-02
9.389999999999999458e-01 2.701999999999999888e-02
9.399999999999999467e-01 2.659999999999999865e-02
9.409999999999999476e-01 2.617999999999999841e-02
9.419999999999999485e-01 2.576000000000000165e-02
9.429999999999999494e-01 2.534000000000000141e-02
9.439999999999999503e-01 2.492000000000000118e-02
9.449999999999999512e-01 2.450000000000000094e-02
9.459999999999999520e-01 2.407000000000000112e-02
9.469999999999999529e-01 2.365000000000000088e-02
9.479999999999999538e-01 2.322000000000000106e-02
9.489999999999999547e-01 2.279000000000000123e-02
9.499999999999999556e-01 2.236000000000000140e-02
9.509999999999999565e-01 2.193000000000000158e-02
9.519999999999999574e-01 2.149999999999999828e-02
9.529999999999999583e-01 2.106999999999999845e-02
9.539999999999999591e-01 2.063999999999999863e-02
9.549999999999999600e-01 2.020999999999999880e-02
9.559999999999999609e-01 1.976999999999999938e-02
9.569999999999999618e-01 1.933999999999999955e-02
9.579999999999999627e-01 1.890000000000000013e-02
9.589999999999999636e-01 1.846000000000000071e-02
9.599999999999999645e-01 1.802000000000000129e-02
9.609999999999999654e-01 1.757999999999999841e-02
9.619999999999999662e-01 1.713999999999999899e-02
9.629999999999999671e-01 1.669999999999999957e-02
9.639999999999999680e-01 1.626000000000000015e-02
9.649999999999999689e-01 1.582000000000000073e-02
9.659999999999999698e-01 1.537999999999999957e-02
9.669999999999999707e-01 1.493000000000000056e-02
9.679999999999999716e-01 1.448999999999999941e-02
9.689999999999999725e-01 1.404000000000000040e-02
9.699999999999999734e-01 1.359999999999999924e-02
9.709999999999999742e-01 1.315000000000000023e-02
9.719999999999999751e-01 1.269999999999999948e-02
9.729999999999999760e-01 1.225000000000000047e-02
9.739999999999999769e-01 1.180999999999999932e-02
9.749999999999999778e-01 1.136000000000000031e-02
9.759999999999999787e-01 1.090999999999999956e-02
9.769999999999999796e-01 1.046000000000000055e-02
9.779999999999999805e-01 1.000999999999999980e-02
9.789999999999999813e-01 9.553999999999999992e-03
9.799999999999999822e-01 9.102000000000000715e-03
9.809999999999999831e-01 8.649999999999999703e-03
9.819999999999999840e-01 8.196999999999999426e-03
9.829999999999999849e-01 7.744000000000000015e-03
9.839999999999999858e-01 7.290999999999999738e-03
9.849999999999999867e-01 6.837000000000000195e-03
9.859999999999999876e-01 6.382999999999999785e-03
9.869999999999999885e-01 5.928000000000000110e-03
9.879999999999999893e-01 5.472999999999999567e-03
9.889999999999999902e-01 5.017999999999999891e-03
9.899999999999999911e-01 4.563000000000000216e-03
9.909999999999999920e-01 4.107000000000000407e-03
9.919999999999999929e-01 3.651000000000000165e-03
9.929999999999999938e-01 3.194999999999999923e-03
9.939999999999999947e-01 2.739000000000000115e-03
9.949999999999999956e-01 2.282999999999999873e-03
9.959999999999999964e-01 1.827000000000000065e-03
9.969999999999999973e-01 1.369999999999999907e-03
9.979999999999999982e-01 9.133999999999999758e-04
9.989999999999999991e-01 4.566999999999999879e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-min-equal/data-4.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 9.861999999999999655e-01
2.520000000000000018e-01 9.747999999999999998e-01
2.530000000000000027e-01 1.014999999999999902e+00
2.540000000000000036e-01 1.004999999999999893e+00
2.550000000000000044e-01 9.868000000000000105e-01
2.560000000000000053e-01 1.010999999999999899e+00
2.570000000000000062e-01 1.000999999999999890e+00
2.580000000000000071e-01 9.782999999999999474e-01
2.590000000000000080e-01 1.038999999999999924e+00
2.600000000000000089e-01 9.694000000000000394e-01
2.610000000000000098e-01 9.906000000000000361e-01
2.620000000000000107e-01 1.042000000000000037e+00
2.630000000000000115e-01 9.830999999999999739e-01
2.640000000000000124e-01 9.622000000000000552e-01
2.650000000000000133e-01 1.026000000000000023e+00
2.660000000000000142e-01 1.038000000000000034e+00
2.670000000000000151e-01 9.771999999999999575e-01
2.680000000000000160e-01 9.565000000000000169e-01
2.690000000000000169e-01 1.006999999999999895e+00
2.700000000000000178e-01 1.046999999999999931e+00
2.710000000000000187e-01 1.020999999999999908e+00
2.720000000000000195e-01 9.668999999999999817e-01
2.730000000000000204e-01 9.543000000000000371e-01
2.740000000000000213e-01 9.948000000000000176e-01
2.750000000000000222e-01 1.040000000000000036e+00
2.760000000000000231e-01 1.044999999999999929e+00
2.770000000000000240e-01 1.006000000000000005e+00
2.780000000000000249e-01 9.622000000000000552e-01
2.790000000000000258e-01 9.512000000000000455e-01
2.800000000000000266e-01 9.797000000000000153e-01
2.810000000000000275e-01 1.024000000000000021e+00
2.819999999999999729e-01 1.048999999999999932e+00
2.829999999999999738e-01 1.040999999999999925e+00
2.839999999999999747e-01 1.006000000000000005e+00
2.849999999999999756e-01 9.671999999999999487e-01
2.859999999999999765e-01 9.487999999999999767e-01
2.869999999999999774e-01 9.590999999999999526e-01
2.879999999999999782e-01 9.919999999999999929e-01
2.889999999999999791e-01 1.028000000000000025e+00
2.899999999999999800e-01 1.050000000000000044e+00
2.909999999999999809e-01 1.048000000000000043e+00
2.919999999999999818e-01 1.024000000000000021e+00
2.929999999999999827e-01 9.896000000000000352e-01
2.939999999999999836e-01 9.605000000000000204e-01
2.949999999999999845e-01 9.475000000000000089e-01
2.959999999999999853e-01 9.546000000000000041e-01
2.969999999999999862e-01 9.788999999999999924e-01
2.979999999999999871e-01 1.010999999999999899e+00
2.989999999999999880e-01 1.038000000000000034e+00
2.999999999999999889e-01 1.052000000000000046e+00
3.009999999999999898e-01 1.050000000000000044e+00
3.019999999999999907e-01 1.032000000000000028e+00
3.029999999999999916e-01 1.004000000000000004e+00
3.039999999999999925e-01 9.760999999999999677e-01
3.049999999999999933e-01 9.550999999999999490e-01
3.059999999999999942e-01 9.464000000000000190e-01
3.069999999999999951e-01 9.515000000000000124e-01
3.079999999999999960e-01 9.690999999999999615e-01
3.089999999999999969e-01 9.945000000000000506e-01
3.099999999999999978e-01 1.020999999999999908e+00
3.109999999999999987e-01 1.040999999999999925e+00
3.119999999999999996e-01 1.052999999999999936e+00
3.130000000000000004e-01 1.052999999999999936e+00
3.140000000000000013e-01 1.040999999999999925e+00
3.150000000000000022e-01 1.022000000000000020e+00
3.160000000000000031e-01 9.972999999999999643e-01
3.170000000000000040e-01 9.741999999999999549e-01
3.180000000000000049e-01 9.564000000000000279e-01
3.190000000000000058e-01 9.466999999999999860e-01
3.200000000000000067e-01 9.465000000000000080e-01
3.210000000000000075e-01 9.556000000000000050e-01
3.220000000000000084e-01 9.723000000000000531e-01
3.230000000000000093e-01 9.938000000000000167e-01
3.240000000000000102e-01 1.016000000000000014e+00
3.250000000000000111e-01 1.034999999999999920e+00
3.260000000000000120e-01 1.048000000000000043e+00
3.270000000000000129e-01 1.054999999999999938e+00
3.280000000000000138e-01 1.052999999999999936e+00
3.290000000000000147e-01 1.044000000000000039e+00
3.300000000000000155e-01 1.028000000000000025e+00
3.310000000000000164e-01 1.008999999999999897e+00
3.320000000000000173e-01 9.886000000000000343e-01
3.330000000000000182e-01 9.703000000000000513e-01
3.340000000000000191e-01 9.558999999999999719e-01
3.350000000000000200e-01 9.472000000000000419e-01
3.360000000000000209e-01 9.447999999999999732e-01
3.370000000000000218e-01 9.488999999999999657e-01
3.380000000000000226e-01 9.588999999999999746e-01
3.390000000000000235e-01 9.737999999999999989e-01
3.400000000000000244e-01 9.917000000000000259e-01
3.410000000000000253e-01 1.010000000000000009e+00
3.420000000000000262e-01 1.026999999999999913e+00
3.430000000000000271e-01 1.040999999999999925e+00
3.439999999999999725e-01 1.050999999999999934e+00
3.449999999999999734e-01 1.054999999999999938e+00
3.459999999999999742e-01 1.054000000000000048e+00
3.469999999999999751e-01 1.048000000000000043e+00
3.479999999999999760e-01 1.038000000000000034e+00
3.489999999999999769e-01 1.022999999999999909e+00
3.499999999999999778e-01 1.006999999999999895e+00
3.509999999999999787e-01 9.899000000000000021e-01
3.519999999999999796e-01 9.743000000000000549e-01
3.529999999999999805e-01 9.610999999999999543e-01
3.539999999999999813e-01 9.513000000000000345e-01
3.549999999999999822e-01 9.455999999999999961e-01
3.559999999999999831e-01 9.442000000000000393e-01
3.569999999999999840e-01 9.473000000000000309e-01
3.579999999999999849e-01 9.545000000000000151e-01
3.589999999999999858e-01 9.653000000000000469e-01
3.599999999999999867e-01 9.788999999999999924e-01
3.609999999999999876e-01 9.939999999999999947e-01
3.619999999999999885e-01 1.008999999999999897e+00
3.629999999999999893e-01 1.024000000000000021e+00
3.639999999999999902e-01 1.036000000000000032e+00
3.649999999999999911e-01 1.046000000000000041e+00
3.659999999999999920e-01 1.052999999999999936e+00
3.669999999999999929e-01 1.056000000000000050e+00
3.679999999999999938e-01 1.054999999999999938e+00
3.689999999999999947e-01 1.050999999999999934e+00
3.699999999999999956e-01 1.044000000000000039e+00
3.709999999999999964e-01 1.034000000000000030e+00
3.719999999999999973e-01 1.020999999999999908e+00
3.729999999999999982e-01 1.006999999999999895e+00
3.739999999999999991e-01 9.935000000000000497e-01
3.750000000000000000e-01 9.800999999999999712e-01
3.760000000000000009e-01 9.680999999999999606e-01
3.770000000000000018e-01 9.579999999999999627e-01
3.780000000000000027e-01 9.504000000000000226e-01
3.790000000000000036e-01 9.455000000000000071e-01
3.800000000000000044e-01 9.436999999999999833e-01
3.810000000000000053e-01 9.447999999999999732e-01
3.820000000000000062e-01 9.488999999999999657e-01
3.830000000000000071e-01 9.556999999999999940e-01
3.840000000000000080e-01 9.647999999999999909e-01
3.850000000000000089e-01 9.758000000000000007e-01
3.860000000000000098e-01 9.880999999999999783e-01
3.870000000000000107e-01 1.000999999999999890e+00
3.880000000000000115e-01 1.012999999999999901e+00
3.890000000000000124e-01 1.024999999999999911e+00
3.900000000000000133e-01 1.034999999999999920e+00
3.910000000000000142e-01 1.044000000000000039e+00
3.920000000000000151e-01 1.050000000000000044e+00
3.930000000000000160e-01 1.054999999999999938e+00
3.940000000000000169e-01 1.056999999999999940e+00
3.950000000000000178e-01 1.056000000000000050e+00
3.960000000000000187e-01 1.052999999999999936e+00
3.970000000000000195e-01 1.046999999999999931e+00
3.980000000000000204e-01 1.040000000000000036e+00
3.990000000000000213e-01 1.030000000000000027e+00
4.000000000000000222e-01 1.020000000000000018e+00
4.010000000000000231e-01 1.008999999999999897e+00
4.020000000000000240e-01 9.969999999999999973e-01
4.030000000000000249e-01 9.857000000000000206e-01
4.040000000000000258e-01 9.750999999999999668e-01
4.050000000000000266e-01 9.656000000000000139e-01
4.060000000000000275e-01 9.575000000000000178e-01
4.069999999999999729e-01 9.510999999999999455e-01
4.079999999999999738e-01 9.465000000000000080e-01
4.089999999999999747e-01 9.438999999999999613e-01
4.099999999999999756e-01 9.433000000000000274e-01
4.109999999999999765e-01 9.447999999999999732e-01
4.119999999999999774e-01 9.482000000000000428e-01
4.129999999999999782e-01 9.535000000000000142e-01
4.139999999999999791e-01 9.605000000000000204e-01
4.149999999999999800e-01 9.688999999999999835e-01
4.159999999999999809e-01 9.784000000000000474e-01
4.169999999999999818e-01 9.886000000000000343e-01
4.179999999999999827e-01 9.990999999999999881e-01
4.189999999999999836e-01 1.010000000000000009e+00
4.199999999999999845e-01 1.020000000000000018e+00
4.209999999999999853e-01 1.028999999999999915e+00
4.219999999999999862e-01 1.036999999999999922e+00
4.229999999999999871e-01 1.044000000000000039e+00
4.239999999999999880e-01 1.050000000000000044e+00
4.249999999999999889e-01 1.054000000000000048e+00
4.259999999999999898e-01 1.056000000000000050e+00
4.269999999999999907e-01 1.056999999999999940e+00
4.279999999999999916e-01 1.056000000000000050e+00
4.289999999999999925e-01 1.052999999999999936e+00
4.299999999999999933e-01 1.048999999999999932e+00
4.309999999999999942e-01 1.044000000000000039e+00
4.319999999999999951e-01 1.036999999999999922e+00
4.329999999999999960e-01 1.028999999999999915e+00
4.339999999999999969e-01 1.020000000000000018e+00
4.349999999999999978e-01 1.010999999999999899e+00
4.359999999999999987e-01 1.000999999999999890e+00
4.369999999999999996e-01 9.915000000000000480e-01
4.380000000000000004e-01 9.822999999999999510e-01
4.390000000000000013e-01 9.737000000000000099e-01
4.400000000000000022e-01 9.658999999999999808e-01
4.410000000000000031e-01 9.590999999999999526e-01
4.420000000000000040e-01 9.533000000000000362e-01
4.430000000000000049e-01 9.487999999999999767e-01
4.440000000000000058e-01 9.455000000000000071e-01
4.450000000000000067e-01 9.435999999999999943e-01
4.460000000000000075e-01 9.432000000000000384e-01
4.470000000000000084e-01 9.441000000000000503e-01
4.480000000000000093e-01 9.464000000000000190e-01
4.490000000000000102e-01 9.499999999999999556e-01
4.500000000000000111e-01 9.547999999999999821e-01
4.510000000000000120e-01 9.606999999999999984e-01
4.520000000000000129e-01 9.676000000000000156e-01
4.530000000000000138e-01 9.752999999999999448e-01
4.540000000000000147e-01 9.836000000000000298e-01
4.550000000000000155e-01 9.921999999999999709e-01
4.560000000000000164e-01 1.000999999999999890e+00
4.570000000000000173e-01 1.010000000000000009e+00
4.580000000000000182e-01 1.018000000000000016e+00
4.590000000000000191e-01 1.026000000000000023e+00
4.600000000000000200e-01 1.032999999999999918e+00
4.610000000000000209e-01 1.038999999999999924e+00
4.620000000000000218e-01 1.044999999999999929e+00
4.630000000000000226e-01 1.048999999999999932e+00
4.640000000000000235e-01 1.052999999999999936e+00
4.650000000000000244e-01 1.054999999999999938e+00
4.660000000000000253e-01 1.056000000000000050e+00
4.670000000000000262e-01 1.056000000000000050e+00
4.680000000000000271e-01 1.054999999999999938e+00
4.689999999999999725e-01 1.052999999999999936e+00
4.699999999999999734e-01 1.048999999999999932e+00
4.709999999999999742e-01 1.044999999999999929e+00
4.719999999999999751e-01 1.040000000000000036e+00
4.729999999999999760e-01 1.032999999999999918e+00
4.739999999999999769e-01 1.026000000000000023e+00
4.749999999999999778e-01 1.018999999999999906e+00
4.759999999999999787e-01 1.010999999999999899e+00
4.769999999999999796e-01 1.002999999999999892e+00
4.779999999999999805e-01 9.948000000000000176e-01
4.789999999999999813e-01 9.868999999999999995e-01
4.799999999999999822e-01 9.792999999999999483e-01
4.809999999999999831e-01 9.721999999999999531e-01
4.819999999999999840e-01 9.656000000000000139e-01
4.829999999999999849e-01 9.597999999999999865e-01
4.839999999999999858e-01 9.547999999999999821e-01
4.849999999999999867e-01 9.506999999999999895e-01
4.859999999999999876e-01 9.475000000000000089e-01
4.869999999999999885e-01 9.453000000000000291e-01
4.879999999999999893e-01 9.442000000000000393e-01
4.889999999999999902e-01 9.441000000000000503e-01
4.899999999999999911e-01 9.449999999999999512e-01
4.909999999999999920e-01 9.468999999999999639e-01
4.919999999999999929e-01 9.498999999999999666e-01
4.929999999999999938e-01 9.537999999999999812e-01
4.939999999999999947e-01 9.585000000000000187e-01
4.949999999999999956e-01 9.640999999999999570e-01
4.959999999999999964e-01 9.704000000000000403e-01
4.969999999999999973e-01 9.772999999999999465e-01
4.979999999999999982e-01 9.847000000000000197e-01
4.989999999999999991e-01 9.922999999999999599e-01
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.008000000000000007e+00
5.020000000000000018e-01 1.016000000000000014e+00
5.030000000000000027e-01 1.022999999999999909e+00
5.040000000000000036e-01 1.030000000000000027e+00
5.050000000000000044e-01 1.036000000000000032e+00
5.060000000000000053e-01 1.042000000000000037e+00
5.070000000000000062e-01 1.046999999999999931e+00
5.080000000000000071e-01 1.050000000000000044e+00
5.090000000000000080e-01 1.052999999999999936e+00
5.100000000000000089e-01 1.054999999999999938e+00
5.110000000000000098e-01 1.056000000000000050e+00
5.120000000000000107e-01 1.056000000000000050e+00
5.130000000000000115e-01 1.054999999999999938e+00
5.140000000000000124e-01 1.052000000000000046e+00
5.150000000000000133e-01 1.048999999999999932e+00
5.160000000000000142e-01 1.044999999999999929e+00
5.170000000000000151e-01 1.040000000000000036e+00
5.180000000000000160e-01 1.034000000000000030e+00
5.190000000000000169e-01 1.028000000000000025e+00
5.200000000000000178e-01 1.020000000000000018e+00
5.210000000000000187e-01 1.012999999999999901e+00
5.220000000000000195e-01 1.004999999999999893e+00
5.230000000000000204e-01 9.967000000000000304e-01
5.240000000000000213e-01 9.886000000000000343e-01
5.250000000000000222e-01 9.807000000000000162e-01
5.260000000000000231e-01 9.731999999999999540e-01
5.270000000000000240e-01 9.661999999999999478e-01
5.280000000000000249e-01 9.598999999999999755e-01
5.290000000000000258e-01 9.545000000000000151e-01
5.300000000000000266e-01 9.500999999999999446e-01
5.310000000000000275e-01 9.466999999999999860e-01
5.320000000000000284e-01 9.444000000000000172e-01
5.330000000000000293e-01 9.432000000000000384e-01
5.340000000000000302e-01 9.432000000000000384e-01
5.350000000000000311e-01 9.445000000000000062e-01
5.360000000000000320e-01 9.468999999999999639e-01
5.370000000000000329e-01 9.504000000000000226e-01
5.380000000000000338e-01 9.549999999999999600e-01
5.390000000000000346e-01 9.606000000000000094e-01
5.400000000000000355e-01 9.670999999999999597e-01
5.410000000000000364e-01 9.744000000000000439e-01
5.420000000000000373e-01 9.822999999999999510e-01
5.430000000000000382e-01 9.907000000000000250e-01
5.440000000000000391e-01 9.995000000000000551e-01
5.450000000000000400e-01 1.008000000000000007e+00
5.460000000000000409e-01 1.016999999999999904e+00
5.470000000000000417e-01 1.024999999999999911e+00
5.480000000000000426e-01 1.032999999999999918e+00
5.490000000000000435e-01 1.040000000000000036e+00
5.500000000000000444e-01 1.046000000000000041e+00
5.510000000000000453e-01 1.050999999999999934e+00
5.520000000000000462e-01 1.054000000000000048e+00
5.530000000000000471e-01 1.056999999999999940e+00
5.540000000000000480e-01 1.056999999999999940e+00
5.550000000000000488e-01 1.056999999999999940e+00
5.560000000000000497e-01 1.054999999999999938e+00
5.570000000000000506e-01 1.052000000000000046e+00
5.580000000000000515e-01 1.046999999999999931e+00
5.590000000000000524e-01 1.040999999999999925e+00
5.600000000000000533e-01 1.034000000000000030e+00
5.610000000000000542e-01 1.026000000000000023e+00
5.620000000000000551e-01 1.016999999999999904e+00
5.629999999999999449e-01 1.008000000000000007e+00
5.639999999999999458e-01 9.985000000000000542e-01
5.649999999999999467e-01 9.888000000000000123e-01
5.659999999999999476e-01 9.792999999999999483e-01
5.669999999999999485e-01 9.704000000000000403e-01
5.679999999999999494e-01 9.624000000000000332e-01
5.689999999999999503e-01 9.554000000000000270e-01
5.699999999999999512e-01 9.497999999999999776e-01
5.709999999999999520e-01 9.455999999999999961e-01
5.719999999999999529e-01 9.429999999999999494e-01
5.729999999999999538e-01 9.422000000000000375e-01
5.739999999999999547e-01 9.429999999999999494e-01
5.749999999999999556e-01 9.455999999999999961e-01
5.759999999999999565e-01 9.497999999999999776e-01
5.769999999999999574e-01 9.555000000000000160e-01
5.779999999999999583e-01 9.627000000000000002e-01
5.789999999999999591e-01 9.711999999999999522e-01
5.799999999999999600e-01 9.806000000000000272e-01
5.809999999999999609e-01 9.908000000000000140e-01
5.819999999999999618e-01 1.000999999999999890e+00
5.829999999999999627e-01 1.012000000000000011e+00
5.839999999999999636e-01 1.022999999999999909e+00
5.849999999999999645e-01 1.032000000000000028e+00
5.859999999999999654e-01 1.040999999999999925e+00
5.869999999999999662e-01 1.048000000000000043e+00
5.879999999999999671e-01 1.052999999999999936e+00
5.889999999999999680e-01 1.056999999999999940e+00
5.899999999999999689e-01 1.058000000000000052e+00
5.909999999999999698e-01 1.056999999999999940e+00
5.919999999999999707e-01 1.054999999999999938e+00
5.929999999999999716e-01 1.050000000000000044e+00
5.939999999999999725e-01 1.042999999999999927e+00
5.949999999999999734e-01 1.034999999999999920e+00
5.959999999999999742e-01 1.024999999999999911e+00
5.969999999999999751e-01 1.014000000000000012e+00
5.979999999999999760e-01 1.002000000000000002e+00
5.989999999999999769e-01 9.905000000000000471e-01
5.999999999999999778e-01 9.788999999999999924e-01
6.009999999999999787e-01 9.680999999999999606e-01
6.019999999999999796e-01 9.586999999999999966e-01
6.029999999999999805e-01 9.510999999999999455e-01
6.039999999999999813e-01 9.455999999999999961e-01
6.049999999999999822e-01 9.424000000000000155e-01
6.059999999999999831e-01 9.417999999999999705e-01
6.069999999999999840e-01 9.437999999999999723e-01
6.079999999999999849e-01 9.482000000000000428e-01
6.089999999999999858e-01 9.550999999999999490e-01
6.099999999999999867e-01 9.639999999999999680e-01
6.109999999999999876e-01 9.747999999999999998e-01
6.119999999999999885e-01 9.868999999999999995e-01
6.129999999999999893e-01 9.999000000000000110e-01
6.139999999999999902e-01 1.012999999999999901e+00
6.149999999999999911e-01 1.026000000000000023e+00
6.159999999999999920e-01 1.036999999999999922e+00
6.169999999999999929e-01 1.046000000000000041e+00
6.179999999999999938e-01 1.052999999999999936e+00
6.189999999999999947e-01 1.056999999999999940e+00
6.199999999999999956e-01 1.058000000000000052e+00
6.209999999999999964e-01 1.056000000000000050e+00
6.219999999999999973e-01 1.050999999999999934e+00
6.229999999999999982e-01 1.042999999999999927e+00
6.239999999999999991e-01 1.032999999999999918e+00
6.250000000000000000e-01 1.020000000000000018e+00
6.260000000000000009e-01 1.006000000000000005e+00
6.270000000000000018e-01 9.915000000000000480e-01
6.280000000000000027e-01 9.771999999999999575e-01
6.290000000000000036e-01 9.643000000000000460e-01
6.300000000000000044e-01 9.536999999999999922e-01
6.310000000000000053e-01 9.461000000000000520e-01
6.320000000000000062e-01 9.419999999999999485e-01
6.330000000000000071e-01 9.415999999999999925e-01
6.340000000000000080e-01 9.449999999999999512e-01
6.350000000000000089e-01 9.522000000000000464e-01
6.360000000000000098e-01 9.627000000000000002e-01
6.370000000000000107e-01 9.758999999999999897e-01
6.380000000000000115e-01 9.910999999999999810e-01
6.390000000000000124e-01 1.006999999999999895e+00
6.400000000000000133e-01 1.022999999999999909e+00
6.410000000000000142e-01 1.036999999999999922e+00
6.420000000000000151e-01 1.048000000000000043e+00
6.430000000000000160e-01 1.056000000000000050e+00
6.440000000000000169e-01 1.058999999999999941e+00
6.450000000000000178e-01 1.056999999999999940e+00
6.460000000000000187e-01 1.050999999999999934e+00
6.470000000000000195e-01 1.040999999999999925e+00
6.480000000000000204e-01 1.026000000000000023e+00
6.490000000000000213e-01 1.010000000000000009e+00
6.500000000000000222e-01 9.919000000000000039e-01
6.510000000000000231e-01 9.745000000000000329e-01
6.520000000000000240e-01 9.593000000000000416e-01
6.530000000000000249e-01 9.481000000000000538e-01
6.540000000000000258e-01 9.417999999999999705e-01
6.550000000000000266e-01 9.411000000000000476e-01
6.560000000000000275e-01 9.462000000000000410e-01
6.570000000000000284e-01 9.566999999999999948e-01
6.580000000000000293e-01 9.717999999999999972e-01
6.590000000000000302e-01 9.900999999999999801e-01
6.600000000000000311e-01 1.010000000000000009e+00
6.610000000000000320e-01 1.028999999999999915e+00
6.620000000000000329e-01 1.044999999999999929e+00
6.630000000000000338e-01 1.054999999999999938e+00
6.640000000000000346e-01 1.060000000000000053e+00
6.650000000000000355e-01 1.056999999999999940e+00
6.660000000000000364e-01 1.046999999999999931e+00
6.670000000000000373e-01 1.030999999999999917e+00
6.680000000000000382e-01 1.010999999999999899e+00
6.690000000000000391e-01 9.891999999999999682e-01
6.700000000000000400e-01 9.681999999999999496e-01
6.710000000000000409e-01 9.516999999999999904e-01
6.720000000000000417e-01 9.418999999999999595e-01
6.730000000000000426e-01 9.405000000000000027e-01
6.740000000000000435e-01 9.476999999999999869e-01
6.750000000000000444e-01 9.627000000000000002e-01
6.760000000000000453e-01 9.838999999999999968e-01
6.770000000000000462e-01 1.008000000000000007e+00
6.780000000000000471e-01 1.032000000000000028e+00
6.790000000000000480e-01 1.050000000000000044e+00
6.800000000000000488e-01 1.058999999999999941e+00
6.810000000000000497e-01 1.058999999999999941e+00
6.820000000000000506e-01 1.046999999999999931e+00
6.830000000000000515e-01 1.026999999999999913e+00
6.840000000000000524e-01 1.002000000000000002e+00
6.850000000000000533e-01 9.746000000000000218e-01
6.860000000000000542e-01 9.526000000000000023e-01
6.870000000000000551e-01 9.405999999999999917e-01
6.879999999999999449e-01 9.411000000000000476e-01
6.889999999999999458e-01 9.543000000000000371e-01
6.899999999999999467e-01 9.780999999999999694e-01
6.909999999999999476e-01 1.008000000000000007e+00
6.919999999999999485e-01 1.036000000000000032e+00
6.929999999999999494e-01 1.056000000000000050e+00
6.939999999999999503e-01 1.060999999999999943e+00
6.949999999999999512e-01 1.050000000000000044e+00
6.959999999999999520e-01 1.026000000000000023e+00
6.969999999999999529e-01 9.931999999999999718e-01
6.979999999999999538e-01 9.616000000000000103e-01
6.989999999999999547e-01 9.415999999999999925e-01
6.999999999999999556e-01 9.397999999999999687e-01
7.009999999999999565e-01 9.572000000000000508e-01
7.019999999999999574e-01 9.893999999999999462e-01
7.029999999999999583e-01 1.026999999999999913e+00
7.039999999999999591e-01 1.054999999999999938e+00
7.049999999999999600e-01 1.062000000000000055e+00
7.059999999999999609e-01 1.046000000000000041e+00
7.069999999999999618e-01 1.010000000000000009e+00
7.079999999999999627e-01 9.690999999999999615e-01
7.089999999999999636e-01 9.411000000000000476e-01
7.099999999999999645e-01 9.401000000000000467e-01
7.109999999999999654e-01 9.674000000000000377e-01
7.119999999999999662e-01 1.012000000000000011e+00
7.129999999999999671e-01 1.052000000000000046e+00
7.139999999999999680e-01 1.062999999999999945e+00
7.149999999999999689e-01 1.038999999999999924e+00
7.159999999999999698e-01 9.899999999999999911e-01
7.169999999999999707e-01 9.457999999999999741e-01
7.179999999999999716e-01 9.375000000000000000e-01
7.189999999999999725e-01 9.721999999999999531e-01
7.199999999999999734e-01 1.028999999999999915e+00
7.209999999999999742e-01 1.064999999999999947e+00
7.219999999999999751e-01 1.048000000000000043e+00
7.229999999999999760e-01 9.888000000000000123e-01
7.239999999999999769e-01 9.379999999999999449e-01
7.249999999999999778e-01 9.468999999999999639e-01
7.259999999999999787e-01 1.010999999999999899e+00
7.269999999999999796e-01 1.064999999999999947e+00
7.279999999999999805e-01 1.044000000000000039e+00
7.289999999999999813e-01 9.661999999999999478e-01
7.299999999999999822e-01 9.318999999999999506e-01
7.309999999999999831e-01 9.941999999999999726e-01
7.319999999999999840e-01 1.068000000000000060e+00
7.329999999999999849e-01 1.030999999999999917e+00
7.339999999999999858e-01 9.371000000000000441e-01
7.349999999999999867e-01 9.626000000000000112e-01
7.359999999999999876e-01 1.066999999999999948e+00
7.369999999999999885e-01 1.022999999999999909e+00
7.379999999999999893e-01 9.234999999999999876e-01
7.389999999999999902e-01 1.026000000000000023e+00
7.399999999999999911e-01 1.054000000000000048e+00
7.409999999999999920e-01 9.184999999999999831e-01
7.419999999999999929e-01 1.056000000000000050e+00
7.429999999999999938e-01 9.859999999999999876e-01
7.439999999999999947e-01 9.844000000000000528e-01
7.449999999999999956e-01 1.022000000000000020e+00
7.459999999999999964e-01 1.004999999999999893e+00
7.469999999999999973e-01 9.264999999999999902e-01
7.479999999999999982e-01 1.106000000000000094e+00
7.489999999999999991e-01 1.112999999999999989e+00
7.500000000000000000e-01 7.058999999999999997e-02
7.510000000000000009e-01 7.058000000000000385e-02
7.520000000000000018e-01 7.058000000000000385e-02
7.530000000000000027e-01 7.056999999999999384e-02
7.540000000000000036e-01 7.055999999999999772e-02
7.550000000000000044e-01 7.055000000000000160e-02
7.560000000000000053e-01 7.054000000000000548e-02
7.570000000000000062e-01 7.051999999999999935e-02
7.580000000000000071e-01 7.049999999999999323e-02
7.590000000000000080e-01 7.048000000000000098e-02
7.600000000000000089e-01 7.044999999999999873e-02
7.610000000000000098e-01 7.041999999999999649e-02
7.620000000000000107e-01 7.038999999999999424e-02
7.630000000000000115e-01 7.036000000000000587e-02
7.640000000000000124e-01 7.031999999999999362e-02
7.650000000000000133e-01 7.027999999999999525e-02
7.660000000000000142e-01 7.023999999999999688e-02
7.670000000000000151e-01 7.019999999999999851e-02
7.680000000000000160e-01 7.015000000000000402e-02
7.690000000000000169e-01 7.009999999999999565e-02
7.700000000000000178e-01 7.005000000000000115e-02
7.710000000000000187e-01 7.000000000000000666e-02
7.720000000000000195e-01 6.994000000000000217e-02
7.730000000000000204e-01 6.987999999999999767e-02
7.740000000000000213e-01 6.981999999999999318e-02
7.750000000000000222e-01 6.975000000000000644e-02
7.760000000000000231e-01 6.968000000000000582e-02
7.770000000000000240e-01 6.961000000000000520e-02
7.780000000000000249e-01 6.954000000000000459e-02
7.790000000000000258e-01 6.945999999999999397e-02
7.800000000000000266e-01 6.937999999999999723e-02
7.810000000000000275e-01 6.930000000000000049e-02
7.820000000000000284e-01 6.922000000000000375e-02
7.830000000000000293e-01 6.912999999999999701e-02
7.840000000000000302e-01 6.904000000000000414e-02
7.850000000000000311e-01 6.894999999999999740e-02
7.860000000000000320e-01 6.886000000000000454e-02
7.870000000000000329e-01 6.876000000000000167e-02
7.880000000000000338e-01 6.865999999999999881e-02
7.890000000000000346e-01 6.855999999999999595e-02
7.900000000000000355e-01 6.845999999999999308e-02
7.910000000000000364e-01 6.834999999999999409e-02
7.920000000000000373e-01 6.823999999999999511e-02
7.930000000000000382e-01 6.812999999999999612e-02
7.940000000000000391e-01 6.801000000000000101e-02
7.950000000000000400e-01 6.789000000000000590e-02
7.960000000000000409e-01 6.776999999999999691e-02
7.970000000000000417e-01 6.765000000000000180e-02
7.980000000000000426e-01 6.751999999999999669e-02
7.990000000000000435e-01 6.740000000000000158e-02
8.000000000000000444e-01 6.726999999999999647e-02
8.010000000000000453e-01 6.712999999999999523e-02
8.020000000000000462e-01 6.700000000000000400e-02
8.030000000000000471e-01 6.686000000000000276e-02
8.040000000000000480e-01 6.672000000000000153e-02
8.050000000000000488e-01 6.657000000000000417e-02
8.060000000000000497e-01 6.643000000000000294e-02
8.070000000000000506e-01 6.628000000000000558e-02
8.080000000000000515e-01 6.612999999999999434e-02
8.090000000000000524e-01 6.597999999999999698e-02
8.100000000000000533e-01 6.582000000000000350e-02
8.110000000000000542e-01 6.565999999999999615e-02
8.120000000000000551e-01 6.550000000000000266e-02
8.129999999999999449e-01 6.533999999999999531e-02
8.139999999999999458e-01 6.517000000000000570e-02
8.149999999999999467e-01 6.500000000000000222e-02
8.159999999999999476e-01 6.482999999999999874e-02
8.169999999999999485e-01 6.465999999999999526e-02
8.179999999999999494e-01 6.447999999999999565e-02
8.189999999999999503e-01 6.429999999999999605e-02
8.199999999999999512e-01 6.411999999999999644e-02
8.209999999999999520e-01 6.393999999999999684e-02
8.219999999999999529e-01 6.375000000000000111e-02
8.229999999999999538e-01 6.356000000000000538e-02
8.239999999999999547e-01 6.336999999999999578e-02
8.249999999999999556e-01 6.318000000000000005e-02
8.259999999999999565e-01 6.297999999999999432e-02
8.269999999999999574e-01 6.278000000000000247e-02
8.279999999999999583e-01 6.257999999999999674e-02
8.289999999999999591e-01 6.237999999999999795e-02
8.299999999999999600e-01 6.217000000000000304e-02
8.309999999999999609e-01 6.196000000000000119e-02
8.319999999999999618e-01 6.174999999999999933e-02
8.329999999999999627e-01 6.153999999999999748e-02
8.339999999999999636e-01 6.133000000000000257e-02
8.349999999999999645e-01 6.110999999999999766e-02
8.359999999999999654e-01 6.088999999999999968e-02
8.369999999999999662e-01 6.067000000000000171e-02
8.379999999999999671e-01 6.044000000000000067e-02
8.389999999999999680e-01 6.020999999999999963e-02
8.399999999999999689e-01 5.997999999999999859e-02
8.409999999999999698e-01 5.974999999999999756e-02
8.419999999999999707e-01 5.952000000000000346e-02
8.429999999999999716e-01 5.927999999999999936e-02
8.439999999999999725e-01 5.904000000000000220e-02
8.449999999999999734e-01 5.879999999999999810e-02
8.459999999999999742e-01 5.856000000000000094e-02
8.469999999999999751e-01 5.831000000000000072e-02
8.479999999999999760e-01 5.806000000000000050e-02
8.489999999999999769e-01 5.781000000000000028e-02
8.499999999999999778e-01 5.756000000000000005e-02
8.509999999999999787e-01 5.729999999999999677e-02
8.519999999999999796e-01 5.704000000000000042e-02
8.529999999999999805e-01 5.677999999999999714e-02
8.539999999999999813e-01 5.652000000000000079e-02
8.549999999999999822e-01 5.625999999999999751e-02
8.559999999999999831e-01 5.598999999999999810e-02
8.569999999999999840e-01 5.571999999999999870e-02
8.579999999999999849e-01 5.544999999999999929e-02
8.589999999999999858e-01 5.517999999999999988e-02
8.599999999999999867e-01 5.489999999999999741e-02
8.609999999999999876e-01 5.462999999999999801e-02
8.619999999999999885e-01 5.435000000000000248e-02
8.629999999999999893e-01 5.405999999999999694e-02
8.639999999999999902e-01 5.378000000000000141e-02
8.649999999999999911e-01 5.349000000000000282e-02
8.659999999999999920e-01 5.319999999999999729e-02
8.669999999999999929e-01 5.290999999999999870e-02
8.679999999999999938e-01 5.262000000000000011e-02
8.689999999999999947e-01 5.231999999999999845e-02
8.699999999999999956e-01 5.202999999999999986e-02
8.709999999999999964e-01 5.172999999999999821e-02
8.719999999999999973e-01 5.142999999999999655e-02
8.729999999999999982e-01 5.111999999999999877e-02
8.739999999999999991e-01 5.081999999999999712e-02
8.750000000000000000e-01 5.050999999999999934e-02
8.760000000000000009e-01 5.020000000000000157e-02
8.770000000000000018e-01 4.988999999999999685e-02
8.780000000000000027e-01 4.957000000000000295e-02
8.790000000000000036e-01 4.925999999999999823e-02
8.800000000000000044e-01 4.893999999999999739e-02
8.810000000000000053e-01 4.861999999999999655e-02
8.820000000000000062e-01 4.830000000000000265e-02
8.830000000000000071e-01 4.798000000000000181e-02
8.840000000000000080e-01 4.764999999999999791e-02
8.850000000000000089e-01 4.732000000000000095e-02
8.860000000000000098e-01 4.698999999999999705e-02
8.870000000000000107e-01 4.666000000000000009e-02
8.880000000000000115e-01 4.633000000000000312e-02
8.890000000000000124e-01 4.599000000000000310e-02
8.900000000000000133e-01 4.565000000000000308e-02
8.910000000000000142e-01 4.531000000000000305e-02
8.920000000000000151e-01 4.497000000000000303e-02
8.930000000000000160e-01 4.463000000000000300e-02
8.940000000000000169e-01 4.427999999999999992e-02
8.950000000000000178e-01 4.393999999999999989e-02
8.960000000000000187e-01 4.358999999999999680e-02
8.970000000000000195e-01 4.324000000000000066e-02
8.980000000000000204e-01 4.288000000000000145e-02
8.990000000000000213e-01 4.252999999999999836e-02
9.000000000000000222e-01 4.216999999999999915e-02
9.010000000000000231e-01 4.182000000000000300e-02
9.020000000000000240e-01 4.145999999999999686e-02
9.030000000000000249e-01 4.109000000000000152e-02
9.040000000000000258e-01 4.073000000000000231e-02
9.050000000000000266e-01 4.037000000000000310e-02
9.060000000000000275e-01 4.000000000000000083e-02
9.070000000000000284e-01 3.962999999999999856e-02
9.080000000000000293e-01 3.926000000000000323e-02
9.090000000000000302e-01 3.889000000000000096e-02
9.100000000000000311e-01 3.851999999999999869e-02
9.110000000000000320e-01 3.814000000000000029e-02
9.120000000000000329e-01 3.776000000000000190e-02
9.130000000000000338e-01 3.738999999999999962e-02
9.140000000000000346e-01 3.701000000000000123e-02
9.150000000000000355e-01 3.661999999999999977e-02
9.160000000000000364e-01 3.624000000000000138e-02
9.170000000000000373e-01 3.586000000000000298e-02
9.180000000000000382e-01 3.547000000000000153e-02
9.190000000000000391e-01 3.508000000000000007e-02
9.200000000000000400e-01 3.468999999999999861e-02
9.210000000000000409e-01 3.429999999999999716e-02
9.220000000000000417e-01 3.391000000000000264e-02
9.230000000000000426e-01 3.350999999999999812e-02
9.240000000000000435e-01 3.311999999999999666e-02
9.250000000000000444e-01 3.271999999999999909e-02
9.260000000000000453e-01 3.232000000000000151e-02
9.270000000000000462e-01 3.191999999999999699e-02
9.280000000000000471e-01 3.151999999999999941e-02
9.290000000000000480e-01 3.111999999999999836e-02
9.300000000000000488e-01 3.071000000000000119e-02
9.310000000000000497e-01 3.031000000000000014e-02
9.320000000000000506e-01 2.989999999999999949e-02
9.330000000000000515e-01 2.948999999999999885e-02
9.340000000000000524e-01 2.908000000000000168e-02
9.350000000000000533e-01 2.867000000000000104e-02
9.360000000000000542e-01 2.826000000000000040e-02
9.370000000000000551e-01 2.784999999999999976e-02
9.379999999999999449e-01 2.742999999999999952e-02
9.389999999999999458e-01 2.701999999999999888e-02
9.399999999999999467e-01 2.659999999999999865e-02
9.409999999999999476e-01 2.617999999999999841e-02
9.419999999999999485e-01 2.576000000000000165e-02
9.429999999999999494e-01 2.534000000000000141e-02
9.439999999999999503e-01 2.492000000000000118e-02
9.449999999999999512e-01 2.450000000000000094e-02
9.459999999999999520e-01 2.407000000000000112e-02
9.469999999999999529e-01 2.365000000000000088e-02
9.479999999999999538e-01 2.322000000000000106e-02
9.489999999999999547e-01 2.279000000000000123e-02
9.499999999999999556e-01 2.236000000000000140e-02
9.509999999999999565e-01 2.193000000000000158e-02
9.519999999999999574e-01 2.149999999999999828e-02
9.529999999999999583e-01 2.106999999999999845e-02
9.539999999999999591e-01 2.063999999999999863e-02
9.549999999999999600e-01 2.020999999999999880e-02
9.559999999999999609e-01 1.976999999999999938e-02
9.569999999999999618e-01 1.933999999999999955e-02
9.579999999999999627e-01 1.890000000000000013e-02
9.589999999999999636e-01 1.846000000000000071e-02
9.599999999999999645e-01 1.802000000000000129e-02
9.609999999999999654e-01 1.757999999999999841e-02
9.619999999999999662e-01 1.713999999999999899e-02
9.629999999999999671e-01 1.669999999999999957e-02
9.639999999999999680e-01 1.626000000000000015e-02
9.649999999999999689e-01 1.582000000000000073e-02
9.659999999999999698e-01 1.537999999999999957e-02
9.669999999999999707e-01 1.493000000000000056e-02
9.679999999999999716e-01 1.448999999999999941e-02
9.689999999999999725e-01 1.404000000000000040e-02
9.699999999999999734e-01 1.359999999999999924e-02
9.709999999999999742e-01 1.315000000000000023e-02
9.719999999999999751e-01 1.269999999999999948e-02
9.729999999999999760e-01 1.225000000000000047e-02
9.739999999999999769e-01 1.180999999999999932e-02
9.749999999999999778e-01 1.136000000000000031e-02
9.759999999999999787e-01 1.090999999999999956e-02
9.769999999999999796e-01 1.046000000000000055e-02
9.779999999999999805e-01 1.000999999999999980e-02
9.789999999999999813e-01 9.553999999999999992e-03
9.799999999999999822e-01 9.102000000000000715e-03
9.809999999999999831e-01 8.649999999999999703e-03
9.819999999999999840e-01 8.196999999999999426e-03
9.829999999999999849e-01 7.744000000000000015e-03
9.839999999999999858e-01 7.290999999999999738e-03
9.849999999999999867e-01 6.837000000000000195e-03
9.859999999999999876e-01 6.382999999999999785e-03
9.869999999999999885e-01 5.928000000000000110e-03
9.879999999999999893e-01 5.472999999999999567e-03
9.889999999999999902e-01 5.017999999999999891e-03
9.899999999999999911e-01 4.563000000000000216e-03
9.909999999999999920e-01 4.107000000000000407e-03
9.919999999999999929e-01 3.651999999999999864e-03
9.929999999999999938e-01 3.194999999999999923e-03
9.939999999999999947e-01 2.739000000000000115e-03
9.949999999999999956e-01 2.282999999999999873e-03
9.959999999999999964e-01 1.827000000000000065e-03
9.969999999999999973e-01 1.369999999999999907e-03
9.979999999999999982e-01 9.133999999999999758e-04
9.989999999999999991e-01 4.566999999999999879e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-min-equal/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
2.410050205310860019e-02 5.000000000000000000e-01
4.592130892310929829e-02 5.000000000000000000e-01
6.567805969156320645e-02 5.000000000000000000e-01
8.356599588256760636e-02 5.000000000000000000e-01
9.976189089200220017e-02 5.000000000000000000e-01
1.144257969097649957e-01 5.000000000000000000e-01
1.277026265985549969e-01 5.000000000000000000e-01
1.397235851597730116e-01 5.000000000000000000e-01
1.506074669386089915e-01 5.000000000000000000e-01
1.604618293817050012e-01 5.000000000000000000e-01
1.693840559487679864e-01 5.000000000000000000e-01
1.774623184821060018e-01 5.000000000000000000e-01
1.847764485444869931e-01 5.000000000000000000e-01
1.913987263361119906e-01 5.000000000000000000e-01
1.973945949869850003e-01 5.000000000000000000e-01
2.028233072835279871e-01 5.000000000000000000e-01
2.077385112205520079e-01 5.000000000000000000e-01
2.121887801651619887e-01 5.000000000000000000e-01
2.162180928718399897e-01 5.000000000000000000e-01
2.198662680923189894e-01 5.000000000000000000e-01
2.231693580751979988e-01 5.000000000000000000e-01
2.261600048439600108e-01 5.000000000000000000e-01
2.288677627742189968e-01 5.000000000000000000e-01
2.313193906580159886e-01 5.000000000000000000e-01
2.335391161413910011e-01 5.000000000000000000e-01
2.355488751485040055e-01 5.000000000000000000e-01
2.373685286583269993e-01 5.000000000000000000e-01
2.390160589761879950e-01 5.000000000000000000e-01
2.405077474397440129e-01 5.000000000000000000e-01
2.418583353155369930e-01 5.000000000000000000e-01
2.430811694761579878e-01 5.000000000000000000e-01
2.441883342976259863e-01 5.000000000000000000e-01
2.451907710804490104e-01 5.000000000000000000e-01
2.460983861744900081e-01 5.000000000000000000e-01
2.469201488761849916e-01 5.000000000000000000e-01
2.476641800655410008e-01 5.000000000000000000e-01
2.483378324588569885e-01 5.000000000000000000e-01
2.489477632702430110e-01 5.000000000000000000e-01
2.494999999999999996e-01 5.000000000000000000e-01
2.500000000000000000e-01 5.000000000000000000e-01
2.505000000000000004e-01 5.000000000000000000e-01
2.510522367297570168e-01 5.000000000000000000e-01
2.516621675411430115e-01 5.000000000000000000e-01
2.523358199344590269e-01 5.000000000000000000e-01
2.530798511238149806e-01 5.000000000000000000e-01
2.539016138255100197e-01 5.000000000000000000e-01
2.548092289195509896e-01 5.000000000000000000e-01
2.558116657023740137e-01 5.000000000000000000e-01
2.569188305238420122e-01 5.000000000000000000e-01
2.581416646844629792e-01 5.000000000000000000e-01
2.594922525602559871e-01 5.000000000000000000e-01
2.609839410238120050e-01 5.000000000000000000e-01
2.626314713416729729e-01 5.000000000000000000e-01
2.644511248514960222e-01 5.000000000000000000e-01
2.664608838586089989e-01 5.000000000000000000e-01
2.686806093419840114e-01 5.000000000000000000e-01
2.711322372257810032e-01 5.000000000000000000e-01
2.738399951560400170e-01 5.000000000000000000e-01
2.768306419248020012e-01 5.000000000000000000e-01
2.801337319076809829e-01 5.000000000000000000e-01
2.837819071281599825e-01 5.000000000000000000e-01
2.878112198348379835e-01 5.000000000000000000e-01
2.922614887794480198e-01 5.000000000000000000e-01
2.971766927164720129e-01 5.000000000000000000e-01
3.026054050130150275e-01 5.000000000000000000e-01
3.086012736638880094e-01 5.000000000000000000e-01
3.152235514555130069e-01 5.000000000000000000e-01
3.225376815178940260e-01 5.000000000000000000e-01
3.306159440512320136e-01 5.000000000000000000e-01
3.395381706182949988e-01 5.000000000000000000e-01
3.493925330613910085e-01 5.000000000000000000e-01
3.602764148402269884e-01 5.000000000000000000e-01
3.722973734014449754e-01 5.000000000000000000e-01
3.855742030902349904e-01 5.000000000000000000e-01
4.002381091079980080e-01 5.000000000000000000e-01
4.164340041174319773e-01 5.000000000000000000e-01
4.343219403084370156e-01 5.000000000000000000e-01
4.540786910768909723e-01 5.000000000000000000e-01
4.758994979468910147e-01 5.000000000000000000e-01
5.000000000000000000e-01 5.000000000000000000e-01
5.241005020531089853e-01 5.000000000000000000e-01
5.459213089231089722e-01 5.000000000000000000e-01
5.656780596915630399e-01 5.000000000000000000e-01
5.835659958825679672e-01 5.000000000000000000e-01
5.997618908920020475e-01 5.000000000000000000e-01
6.144257969097649541e-01 5.000000000000000000e-01
6.277026265985550246e-01 5.000000000000000000e-01
6.397235851597730116e-01 5.000000000000000000e-01
6.506074669386090470e-01 5.000000000000000000e-01
6.604618293817049457e-01 5.000000000000000000e-01
6.693840559487680419e-01 5.000000000000000000e-01
6.774623184821060295e-01 5.000000000000000000e-01
6.847764485444870486e-01 5.000000000000000000e-01
6.913987263361119906e-01 5.000000000000000000e-01
6.973945949869849725e-01 5.000000000000000000e-01
7.028233072835280426e-01 5.000000000000000000e-01
7.077385112205519802e-01 5.000000000000000000e-01
7.121887801651619609e-01 5.000000000000000000e-01
7.162180928718400175e-01 5.000000000000000000e-01
7.198662680923190171e-01 5.000000000000000000e-01
7.231693580751979988e-01 5.000000000000000000e-01
7.261600048439600386e-01 5.000000000000000000e-01
7.288677627742190523e-01 5.000000000000000000e-01
7.313193906580159886e-01 5.000000000000000000e-01
7.335391161413910011e-01 5.000000000000000000e-01
7.355488751485039778e-01 5.000000000000000000e-01
7.373685286583270271e-01 5.000000000000000000e-01
7.390160589761880505e-01 5.000000000000000000e-01
7.405077474397440129e-01 5.000000000000000000e-01
7.418583353155370208e-01 5.000000000000000000e-01
7.430811694761579878e-01 5.000000000000000000e-01
7.441883342976259863e-01 5.000000000000000000e-01
7.451907710804489549e-01 5.000000000000000000e-01
7.460983861744899803e-01 5.000000000000000000e-01
7.469201488761849639e-01 5.000000000000000000e-01
7.476641800655410286e-01 5.000000000000000000e-01
7.483378324588569885e-01 5.000000000000000000e-01
7.489477632702430387e-01 5.000000000000000000e-01
7.495000000000000551e-01 5.000000000000000000e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.504999999999999449e-01 5.000000000000000000e-01
7.510522367297569613e-01 5.000000000000000000e-01
7.516621675411430115e-01 5.000000000000000000e-01
7.523358199344589714e-01 5.000000000000000000e-01
7.530798511238150361e-01 5.000000000000000000e-01
7.539016138255100197e-01 5.000000000000000000e-01
7.548092289195510451e-01 5.000000000000000000e-01
7.558116657023740137e-01 5.000000000000000000e-01
7.569188305238420122e-01 5.000000000000000000e-01
7.581416646844629792e-01 5.000000000000000000e-01
7.594922525602559871e-01 5.000000000000000000e-01
7.609839410238119495e-01 5.000000000000000000e-01
7.626314713416729729e-01 5.000000000000000000e-01
7.644511248514960222e-01 5.000000000000000000e-01
7.664608838586089989e-01 5.000000000000000000e-01
7.686806093419840114e-01 5.000000000000000000e-01
7.711322372257809477e-01 5.000000000000000000e-01
7.738399951560399614e-01 5.000000000000000000e-01
7.768306419248020012e-01 5.000000000000000000e-01
7.801337319076809829e-01 5.000000000000000000e-01
7.837819071281599825e-01 5.000000000000000000e-01
7.878112198348380391e-01 5.000000000000000000e-01
7.922614887794480198e-01 5.000000000000000000e-01
7.971766927164719574e-01 5.000000000000000000e-01
8.026054050130150275e-01 5.000000000000000000e-01
8.086012736638880094e-01 5.000000000000000000e-01
8.152235514555129514e-01 5.000000000000000000e-01
8.225376815178939705e-01 5.000000000000000000e-01
8.306159440512319581e-01 5.000000000000000000e-01
8.395381706182950543e-01 5.000000000000000000e-01
8.493925330613909530e-01 5.000000000000000000e-01
8.602764148402269884e-01 5.000000000000000000e-01
8.722973734014449754e-01 5.000000000000000000e-01
8.855742030902350459e-01 5.000000000000000000e-01
9.002381091079979525e-01 5.000000000000000000e-01
9.164340041174320328e-01 5.000000000000000000e-01
9.343219403084369601e-01 5.000000000000000000e-01
9.540786910768910278e-01 5.000000000000000000e-01
9.758994979468910147e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> data/haga-grad-min-mixed/data-1.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.000000000000000000e+00
6.400000000000000133e-01 1.000000000000000000e+00
6.410000000000000142e-01 1.000000000000000000e+00
6.420000000000000151e-01 1.000000000000000000e+00
6.430000000000000160e-01 1.000000000000000000e+00
6.440000000000000169e-01 1.000000000000000000e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.000000000000000000e+00
6.480000000000000204e-01 1.000000000000000000e+00
6.490000000000000213e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.510000000000000231e-01 1.000000000000000000e+00
6.520000000000000240e-01 1.000000000000000000e+00
6.530000000000000249e-01 1.000000000000000000e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.000000000000000000e+00
6.600000000000000311e-01 1.000000000000000000e+00
6.610000000000000320e-01 1.000000000000000000e+00
6.620000000000000329e-01 1.000000000000000000e+00
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.000000000000000000e+00
6.650000000000000355e-01 1.000000000000000000e+00
6.660000000000000364e-01 1.000000000000000000e+00
6.670000000000000373e-01 1.000000000000000000e+00
6.680000000000000382e-01 1.000000000000000000e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.000000000000000000e+00
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.760000000000000453e-01 1.000000000000000000e+00
6.770000000000000462e-01 1.000000000000000000e+00
6.780000000000000471e-01 1.000000000000000000e+00
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.000000000000000000e+00
6.810000000000000497e-01 1.000000000000000000e+00
6.820000000000000506e-01 1.000000000000000000e+00
6.830000000000000515e-01 1.000000000000000000e+00
6.840000000000000524e-01 1.000000000000000000e+00
6.850000000000000533e-01 1.000000000000000000e+00
6.860000000000000542e-01 1.000000000000000000e+00
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 1.000000000000000000e+00
6.899999999999999467e-01 1.000000000000000000e+00
6.909999999999999476e-01 1.000000000000000000e+00
6.919999999999999485e-01 1.000000000000000000e+00
6.929999999999999494e-01 1.000000000000000000e+00
6.939999999999999503e-01 1.000000000000000000e+00
6.949999999999999512e-01 1.000000000000000000e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.000000000000000000e+00
6.989999999999999547e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 1.000000000000000000e+00
7.019999999999999574e-01 1.000000000000000000e+00
7.029999999999999583e-01 1.000000000000000000e+00
7.039999999999999591e-01 1.000000000000000000e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 1.000000000000000000e+00
7.069999999999999618e-01 1.000000000000000000e+00
7.079999999999999627e-01 1.000000000000000000e+00
7.089999999999999636e-01 1.000000000000000000e+00
7.099999999999999645e-01 1.000000000000000000e+00
7.109999999999999654e-01 1.000000000000000000e+00
7.119999999999999662e-01 1.000000000000000000e+00
7.129999999999999671e-01 1.000000000000000000e+00
7.139999999999999680e-01 1.000000000000000000e+00
7.149999999999999689e-01 1.000000000000000000e+00
7.159999999999999698e-01 1.000000000000000000e+00
7.169999999999999707e-01 1.000000000000000000e+00
7.179999999999999716e-01 1.000000000000000000e+00
7.189999999999999725e-01 1.000000000000000000e+00
7.199999999999999734e-01 1.000000000000000000e+00
7.209999999999999742e-01 1.000000000000000000e+00
7.219999999999999751e-01 1.000000000000000000e+00
7.229999999999999760e-01 1.000000000000000000e+00
7.239999999999999769e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.259999999999999787e-01 1.000000000000000000e+00
7.269999999999999796e-01 1.000000000000000000e+00
7.279999999999999805e-01 1.000000000000000000e+00
7.289999999999999813e-01 1.000000000000000000e+00
7.299999999999999822e-01 1.000000000000000000e+00
7.309999999999999831e-01 1.000000000000000000e+00
7.319999999999999840e-01 1.000000000000000000e+00
7.329999999999999849e-01 1.000000000000000000e+00
7.339999999999999858e-01 1.000000000000000000e+00
7.349999999999999867e-01 1.000000000000000000e+00
7.359999999999999876e-01 1.000000000000000000e+00
7.369999999999999885e-01 1.000000000000000000e+00
7.379999999999999893e-01 1.000000000000000000e+00
7.389999999999999902e-01 1.000000000000000000e+00
7.399999999999999911e-01 1.000000000000000000e+00
7.409999999999999920e-01 1.000000000000000000e+00
7.419999999999999929e-01 1.000000000000000000e+00
7.429999999999999938e-01 1.000000000000000000e+00
7.439999999999999947e-01 1.000000000000000000e+00
7.449999999999999956e-01 1.000000000000000000e+00
7.459999999999999964e-01 9.998000000000000220e-01
7.469999999999999973e-01 1.000000000000000000e+00
7.479999999999999982e-01 1.004999999999999893e+00
7.489999999999999991e-01 9.719999999999999751e-01
7.500000000000000000e-01 7.066000000000000059e-02
7.510000000000000009e-01 7.065000000000000446e-02
7.520000000000000018e-01 7.065000000000000446e-02
7.530000000000000027e-01 7.063999999999999446e-02
7.540000000000000036e-01 7.062999999999999834e-02
7.550000000000000044e-01 7.062000000000000222e-02
7.560000000000000053e-01 7.059999999999999609e-02
7.570000000000000062e-01 7.058999999999999997e-02
7.580000000000000071e-01 7.056999999999999384e-02
7.590000000000000080e-01 7.054000000000000548e-02
7.600000000000000089e-01 7.051999999999999935e-02
7.610000000000000098e-01 7.048999999999999710e-02
7.620000000000000107e-01 7.045999999999999486e-02
7.630000000000000115e-01 7.041999999999999649e-02
7.640000000000000124e-01 7.038999999999999424e-02
7.650000000000000133e-01 7.034999999999999587e-02
7.660000000000000142e-01 7.030999999999999750e-02
7.670000000000000151e-01 7.026000000000000301e-02
7.680000000000000160e-01 7.022000000000000464e-02
7.690000000000000169e-01 7.016999999999999627e-02
7.700000000000000178e-01 7.011000000000000565e-02
7.710000000000000187e-01 7.005999999999999728e-02
7.720000000000000195e-01 7.000000000000000666e-02
7.730000000000000204e-01 6.994000000000000217e-02
7.740000000000000213e-01 6.987999999999999767e-02
7.750000000000000222e-01 6.980999999999999706e-02
7.760000000000000231e-01 6.973999999999999644e-02
7.770000000000000240e-01 6.966999999999999582e-02
7.780000000000000249e-01 6.959999999999999520e-02
7.790000000000000258e-01 6.951999999999999846e-02
7.800000000000000266e-01 6.944999999999999785e-02
7.810000000000000275e-01 6.936000000000000498e-02
7.820000000000000284e-01 6.927999999999999436e-02
7.830000000000000293e-01 6.919000000000000150e-02
7.840000000000000302e-01 6.909999999999999476e-02
7.850000000000000311e-01 6.901000000000000190e-02
7.860000000000000320e-01 6.890999999999999903e-02
7.870000000000000329e-01 6.882000000000000617e-02
7.880000000000000338e-01 6.872000000000000330e-02
7.890000000000000346e-01 6.861000000000000432e-02
7.900000000000000355e-01 6.851000000000000145e-02
7.910000000000000364e-01 6.840000000000000246e-02
7.920000000000000373e-01 6.829999999999999960e-02
7.930000000000000382e-01 6.818000000000000449e-02
7.940000000000000391e-01 6.805999999999999550e-02
7.950000000000000400e-01 6.794000000000000039e-02
7.960000000000000409e-01 6.782000000000000528e-02
7.970000000000000417e-01 6.771000000000000629e-02
7.980000000000000426e-01 6.758000000000000118e-02
7.990000000000000435e-01 6.743999999999999995e-02
8.000000000000000444e-01 6.730999999999999484e-02
8.010000000000000453e-01 6.718000000000000360e-02
8.020000000000000462e-01 6.704999999999999849e-02
8.030000000000000471e-01 6.690999999999999726e-02
8.040000000000000480e-01 6.675999999999999990e-02
8.050000000000000488e-01 6.661999999999999866e-02
8.060000000000000497e-01 6.647000000000000131e-02
8.070000000000000506e-01 6.633000000000000007e-02
8.080000000000000515e-01 6.618000000000000271e-02
8.090000000000000524e-01 6.603000000000000536e-02
8.100000000000000533e-01 6.586000000000000187e-02
8.110000000000000542e-01 6.569999999999999452e-02
8.120000000000000551e-01 6.554000000000000103e-02
8.129999999999999449e-01 6.537999999999999368e-02
8.139999999999999458e-01 6.521000000000000407e-02
8.149999999999999467e-01 6.504999999999999671e-02
8.159999999999999476e-01 6.486999999999999711e-02
8.169999999999999485e-01 6.468999999999999750e-02
8.179999999999999494e-01 6.450999999999999790e-02
8.189999999999999503e-01 6.432999999999999829e-02
8.199999999999999512e-01 6.414999999999999869e-02
8.209999999999999520e-01 6.396999999999999909e-02
8.219999999999999529e-01 6.378999999999999948e-02
8.229999999999999538e-01 6.360999999999999988e-02
8.239999999999999547e-01 6.340999999999999415e-02
8.249999999999999556e-01 6.321000000000000230e-02
8.259999999999999565e-01 6.300999999999999657e-02
8.269999999999999574e-01 6.281000000000000472e-02
8.279999999999999583e-01 6.260999999999999899e-02
8.289999999999999591e-01 6.241000000000000020e-02
8.299999999999999600e-01 6.221000000000000141e-02
8.309999999999999609e-01 6.201000000000000262e-02
8.319999999999999618e-01 6.178999999999999770e-02
8.329999999999999627e-01 6.156999999999999973e-02
8.339999999999999636e-01 6.135000000000000175e-02
8.349999999999999645e-01 6.112999999999999684e-02
8.359999999999999654e-01 6.090999999999999887e-02
8.369999999999999662e-01 6.069000000000000089e-02
8.379999999999999671e-01 6.047000000000000292e-02
8.389999999999999680e-01 6.024999999999999800e-02
8.399999999999999689e-01 6.001999999999999696e-02
8.409999999999999698e-01 5.977999999999999980e-02
8.419999999999999707e-01 5.954000000000000264e-02
8.429999999999999716e-01 5.929999999999999855e-02
8.439999999999999725e-01 5.904999999999999832e-02
8.449999999999999734e-01 5.881000000000000116e-02
8.459999999999999742e-01 5.856999999999999706e-02
8.469999999999999751e-01 5.832999999999999990e-02
8.479999999999999760e-01 5.809000000000000274e-02
8.489999999999999769e-01 5.784999999999999865e-02
8.499999999999999778e-01 5.759000000000000230e-02
8.509999999999999787e-01 5.732000000000000289e-02
8.519999999999999796e-01 5.705999999999999961e-02
8.529999999999999805e-01 5.679000000000000020e-02
8.539999999999999813e-01 5.652999999999999692e-02
8.549999999999999822e-01 5.625999999999999751e-02
8.559999999999999831e-01 5.600000000000000117e-02
8.569999999999999840e-01 5.573000000000000176e-02
8.579999999999999849e-01 5.546999999999999847e-02
8.589999999999999858e-01 5.519999999999999907e-02
8.599999999999999867e-01 5.494000000000000272e-02
8.609999999999999876e-01 5.464999999999999719e-02
8.619999999999999885e-01 5.435999999999999860e-02
8.629999999999999893e-01 5.407000000000000001e-02
8.639999999999999902e-01 5.378000000000000141e-02
8.649999999999999911e-01 5.349000000000000282e-02
8.659999999999999920e-01 5.319999999999999729e-02
8.669999999999999929e-01 5.290999999999999870e-02
8.679999999999999938e-01 5.262000000000000011e-02
8.689999999999999947e-01 5.233000000000000151e-02
8.699999999999999956e-01 5.204000000000000292e-02
8.709999999999999964e-01 5.174999999999999739e-02
8.719999999999999973e-01 5.145000000000000268e-02
8.729999999999999982e-01 5.115000000000000102e-02
8.739999999999999991e-01 5.083000000000000018e-02
8.750000000000000000e-01 5.050999999999999934e-02
8.760000000000000009e-01 5.018999999999999850e-02
8.770000000000000018e-01 4.988000000000000073e-02
8.780000000000000027e-01 4.955999999999999989e-02
8.790000000000000036e-01 4.923999999999999905e-02
8.800000000000000044e-01 4.893000000000000127e-02
8.810000000000000053e-01 4.861000000000000043e-02
8.820000000000000062e-01 4.828999999999999959e-02
8.830000000000000071e-01 4.796999999999999875e-02
8.840000000000000080e-01 4.766000000000000097e-02
8.850000000000000089e-01 4.734000000000000014e-02
8.860000000000000098e-01 4.701000000000000317e-02
8.870000000000000107e-01 4.667000000000000315e-02
8.880000000000000115e-01 4.632000000000000006e-02
8.890000000000000124e-01 4.598000000000000004e-02
8.900000000000000133e-01 4.562999999999999695e-02
8.910000000000000142e-01 4.528999999999999693e-02
8.920000000000000151e-01 4.494999999999999690e-02
8.930000000000000160e-01 4.460000000000000075e-02
8.940000000000000169e-01 4.426000000000000073e-02
8.950000000000000178e-01 4.390999999999999764e-02
8.960000000000000187e-01 4.356999999999999762e-02
8.970000000000000195e-01 4.322000000000000147e-02
8.980000000000000204e-01 4.288000000000000145e-02
8.990000000000000213e-01 4.254000000000000142e-02
9.000000000000000222e-01 4.218999999999999834e-02
9.010000000000000231e-01 4.182999999999999913e-02
9.020000000000000240e-01 4.145000000000000073e-02
9.030000000000000249e-01 4.107999999999999846e-02
9.040000000000000258e-01 4.071000000000000313e-02
9.050000000000000266e-01 4.034000000000000086e-02
9.060000000000000275e-01 3.996999999999999859e-02
9.070000000000000284e-01 3.960000000000000325e-02
9.080000000000000293e-01 3.921999999999999792e-02
9.090000000000000302e-01 3.885000000000000259e-02
9.100000000000000311e-01 3.848000000000000032e-02
9.110000000000000320e-01 3.810999999999999804e-02
9.120000000000000329e-01 3.774000000000000271e-02
9.130000000000000338e-01 3.737000000000000044e-02
9.140000000000000346e-01 3.699000000000000205e-02
9.150000000000000355e-01 3.661999999999999977e-02
9.160000000000000364e-01 3.624999999999999750e-02
9.170000000000000373e-01 3.586000000000000298e-02
9.180000000000000382e-01 3.547000000000000153e-02
9.190000000000000391e-01 3.506999999999999701e-02
9.200000000000000400e-01 3.466999999999999943e-02
9.210000000000000409e-01 3.427000000000000185e-02
9.220000000000000417e-01 3.386999999999999733e-02
9.230000000000000426e-01 3.346999999999999975e-02
9.240000000000000435e-01 3.307000000000000217e-02
9.250000000000000444e-01 3.268000000000000071e-02
9.260000000000000453e-01 3.228000000000000314e-02
9.270000000000000462e-01 3.187999999999999862e-02
9.280000000000000471e-01 3.148000000000000104e-02
9.290000000000000480e-01 3.107999999999999999e-02
9.300000000000000488e-01 3.067999999999999894e-02
9.310000000000000497e-01 3.029000000000000095e-02
9.320000000000000506e-01 2.988999999999999990e-02
9.330000000000000515e-01 2.948999999999999885e-02
9.340000000000000524e-01 2.909000000000000127e-02
9.350000000000000533e-01 2.868000000000000063e-02
9.360000000000000542e-01 2.825000000000000080e-02
9.370000000000000551e-01 2.783000000000000057e-02
9.379999999999999449e-01 2.741000000000000034e-02
9.389999999999999458e-01 2.698000000000000051e-02
9.399999999999999467e-01 2.656000000000000028e-02
9.409999999999999476e-01 2.614000000000000004e-02
9.419999999999999485e-01 2.571999999999999981e-02
9.429999999999999494e-01 2.528999999999999998e-02
9.439999999999999503e-01 2.486999999999999975e-02
9.449999999999999512e-01 2.444999999999999951e-02
9.459999999999999520e-01 2.402999999999999928e-02
9.469999999999999529e-01 2.359999999999999945e-02
9.479999999999999538e-01 2.317999999999999922e-02
9.489999999999999547e-01 2.275999999999999898e-02
9.499999999999999556e-01 2.232999999999999916e-02
9.509999999999999565e-01 2.190999999999999892e-02
9.519999999999999574e-01 2.148999999999999869e-02
9.529999999999999583e-01 2.106999999999999845e-02
9.539999999999999591e-01 2.063999999999999863e-02
9.549999999999999600e-01 2.019999999999999921e-02
9.559999999999999609e-01 1.975999999999999979e-02
9.569999999999999618e-01 1.932000000000000037e-02
9.579999999999999627e-01 1.887000000000000136e-02
9.589999999999999636e-01 1.842999999999999847e-02
9.599999999999999645e-01 1.798999999999999905e-02
9.609999999999999654e-01 1.754999999999999963e-02
9.619999999999999662e-01 1.710000000000000062e-02
9.629999999999999671e-01 1.666000000000000120e-02
9.639999999999999680e-01 1.621999999999999831e-02
9.649999999999999689e-01 1.577999999999999889e-02
9.659999999999999698e-01 1.532999999999999988e-02
9.669999999999999707e-01 1.489000000000000046e-02
9.679999999999999716e-01 1.444999999999999930e-02
9.689999999999999725e-01 1.400999999999999988e-02
9.699999999999999734e-01 1.355999999999999914e-02
9.709999999999999742e-01 1.311999999999999972e-02
9.719999999999999751e-01 1.268000000000000030e-02
9.729999999999999760e-01 1.223999999999999914e-02
9.739999999999999769e-01 1.179000000000000013e-02
9.749999999999999778e-01 1.135000000000000071e-02
9.759999999999999787e-01 1.090999999999999956e-02
9.769999999999999796e-01 1.044999999999999922e-02
9.779999999999999805e-01 9.997999999999999943e-03
9.789999999999999813e-01 9.544000000000000400e-03
9.799999999999999822e-01 9.088999999999999857e-03
9.809999999999999831e-01 8.635000000000000314e-03
9.819999999999999840e-01 8.179999999999999771e-03
9.829999999999999849e-01 7.726000000000000228e-03
9.839999999999999858e-01 7.270999999999999686e-03
9.849999999999999867e-01 6.817000000000000143e-03
9.859999999999999876e-01 6.362999999999999733e-03
9.869999999999999885e-01 5.908000000000000057e-03
9.879999999999999893e-01 5.453999999999999647e-03
9.889999999999999902e-01 4.998999999999999971e-03
9.899999999999999911e-01 4.545000000000000429e-03
9.909999999999999920e-01 4.089999999999999886e-03
9.919999999999999929e-01 3.635999999999999909e-03
9.929999999999999938e-01 3.180999999999999800e-03
9.939999999999999947e-01 2.726999999999999823e-03
9.949999999999999956e-01 2.272000000000000148e-03
9.959999999999999964e-01 1.817999999999999955e-03
9.969999999999999973e-01 1.363000000000000062e-03
9.979999999999999982e-01 9.089000000000000291e-04
9.989999999999999991e-01 4.544999999999999886e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-min-mixed/data-2.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.000000000000000000e+00
6.400000000000000133e-01 1.000000000000000000e+00
6.410000000000000142e-01 1.000000000000000000e+00
6.420000000000000151e-01 1.000000000000000000e+00
6.430000000000000160e-01 1.000000000000000000e+00
6.440000000000000169e-01 1.000000000000000000e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.000000000000000000e+00
6.480000000000000204e-01 1.000000000000000000e+00
6.490000000000000213e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.510000000000000231e-01 1.000000000000000000e+00
6.520000000000000240e-01 1.000000000000000000e+00
6.530000000000000249e-01 1.000000000000000000e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.000000000000000000e+00
6.600000000000000311e-01 1.000000000000000000e+00
6.610000000000000320e-01 1.000000000000000000e+00
6.620000000000000329e-01 1.000000000000000000e+00
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.000000000000000000e+00
6.650000000000000355e-01 1.000000000000000000e+00
6.660000000000000364e-01 1.000000000000000000e+00
6.670000000000000373e-01 1.000000000000000000e+00
6.680000000000000382e-01 1.000000000000000000e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.000000000000000000e+00
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.760000000000000453e-01 1.000000000000000000e+00
6.770000000000000462e-01 1.000000000000000000e+00
6.780000000000000471e-01 1.000000000000000000e+00
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.000000000000000000e+00
6.810000000000000497e-01 1.000000000000000000e+00
6.820000000000000506e-01 1.000000000000000000e+00
6.830000000000000515e-01 1.000000000000000000e+00
6.840000000000000524e-01 1.000000000000000000e+00
6.850000000000000533e-01 1.000000000000000000e+00
6.860000000000000542e-01 1.000000000000000000e+00
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 1.000000000000000000e+00
6.899999999999999467e-01 1.000000000000000000e+00
6.909999999999999476e-01 1.000000000000000000e+00
6.919999999999999485e-01 1.000000000000000000e+00
6.929999999999999494e-01 1.000000000000000000e+00
6.939999999999999503e-01 1.000000000000000000e+00
6.949999999999999512e-01 1.000000000000000000e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.000000000000000000e+00
6.989999999999999547e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 1.000000000000000000e+00
7.019999999999999574e-01 1.000000000000000000e+00
7.029999999999999583e-01 1.000000000000000000e+00
7.039999999999999591e-01 1.000000000000000000e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 1.000000000000000000e+00
7.069999999999999618e-01 1.000000000000000000e+00
7.079999999999999627e-01 1.000000000000000000e+00
7.089999999999999636e-01 1.000000000000000000e+00
7.099999999999999645e-01 1.000000000000000000e+00
7.109999999999999654e-01 1.000000000000000000e+00
7.119999999999999662e-01 1.000000000000000000e+00
7.129999999999999671e-01 1.000000000000000000e+00
7.139999999999999680e-01 1.000000000000000000e+00
7.149999999999999689e-01 1.000000000000000000e+00
7.159999999999999698e-01 1.000000000000000000e+00
7.169999999999999707e-01 1.000000000000000000e+00
7.179999999999999716e-01 1.000000000000000000e+00
7.189999999999999725e-01 1.000000000000000000e+00
7.199999999999999734e-01 1.000000000000000000e+00
7.209999999999999742e-01 1.000000000000000000e+00
7.219999999999999751e-01 1.000000000000000000e+00
7.229999999999999760e-01 1.000000000000000000e+00
7.239999999999999769e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.259999999999999787e-01 1.000000000000000000e+00
7.269999999999999796e-01 1.000000000000000000e+00
7.279999999999999805e-01 1.000000000000000000e+00
7.289999999999999813e-01 1.000000000000000000e+00
7.299999999999999822e-01 1.000000000000000000e+00
7.309999999999999831e-01 1.000000000000000000e+00
7.319999999999999840e-01 1.000000000000000000e+00
7.329999999999999849e-01 1.000000000000000000e+00
7.339999999999999858e-01 1.000000000000000000e+00
7.349999999999999867e-01 1.000000000000000000e+00
7.359999999999999876e-01 1.000000000000000000e+00
7.369999999999999885e-01 1.000000000000000000e+00
7.379999999999999893e-01 1.000000000000000000e+00
7.389999999999999902e-01 1.000000000000000000e+00
7.399999999999999911e-01 1.000000000000000000e+00
7.409999999999999920e-01 1.000000000000000000e+00
7.419999999999999929e-01 1.000000000000000000e+00
7.429999999999999938e-01 1.000000000000000000e+00
7.439999999999999947e-01 9.999000000000000110e-01
7.449999999999999956e-01 1.000000000000000000e+00
7.459999999999999964e-01 9.993999999999999551e-01
7.469999999999999973e-01 1.004000000000000004e+00
7.479999999999999982e-01 9.919999999999999929e-01
7.489999999999999991e-01 9.434000000000000163e-01
7.500000000000000000e-01 7.061000000000000609e-02
7.510000000000000009e-01 7.061000000000000609e-02
7.520000000000000018e-01 7.061000000000000609e-02
7.530000000000000027e-01 7.059999999999999609e-02
7.540000000000000036e-01 7.058999999999999997e-02
7.550000000000000044e-01 7.058000000000000385e-02
7.560000000000000053e-01 7.055999999999999772e-02
7.570000000000000062e-01 7.055000000000000160e-02
7.580000000000000071e-01 7.052999999999999547e-02
7.590000000000000080e-01 7.049999999999999323e-02
7.600000000000000089e-01 7.048000000000000098e-02
7.610000000000000098e-01 7.044999999999999873e-02
7.620000000000000107e-01 7.041999999999999649e-02
7.630000000000000115e-01 7.037999999999999812e-02
7.640000000000000124e-01 7.034999999999999587e-02
7.650000000000000133e-01 7.030999999999999750e-02
7.660000000000000142e-01 7.026999999999999913e-02
7.670000000000000151e-01 7.022000000000000464e-02
7.680000000000000160e-01 7.018000000000000627e-02
7.690000000000000169e-01 7.012999999999999790e-02
7.700000000000000178e-01 7.008000000000000340e-02
7.710000000000000187e-01 7.001999999999999891e-02
7.720000000000000195e-01 6.995999999999999441e-02
7.730000000000000204e-01 6.990000000000000380e-02
7.740000000000000213e-01 6.983999999999999930e-02
7.750000000000000222e-01 6.977999999999999481e-02
7.760000000000000231e-01 6.970999999999999419e-02
7.770000000000000240e-01 6.963999999999999357e-02
7.780000000000000249e-01 6.955999999999999683e-02
7.790000000000000258e-01 6.948999999999999622e-02
7.800000000000000266e-01 6.940999999999999948e-02
7.810000000000000275e-01 6.933000000000000274e-02
7.820000000000000284e-01 6.923999999999999599e-02
7.830000000000000293e-01 6.915999999999999925e-02
7.840000000000000302e-01 6.907000000000000639e-02
7.850000000000000311e-01 6.897999999999999965e-02
7.860000000000000320e-01 6.887999999999999678e-02
7.870000000000000329e-01 6.879000000000000392e-02
7.880000000000000338e-01 6.869000000000000106e-02
7.890000000000000346e-01 6.858000000000000207e-02
7.900000000000000355e-01 6.847999999999999921e-02
7.910000000000000364e-01 6.837000000000000022e-02
7.920000000000000373e-01 6.826000000000000123e-02
7.930000000000000382e-01 6.815000000000000224e-02
7.940000000000000391e-01 6.802999999999999325e-02
7.950000000000000400e-01 6.791999999999999427e-02
7.960000000000000409e-01 6.779999999999999916e-02
7.970000000000000417e-01 6.766999999999999404e-02
7.980000000000000426e-01 6.754999999999999893e-02
7.990000000000000435e-01 6.741999999999999382e-02
8.000000000000000444e-01 6.729000000000000259e-02
8.010000000000000453e-01 6.715999999999999748e-02
8.020000000000000462e-01 6.701999999999999624e-02
8.030000000000000471e-01 6.687999999999999501e-02
8.040000000000000480e-01 6.673999999999999377e-02
8.050000000000000488e-01 6.660000000000000642e-02
8.060000000000000497e-01 6.644999999999999518e-02
8.070000000000000506e-01 6.629999999999999782e-02
8.080000000000000515e-01 6.615000000000000047e-02
8.090000000000000524e-01 6.600000000000000311e-02
8.100000000000000533e-01 6.583999999999999575e-02
8.110000000000000542e-01 6.568000000000000227e-02
8.120000000000000551e-01 6.551999999999999491e-02
8.129999999999999449e-01 6.536000000000000143e-02
8.139999999999999458e-01 6.518999999999999795e-02
8.149999999999999467e-01 6.501999999999999447e-02
8.159999999999999476e-01 6.485000000000000486e-02
8.169999999999999485e-01 6.468000000000000138e-02
8.179999999999999494e-01 6.450000000000000178e-02
8.189999999999999503e-01 6.432000000000000217e-02
8.199999999999999512e-01 6.414000000000000257e-02
8.209999999999999520e-01 6.396000000000000296e-02
8.219999999999999529e-01 6.376999999999999336e-02
8.229999999999999538e-01 6.357999999999999763e-02
8.239999999999999547e-01 6.339000000000000190e-02
8.249999999999999556e-01 6.320000000000000617e-02
8.259999999999999565e-01 6.300000000000000044e-02
8.269999999999999574e-01 6.279999999999999472e-02
8.279999999999999583e-01 6.260000000000000286e-02
8.289999999999999591e-01 6.239999999999999714e-02
8.299999999999999600e-01 6.219000000000000222e-02
8.309999999999999609e-01 6.199000000000000343e-02
8.319999999999999618e-01 6.176999999999999852e-02
8.329999999999999627e-01 6.155999999999999667e-02
8.339999999999999636e-01 6.135000000000000175e-02
8.349999999999999645e-01 6.112999999999999684e-02
8.359999999999999654e-01 6.090999999999999887e-02
8.369999999999999662e-01 6.069000000000000089e-02
8.379999999999999671e-01 6.045999999999999985e-02
8.389999999999999680e-01 6.022999999999999882e-02
8.399999999999999689e-01 5.999999999999999778e-02
8.409999999999999698e-01 5.976999999999999674e-02
8.419999999999999707e-01 5.954000000000000264e-02
8.429999999999999716e-01 5.929999999999999855e-02
8.439999999999999725e-01 5.906000000000000139e-02
8.449999999999999734e-01 5.881999999999999729e-02
8.459999999999999742e-01 5.856999999999999706e-02
8.469999999999999751e-01 5.832999999999999990e-02
8.479999999999999760e-01 5.807999999999999968e-02
8.489999999999999769e-01 5.782999999999999946e-02
8.499999999999999778e-01 5.757999999999999924e-02
8.509999999999999787e-01 5.732000000000000289e-02
8.519999999999999796e-01 5.705999999999999961e-02
8.529999999999999805e-01 5.680000000000000326e-02
8.539999999999999813e-01 5.653999999999999998e-02
8.549999999999999822e-01 5.627999999999999670e-02
8.559999999999999831e-01 5.600999999999999729e-02
8.569999999999999840e-01 5.573999999999999788e-02
8.579999999999999849e-01 5.546999999999999847e-02
8.589999999999999858e-01 5.519999999999999907e-02
8.599999999999999867e-01 5.491999999999999660e-02
8.609999999999999876e-01 5.464000000000000107e-02
8.619999999999999885e-01 5.435999999999999860e-02
8.629999999999999893e-01 5.408000000000000307e-02
8.639999999999999902e-01 5.380000000000000060e-02
8.649999999999999911e-01 5.351000000000000201e-02
8.659999999999999920e-01 5.322000000000000342e-02
8.669999999999999929e-01 5.292999999999999788e-02
8.679999999999999938e-01 5.263999999999999929e-02
8.689999999999999947e-01 5.233999999999999764e-02
8.699999999999999956e-01 5.204000000000000292e-02
8.709999999999999964e-01 5.174000000000000127e-02
8.719999999999999973e-01 5.143999999999999961e-02
8.729999999999999982e-01 5.113999999999999796e-02
8.739999999999999991e-01 5.083000000000000018e-02
8.750000000000000000e-01 5.052999999999999853e-02
8.760000000000000009e-01 5.022000000000000075e-02
8.770000000000000018e-01 4.989999999999999991e-02
8.780000000000000027e-01 4.959000000000000213e-02
8.790000000000000036e-01 4.927000000000000129e-02
8.800000000000000044e-01 4.895999999999999658e-02
8.810000000000000053e-01 4.864000000000000268e-02
8.820000000000000062e-01 4.830999999999999878e-02
8.830000000000000071e-01 4.798999999999999794e-02
8.840000000000000080e-01 4.766000000000000097e-02
8.850000000000000089e-01 4.734000000000000014e-02
8.860000000000000098e-01 4.701000000000000317e-02
8.870000000000000107e-01 4.667000000000000315e-02
8.880000000000000115e-01 4.633999999999999925e-02
8.890000000000000124e-01 4.599999999999999922e-02
8.900000000000000133e-01 4.567000000000000226e-02
8.910000000000000142e-01 4.533000000000000224e-02
8.920000000000000151e-01 4.499000000000000221e-02
8.930000000000000160e-01 4.463999999999999913e-02
8.940000000000000169e-01 4.429999999999999910e-02
8.950000000000000178e-01 4.395000000000000295e-02
8.960000000000000187e-01 4.359999999999999987e-02
8.970000000000000195e-01 4.324999999999999678e-02
8.980000000000000204e-01 4.290000000000000063e-02
8.990000000000000213e-01 4.254000000000000142e-02
9.000000000000000222e-01 4.218999999999999834e-02
9.010000000000000231e-01 4.182999999999999913e-02
9.020000000000000240e-01 4.146999999999999992e-02
9.030000000000000249e-01 4.111000000000000071e-02
9.040000000000000258e-01 4.073999999999999844e-02
9.050000000000000266e-01 4.037999999999999923e-02
9.060000000000000275e-01 4.000999999999999696e-02
9.070000000000000284e-01 3.964000000000000162e-02
9.080000000000000293e-01 3.926999999999999935e-02
9.090000000000000302e-01 3.889999999999999708e-02
9.100000000000000311e-01 3.853000000000000175e-02
9.110000000000000320e-01 3.815000000000000335e-02
9.120000000000000329e-01 3.778000000000000108e-02
9.130000000000000338e-01 3.740000000000000269e-02
9.140000000000000346e-01 3.701999999999999735e-02
9.150000000000000355e-01 3.663000000000000284e-02
9.160000000000000364e-01 3.624999999999999750e-02
9.170000000000000373e-01 3.586999999999999911e-02
9.180000000000000382e-01 3.547999999999999765e-02
9.190000000000000391e-01 3.509000000000000313e-02
9.200000000000000400e-01 3.470000000000000168e-02
9.210000000000000409e-01 3.431000000000000022e-02
9.220000000000000417e-01 3.391999999999999876e-02
9.230000000000000426e-01 3.352000000000000118e-02
9.240000000000000435e-01 3.312999999999999973e-02
9.250000000000000444e-01 3.273000000000000215e-02
9.260000000000000453e-01 3.232999999999999763e-02
9.270000000000000462e-01 3.193000000000000005e-02
9.280000000000000471e-01 3.153000000000000247e-02
9.290000000000000480e-01 3.113000000000000142e-02
9.300000000000000488e-01 3.072000000000000078e-02
9.310000000000000497e-01 3.031999999999999973e-02
9.320000000000000506e-01 2.990999999999999909e-02
9.330000000000000515e-01 2.949999999999999845e-02
9.340000000000000524e-01 2.909000000000000127e-02
9.350000000000000533e-01 2.868000000000000063e-02
9.360000000000000542e-01 2.826999999999999999e-02
9.370000000000000551e-01 2.785999999999999935e-02
9.379999999999999449e-01 2.743999999999999911e-02
9.389999999999999458e-01 2.701999999999999888e-02
9.399999999999999467e-01 2.661000000000000171e-02
9.409999999999999476e-01 2.619000000000000147e-02
9.419999999999999485e-01 2.577000000000000124e-02
9.429999999999999494e-01 2.535000000000000100e-02
9.439999999999999503e-01 2.493000000000000077e-02
9.449999999999999512e-01 2.450000000000000094e-02
9.459999999999999520e-01 2.408000000000000071e-02
9.469999999999999529e-01 2.365000000000000088e-02
9.479999999999999538e-01 2.323000000000000065e-02
9.489999999999999547e-01 2.280000000000000082e-02
9.499999999999999556e-01 2.237000000000000099e-02
9.509999999999999565e-01 2.194000000000000117e-02
9.519999999999999574e-01 2.151000000000000134e-02
9.529999999999999583e-01 2.108000000000000151e-02
9.539999999999999591e-01 2.063999999999999863e-02
9.549999999999999600e-01 2.020999999999999880e-02
9.559999999999999609e-01 1.977999999999999897e-02
9.569999999999999618e-01 1.933999999999999955e-02
9.579999999999999627e-01 1.890000000000000013e-02
9.589999999999999636e-01 1.847000000000000031e-02
9.599999999999999645e-01 1.803000000000000089e-02
9.609999999999999654e-01 1.759000000000000147e-02
9.619999999999999662e-01 1.714999999999999858e-02
9.629999999999999671e-01 1.670999999999999916e-02
9.639999999999999680e-01 1.626999999999999974e-02
9.649999999999999689e-01 1.582000000000000073e-02
9.659999999999999698e-01 1.537999999999999957e-02
9.669999999999999707e-01 1.494000000000000015e-02
9.679999999999999716e-01 1.448999999999999941e-02
9.689999999999999725e-01 1.404999999999999999e-02
9.699999999999999734e-01 1.359999999999999924e-02
9.709999999999999742e-01 1.315000000000000023e-02
9.719999999999999751e-01 1.271000000000000081e-02
9.729999999999999760e-01 1.226000000000000006e-02
9.739999999999999769e-01 1.180999999999999932e-02
9.749999999999999778e-01 1.136000000000000031e-02
9.759999999999999787e-01 1.090999999999999956e-02
9.769999999999999796e-01 1.046000000000000055e-02
9.779999999999999805e-01 1.000999999999999980e-02
9.789999999999999813e-01 9.553999999999999992e-03
9.799999999999999822e-01 9.102000000000000715e-03
9.809999999999999831e-01 8.649999999999999703e-03
9.819999999999999840e-01 8.196999999999999426e-03
9.829999999999999849e-01 7.744000000000000015e-03
9.839999999999999858e-01 7.290999999999999738e-03
9.849999999999999867e-01 6.838000000000000328e-03
9.859999999999999876e-01 6.383999999999999918e-03
9.869999999999999885e-01 5.930000000000000375e-03
9.879999999999999893e-01 5.474999999999999832e-03
9.889999999999999902e-01 5.021000000000000289e-03
9.899999999999999911e-01 4.565999999999999746e-03
9.909999999999999920e-01 4.109999999999999938e-03
9.919999999999999929e-01 3.654999999999999829e-03
9.929999999999999938e-01 3.199000000000000021e-03
9.939999999999999947e-01 2.743000000000000212e-03
9.949999999999999956e-01 2.285999999999999838e-03
9.959999999999999964e-01 1.830000000000000029e-03
9.969999999999999973e-01 1.373000000000000088e-03
9.979999999999999982e-01 9.154000000000000244e-04
9.989999999999999991e-01 4.579000000000000171e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-min-mixed/data-3.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.000000000000000000e+00
6.400000000000000133e-01 1.000000000000000000e+00
6.410000000000000142e-01 1.000000000000000000e+00
6.420000000000000151e-01 1.000000000000000000e+00
6.430000000000000160e-01 1.000000000000000000e+00
6.440000000000000169e-01 1.000000000000000000e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.000000000000000000e+00
6.480000000000000204e-01 1.000000000000000000e+00
6.490000000000000213e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.510000000000000231e-01 1.000000000000000000e+00
6.520000000000000240e-01 1.000000000000000000e+00
6.530000000000000249e-01 1.000000000000000000e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.000000000000000000e+00
6.600000000000000311e-01 1.000000000000000000e+00
6.610000000000000320e-01 1.000000000000000000e+00
6.620000000000000329e-01 1.000000000000000000e+00
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.000000000000000000e+00
6.650000000000000355e-01 1.000000000000000000e+00
6.660000000000000364e-01 1.000000000000000000e+00
6.670000000000000373e-01 1.000000000000000000e+00
6.680000000000000382e-01 1.000000000000000000e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.000000000000000000e+00
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.760000000000000453e-01 1.000000000000000000e+00
6.770000000000000462e-01 1.000000000000000000e+00
6.780000000000000471e-01 1.000000000000000000e+00
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.000000000000000000e+00
6.810000000000000497e-01 1.000000000000000000e+00
6.820000000000000506e-01 1.000000000000000000e+00
6.830000000000000515e-01 1.000000000000000000e+00
6.840000000000000524e-01 1.000000000000000000e+00
6.850000000000000533e-01 1.000000000000000000e+00
6.860000000000000542e-01 1.000000000000000000e+00
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 1.000000000000000000e+00
6.899999999999999467e-01 1.000000000000000000e+00
6.909999999999999476e-01 1.000000000000000000e+00
6.919999999999999485e-01 1.000000000000000000e+00
6.929999999999999494e-01 1.000000000000000000e+00
6.939999999999999503e-01 1.000000000000000000e+00
6.949999999999999512e-01 1.000000000000000000e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.000000000000000000e+00
6.989999999999999547e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 1.000000000000000000e+00
7.019999999999999574e-01 1.000000000000000000e+00
7.029999999999999583e-01 1.000000000000000000e+00
7.039999999999999591e-01 1.000000000000000000e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 1.000000000000000000e+00
7.069999999999999618e-01 1.000000000000000000e+00
7.079999999999999627e-01 1.000000000000000000e+00
7.089999999999999636e-01 1.000000000000000000e+00
7.099999999999999645e-01 1.000000000000000000e+00
7.109999999999999654e-01 1.000000000000000000e+00
7.119999999999999662e-01 1.000000000000000000e+00
7.129999999999999671e-01 1.000000000000000000e+00
7.139999999999999680e-01 1.000000000000000000e+00
7.149999999999999689e-01 1.000000000000000000e+00
7.159999999999999698e-01 1.000000000000000000e+00
7.169999999999999707e-01 1.000000000000000000e+00
7.179999999999999716e-01 1.000000000000000000e+00
7.189999999999999725e-01 1.000000000000000000e+00
7.199999999999999734e-01 1.000000000000000000e+00
7.209999999999999742e-01 1.000000000000000000e+00
7.219999999999999751e-01 1.000000000000000000e+00
7.229999999999999760e-01 1.000000000000000000e+00
7.239999999999999769e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.259999999999999787e-01 1.000000000000000000e+00
7.269999999999999796e-01 1.000000000000000000e+00
7.279999999999999805e-01 1.000000000000000000e+00
7.289999999999999813e-01 1.000000000000000000e+00
7.299999999999999822e-01 1.000000000000000000e+00
7.309999999999999831e-01 1.000000000000000000e+00
7.319999999999999840e-01 1.000000000000000000e+00
7.329999999999999849e-01 1.000000000000000000e+00
7.339999999999999858e-01 1.000000000000000000e+00
7.349999999999999867e-01 1.000000000000000000e+00
7.359999999999999876e-01 1.000000000000000000e+00
7.369999999999999885e-01 1.000000000000000000e+00
7.379999999999999893e-01 1.000000000000000000e+00
7.389999999999999902e-01 1.000000000000000000e+00
7.399999999999999911e-01 9.999000000000000110e-01
7.409999999999999920e-01 1.000000000000000000e+00
7.419999999999999929e-01 1.000000000000000000e+00
7.429999999999999938e-01 9.998000000000000220e-01
7.439999999999999947e-01 1.000999999999999890e+00
7.449999999999999956e-01 9.989999999999999991e-01
7.459999999999999964e-01 1.002000000000000002e+00
7.469999999999999973e-01 9.988000000000000211e-01
7.479999999999999982e-01 9.885000000000000453e-01
7.489999999999999991e-01 1.004000000000000004e+00
7.500000000000000000e-01 7.058999999999999997e-02
7.510000000000000009e-01 7.058999999999999997e-02
7.520000000000000018e-01 7.058999999999999997e-02
7.530000000000000027e-01 7.058000000000000385e-02
7.540000000000000036e-01 7.056999999999999384e-02
7.550000000000000044e-01 7.055999999999999772e-02
7.560000000000000053e-01 7.054000000000000548e-02
7.570000000000000062e-01 7.052999999999999547e-02
7.580000000000000071e-01 7.051000000000000323e-02
7.590000000000000080e-01 7.048000000000000098e-02
7.600000000000000089e-01 7.045999999999999486e-02
7.610000000000000098e-01 7.043000000000000649e-02
7.620000000000000107e-01 7.040000000000000424e-02
7.630000000000000115e-01 7.037000000000000199e-02
7.640000000000000124e-01 7.033000000000000362e-02
7.650000000000000133e-01 7.029000000000000525e-02
7.660000000000000142e-01 7.025000000000000688e-02
7.670000000000000151e-01 7.020999999999999464e-02
7.680000000000000160e-01 7.016000000000000014e-02
7.690000000000000169e-01 7.011000000000000565e-02
7.700000000000000178e-01 7.005999999999999728e-02
7.710000000000000187e-01 7.000000000000000666e-02
7.720000000000000195e-01 6.994999999999999829e-02
7.730000000000000204e-01 6.988999999999999380e-02
7.740000000000000213e-01 6.981999999999999318e-02
7.750000000000000222e-01 6.976000000000000256e-02
7.760000000000000231e-01 6.969000000000000195e-02
7.770000000000000240e-01 6.962000000000000133e-02
7.780000000000000249e-01 6.955000000000000071e-02
7.790000000000000258e-01 6.947000000000000397e-02
7.800000000000000266e-01 6.938999999999999335e-02
7.810000000000000275e-01 6.930999999999999661e-02
7.820000000000000284e-01 6.922999999999999987e-02
7.830000000000000293e-01 6.913999999999999313e-02
7.840000000000000302e-01 6.905000000000000027e-02
7.850000000000000311e-01 6.895999999999999353e-02
7.860000000000000320e-01 6.887000000000000066e-02
7.870000000000000329e-01 6.876999999999999780e-02
7.880000000000000338e-01 6.866999999999999493e-02
7.890000000000000346e-01 6.857000000000000595e-02
7.900000000000000355e-01 6.845999999999999308e-02
7.910000000000000364e-01 6.836000000000000409e-02
7.920000000000000373e-01 6.825000000000000511e-02
7.930000000000000382e-01 6.812999999999999612e-02
7.940000000000000391e-01 6.801999999999999713e-02
7.950000000000000400e-01 6.790000000000000202e-02
7.960000000000000409e-01 6.778000000000000691e-02
7.970000000000000417e-01 6.765999999999999792e-02
7.980000000000000426e-01 6.753000000000000669e-02
7.990000000000000435e-01 6.740000000000000158e-02
8.000000000000000444e-01 6.726999999999999647e-02
8.010000000000000453e-01 6.714000000000000523e-02
8.020000000000000462e-01 6.700000000000000400e-02
8.030000000000000471e-01 6.686999999999999889e-02
8.040000000000000480e-01 6.672999999999999765e-02
8.050000000000000488e-01 6.658000000000000029e-02
8.060000000000000497e-01 6.643999999999999906e-02
8.070000000000000506e-01 6.629000000000000170e-02
8.080000000000000515e-01 6.614000000000000434e-02
8.090000000000000524e-01 6.597999999999999698e-02
8.100000000000000533e-01 6.582999999999999963e-02
8.110000000000000542e-01 6.567000000000000615e-02
8.120000000000000551e-01 6.550999999999999879e-02
8.129999999999999449e-01 6.533999999999999531e-02
8.139999999999999458e-01 6.518000000000000183e-02
8.149999999999999467e-01 6.500999999999999834e-02
8.159999999999999476e-01 6.483999999999999486e-02
8.169999999999999485e-01 6.465999999999999526e-02
8.179999999999999494e-01 6.449000000000000565e-02
8.189999999999999503e-01 6.431000000000000605e-02
8.199999999999999512e-01 6.413000000000000644e-02
8.209999999999999520e-01 6.393999999999999684e-02
8.219999999999999529e-01 6.375999999999999723e-02
8.229999999999999538e-01 6.357000000000000151e-02
8.239999999999999547e-01 6.338000000000000578e-02
8.249999999999999556e-01 6.318000000000000005e-02
8.259999999999999565e-01 6.299000000000000432e-02
8.269999999999999574e-01 6.278999999999999859e-02
8.279999999999999583e-01 6.259000000000000674e-02
8.289999999999999591e-01 6.239000000000000101e-02
8.299999999999999600e-01 6.217999999999999916e-02
8.309999999999999609e-01 6.196999999999999731e-02
8.319999999999999618e-01 6.176000000000000240e-02
8.329999999999999627e-01 6.155000000000000054e-02
8.339999999999999636e-01 6.133000000000000257e-02
8.349999999999999645e-01 6.110999999999999766e-02
8.359999999999999654e-01 6.088999999999999968e-02
8.369999999999999662e-01 6.067000000000000171e-02
8.379999999999999671e-01 6.044999999999999679e-02
8.389999999999999680e-01 6.022000000000000269e-02
8.399999999999999689e-01 5.999000000000000166e-02
8.409999999999999698e-01 5.976000000000000062e-02
8.419999999999999707e-01 5.952000000000000346e-02
8.429999999999999716e-01 5.929000000000000242e-02
8.439999999999999725e-01 5.904999999999999832e-02
8.449999999999999734e-01 5.881000000000000116e-02
8.459999999999999742e-01 5.856000000000000094e-02
8.469999999999999751e-01 5.831999999999999684e-02
8.479999999999999760e-01 5.806999999999999662e-02
8.489999999999999769e-01 5.782000000000000334e-02
8.499999999999999778e-01 5.756000000000000005e-02
8.509999999999999787e-01 5.730999999999999983e-02
8.519999999999999796e-01 5.704999999999999655e-02
8.529999999999999805e-01 5.679000000000000020e-02
8.539999999999999813e-01 5.652999999999999692e-02
8.549999999999999822e-01 5.625999999999999751e-02
8.559999999999999831e-01 5.600000000000000117e-02
8.569999999999999840e-01 5.573000000000000176e-02
8.579999999999999849e-01 5.546000000000000235e-02
8.589999999999999858e-01 5.517999999999999988e-02
8.599999999999999867e-01 5.491000000000000048e-02
8.609999999999999876e-01 5.462999999999999801e-02
8.619999999999999885e-01 5.435000000000000248e-02
8.629999999999999893e-01 5.407000000000000001e-02
8.639999999999999902e-01 5.378000000000000141e-02
8.649999999999999911e-01 5.349999999999999895e-02
8.659999999999999920e-01 5.321000000000000035e-02
8.669999999999999929e-01 5.292000000000000176e-02
8.679999999999999938e-01 5.263000000000000317e-02
8.689999999999999947e-01 5.233000000000000151e-02
8.699999999999999956e-01 5.202999999999999986e-02
8.709999999999999964e-01 5.172999999999999821e-02
8.719999999999999973e-01 5.142999999999999655e-02
8.729999999999999982e-01 5.113000000000000184e-02
8.739999999999999991e-01 5.081999999999999712e-02
8.750000000000000000e-01 5.052000000000000240e-02
8.760000000000000009e-01 5.020999999999999769e-02
8.770000000000000018e-01 4.988999999999999685e-02
8.780000000000000027e-01 4.957999999999999907e-02
8.790000000000000036e-01 4.925999999999999823e-02
8.800000000000000044e-01 4.895000000000000046e-02
8.810000000000000053e-01 4.862999999999999962e-02
8.820000000000000062e-01 4.830000000000000265e-02
8.830000000000000071e-01 4.798000000000000181e-02
8.840000000000000080e-01 4.764999999999999791e-02
8.850000000000000089e-01 4.732999999999999707e-02
8.860000000000000098e-01 4.700000000000000011e-02
8.870000000000000107e-01 4.666000000000000009e-02
8.880000000000000115e-01 4.633000000000000312e-02
8.890000000000000124e-01 4.599999999999999922e-02
8.900000000000000133e-01 4.565999999999999920e-02
8.910000000000000142e-01 4.531999999999999917e-02
8.920000000000000151e-01 4.497999999999999915e-02
8.930000000000000160e-01 4.463000000000000300e-02
8.940000000000000169e-01 4.429000000000000298e-02
8.950000000000000178e-01 4.393999999999999989e-02
8.960000000000000187e-01 4.358999999999999680e-02
8.970000000000000195e-01 4.324000000000000066e-02
8.980000000000000204e-01 4.288999999999999757e-02
8.990000000000000213e-01 4.252999999999999836e-02
9.000000000000000222e-01 4.218000000000000221e-02
9.010000000000000231e-01 4.182000000000000300e-02
9.020000000000000240e-01 4.145999999999999686e-02
9.030000000000000249e-01 4.109999999999999765e-02
9.040000000000000258e-01 4.073999999999999844e-02
9.050000000000000266e-01 4.037000000000000310e-02
9.060000000000000275e-01 4.000000000000000083e-02
9.070000000000000284e-01 3.964000000000000162e-02
9.080000000000000293e-01 3.926999999999999935e-02
9.090000000000000302e-01 3.889000000000000096e-02
9.100000000000000311e-01 3.851999999999999869e-02
9.110000000000000320e-01 3.814000000000000029e-02
9.120000000000000329e-01 3.776999999999999802e-02
9.130000000000000338e-01 3.738999999999999962e-02
9.140000000000000346e-01 3.701000000000000123e-02
9.150000000000000355e-01 3.663000000000000284e-02
9.160000000000000364e-01 3.624000000000000138e-02
9.170000000000000373e-01 3.586000000000000298e-02
9.180000000000000382e-01 3.547000000000000153e-02
9.190000000000000391e-01 3.508000000000000007e-02
9.200000000000000400e-01 3.468999999999999861e-02
9.210000000000000409e-01 3.429999999999999716e-02
9.220000000000000417e-01 3.391000000000000264e-02
9.230000000000000426e-01 3.352000000000000118e-02
9.240000000000000435e-01 3.311999999999999666e-02
9.250000000000000444e-01 3.271999999999999909e-02
9.260000000000000453e-01 3.232999999999999763e-02
9.270000000000000462e-01 3.193000000000000005e-02
9.280000000000000471e-01 3.151999999999999941e-02
9.290000000000000480e-01 3.111999999999999836e-02
9.300000000000000488e-01 3.072000000000000078e-02
9.310000000000000497e-01 3.031000000000000014e-02
9.320000000000000506e-01 2.990999999999999909e-02
9.330000000000000515e-01 2.949999999999999845e-02
9.340000000000000524e-01 2.909000000000000127e-02
9.350000000000000533e-01 2.868000000000000063e-02
9.360000000000000542e-01 2.826000000000000040e-02
9.370000000000000551e-01 2.784999999999999976e-02
9.379999999999999449e-01 2.743999999999999911e-02
9.389999999999999458e-01 2.701999999999999888e-02
9.399999999999999467e-01 2.659999999999999865e-02
9.409999999999999476e-01 2.617999999999999841e-02
9.419999999999999485e-01 2.576000000000000165e-02
9.429999999999999494e-01 2.534000000000000141e-02
9.439999999999999503e-01 2.492000000000000118e-02
9.449999999999999512e-01 2.450000000000000094e-02
9.459999999999999520e-01 2.407000000000000112e-02
9.469999999999999529e-01 2.365000000000000088e-02
9.479999999999999538e-01 2.322000000000000106e-02
9.489999999999999547e-01 2.279000000000000123e-02
9.499999999999999556e-01 2.237000000000000099e-02
9.509999999999999565e-01 2.194000000000000117e-02
9.519999999999999574e-01 2.151000000000000134e-02
9.529999999999999583e-01 2.106999999999999845e-02
9.539999999999999591e-01 2.063999999999999863e-02
9.549999999999999600e-01 2.020999999999999880e-02
9.559999999999999609e-01 1.976999999999999938e-02
9.569999999999999618e-01 1.933999999999999955e-02
9.579999999999999627e-01 1.890000000000000013e-02
9.589999999999999636e-01 1.846000000000000071e-02
9.599999999999999645e-01 1.802000000000000129e-02
9.609999999999999654e-01 1.759000000000000147e-02
9.619999999999999662e-01 1.714999999999999858e-02
9.629999999999999671e-01 1.669999999999999957e-02
9.639999999999999680e-01 1.626000000000000015e-02
9.649999999999999689e-01 1.582000000000000073e-02
9.659999999999999698e-01 1.537999999999999957e-02
9.669999999999999707e-01 1.493000000000000056e-02
9.679999999999999716e-01 1.448999999999999941e-02
9.689999999999999725e-01 1.404000000000000040e-02
9.699999999999999734e-01 1.359999999999999924e-02
9.709999999999999742e-01 1.315000000000000023e-02
9.719999999999999751e-01 1.269999999999999948e-02
9.729999999999999760e-01 1.226000000000000006e-02
9.739999999999999769e-01 1.180999999999999932e-02
9.749999999999999778e-01 1.136000000000000031e-02
9.759999999999999787e-01 1.090999999999999956e-02
9.769999999999999796e-01 1.046000000000000055e-02
9.779999999999999805e-01 1.000999999999999980e-02
9.789999999999999813e-01 9.554999999999999258e-03
9.799999999999999822e-01 9.102999999999999980e-03
9.809999999999999831e-01 8.651000000000000703e-03
9.819999999999999840e-01 8.198000000000000426e-03
9.829999999999999849e-01 7.745000000000000148e-03
9.839999999999999858e-01 7.291999999999999871e-03
9.849999999999999867e-01 6.838000000000000328e-03
9.859999999999999876e-01 6.382999999999999785e-03
9.869999999999999885e-01 5.929000000000000242e-03
9.879999999999999893e-01 5.473999999999999699e-03
9.889999999999999902e-01 5.019000000000000024e-03
9.899999999999999911e-01 4.563000000000000216e-03
9.909999999999999920e-01 4.107999999999999673e-03
9.919999999999999929e-01 3.651999999999999864e-03
9.929999999999999938e-01 3.196000000000000056e-03
9.939999999999999947e-01 2.739999999999999814e-03
9.949999999999999956e-01 2.282999999999999873e-03
9.959999999999999964e-01 1.827000000000000065e-03
9.969999999999999973e-01 1.369999999999999907e-03
9.979999999999999982e-01 9.135000000000000325e-04
9.989999999999999991e-01 4.567999999999999903e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-min-mixed/data-4.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.000000000000000000e+00
6.400000000000000133e-01 1.000000000000000000e+00
6.410000000000000142e-01 1.000000000000000000e+00
6.420000000000000151e-01 1.000000000000000000e+00
6.430000000000000160e-01 1.000000000000000000e+00
6.440000000000000169e-01 1.000000000000000000e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.000000000000000000e+00
6.480000000000000204e-01 1.000000000000000000e+00
6.490000000000000213e-01 1.000000000000000000e+00
6.500000000000000222e-01 1.000000000000000000e+00
6.510000000000000231e-01 1.000000000000000000e+00
6.520000000000000240e-01 1.000000000000000000e+00
6.530000000000000249e-01 1.000000000000000000e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.000000000000000000e+00
6.600000000000000311e-01 1.000000000000000000e+00
6.610000000000000320e-01 1.000000000000000000e+00
6.620000000000000329e-01 1.000000000000000000e+00
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.000000000000000000e+00
6.650000000000000355e-01 1.000000000000000000e+00
6.660000000000000364e-01 1.000000000000000000e+00
6.670000000000000373e-01 1.000000000000000000e+00
6.680000000000000382e-01 1.000000000000000000e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.000000000000000000e+00
6.730000000000000426e-01 1.000000000000000000e+00
6.740000000000000435e-01 1.000000000000000000e+00
6.750000000000000444e-01 1.000000000000000000e+00
6.760000000000000453e-01 1.000000000000000000e+00
6.770000000000000462e-01 1.000000000000000000e+00
6.780000000000000471e-01 1.000000000000000000e+00
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.000000000000000000e+00
6.810000000000000497e-01 1.000000000000000000e+00
6.820000000000000506e-01 1.000000000000000000e+00
6.830000000000000515e-01 1.000000000000000000e+00
6.840000000000000524e-01 1.000000000000000000e+00
6.850000000000000533e-01 1.000000000000000000e+00
6.860000000000000542e-01 1.000000000000000000e+00
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.000000000000000000e+00
6.889999999999999458e-01 1.000000000000000000e+00
6.899999999999999467e-01 1.000000000000000000e+00
6.909999999999999476e-01 1.000000000000000000e+00
6.919999999999999485e-01 1.000000000000000000e+00
6.929999999999999494e-01 1.000000000000000000e+00
6.939999999999999503e-01 1.000000000000000000e+00
6.949999999999999512e-01 1.000000000000000000e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.000000000000000000e+00
6.989999999999999547e-01 1.000000000000000000e+00
6.999999999999999556e-01 1.000000000000000000e+00
7.009999999999999565e-01 1.000000000000000000e+00
7.019999999999999574e-01 1.000000000000000000e+00
7.029999999999999583e-01 1.000000000000000000e+00
7.039999999999999591e-01 1.000000000000000000e+00
7.049999999999999600e-01 1.000000000000000000e+00
7.059999999999999609e-01 1.000000000000000000e+00
7.069999999999999618e-01 1.000000000000000000e+00
7.079999999999999627e-01 1.000000000000000000e+00
7.089999999999999636e-01 1.000000000000000000e+00
7.099999999999999645e-01 1.000000000000000000e+00
7.109999999999999654e-01 1.000000000000000000e+00
7.119999999999999662e-01 1.000000000000000000e+00
7.129999999999999671e-01 1.000000000000000000e+00
7.139999999999999680e-01 1.000000000000000000e+00
7.149999999999999689e-01 1.000000000000000000e+00
7.159999999999999698e-01 1.000000000000000000e+00
7.169999999999999707e-01 1.000000000000000000e+00
7.179999999999999716e-01 1.000000000000000000e+00
7.189999999999999725e-01 1.000000000000000000e+00
7.199999999999999734e-01 1.000000000000000000e+00
7.209999999999999742e-01 1.000000000000000000e+00
7.219999999999999751e-01 1.000000000000000000e+00
7.229999999999999760e-01 1.000000000000000000e+00
7.239999999999999769e-01 1.000000000000000000e+00
7.249999999999999778e-01 1.000000000000000000e+00
7.259999999999999787e-01 1.000000000000000000e+00
7.269999999999999796e-01 1.000000000000000000e+00
7.279999999999999805e-01 1.000000000000000000e+00
7.289999999999999813e-01 1.000000000000000000e+00
7.299999999999999822e-01 1.000000000000000000e+00
7.309999999999999831e-01 1.000000000000000000e+00
7.319999999999999840e-01 1.000000000000000000e+00
7.329999999999999849e-01 1.000000000000000000e+00
7.339999999999999858e-01 1.000000000000000000e+00
7.349999999999999867e-01 1.000000000000000000e+00
7.359999999999999876e-01 1.000000000000000000e+00
7.369999999999999885e-01 1.000000000000000000e+00
7.379999999999999893e-01 9.999000000000000110e-01
7.389999999999999902e-01 1.000000000000000000e+00
7.399999999999999911e-01 1.000000000000000000e+00
7.409999999999999920e-01 9.998000000000000220e-01
7.419999999999999929e-01 1.000000000000000000e+00
7.429999999999999938e-01 9.995000000000000551e-01
7.439999999999999947e-01 1.000999999999999890e+00
7.449999999999999956e-01 9.991999999999999771e-01
7.459999999999999964e-01 1.002000000000000002e+00
7.469999999999999973e-01 9.943999999999999506e-01
7.479999999999999982e-01 1.004000000000000004e+00
7.489999999999999991e-01 1.030000000000000027e+00
7.500000000000000000e-01 7.058999999999999997e-02
7.510000000000000009e-01 7.058999999999999997e-02
7.520000000000000018e-01 7.058000000000000385e-02
7.530000000000000027e-01 7.056999999999999384e-02
7.540000000000000036e-01 7.055999999999999772e-02
7.550000000000000044e-01 7.055000000000000160e-02
7.560000000000000053e-01 7.054000000000000548e-02
7.570000000000000062e-01 7.051999999999999935e-02
7.580000000000000071e-01 7.049999999999999323e-02
7.590000000000000080e-01 7.048000000000000098e-02
7.600000000000000089e-01 7.044999999999999873e-02
7.610000000000000098e-01 7.041999999999999649e-02
7.620000000000000107e-01 7.038999999999999424e-02
7.630000000000000115e-01 7.036000000000000587e-02
7.640000000000000124e-01 7.031999999999999362e-02
7.650000000000000133e-01 7.027999999999999525e-02
7.660000000000000142e-01 7.023999999999999688e-02
7.670000000000000151e-01 7.019999999999999851e-02
7.680000000000000160e-01 7.015000000000000402e-02
7.690000000000000169e-01 7.009999999999999565e-02
7.700000000000000178e-01 7.005000000000000115e-02
7.710000000000000187e-01 7.000000000000000666e-02
7.720000000000000195e-01 6.994000000000000217e-02
7.730000000000000204e-01 6.987999999999999767e-02
7.740000000000000213e-01 6.981999999999999318e-02
7.750000000000000222e-01 6.975000000000000644e-02
7.760000000000000231e-01 6.968000000000000582e-02
7.770000000000000240e-01 6.961000000000000520e-02
7.780000000000000249e-01 6.954000000000000459e-02
7.790000000000000258e-01 6.945999999999999397e-02
7.800000000000000266e-01 6.938999999999999335e-02
7.810000000000000275e-01 6.930000000000000049e-02
7.820000000000000284e-01 6.922000000000000375e-02
7.830000000000000293e-01 6.912999999999999701e-02
7.840000000000000302e-01 6.905000000000000027e-02
7.850000000000000311e-01 6.894999999999999740e-02
7.860000000000000320e-01 6.886000000000000454e-02
7.870000000000000329e-01 6.876000000000000167e-02
7.880000000000000338e-01 6.865999999999999881e-02
7.890000000000000346e-01 6.855999999999999595e-02
7.900000000000000355e-01 6.845999999999999308e-02
7.910000000000000364e-01 6.834999999999999409e-02
7.920000000000000373e-01 6.823999999999999511e-02
7.930000000000000382e-01 6.812999999999999612e-02
7.940000000000000391e-01 6.801000000000000101e-02
7.950000000000000400e-01 6.789000000000000590e-02
7.960000000000000409e-01 6.776999999999999691e-02
7.970000000000000417e-01 6.765000000000000180e-02
7.980000000000000426e-01 6.753000000000000669e-02
7.990000000000000435e-01 6.740000000000000158e-02
8.000000000000000444e-01 6.726999999999999647e-02
8.010000000000000453e-01 6.712999999999999523e-02
8.020000000000000462e-01 6.700000000000000400e-02
8.030000000000000471e-01 6.686000000000000276e-02
8.040000000000000480e-01 6.672000000000000153e-02
8.050000000000000488e-01 6.658000000000000029e-02
8.060000000000000497e-01 6.643000000000000294e-02
8.070000000000000506e-01 6.628000000000000558e-02
8.080000000000000515e-01 6.612999999999999434e-02
8.090000000000000524e-01 6.597999999999999698e-02
8.100000000000000533e-01 6.582000000000000350e-02
8.110000000000000542e-01 6.565999999999999615e-02
8.120000000000000551e-01 6.550000000000000266e-02
8.129999999999999449e-01 6.533999999999999531e-02
8.139999999999999458e-01 6.517000000000000570e-02
8.149999999999999467e-01 6.500000000000000222e-02
8.159999999999999476e-01 6.482999999999999874e-02
8.169999999999999485e-01 6.465999999999999526e-02
8.179999999999999494e-01 6.447999999999999565e-02
8.189999999999999503e-01 6.429999999999999605e-02
8.199999999999999512e-01 6.411999999999999644e-02
8.209999999999999520e-01 6.393999999999999684e-02
8.219999999999999529e-01 6.375000000000000111e-02
8.229999999999999538e-01 6.356000000000000538e-02
8.239999999999999547e-01 6.336999999999999578e-02
8.249999999999999556e-01 6.318000000000000005e-02
8.259999999999999565e-01 6.297999999999999432e-02
8.269999999999999574e-01 6.278000000000000247e-02
8.279999999999999583e-01 6.257999999999999674e-02
8.289999999999999591e-01 6.237999999999999795e-02
8.299999999999999600e-01 6.217000000000000304e-02
8.309999999999999609e-01 6.196999999999999731e-02
8.319999999999999618e-01 6.176000000000000240e-02
8.329999999999999627e-01 6.153999999999999748e-02
8.339999999999999636e-01 6.133000000000000257e-02
8.349999999999999645e-01 6.110999999999999766e-02
8.359999999999999654e-01 6.088999999999999968e-02
8.369999999999999662e-01 6.067000000000000171e-02
8.379999999999999671e-01 6.044000000000000067e-02
8.389999999999999680e-01 6.020999999999999963e-02
8.399999999999999689e-01 5.997999999999999859e-02
8.409999999999999698e-01 5.974999999999999756e-02
8.419999999999999707e-01 5.952000000000000346e-02
8.429999999999999716e-01 5.927999999999999936e-02
8.439999999999999725e-01 5.904000000000000220e-02
8.449999999999999734e-01 5.879999999999999810e-02
8.459999999999999742e-01 5.856000000000000094e-02
8.469999999999999751e-01 5.831000000000000072e-02
8.479999999999999760e-01 5.806000000000000050e-02
8.489999999999999769e-01 5.781000000000000028e-02
8.499999999999999778e-01 5.756000000000000005e-02
8.509999999999999787e-01 5.729999999999999677e-02
8.519999999999999796e-01 5.704999999999999655e-02
8.529999999999999805e-01 5.679000000000000020e-02
8.539999999999999813e-01 5.652000000000000079e-02
8.549999999999999822e-01 5.625999999999999751e-02
8.559999999999999831e-01 5.598999999999999810e-02
8.569999999999999840e-01 5.571999999999999870e-02
8.579999999999999849e-01 5.544999999999999929e-02
8.589999999999999858e-01 5.517999999999999988e-02
8.599999999999999867e-01 5.489999999999999741e-02
8.609999999999999876e-01 5.462999999999999801e-02
8.619999999999999885e-01 5.435000000000000248e-02
8.629999999999999893e-01 5.405999999999999694e-02
8.639999999999999902e-01 5.378000000000000141e-02
8.649999999999999911e-01 5.349000000000000282e-02
8.659999999999999920e-01 5.321000000000000035e-02
8.669999999999999929e-01 5.290999999999999870e-02
8.679999999999999938e-01 5.262000000000000011e-02
8.689999999999999947e-01 5.233000000000000151e-02
8.699999999999999956e-01 5.202999999999999986e-02
8.709999999999999964e-01 5.172999999999999821e-02
8.719999999999999973e-01 5.142999999999999655e-02
8.729999999999999982e-01 5.111999999999999877e-02
8.739999999999999991e-01 5.081999999999999712e-02
8.750000000000000000e-01 5.050999999999999934e-02
8.760000000000000009e-01 5.020000000000000157e-02
8.770000000000000018e-01 4.988999999999999685e-02
8.780000000000000027e-01 4.957999999999999907e-02
8.790000000000000036e-01 4.925999999999999823e-02
8.800000000000000044e-01 4.893999999999999739e-02
8.810000000000000053e-01 4.861999999999999655e-02
8.820000000000000062e-01 4.830000000000000265e-02
8.830000000000000071e-01 4.798000000000000181e-02
8.840000000000000080e-01 4.764999999999999791e-02
8.850000000000000089e-01 4.732000000000000095e-02
8.860000000000000098e-01 4.698999999999999705e-02
8.870000000000000107e-01 4.666000000000000009e-02
8.880000000000000115e-01 4.633000000000000312e-02
8.890000000000000124e-01 4.599000000000000310e-02
8.900000000000000133e-01 4.565000000000000308e-02
8.910000000000000142e-01 4.531000000000000305e-02
8.920000000000000151e-01 4.497000000000000303e-02
8.930000000000000160e-01 4.463000000000000300e-02
8.940000000000000169e-01 4.427999999999999992e-02
8.950000000000000178e-01 4.393999999999999989e-02
8.960000000000000187e-01 4.358999999999999680e-02
8.970000000000000195e-01 4.324000000000000066e-02
8.980000000000000204e-01 4.288999999999999757e-02
8.990000000000000213e-01 4.252999999999999836e-02
9.000000000000000222e-01 4.216999999999999915e-02
9.010000000000000231e-01 4.182000000000000300e-02
9.020000000000000240e-01 4.145999999999999686e-02
9.030000000000000249e-01 4.109999999999999765e-02
9.040000000000000258e-01 4.073000000000000231e-02
9.050000000000000266e-01 4.037000000000000310e-02
9.060000000000000275e-01 4.000000000000000083e-02
9.070000000000000284e-01 3.962999999999999856e-02
9.080000000000000293e-01 3.926000000000000323e-02
9.090000000000000302e-01 3.889000000000000096e-02
9.100000000000000311e-01 3.851999999999999869e-02
9.110000000000000320e-01 3.814000000000000029e-02
9.120000000000000329e-01 3.776000000000000190e-02
9.130000000000000338e-01 3.738999999999999962e-02
9.140000000000000346e-01 3.701000000000000123e-02
9.150000000000000355e-01 3.661999999999999977e-02
9.160000000000000364e-01 3.624000000000000138e-02
9.170000000000000373e-01 3.586000000000000298e-02
9.180000000000000382e-01 3.547000000000000153e-02
9.190000000000000391e-01 3.508000000000000007e-02
9.200000000000000400e-01 3.468999999999999861e-02
9.210000000000000409e-01 3.429999999999999716e-02
9.220000000000000417e-01 3.391000000000000264e-02
9.230000000000000426e-01 3.350999999999999812e-02
9.240000000000000435e-01 3.311999999999999666e-02
9.250000000000000444e-01 3.271999999999999909e-02
9.260000000000000453e-01 3.232000000000000151e-02
9.270000000000000462e-01 3.191999999999999699e-02
9.280000000000000471e-01 3.151999999999999941e-02
9.290000000000000480e-01 3.111999999999999836e-02
9.300000000000000488e-01 3.072000000000000078e-02
9.310000000000000497e-01 3.031000000000000014e-02
9.320000000000000506e-01 2.989999999999999949e-02
9.330000000000000515e-01 2.948999999999999885e-02
9.340000000000000524e-01 2.909000000000000127e-02
9.350000000000000533e-01 2.867000000000000104e-02
9.360000000000000542e-01 2.826000000000000040e-02
9.370000000000000551e-01 2.784999999999999976e-02
9.379999999999999449e-01 2.742999999999999952e-02
9.389999999999999458e-01 2.701999999999999888e-02
9.399999999999999467e-01 2.659999999999999865e-02
9.409999999999999476e-01 2.617999999999999841e-02
9.419999999999999485e-01 2.576000000000000165e-02
9.429999999999999494e-01 2.534000000000000141e-02
9.439999999999999503e-01 2.492000000000000118e-02
9.449999999999999512e-01 2.450000000000000094e-02
9.459999999999999520e-01 2.407000000000000112e-02
9.469999999999999529e-01 2.365000000000000088e-02
9.479999999999999538e-01 2.322000000000000106e-02
9.489999999999999547e-01 2.279000000000000123e-02
9.499999999999999556e-01 2.236000000000000140e-02
9.509999999999999565e-01 2.193000000000000158e-02
9.519999999999999574e-01 2.149999999999999828e-02
9.529999999999999583e-01 2.106999999999999845e-02
9.539999999999999591e-01 2.063999999999999863e-02
9.549999999999999600e-01 2.020999999999999880e-02
9.559999999999999609e-01 1.976999999999999938e-02
9.569999999999999618e-01 1.933999999999999955e-02
9.579999999999999627e-01 1.890000000000000013e-02
9.589999999999999636e-01 1.846000000000000071e-02
9.599999999999999645e-01 1.802000000000000129e-02
9.609999999999999654e-01 1.757999999999999841e-02
9.619999999999999662e-01 1.713999999999999899e-02
9.629999999999999671e-01 1.669999999999999957e-02
9.639999999999999680e-01 1.626000000000000015e-02
9.649999999999999689e-01 1.582000000000000073e-02
9.659999999999999698e-01 1.537999999999999957e-02
9.669999999999999707e-01 1.493000000000000056e-02
9.679999999999999716e-01 1.448999999999999941e-02
9.689999999999999725e-01 1.404000000000000040e-02
9.699999999999999734e-01 1.359999999999999924e-02
9.709999999999999742e-01 1.315000000000000023e-02
9.719999999999999751e-01 1.269999999999999948e-02
9.729999999999999760e-01 1.225000000000000047e-02
9.739999999999999769e-01 1.180999999999999932e-02
9.749999999999999778e-01 1.136000000000000031e-02
9.759999999999999787e-01 1.090999999999999956e-02
9.769999999999999796e-01 1.046000000000000055e-02
9.779999999999999805e-01 1.000999999999999980e-02
9.789999999999999813e-01 9.553999999999999992e-03
9.799999999999999822e-01 9.102999999999999980e-03
9.809999999999999831e-01 8.649999999999999703e-03
9.819999999999999840e-01 8.198000000000000426e-03
9.829999999999999849e-01 7.745000000000000148e-03
9.839999999999999858e-01 7.290999999999999738e-03
9.849999999999999867e-01 6.837000000000000195e-03
9.859999999999999876e-01 6.382999999999999785e-03
9.869999999999999885e-01 5.928000000000000110e-03
9.879999999999999893e-01 5.473999999999999699e-03
9.889999999999999902e-01 5.017999999999999891e-03
9.899999999999999911e-01 4.563000000000000216e-03
9.909999999999999920e-01 4.107000000000000407e-03
9.919999999999999929e-01 3.651999999999999864e-03
9.929999999999999938e-01 3.196000000000000056e-03
9.939999999999999947e-01 2.739000000000000115e-03
9.949999999999999956e-01 2.282999999999999873e-03
9.959999999999999964e-01 1.827000000000000065e-03
9.969999999999999973e-01 1.369999999999999907e-03
9.979999999999999982e-01 9.133999999999999758e-04
9.989999999999999991e-01 4.566999999999999879e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-grad-min-mixed/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
2.410050205310860019e-02 5.000000000000000000e-01
4.592130892310929829e-02 5.000000000000000000e-01
6.567805969156320645e-02 5.000000000000000000e-01
8.356599588256760636e-02 5.000000000000000000e-01
9.976189089200220017e-02 5.000000000000000000e-01
1.144257969097649957e-01 5.000000000000000000e-01
1.277026265985549969e-01 5.000000000000000000e-01
1.397235851597730116e-01 5.000000000000000000e-01
1.506074669386089915e-01 5.000000000000000000e-01
1.604618293817050012e-01 5.000000000000000000e-01
1.693840559487679864e-01 5.000000000000000000e-01
1.774623184821060018e-01 5.000000000000000000e-01
1.847764485444869931e-01 5.000000000000000000e-01
1.913987263361119906e-01 5.000000000000000000e-01
1.973945949869850003e-01 5.000000000000000000e-01
2.028233072835279871e-01 5.000000000000000000e-01
2.077385112205520079e-01 5.000000000000000000e-01
2.121887801651619887e-01 5.000000000000000000e-01
2.162180928718399897e-01 5.000000000000000000e-01
2.198662680923189894e-01 5.000000000000000000e-01
2.231693580751979988e-01 5.000000000000000000e-01
2.261600048439600108e-01 5.000000000000000000e-01
2.288677627742189968e-01 5.000000000000000000e-01
2.313193906580159886e-01 5.000000000000000000e-01
2.335391161413910011e-01 5.000000000000000000e-01
2.355488751485040055e-01 5.000000000000000000e-01
2.373685286583269993e-01 5.000000000000000000e-01
2.390160589761879950e-01 5.000000000000000000e-01
2.405077474397440129e-01 5.000000000000000000e-01
2.418583353155369930e-01 5.000000000000000000e-01
2.430811694761579878e-01 5.000000000000000000e-01
2.441883342976259863e-01 5.000000000000000000e-01
2.451907710804490104e-01 5.000000000000000000e-01
2.460983861744900081e-01 5.000000000000000000e-01
2.469201488761849916e-01 5.000000000000000000e-01
2.476641800655410008e-01 5.000000000000000000e-01
2.483378324588569885e-01 5.000000000000000000e-01
2.489477632702430110e-01 5.000000000000000000e-01
2.494999999999999996e-01 5.000000000000000000e-01
2.500000000000000000e-01 5.000000000000000000e-01
2.505000000000000004e-01 5.000000000000000000e-01
2.510522367297570168e-01 5.000000000000000000e-01
2.516621675411430115e-01 5.000000000000000000e-01
2.523358199344590269e-01 5.000000000000000000e-01
2.530798511238149806e-01 5.000000000000000000e-01
2.539016138255100197e-01 5.000000000000000000e-01
2.548092289195509896e-01 5.000000000000000000e-01
2.558116657023740137e-01 5.000000000000000000e-01
2.569188305238420122e-01 5.000000000000000000e-01
2.581416646844629792e-01 5.000000000000000000e-01
2.594922525602559871e-01 5.000000000000000000e-01
2.609839410238120050e-01 5.000000000000000000e-01
2.626314713416729729e-01 5.000000000000000000e-01
2.644511248514960222e-01 5.000000000000000000e-01
2.664608838586089989e-01 5.000000000000000000e-01
2.686806093419840114e-01 5.000000000000000000e-01
2.711322372257810032e-01 5.000000000000000000e-01
2.738399951560400170e-01 5.000000000000000000e-01
2.768306419248020012e-01 5.000000000000000000e-01
2.801337319076809829e-01 5.000000000000000000e-01
2.837819071281599825e-01 5.000000000000000000e-01
2.878112198348379835e-01 5.000000000000000000e-01
2.922614887794480198e-01 5.000000000000000000e-01
2.971766927164720129e-01 5.000000000000000000e-01
3.026054050130150275e-01 5.000000000000000000e-01
3.086012736638880094e-01 5.000000000000000000e-01
3.152235514555130069e-01 5.000000000000000000e-01
3.225376815178940260e-01 5.000000000000000000e-01
3.306159440512320136e-01 5.000000000000000000e-01
3.395381706182949988e-01 5.000000000000000000e-01
3.493925330613910085e-01 5.000000000000000000e-01
3.602764148402269884e-01 5.000000000000000000e-01
3.722973734014449754e-01 5.000000000000000000e-01
3.855742030902349904e-01 5.000000000000000000e-01
4.002381091079980080e-01 5.000000000000000000e-01
4.164340041174319773e-01 5.000000000000000000e-01
4.343219403084370156e-01 5.000000000000000000e-01
4.540786910768909723e-01 5.000000000000000000e-01
4.758994979468910147e-01 5.000000000000000000e-01
5.000000000000000000e-01 5.000000000000000000e-01
5.241005020531089853e-01 5.000000000000000000e-01
5.459213089231089722e-01 5.000000000000000000e-01
5.656780596915630399e-01 5.000000000000000000e-01
5.835659958825679672e-01 5.000000000000000000e-01
5.997618908920020475e-01 5.000000000000000000e-01
6.144257969097649541e-01 5.000000000000000000e-01
6.277026265985550246e-01 5.000000000000000000e-01
6.397235851597730116e-01 5.000000000000000000e-01
6.506074669386090470e-01 5.000000000000000000e-01
6.604618293817049457e-01 5.000000000000000000e-01
6.693840559487680419e-01 5.000000000000000000e-01
6.774623184821060295e-01 5.000000000000000000e-01
6.847764485444870486e-01 5.000000000000000000e-01
6.913987263361119906e-01 5.000000000000000000e-01
6.973945949869849725e-01 5.000000000000000000e-01
7.028233072835280426e-01 5.000000000000000000e-01
7.077385112205519802e-01 5.000000000000000000e-01
7.121887801651619609e-01 5.000000000000000000e-01
7.162180928718400175e-01 5.000000000000000000e-01
7.198662680923190171e-01 5.000000000000000000e-01
7.231693580751979988e-01 5.000000000000000000e-01
7.261600048439600386e-01 5.000000000000000000e-01
7.288677627742190523e-01 5.000000000000000000e-01
7.313193906580159886e-01 5.000000000000000000e-01
7.335391161413910011e-01 5.000000000000000000e-01
7.355488751485039778e-01 5.000000000000000000e-01
7.373685286583270271e-01 5.000000000000000000e-01
7.390160589761880505e-01 5.000000000000000000e-01
7.405077474397440129e-01 5.000000000000000000e-01
7.418583353155370208e-01 5.000000000000000000e-01
7.430811694761579878e-01 5.000000000000000000e-01
7.441883342976259863e-01 5.000000000000000000e-01
7.451907710804489549e-01 5.000000000000000000e-01
7.460983861744899803e-01 5.000000000000000000e-01
7.469201488761849639e-01 5.000000000000000000e-01
7.476641800655410286e-01 5.000000000000000000e-01
7.483378324588569885e-01 5.000000000000000000e-01
7.489477632702430387e-01 5.000000000000000000e-01
7.495000000000000551e-01 5.000000000000000000e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.504999999999999449e-01 5.000000000000000000e-01
7.510522367297569613e-01 5.000000000000000000e-01
7.516621675411430115e-01 5.000000000000000000e-01
7.523358199344589714e-01 5.000000000000000000e-01
7.530798511238150361e-01 5.000000000000000000e-01
7.539016138255100197e-01 5.000000000000000000e-01
7.548092289195510451e-01 5.000000000000000000e-01
7.558116657023740137e-01 5.000000000000000000e-01
7.569188305238420122e-01 5.000000000000000000e-01
7.581416646844629792e-01 5.000000000000000000e-01
7.594922525602559871e-01 5.000000000000000000e-01
7.609839410238119495e-01 5.000000000000000000e-01
7.626314713416729729e-01 5.000000000000000000e-01
7.644511248514960222e-01 5.000000000000000000e-01
7.664608838586089989e-01 5.000000000000000000e-01
7.686806093419840114e-01 5.000000000000000000e-01
7.711322372257809477e-01 5.000000000000000000e-01
7.738399951560399614e-01 5.000000000000000000e-01
7.768306419248020012e-01 5.000000000000000000e-01
7.801337319076809829e-01 5.000000000000000000e-01
7.837819071281599825e-01 5.000000000000000000e-01
7.878112198348380391e-01 5.000000000000000000e-01
7.922614887794480198e-01 5.000000000000000000e-01
7.971766927164719574e-01 5.000000000000000000e-01
8.026054050130150275e-01 5.000000000000000000e-01
8.086012736638880094e-01 5.000000000000000000e-01
8.152235514555129514e-01 5.000000000000000000e-01
8.225376815178939705e-01 5.000000000000000000e-01
8.306159440512319581e-01 5.000000000000000000e-01
8.395381706182950543e-01 5.000000000000000000e-01
8.493925330613909530e-01 5.000000000000000000e-01
8.602764148402269884e-01 5.000000000000000000e-01
8.722973734014449754e-01 5.000000000000000000e-01
8.855742030902350459e-01 5.000000000000000000e-01
9.002381091079979525e-01 5.000000000000000000e-01
9.164340041174320328e-01 5.000000000000000000e-01
9.343219403084369601e-01 5.000000000000000000e-01
9.540786910768910278e-01 5.000000000000000000e-01
9.758994979468910147e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> data/haga-unif-max-equal/data-1.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 9.995000000000000551e-01
1.000000000000000021e-03 9.995000000000000551e-01
2.000000000000000042e-03 9.995000000000000551e-01
3.000000000000000062e-03 9.995000000000000551e-01
4.000000000000000083e-03 9.995000000000000551e-01
5.000000000000000104e-03 9.995000000000000551e-01
6.000000000000000125e-03 9.995000000000000551e-01
7.000000000000000146e-03 9.995000000000000551e-01
8.000000000000000167e-03 9.995000000000000551e-01
8.999999999999999320e-03 9.995000000000000551e-01
1.000000000000000021e-02 9.995000000000000551e-01
1.099999999999999936e-02 9.995000000000000551e-01
1.200000000000000025e-02 9.995000000000000551e-01
1.299999999999999940e-02 9.995000000000000551e-01
1.400000000000000029e-02 9.995000000000000551e-01
1.499999999999999944e-02 9.995000000000000551e-01
1.600000000000000033e-02 9.995000000000000551e-01
1.700000000000000122e-02 9.995000000000000551e-01
1.799999999999999864e-02 9.995000000000000551e-01
1.899999999999999953e-02 9.995000000000000551e-01
2.000000000000000042e-02 9.995000000000000551e-01
2.100000000000000130e-02 9.995000000000000551e-01
2.199999999999999872e-02 9.995000000000000551e-01
2.299999999999999961e-02 9.995000000000000551e-01
2.400000000000000050e-02 9.995000000000000551e-01
2.500000000000000139e-02 9.995000000000000551e-01
2.599999999999999881e-02 9.995000000000000551e-01
2.699999999999999969e-02 9.995000000000000551e-01
2.800000000000000058e-02 9.995000000000000551e-01
2.900000000000000147e-02 9.995000000000000551e-01
2.999999999999999889e-02 9.995000000000000551e-01
3.099999999999999978e-02 9.995000000000000551e-01
3.200000000000000067e-02 9.995000000000000551e-01
3.300000000000000155e-02 9.995000000000000551e-01
3.400000000000000244e-02 9.995000000000000551e-01
3.500000000000000333e-02 9.995000000000000551e-01
3.599999999999999728e-02 9.995000000000000551e-01
3.699999999999999817e-02 9.995000000000000551e-01
3.799999999999999906e-02 9.995000000000000551e-01
3.899999999999999994e-02 9.995000000000000551e-01
4.000000000000000083e-02 9.995000000000000551e-01
4.100000000000000172e-02 9.995000000000000551e-01
4.200000000000000261e-02 9.995000000000000551e-01
4.299999999999999656e-02 9.995000000000000551e-01
4.399999999999999745e-02 9.995000000000000551e-01
4.499999999999999833e-02 9.995000000000000551e-01
4.599999999999999922e-02 9.995000000000000551e-01
4.700000000000000011e-02 9.995000000000000551e-01
4.800000000000000100e-02 9.995000000000000551e-01
4.900000000000000189e-02 9.995000000000000551e-01
5.000000000000000278e-02 9.995000000000000551e-01
5.099999999999999672e-02 9.995000000000000551e-01
5.199999999999999761e-02 9.995000000000000551e-01
5.299999999999999850e-02 9.995000000000000551e-01
5.399999999999999939e-02 9.995000000000000551e-01
5.500000000000000028e-02 9.995000000000000551e-01
5.600000000000000117e-02 9.995000000000000551e-01
5.700000000000000205e-02 9.995000000000000551e-01
5.800000000000000294e-02 9.995000000000000551e-01
5.899999999999999689e-02 9.995000000000000551e-01
5.999999999999999778e-02 9.995000000000000551e-01
6.099999999999999867e-02 9.995000000000000551e-01
6.199999999999999956e-02 9.995000000000000551e-01
6.300000000000000044e-02 9.995000000000000551e-01
6.400000000000000133e-02 9.995000000000000551e-01
6.500000000000000222e-02 9.995000000000000551e-01
6.600000000000000311e-02 9.995000000000000551e-01
6.700000000000000400e-02 9.995000000000000551e-01
6.800000000000000488e-02 9.995000000000000551e-01
6.900000000000000577e-02 9.995000000000000551e-01
7.000000000000000666e-02 9.995000000000000551e-01
7.099999999999999367e-02 9.995000000000000551e-01
7.199999999999999456e-02 9.995000000000000551e-01
7.299999999999999545e-02 9.995000000000000551e-01
7.399999999999999634e-02 9.995000000000000551e-01
7.499999999999999722e-02 9.995000000000000551e-01
7.599999999999999811e-02 9.995000000000000551e-01
7.699999999999999900e-02 9.995000000000000551e-01
7.799999999999999989e-02 9.995000000000000551e-01
7.900000000000000078e-02 9.995000000000000551e-01
8.000000000000000167e-02 9.995000000000000551e-01
8.100000000000000255e-02 9.995000000000000551e-01
8.200000000000000344e-02 9.995000000000000551e-01
8.300000000000000433e-02 9.995000000000000551e-01
8.400000000000000522e-02 9.995000000000000551e-01
8.500000000000000611e-02 9.995000000000000551e-01
8.599999999999999312e-02 9.995000000000000551e-01
8.699999999999999400e-02 9.995000000000000551e-01
8.799999999999999489e-02 9.995000000000000551e-01
8.899999999999999578e-02 9.995000000000000551e-01
8.999999999999999667e-02 9.995000000000000551e-01
9.099999999999999756e-02 9.995000000000000551e-01
9.199999999999999845e-02 9.995000000000000551e-01
9.299999999999999933e-02 9.995000000000000551e-01
9.400000000000000022e-02 9.995000000000000551e-01
9.500000000000000111e-02 9.995000000000000551e-01
9.600000000000000200e-02 9.995000000000000551e-01
9.700000000000000289e-02 9.995000000000000551e-01
9.800000000000000377e-02 9.995000000000000551e-01
9.900000000000000466e-02 9.995000000000000551e-01
1.000000000000000056e-01 9.995000000000000551e-01
1.010000000000000064e-01 9.995000000000000551e-01
1.019999999999999934e-01 9.995000000000000551e-01
1.029999999999999943e-01 9.995000000000000551e-01
1.039999999999999952e-01 9.995000000000000551e-01
1.049999999999999961e-01 9.995000000000000551e-01
1.059999999999999970e-01 9.995000000000000551e-01
1.069999999999999979e-01 9.995000000000000551e-01
1.079999999999999988e-01 9.995000000000000551e-01
1.089999999999999997e-01 9.995000000000000551e-01
1.100000000000000006e-01 9.995000000000000551e-01
1.110000000000000014e-01 9.995000000000000551e-01
1.120000000000000023e-01 9.995000000000000551e-01
1.130000000000000032e-01 9.995000000000000551e-01
1.140000000000000041e-01 9.995000000000000551e-01
1.150000000000000050e-01 9.995000000000000551e-01
1.160000000000000059e-01 9.995000000000000551e-01
1.170000000000000068e-01 9.995000000000000551e-01
1.179999999999999938e-01 9.995000000000000551e-01
1.189999999999999947e-01 9.995000000000000551e-01
1.199999999999999956e-01 9.995000000000000551e-01
1.209999999999999964e-01 9.995000000000000551e-01
1.219999999999999973e-01 9.995000000000000551e-01
1.229999999999999982e-01 9.995000000000000551e-01
1.239999999999999991e-01 9.995000000000000551e-01
1.250000000000000000e-01 9.995000000000000551e-01
1.260000000000000009e-01 9.995000000000000551e-01
1.270000000000000018e-01 9.995000000000000551e-01
1.280000000000000027e-01 9.995000000000000551e-01
1.290000000000000036e-01 9.995000000000000551e-01
1.300000000000000044e-01 9.995000000000000551e-01
1.310000000000000053e-01 9.995000000000000551e-01
1.320000000000000062e-01 9.995000000000000551e-01
1.330000000000000071e-01 9.995000000000000551e-01
1.340000000000000080e-01 9.995000000000000551e-01
1.350000000000000089e-01 9.995000000000000551e-01
1.360000000000000098e-01 9.995000000000000551e-01
1.370000000000000107e-01 9.995000000000000551e-01
1.380000000000000115e-01 9.995000000000000551e-01
1.390000000000000124e-01 9.995000000000000551e-01
1.400000000000000133e-01 9.995000000000000551e-01
1.409999999999999865e-01 9.995000000000000551e-01
1.419999999999999873e-01 9.995000000000000551e-01
1.429999999999999882e-01 9.995000000000000551e-01
1.439999999999999891e-01 9.995000000000000551e-01
1.449999999999999900e-01 9.995000000000000551e-01
1.459999999999999909e-01 9.995000000000000551e-01
1.469999999999999918e-01 9.995000000000000551e-01
1.479999999999999927e-01 9.995000000000000551e-01
1.489999999999999936e-01 9.995000000000000551e-01
1.499999999999999944e-01 9.995000000000000551e-01
1.509999999999999953e-01 9.995000000000000551e-01
1.519999999999999962e-01 9.995000000000000551e-01
1.529999999999999971e-01 9.995000000000000551e-01
1.539999999999999980e-01 9.995000000000000551e-01
1.549999999999999989e-01 9.995000000000000551e-01
1.559999999999999998e-01 9.995000000000000551e-01
1.570000000000000007e-01 9.995000000000000551e-01
1.580000000000000016e-01 9.995000000000000551e-01
1.590000000000000024e-01 9.995000000000000551e-01
1.600000000000000033e-01 9.995000000000000551e-01
1.610000000000000042e-01 9.995000000000000551e-01
1.620000000000000051e-01 9.995000000000000551e-01
1.630000000000000060e-01 9.995000000000000551e-01
1.640000000000000069e-01 9.995000000000000551e-01
1.650000000000000078e-01 9.995000000000000551e-01
1.660000000000000087e-01 9.995000000000000551e-01
1.670000000000000095e-01 9.995000000000000551e-01
1.680000000000000104e-01 9.995000000000000551e-01
1.690000000000000113e-01 9.995000000000000551e-01
1.700000000000000122e-01 9.995000000000000551e-01
1.710000000000000131e-01 9.995000000000000551e-01
1.719999999999999862e-01 9.995000000000000551e-01
1.729999999999999871e-01 9.995000000000000551e-01
1.739999999999999880e-01 9.995000000000000551e-01
1.749999999999999889e-01 9.995000000000000551e-01
1.759999999999999898e-01 9.995000000000000551e-01
1.769999999999999907e-01 9.995000000000000551e-01
1.779999999999999916e-01 9.995000000000000551e-01
1.789999999999999925e-01 9.995000000000000551e-01
1.799999999999999933e-01 9.995000000000000551e-01
1.809999999999999942e-01 9.995000000000000551e-01
1.819999999999999951e-01 9.995000000000000551e-01
1.829999999999999960e-01 9.995000000000000551e-01
1.839999999999999969e-01 9.995000000000000551e-01
1.849999999999999978e-01 9.995000000000000551e-01
1.859999999999999987e-01 9.995000000000000551e-01
1.869999999999999996e-01 9.995000000000000551e-01
1.880000000000000004e-01 9.995000000000000551e-01
1.890000000000000013e-01 9.995000000000000551e-01
1.900000000000000022e-01 9.995000000000000551e-01
1.910000000000000031e-01 9.995000000000000551e-01
1.920000000000000040e-01 9.995000000000000551e-01
1.930000000000000049e-01 9.995000000000000551e-01
1.940000000000000058e-01 9.995000000000000551e-01
1.950000000000000067e-01 9.995000000000000551e-01
1.960000000000000075e-01 9.995000000000000551e-01
1.970000000000000084e-01 9.995000000000000551e-01
1.980000000000000093e-01 9.995000000000000551e-01
1.990000000000000102e-01 9.995000000000000551e-01
2.000000000000000111e-01 9.995000000000000551e-01
2.010000000000000120e-01 9.995000000000000551e-01
2.020000000000000129e-01 9.995000000000000551e-01
2.030000000000000138e-01 9.995000000000000551e-01
2.039999999999999869e-01 9.995000000000000551e-01
2.049999999999999878e-01 9.995000000000000551e-01
2.059999999999999887e-01 9.995000000000000551e-01
2.069999999999999896e-01 9.995000000000000551e-01
2.079999999999999905e-01 9.995000000000000551e-01
2.089999999999999913e-01 9.995000000000000551e-01
2.099999999999999922e-01 9.995000000000000551e-01
2.109999999999999931e-01 9.995000000000000551e-01
2.119999999999999940e-01 9.995000000000000551e-01
2.129999999999999949e-01 9.995000000000000551e-01
2.139999999999999958e-01 9.995000000000000551e-01
2.149999999999999967e-01 9.995000000000000551e-01
2.159999999999999976e-01 9.995000000000000551e-01
2.169999999999999984e-01 9.995000000000000551e-01
2.179999999999999993e-01 9.995000000000000551e-01
2.190000000000000002e-01 9.995000000000000551e-01
2.200000000000000011e-01 9.995000000000000551e-01
2.210000000000000020e-01 9.995000000000000551e-01
2.220000000000000029e-01 9.995000000000000551e-01
2.230000000000000038e-01 9.995000000000000551e-01
2.240000000000000047e-01 9.995000000000000551e-01
2.250000000000000056e-01 9.995000000000000551e-01
2.260000000000000064e-01 9.995000000000000551e-01
2.270000000000000073e-01 9.995000000000000551e-01
2.280000000000000082e-01 9.995000000000000551e-01
2.290000000000000091e-01 9.995000000000000551e-01
2.300000000000000100e-01 9.995000000000000551e-01
2.310000000000000109e-01 9.995000000000000551e-01
2.320000000000000118e-01 9.995000000000000551e-01
2.330000000000000127e-01 9.995000000000000551e-01
2.340000000000000135e-01 9.995000000000000551e-01
2.349999999999999867e-01 9.995000000000000551e-01
2.359999999999999876e-01 9.995000000000000551e-01
2.369999999999999885e-01 9.995000000000000551e-01
2.379999999999999893e-01 9.995000000000000551e-01
2.389999999999999902e-01 9.995000000000000551e-01
2.399999999999999911e-01 9.995000000000000551e-01
2.409999999999999920e-01 9.995000000000000551e-01
2.419999999999999929e-01 9.995000000000000551e-01
2.429999999999999938e-01 9.995000000000000551e-01
2.439999999999999947e-01 9.995000000000000551e-01
2.449999999999999956e-01 9.995000000000000551e-01
2.459999999999999964e-01 9.995000000000000551e-01
2.469999999999999973e-01 9.995000000000000551e-01
2.479999999999999982e-01 9.995000000000000551e-01
2.489999999999999991e-01 9.995000000000000551e-01
2.500000000000000000e-01 9.995000000000000551e-01
2.510000000000000009e-01 1.001000000000000112e+00
2.520000000000000018e-01 1.003000000000000114e+00
2.530000000000000027e-01 1.005000000000000115e+00
2.540000000000000036e-01 1.007000000000000117e+00
2.550000000000000044e-01 1.008999999999999897e+00
2.560000000000000053e-01 1.010999999999999899e+00
2.570000000000000062e-01 1.012999999999999901e+00
2.580000000000000071e-01 1.014999999999999902e+00
2.590000000000000080e-01 1.016999999999999904e+00
2.600000000000000089e-01 1.018000000000000016e+00
2.610000000000000098e-01 1.020000000000000018e+00
2.620000000000000107e-01 1.022000000000000020e+00
2.630000000000000115e-01 1.024000000000000021e+00
2.640000000000000124e-01 1.026000000000000023e+00
2.650000000000000133e-01 1.028000000000000025e+00
2.660000000000000142e-01 1.030000000000000027e+00
2.670000000000000151e-01 1.028999999999999915e+00
2.680000000000000160e-01 1.024000000000000021e+00
2.690000000000000169e-01 1.018000000000000016e+00
2.700000000000000178e-01 1.012999999999999901e+00
2.710000000000000187e-01 1.007000000000000117e+00
2.720000000000000195e-01 1.001000000000000112e+00
2.730000000000000204e-01 9.958000000000000185e-01
2.740000000000000213e-01 9.902999999999999581e-01
2.750000000000000222e-01 9.847000000000001307e-01
2.760000000000000231e-01 9.790999999999999703e-01
2.770000000000000240e-01 9.735999999999999099e-01
2.780000000000000249e-01 9.680000000000000826e-01
2.790000000000000258e-01 9.623999999999999222e-01
2.800000000000000266e-01 9.568999999999999728e-01
2.810000000000000275e-01 9.513000000000000345e-01
2.819999999999999729e-01 9.456999999999999851e-01
2.829999999999999738e-01 9.402000000000000357e-01
2.839999999999999747e-01 9.445000000000000062e-01
2.849999999999999756e-01 9.536999999999999922e-01
2.859999999999999765e-01 9.629000000000000892e-01
2.869999999999999774e-01 9.721999999999999531e-01
2.879999999999999782e-01 9.813999999999999391e-01
2.889999999999999791e-01 9.907000000000000250e-01
2.899999999999999800e-01 9.999000000000000110e-01
2.909999999999999809e-01 1.008999999999999897e+00
2.919999999999999818e-01 1.018000000000000016e+00
2.929999999999999827e-01 1.028000000000000025e+00
2.939999999999999836e-01 1.037000000000000144e+00
2.949999999999999845e-01 1.046000000000000041e+00
2.959999999999999853e-01 1.055000000000000160e+00
2.969999999999999862e-01 1.064999999999999947e+00
2.979999999999999871e-01 1.074000000000000066e+00
2.989999999999999880e-01 1.082999999999999963e+00
2.999999999999999889e-01 1.092000000000000082e+00
3.009999999999999898e-01 1.078999999999999959e+00
3.019999999999999907e-01 1.066000000000000059e+00
3.029999999999999916e-01 1.054000000000000048e+00
3.039999999999999925e-01 1.040999999999999925e+00
3.049999999999999933e-01 1.028000000000000025e+00
3.059999999999999942e-01 1.014999999999999902e+00
3.069999999999999951e-01 1.002000000000000002e+00
3.079999999999999960e-01 9.889999999999999902e-01
3.089999999999999969e-01 9.760999999999999677e-01
3.099999999999999978e-01 9.632000000000000561e-01
3.109999999999999987e-01 9.503000000000000336e-01
3.119999999999999996e-01 9.374000000000000110e-01
3.130000000000000004e-01 9.244999999999999885e-01
3.140000000000000013e-01 9.114999999999999769e-01
3.150000000000000022e-01 8.985999999999999543e-01
3.160000000000000031e-01 8.857000000000000428e-01
3.170000000000000040e-01 8.825999999999999401e-01
3.180000000000000049e-01 8.991999999999999993e-01
3.190000000000000058e-01 9.157999999999999474e-01
3.200000000000000067e-01 9.323999999999998956e-01
3.210000000000000075e-01 9.490000000000000657e-01
3.220000000000000084e-01 9.656000000000000139e-01
3.230000000000000093e-01 9.820999999999999730e-01
3.240000000000000102e-01 9.986999999999999211e-01
3.250000000000000111e-01 1.014999999999999902e+00
3.260000000000000120e-01 1.032000000000000028e+00
3.270000000000000129e-01 1.048000000000000043e+00
3.280000000000000138e-01 1.064999999999999947e+00
3.290000000000000147e-01 1.082000000000000073e+00
3.300000000000000155e-01 1.098000000000000087e+00
3.310000000000000164e-01 1.114999999999999991e+00
3.320000000000000173e-01 1.131000000000000005e+00
3.330000000000000182e-01 1.147999999999999909e+00
3.340000000000000191e-01 1.139999999999999902e+00
3.350000000000000200e-01 1.119999999999999885e+00
3.360000000000000209e-01 1.098999999999999977e+00
3.370000000000000218e-01 1.078999999999999959e+00
3.380000000000000226e-01 1.058999999999999941e+00
3.390000000000000235e-01 1.039000000000000146e+00
3.400000000000000244e-01 1.018000000000000016e+00
3.410000000000000253e-01 9.981999999999999762e-01
3.420000000000000262e-01 9.779000000000001025e-01
3.430000000000000271e-01 9.576999999999999957e-01
3.439999999999999725e-01 9.374000000000000110e-01
3.449999999999999734e-01 9.172000000000000153e-01
3.459999999999999742e-01 8.969000000000000306e-01
3.469999999999999751e-01 8.766999999999999238e-01
3.479999999999999760e-01 8.563999999999999391e-01
3.489999999999999769e-01 8.362000000000000544e-01
3.499999999999999778e-01 8.158999999999999586e-01
3.509999999999999787e-01 8.397999999999999909e-01
3.519999999999999796e-01 8.637999999999999012e-01
3.529999999999999805e-01 8.876999999999999336e-01
3.539999999999999813e-01 9.116000000000000769e-01
3.549999999999999822e-01 9.355999999999999872e-01
3.559999999999999831e-01 9.595000000000000195e-01
3.569999999999999840e-01 9.833999999999999408e-01
3.579999999999999849e-01 1.007000000000000117e+00
3.589999999999999858e-01 1.030999999999999917e+00
3.599999999999999867e-01 1.055000000000000160e+00
3.609999999999999876e-01 1.078999999999999959e+00
3.619999999999999885e-01 1.102999999999999980e+00
3.629999999999999893e-01 1.127000000000000002e+00
3.639999999999999902e-01 1.151000000000000023e+00
3.649999999999999911e-01 1.174999999999999822e+00
3.659999999999999920e-01 1.199000000000000066e+00
3.669999999999999929e-01 1.205999999999999961e+00
3.679999999999999938e-01 1.178000000000000158e+00
3.689999999999999947e-01 1.149999999999999911e+00
3.699999999999999956e-01 1.122999999999999998e+00
3.709999999999999964e-01 1.094999999999999973e+00
3.719999999999999973e-01 1.066999999999999948e+00
3.729999999999999982e-01 1.040000000000000036e+00
3.739999999999999991e-01 1.012000000000000011e+00
3.750000000000000000e-01 9.847000000000001307e-01
3.760000000000000009e-01 9.571000000000000618e-01
3.770000000000000018e-01 9.294999999999999929e-01
3.780000000000000027e-01 9.018999999999999240e-01
3.790000000000000036e-01 8.742000000000000881e-01
3.800000000000000044e-01 8.466000000000000192e-01
3.810000000000000053e-01 8.189999999999999503e-01
3.820000000000000062e-01 7.914000000000001034e-01
3.830000000000000071e-01 7.638000000000000345e-01
3.840000000000000080e-01 7.754999999999999671e-01
3.850000000000000089e-01 8.067999999999999616e-01
3.860000000000000098e-01 8.379999999999999671e-01
3.870000000000000107e-01 8.692999999999999616e-01
3.880000000000000115e-01 9.005999999999999561e-01
3.890000000000000124e-01 9.318999999999999506e-01
3.900000000000000133e-01 9.632000000000000561e-01
3.910000000000000142e-01 9.945000000000000506e-01
3.920000000000000151e-01 1.026000000000000023e+00
3.930000000000000160e-01 1.056999999999999940e+00
3.940000000000000169e-01 1.087999999999999856e+00
3.950000000000000178e-01 1.119999999999999885e+00
3.960000000000000187e-01 1.151000000000000023e+00
3.970000000000000195e-01 1.181999999999999940e+00
3.980000000000000204e-01 1.213000000000000078e+00
3.990000000000000213e-01 1.244999999999999885e+00
4.000000000000000222e-01 1.276000000000000023e+00
4.010000000000000231e-01 1.240999999999999881e+00
4.020000000000000240e-01 1.205999999999999961e+00
4.030000000000000249e-01 1.171000000000000041e+00
4.040000000000000258e-01 1.135999999999999899e+00
4.050000000000000266e-01 1.100999999999999979e+00
4.060000000000000275e-01 1.066000000000000059e+00
4.069999999999999729e-01 1.030999999999999917e+00
4.079999999999999738e-01 9.962999999999999634e-01
4.089999999999999747e-01 9.612999999999999323e-01
4.099999999999999756e-01 9.264000000000000012e-01
4.109999999999999765e-01 8.913999999999999702e-01
4.119999999999999774e-01 8.563999999999999391e-01
4.129999999999999782e-01 8.215000000000000080e-01
4.139999999999999791e-01 7.864999999999999769e-01
4.149999999999999800e-01 7.515000000000000568e-01
4.159999999999999809e-01 7.166000000000000147e-01
4.169999999999999818e-01 7.060999999999999499e-01
4.179999999999999827e-01 7.448000000000000176e-01
4.189999999999999836e-01 7.833999999999999853e-01
4.199999999999999845e-01 8.220999999999999419e-01
4.209999999999999853e-01 8.608000000000000096e-01
4.219999999999999862e-01 8.994000000000000883e-01
4.229999999999999871e-01 9.381000000000000449e-01
4.239999999999999880e-01 9.767000000000000126e-01
4.249999999999999889e-01 1.014999999999999902e+00
4.259999999999999898e-01 1.054000000000000048e+00
4.269999999999999907e-01 1.092999999999999972e+00
4.279999999999999916e-01 1.131000000000000005e+00
4.289999999999999925e-01 1.169999999999999929e+00
4.299999999999999933e-01 1.208999999999999853e+00
4.309999999999999942e-01 1.246999999999999886e+00
4.319999999999999951e-01 1.286000000000000032e+00
4.329999999999999960e-01 1.324999999999999956e+00
4.339999999999999969e-01 1.308999999999999941e+00
4.349999999999999978e-01 1.267000000000000126e+00
4.359999999999999987e-01 1.224999999999999867e+00
4.369999999999999996e-01 1.181999999999999940e+00
4.380000000000000004e-01 1.139999999999999902e+00
4.390000000000000013e-01 1.098000000000000087e+00
4.400000000000000022e-01 1.055000000000000160e+00
4.410000000000000031e-01 1.012999999999999901e+00
4.420000000000000040e-01 9.704999999999999183e-01
4.430000000000000049e-01 9.282000000000000250e-01
4.440000000000000058e-01 8.858000000000000318e-01
4.450000000000000067e-01 8.434999999999999165e-01
4.460000000000000075e-01 8.012000000000000233e-01
4.470000000000000084e-01 7.588000000000000300e-01
4.480000000000000093e-01 7.165000000000000258e-01
4.490000000000000102e-01 6.741000000000000325e-01
4.500000000000000111e-01 6.318000000000000282e-01
4.510000000000000120e-01 6.778000000000000691e-01
4.520000000000000129e-01 7.238999999999999879e-01
4.530000000000000138e-01 7.699000000000000288e-01
4.540000000000000147e-01 8.158999999999999586e-01
4.550000000000000155e-01 8.620000000000000995e-01
4.560000000000000164e-01 9.079999999999999183e-01
4.570000000000000173e-01 9.539999999999999591e-01
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.046000000000000041e+00
4.600000000000000200e-01 1.092000000000000082e+00
4.610000000000000209e-01 1.137999999999999901e+00
4.620000000000000218e-01 1.183999999999999941e+00
4.630000000000000226e-01 1.229999999999999982e+00
4.640000000000000235e-01 1.276000000000000023e+00
4.650000000000000244e-01 1.322000000000000064e+00
4.660000000000000253e-01 1.367999999999999883e+00
4.670000000000000262e-01 1.381999999999999895e+00
4.680000000000000271e-01 1.332999999999999963e+00
4.689999999999999725e-01 1.283000000000000140e+00
4.699999999999999734e-01 1.233000000000000096e+00
4.709999999999999742e-01 1.183999999999999941e+00
4.719999999999999751e-01 1.133999999999999897e+00
4.729999999999999760e-01 1.083999999999999853e+00
4.739999999999999769e-01 1.034000000000000030e+00
4.749999999999999778e-01 9.846000000000000307e-01
4.759999999999999787e-01 9.348999999999999533e-01
4.769999999999999796e-01 8.850999999999999979e-01
4.779999999999999805e-01 8.354000000000000314e-01
4.789999999999999813e-01 7.856999999999999540e-01
4.799999999999999822e-01 7.359999999999999876e-01
4.809999999999999831e-01 6.861999999999999211e-01
4.819999999999999840e-01 6.364999999999999547e-01
4.829999999999999849e-01 5.867999999999999883e-01
4.839999999999999858e-01 6.058000000000000052e-01
4.849999999999999867e-01 6.592000000000000082e-01
4.859999999999999876e-01 7.127000000000000002e-01
4.869999999999999885e-01 7.661000000000000032e-01
4.879999999999999893e-01 8.195000000000000062e-01
4.889999999999999902e-01 8.729999999999998872e-01
4.899999999999999911e-01 9.264000000000000012e-01
4.909999999999999920e-01 9.798000000000000043e-01
4.919999999999999929e-01 1.032999999999999918e+00
4.929999999999999938e-01 1.086999999999999966e+00
4.939999999999999947e-01 1.139999999999999902e+00
4.949999999999999956e-01 1.193999999999999950e+00
4.959999999999999964e-01 1.246999999999999886e+00
4.969999999999999973e-01 1.299999999999999822e+00
4.979999999999999982e-01 1.354000000000000092e+00
4.989999999999999991e-01 1.407000000000000028e+00
5.000000000000000000e-01 1.461000000000000076e+00
5.010000000000000009e-01 1.403999999999999915e+00
5.020000000000000018e-01 1.346000000000000085e+00
5.030000000000000027e-01 1.288999999999999924e+00
5.040000000000000036e-01 1.231999999999999984e+00
5.050000000000000044e-01 1.174999999999999822e+00
5.060000000000000053e-01 1.117999999999999883e+00
5.070000000000000062e-01 1.060999999999999943e+00
5.080000000000000071e-01 1.004000000000000004e+00
5.090000000000000080e-01 9.465000000000000080e-01
5.100000000000000089e-01 8.892999999999999794e-01
5.110000000000000098e-01 8.321999999999999398e-01
5.120000000000000107e-01 7.751000000000001222e-01
5.130000000000000115e-01 7.179999999999999716e-01
5.140000000000000124e-01 6.608000000000000540e-01
5.150000000000000133e-01 6.037000000000000144e-01
5.160000000000000142e-01 5.465999999999999748e-01
5.170000000000000151e-01 5.288000000000000478e-01
5.180000000000000160e-01 5.896000000000000130e-01
5.190000000000000169e-01 6.503999999999999782e-01
5.200000000000000178e-01 7.113000000000000433e-01
5.210000000000000187e-01 7.720999999999998975e-01
5.220000000000000195e-01 8.328999999999999737e-01
5.230000000000000204e-01 8.937999999999999279e-01
5.240000000000000213e-01 9.546000000000000041e-01
5.250000000000000222e-01 1.014999999999999902e+00
5.260000000000000231e-01 1.076000000000000068e+00
5.270000000000000240e-01 1.137000000000000011e+00
5.280000000000000249e-01 1.197999999999999954e+00
5.290000000000000258e-01 1.258999999999999897e+00
5.300000000000000266e-01 1.320000000000000062e+00
5.310000000000000275e-01 1.379999999999999893e+00
5.320000000000000284e-01 1.440999999999999837e+00
5.330000000000000293e-01 1.502000000000000002e+00
5.340000000000000302e-01 1.479000000000000092e+00
5.350000000000000311e-01 1.415000000000000036e+00
5.360000000000000320e-01 1.349999999999999867e+00
5.370000000000000329e-01 1.286000000000000032e+00
5.380000000000000338e-01 1.221000000000000085e+00
5.390000000000000346e-01 1.157000000000000028e+00
5.400000000000000355e-01 1.092000000000000082e+00
5.410000000000000364e-01 1.028000000000000025e+00
5.420000000000000373e-01 9.629999999999999671e-01
5.430000000000000382e-01 8.984000000000000874e-01
5.440000000000000391e-01 8.338999999999999746e-01
5.450000000000000400e-01 7.693000000000000949e-01
5.460000000000000409e-01 7.047999999999999821e-01
5.470000000000000417e-01 6.401999999999999913e-01
5.480000000000000426e-01 5.756999999999999895e-01
5.490000000000000435e-01 5.110999999999999988e-01
5.500000000000000444e-01 4.465999999999999970e-01
5.510000000000000453e-01 5.147999999999999243e-01
5.520000000000000462e-01 5.830999999999999517e-01
5.530000000000000471e-01 6.513999999999999790e-01
5.540000000000000480e-01 7.197000000000000064e-01
5.550000000000000488e-01 7.879000000000000448e-01
5.560000000000000497e-01 8.562000000000000721e-01
5.570000000000000506e-01 9.244999999999999885e-01
5.580000000000000515e-01 9.928000000000000158e-01
5.590000000000000524e-01 1.060999999999999943e+00
5.600000000000000533e-01 1.129000000000000004e+00
5.610000000000000542e-01 1.197999999999999954e+00
5.620000000000000551e-01 1.266000000000000014e+00
5.629999999999999449e-01 1.333999999999999853e+00
5.639999999999999458e-01 1.401999999999999913e+00
5.649999999999999467e-01 1.471000000000000085e+00
5.659999999999999476e-01 1.538999999999999924e+00
5.669999999999999485e-01 1.560000000000000053e+00
5.679999999999999494e-01 1.487999999999999989e+00
5.689999999999999503e-01 1.415999999999999925e+00
5.699999999999999512e-01 1.344000000000000083e+00
5.709999999999999520e-01 1.272000000000000020e+00
5.719999999999999529e-01 1.199999999999999956e+00
5.729999999999999538e-01 1.128000000000000114e+00
5.739999999999999547e-01 1.056000000000000050e+00
5.749999999999999556e-01 9.844999999999999307e-01
5.759999999999999565e-01 9.124999999999999778e-01
5.769999999999999574e-01 8.405000000000000249e-01
5.779999999999999583e-01 7.684999999999999609e-01
5.789999999999999591e-01 6.965000000000000080e-01
5.799999999999999600e-01 6.245000000000000551e-01
5.809999999999999609e-01 5.524999999999999911e-01
5.819999999999999618e-01 4.804999999999999827e-01
5.829999999999999627e-01 4.084999999999999742e-01
5.839999999999999636e-01 4.349999999999999978e-01
5.849999999999999645e-01 5.107000000000000428e-01
5.859999999999999654e-01 5.864000000000000323e-01
5.869999999999999662e-01 6.622000000000000108e-01
5.879999999999999671e-01 7.379000000000000004e-01
5.889999999999999680e-01 8.135999999999999899e-01
5.899999999999999689e-01 8.892999999999999794e-01
5.909999999999999698e-01 9.650999999999999579e-01
5.919999999999999707e-01 1.040999999999999925e+00
5.929999999999999716e-01 1.116999999999999993e+00
5.939999999999999725e-01 1.191999999999999948e+00
5.949999999999999734e-01 1.268000000000000016e+00
5.959999999999999742e-01 1.344000000000000083e+00
5.969999999999999751e-01 1.419000000000000039e+00
5.979999999999999760e-01 1.494999999999999885e+00
5.989999999999999769e-01 1.570999999999999952e+00
5.999999999999999778e-01 1.647000000000000020e+00
6.009999999999999787e-01 1.567000000000000171e+00
6.019999999999999796e-01 1.487999999999999989e+00
6.029999999999999805e-01 1.408000000000000140e+00
6.039999999999999813e-01 1.328999999999999959e+00
6.049999999999999822e-01 1.249000000000000110e+00
6.059999999999999831e-01 1.169999999999999929e+00
6.069999999999999840e-01 1.090000000000000080e+00
6.079999999999999849e-01 1.010999999999999899e+00
6.089999999999999858e-01 9.313999999999998947e-01
6.099999999999999867e-01 8.519999999999999796e-01
6.109999999999999876e-01 7.724999999999999645e-01
6.119999999999999885e-01 6.929999999999999494e-01
6.129999999999999893e-01 6.136000000000000343e-01
6.139999999999999902e-01 5.341000000000000192e-01
6.149999999999999911e-01 4.546999999999999931e-01
6.159999999999999920e-01 3.751999999999999780e-01
6.169999999999999929e-01 3.498999999999999888e-01
6.179999999999999938e-01 4.332000000000000295e-01
6.189999999999999947e-01 5.163999999999999702e-01
6.199999999999999956e-01 5.996000000000000218e-01
6.209999999999999964e-01 6.827999999999999625e-01
6.219999999999999973e-01 7.659999999999999032e-01
6.229999999999999982e-01 8.491999999999999549e-01
6.239999999999999991e-01 9.323999999999998956e-01
6.250000000000000000e-01 1.016000000000000014e+00
6.260000000000000009e-01 1.098999999999999977e+00
6.270000000000000018e-01 1.181999999999999940e+00
6.280000000000000027e-01 1.264999999999999902e+00
6.290000000000000036e-01 1.347999999999999865e+00
6.300000000000000044e-01 1.431999999999999940e+00
6.310000000000000053e-01 1.515000000000000124e+00
6.320000000000000062e-01 1.597999999999999865e+00
6.330000000000000071e-01 1.681000000000000050e+00
6.340000000000000080e-01 1.651000000000000023e+00
6.350000000000000089e-01 1.563999999999999835e+00
6.360000000000000098e-01 1.476999999999999869e+00
6.370000000000000107e-01 1.390000000000000124e+00
6.380000000000000115e-01 1.303000000000000158e+00
6.390000000000000124e-01 1.215999999999999970e+00
6.400000000000000133e-01 1.129000000000000004e+00
6.410000000000000142e-01 1.042000000000000037e+00
6.420000000000000151e-01 9.554000000000000270e-01
6.430000000000000160e-01 8.684000000000000608e-01
6.440000000000000169e-01 7.815000000000000835e-01
6.450000000000000178e-01 6.945000000000000062e-01
6.460000000000000187e-01 6.075000000000000400e-01
6.470000000000000195e-01 5.205999999999999517e-01
6.480000000000000204e-01 4.335999999999999854e-01
6.490000000000000213e-01 3.467000000000000082e-01
6.500000000000000222e-01 2.596999999999999864e-01
6.510000000000000231e-01 3.503999999999999893e-01
6.520000000000000240e-01 4.410999999999999921e-01
6.530000000000000249e-01 5.319000000000000394e-01
6.540000000000000258e-01 6.226000000000000423e-01
6.550000000000000266e-01 7.133000000000000451e-01
6.560000000000000275e-01 8.039999999999999369e-01
6.570000000000000284e-01 8.946999999999999398e-01
6.580000000000000293e-01 9.853999999999999426e-01
6.590000000000000302e-01 1.076000000000000068e+00
6.600000000000000311e-01 1.167000000000000037e+00
6.610000000000000320e-01 1.258000000000000007e+00
6.620000000000000329e-01 1.347999999999999865e+00
6.630000000000000338e-01 1.438999999999999835e+00
6.640000000000000346e-01 1.530000000000000027e+00
6.650000000000000355e-01 1.620000000000000107e+00
6.660000000000000364e-01 1.711000000000000076e+00
6.670000000000000373e-01 1.739999999999999991e+00
6.680000000000000382e-01 1.646000000000000130e+00
6.690000000000000391e-01 1.550999999999999934e+00
6.700000000000000400e-01 1.456999999999999851e+00
6.710000000000000409e-01 1.362000000000000099e+00
6.720000000000000417e-01 1.268000000000000016e+00
6.730000000000000426e-01 1.173000000000000043e+00
6.740000000000000435e-01 1.078999999999999959e+00
6.750000000000000444e-01 9.843000000000000638e-01
6.760000000000000453e-01 8.898000000000000353e-01
6.770000000000000462e-01 7.953000000000000069e-01
6.780000000000000471e-01 7.007999999999999785e-01
6.790000000000000480e-01 6.063999999999999391e-01
6.800000000000000488e-01 5.118999999999999106e-01
6.810000000000000497e-01 4.173999999999999932e-01
6.820000000000000506e-01 3.228999999999999648e-01
6.830000000000000515e-01 2.284000000000000197e-01
6.840000000000000524e-01 2.624000000000000221e-01
6.850000000000000533e-01 3.607000000000000206e-01
6.860000000000000542e-01 4.590000000000000191e-01
6.870000000000000551e-01 5.572000000000000286e-01
6.879999999999999449e-01 6.554999999999999716e-01
6.889999999999999458e-01 7.537000000000000366e-01
6.899999999999999467e-01 8.519999999999999796e-01
6.909999999999999476e-01 9.501999999999999336e-01
6.919999999999999485e-01 1.048000000000000043e+00
6.929999999999999494e-01 1.147000000000000020e+00
6.939999999999999503e-01 1.244999999999999885e+00
6.949999999999999512e-01 1.342999999999999972e+00
6.959999999999999520e-01 1.441999999999999948e+00
6.969999999999999529e-01 1.540000000000000258e+00
6.979999999999999538e-01 1.637999999999999901e+00
6.989999999999999547e-01 1.735999999999999988e+00
6.999999999999999556e-01 1.834999999999999964e+00
7.009999999999999565e-01 1.731999999999999984e+00
7.019999999999999574e-01 1.629999999999999893e+00
7.029999999999999583e-01 1.528000000000000025e+00
7.039999999999999591e-01 1.426000000000000156e+00
7.049999999999999600e-01 1.324000000000000066e+00
7.059999999999999609e-01 1.221999999999999975e+00
7.069999999999999618e-01 1.119999999999999885e+00
7.079999999999999627e-01 1.018000000000000016e+00
7.089999999999999636e-01 9.162000000000000144e-01
7.099999999999999645e-01 8.141999999999999238e-01
7.109999999999999654e-01 7.120999999999999552e-01
7.119999999999999662e-01 6.100999999999999757e-01
7.129999999999999671e-01 5.080999999999999961e-01
7.139999999999999680e-01 4.060000000000000275e-01
7.149999999999999689e-01 3.039999999999999925e-01
7.159999999999999698e-01 2.018999999999999961e-01
7.169999999999999707e-01 1.692000000000000171e-01
7.179999999999999716e-01 2.749999999999999667e-01
7.189999999999999725e-01 3.807999999999999718e-01
7.199999999999999734e-01 4.867000000000000215e-01
7.209999999999999742e-01 5.925000000000000266e-01
7.219999999999999751e-01 6.983000000000000318e-01
7.229999999999999760e-01 8.042000000000000259e-01
7.239999999999999769e-01 9.099999999999999201e-01
7.249999999999999778e-01 1.016000000000000014e+00
7.259999999999999787e-01 1.121999999999999886e+00
7.269999999999999796e-01 1.226999999999999869e+00
7.279999999999999805e-01 1.332999999999999963e+00
7.289999999999999813e-01 1.438999999999999835e+00
7.299999999999999822e-01 1.544999999999999929e+00
7.309999999999999831e-01 1.651000000000000023e+00
7.319999999999999840e-01 1.756999999999999895e+00
7.329999999999999849e-01 1.862000000000000099e+00
7.339999999999999858e-01 1.824999999999999956e+00
7.349999999999999867e-01 1.715000000000000080e+00
7.359999999999999876e-01 1.604999999999999982e+00
7.369999999999999885e-01 1.495999999999999996e+00
7.379999999999999893e-01 1.385999999999999899e+00
7.389999999999999902e-01 1.276000000000000023e+00
7.399999999999999911e-01 1.167000000000000037e+00
7.409999999999999920e-01 1.056999999999999940e+00
7.419999999999999929e-01 9.475999999999999979e-01
7.429999999999999938e-01 8.379999999999999671e-01
7.439999999999999947e-01 7.284000000000000474e-01
7.449999999999999956e-01 6.187000000000000277e-01
7.459999999999999964e-01 5.090999999999999970e-01
7.469999999999999973e-01 3.994999999999999662e-01
7.479999999999999982e-01 2.898999999999999910e-01
7.489999999999999991e-01 1.801999999999999991e-01
7.500000000000000000e-01 7.059999999999999609e-02
7.510000000000000009e-01 7.058000000000000385e-02
7.520000000000000018e-01 7.055000000000000160e-02
7.530000000000000027e-01 7.053000000000000935e-02
7.540000000000000036e-01 7.051000000000000323e-02
7.550000000000000044e-01 7.048999999999999710e-02
7.560000000000000053e-01 7.045999999999999486e-02
7.570000000000000062e-01 7.044000000000000261e-02
7.580000000000000071e-01 7.041999999999999649e-02
7.590000000000000080e-01 7.039999999999999036e-02
7.600000000000000089e-01 7.037000000000000199e-02
7.610000000000000098e-01 7.034999999999999587e-02
7.620000000000000107e-01 7.033000000000000362e-02
7.630000000000000115e-01 7.030999999999999750e-02
7.640000000000000124e-01 7.027999999999999525e-02
7.650000000000000133e-01 7.025999999999998913e-02
7.660000000000000142e-01 7.024000000000001076e-02
7.670000000000000151e-01 7.019999999999999851e-02
7.680000000000000160e-01 7.012999999999999790e-02
7.690000000000000169e-01 7.007000000000000728e-02
7.700000000000000178e-01 6.999999999999999278e-02
7.710000000000000187e-01 6.993000000000000604e-02
7.720000000000000195e-01 6.987000000000000155e-02
7.730000000000000204e-01 6.980000000000000093e-02
7.740000000000000213e-01 6.973000000000000032e-02
7.750000000000000222e-01 6.967000000000000970e-02
7.760000000000000231e-01 6.959999999999999520e-02
7.770000000000000240e-01 6.953000000000000846e-02
7.780000000000000249e-01 6.947000000000000397e-02
7.790000000000000258e-01 6.940000000000000335e-02
7.800000000000000266e-01 6.933000000000000274e-02
7.810000000000000275e-01 6.926999999999999824e-02
7.820000000000000284e-01 6.919999999999999762e-02
7.830000000000000293e-01 6.912999999999999701e-02
7.840000000000000302e-01 6.904000000000000414e-02
7.850000000000000311e-01 6.893000000000000516e-02
7.860000000000000320e-01 6.882000000000000617e-02
7.870000000000000329e-01 6.870999999999999330e-02
7.880000000000000338e-01 6.858999999999999819e-02
7.890000000000000346e-01 6.847999999999999921e-02
7.900000000000000355e-01 6.837000000000000022e-02
7.910000000000000364e-01 6.826000000000000123e-02
7.920000000000000373e-01 6.815000000000000224e-02
7.930000000000000382e-01 6.804000000000000326e-02
7.940000000000000391e-01 6.793000000000000427e-02
7.950000000000000400e-01 6.782000000000000528e-02
7.960000000000000409e-01 6.771000000000000629e-02
7.970000000000000417e-01 6.759999999999999343e-02
7.980000000000000426e-01 6.748999999999999444e-02
7.990000000000000435e-01 6.737999999999999545e-02
8.000000000000000444e-01 6.727000000000001034e-02
8.010000000000000453e-01 6.711999999999999911e-02
8.020000000000000462e-01 6.696000000000000563e-02
8.030000000000000471e-01 6.680999999999999439e-02
8.040000000000000480e-01 6.665999999999999703e-02
8.050000000000000488e-01 6.650000000000000355e-02
8.060000000000000497e-01 6.634999999999999232e-02
8.070000000000000506e-01 6.619999999999999496e-02
8.080000000000000515e-01 6.604000000000000148e-02
8.090000000000000524e-01 6.588999999999999024e-02
8.100000000000000533e-01 6.574000000000000676e-02
8.110000000000000542e-01 6.557999999999999940e-02
8.120000000000000551e-01 6.543000000000000205e-02
8.129999999999999449e-01 6.528000000000000469e-02
8.139999999999999458e-01 6.511999999999999733e-02
8.149999999999999467e-01 6.496999999999999997e-02
8.159999999999999476e-01 6.482000000000000262e-02
8.169999999999999485e-01 6.464999999999999913e-02
8.179999999999999494e-01 6.445000000000000728e-02
8.189999999999999503e-01 6.425999999999999768e-02
8.199999999999999512e-01 6.407000000000000195e-02
8.209999999999999520e-01 6.386999999999999622e-02
8.219999999999999529e-01 6.368000000000000049e-02
8.229999999999999538e-01 6.348000000000000864e-02
8.239999999999999547e-01 6.328999999999999904e-02
8.249999999999999556e-01 6.308999999999999331e-02
8.259999999999999565e-01 6.289999999999999758e-02
8.269999999999999574e-01 6.270000000000000573e-02
8.279999999999999583e-01 6.250999999999999612e-02
8.289999999999999591e-01 6.231000000000000427e-02
8.299999999999999600e-01 6.211999999999999467e-02
8.309999999999999609e-01 6.192000000000000282e-02
8.319999999999999618e-01 6.173000000000000015e-02
8.329999999999999627e-01 6.152999999999999442e-02
8.339999999999999636e-01 6.131000000000000338e-02
8.349999999999999645e-01 6.108000000000000235e-02
8.359999999999999654e-01 6.083999999999999825e-02
8.369999999999999662e-01 6.061000000000000415e-02
8.379999999999999671e-01 6.037000000000000699e-02
8.389999999999999680e-01 6.013999999999999901e-02
8.399999999999999689e-01 5.990000000000000185e-02
8.409999999999999698e-01 5.967000000000000082e-02
8.419999999999999707e-01 5.942999999999999672e-02
8.429999999999999716e-01 5.920000000000000262e-02
8.439999999999999725e-01 5.896000000000000546e-02
8.449999999999999734e-01 5.872999999999999748e-02
8.459999999999999742e-01 5.849000000000000032e-02
8.469999999999999751e-01 5.826000000000000623e-02
8.479999999999999760e-01 5.801999999999999519e-02
8.489999999999999769e-01 5.779000000000000109e-02
8.499999999999999778e-01 5.755000000000000393e-02
8.509999999999999787e-01 5.728000000000000452e-02
8.519999999999999796e-01 5.700999999999999818e-02
8.529999999999999805e-01 5.672999999999999571e-02
8.539999999999999813e-01 5.645999999999999630e-02
8.549999999999999822e-01 5.618999999999999689e-02
8.559999999999999831e-01 5.590999999999999442e-02
8.569999999999999840e-01 5.563999999999999502e-02
8.579999999999999849e-01 5.536999999999999561e-02
8.589999999999999858e-01 5.509000000000000008e-02
8.599999999999999867e-01 5.482000000000000067e-02
8.609999999999999876e-01 5.455000000000000127e-02
8.619999999999999885e-01 5.428000000000000186e-02
8.629999999999999893e-01 5.399999999999999939e-02
8.639999999999999902e-01 5.372999999999999998e-02
8.649999999999999911e-01 5.346000000000000058e-02
8.659999999999999920e-01 5.318000000000000504e-02
8.669999999999999929e-01 5.290000000000000258e-02
8.679999999999999938e-01 5.259000000000000480e-02
8.689999999999999947e-01 5.228000000000000008e-02
8.699999999999999956e-01 5.196999999999999537e-02
8.709999999999999964e-01 5.165999999999999759e-02
8.719999999999999973e-01 5.136000000000000287e-02
8.729999999999999982e-01 5.105000000000000510e-02
8.739999999999999991e-01 5.074000000000000038e-02
8.750000000000000000e-01 5.042999999999999566e-02
8.760000000000000009e-01 5.011999999999999789e-02
8.770000000000000018e-01 4.981000000000000705e-02
8.780000000000000027e-01 4.950000000000000233e-02
8.790000000000000036e-01 4.918999999999999762e-02
8.800000000000000044e-01 4.888999999999999596e-02
8.810000000000000053e-01 4.857999999999999818e-02
8.820000000000000062e-01 4.826999999999999347e-02
8.830000000000000071e-01 4.796000000000000263e-02
8.840000000000000080e-01 4.762999999999999873e-02
8.850000000000000089e-01 4.728999999999999870e-02
8.860000000000000098e-01 4.694999999999999868e-02
8.870000000000000107e-01 4.660000000000000253e-02
8.880000000000000115e-01 4.626000000000000251e-02
8.890000000000000124e-01 4.591999999999999554e-02
8.900000000000000133e-01 4.558000000000000246e-02
8.910000000000000142e-01 4.524000000000000243e-02
8.920000000000000151e-01 4.490000000000000241e-02
8.930000000000000160e-01 4.454999999999999932e-02
8.940000000000000169e-01 4.420999999999999930e-02
8.950000000000000178e-01 4.386999999999999927e-02
8.960000000000000187e-01 4.352999999999999925e-02
8.970000000000000195e-01 4.318999999999999923e-02
8.980000000000000204e-01 4.284999999999999920e-02
8.990000000000000213e-01 4.250000000000000305e-02
9.000000000000000222e-01 4.216000000000000303e-02
9.010000000000000231e-01 4.179000000000000076e-02
9.020000000000000240e-01 4.141999999999999849e-02
9.030000000000000249e-01 4.104999999999999621e-02
9.040000000000000258e-01 4.068000000000000088e-02
9.050000000000000266e-01 4.030000000000000249e-02
9.060000000000000275e-01 3.993000000000000022e-02
9.070000000000000284e-01 3.956000000000000488e-02
9.080000000000000293e-01 3.919000000000000261e-02
9.090000000000000302e-01 3.882000000000000034e-02
9.100000000000000311e-01 3.844999999999999807e-02
9.110000000000000320e-01 3.808000000000000274e-02
9.120000000000000329e-01 3.769999999999999740e-02
9.130000000000000338e-01 3.733000000000000207e-02
9.140000000000000346e-01 3.695999999999999980e-02
9.150000000000000355e-01 3.659000000000000447e-02
9.160000000000000364e-01 3.622000000000000219e-02
9.170000000000000373e-01 3.583999999999999686e-02
9.180000000000000382e-01 3.543999999999999928e-02
9.190000000000000391e-01 3.504000000000000170e-02
9.200000000000000400e-01 3.465000000000000024e-02
9.210000000000000409e-01 3.425000000000000266e-02
9.220000000000000417e-01 3.385000000000000508e-02
9.230000000000000426e-01 3.345000000000000057e-02
9.240000000000000435e-01 3.305999999999999911e-02
9.250000000000000444e-01 3.266000000000000153e-02
9.260000000000000453e-01 3.225999999999999701e-02
9.270000000000000462e-01 3.185999999999999943e-02
9.280000000000000471e-01 3.146999999999999797e-02
9.290000000000000480e-01 3.107000000000000040e-02
9.300000000000000488e-01 3.067000000000000282e-02
9.310000000000000497e-01 3.026999999999999830e-02
9.320000000000000506e-01 2.987000000000000072e-02
9.330000000000000515e-01 2.948000000000000273e-02
9.340000000000000524e-01 2.906999999999999862e-02
9.350000000000000533e-01 2.864999999999999838e-02
9.360000000000000542e-01 2.822999999999999815e-02
9.370000000000000551e-01 2.780999999999999792e-02
9.379999999999999449e-01 2.738999999999999768e-02
9.389999999999999458e-01 2.696999999999999745e-02
9.399999999999999467e-01 2.654999999999999721e-02
9.409999999999999476e-01 2.613000000000000045e-02
9.419999999999999485e-01 2.571000000000000021e-02
9.429999999999999494e-01 2.528999999999999998e-02
9.439999999999999503e-01 2.486999999999999975e-02
9.449999999999999512e-01 2.444999999999999951e-02
9.459999999999999520e-01 2.402999999999999928e-02
9.469999999999999529e-01 2.360999999999999904e-02
9.479999999999999538e-01 2.318999999999999881e-02
9.489999999999999547e-01 2.277000000000000204e-02
9.499999999999999556e-01 2.235000000000000181e-02
9.509999999999999565e-01 2.192000000000000198e-02
9.519999999999999574e-01 2.147999999999999909e-02
9.529999999999999583e-01 2.103999999999999967e-02
9.539999999999999591e-01 2.060000000000000026e-02
9.549999999999999600e-01 2.017000000000000043e-02
9.559999999999999609e-01 1.973000000000000101e-02
9.569999999999999618e-01 1.928999999999999812e-02
9.579999999999999627e-01 1.886000000000000176e-02
9.589999999999999636e-01 1.841999999999999887e-02
9.599999999999999645e-01 1.797999999999999945e-02
9.609999999999999654e-01 1.754999999999999963e-02
9.619999999999999662e-01 1.711000000000000021e-02
9.629999999999999671e-01 1.667000000000000079e-02
9.639999999999999680e-01 1.624000000000000096e-02
9.649999999999999689e-01 1.580000000000000154e-02
9.659999999999999698e-01 1.536000000000000039e-02
9.669999999999999707e-01 1.492000000000000097e-02
9.679999999999999716e-01 1.446999999999999849e-02
9.689999999999999725e-01 1.401999999999999948e-02
9.699999999999999734e-01 1.357000000000000046e-02
9.709999999999999742e-01 1.312999999999999931e-02
9.719999999999999751e-01 1.268000000000000030e-02
9.729999999999999760e-01 1.222999999999999955e-02
9.739999999999999769e-01 1.177999999999999881e-02
9.749999999999999778e-01 1.132999999999999979e-02
9.759999999999999787e-01 1.087999999999999905e-02
9.769999999999999796e-01 1.043000000000000003e-02
9.779999999999999805e-01 9.981999999999999554e-03
9.789999999999999813e-01 9.532999999999999807e-03
9.799999999999999822e-01 9.084000000000000061e-03
9.809999999999999831e-01 8.635000000000000314e-03
9.819999999999999840e-01 8.186000000000000568e-03
9.829999999999999849e-01 7.736999999999999954e-03
9.839999999999999858e-01 7.283999999999999676e-03
9.849999999999999867e-01 6.829000000000000001e-03
9.859999999999999876e-01 6.374000000000000325e-03
9.869999999999999885e-01 5.917999999999999650e-03
9.879999999999999893e-01 5.462999999999999974e-03
9.889999999999999902e-01 5.008000000000000299e-03
9.899999999999999911e-01 4.552999999999999756e-03
9.909999999999999920e-01 4.096999999999999947e-03
9.919999999999999929e-01 3.641999999999999838e-03
9.929999999999999938e-01 3.187000000000000163e-03
9.939999999999999947e-01 2.732000000000000053e-03
9.949999999999999956e-01 2.275999999999999811e-03
9.959999999999999964e-01 1.820999999999999919e-03
9.969999999999999973e-01 1.366000000000000027e-03
9.979999999999999982e-01 9.104999999999999595e-04
9.989999999999999991e-01 4.553000000000000081e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-equal/data-2.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.001000000000000112e+00
1.000000000000000021e-03 1.001000000000000112e+00
2.000000000000000042e-03 1.001000000000000112e+00
3.000000000000000062e-03 1.001000000000000112e+00
4.000000000000000083e-03 1.001000000000000112e+00
5.000000000000000104e-03 1.001000000000000112e+00
6.000000000000000125e-03 1.001000000000000112e+00
7.000000000000000146e-03 1.001000000000000112e+00
8.000000000000000167e-03 1.001000000000000112e+00
8.999999999999999320e-03 1.001000000000000112e+00
1.000000000000000021e-02 1.001000000000000112e+00
1.099999999999999936e-02 1.001000000000000112e+00
1.200000000000000025e-02 1.001000000000000112e+00
1.299999999999999940e-02 1.001000000000000112e+00
1.400000000000000029e-02 1.001000000000000112e+00
1.499999999999999944e-02 1.001000000000000112e+00
1.600000000000000033e-02 1.001000000000000112e+00
1.700000000000000122e-02 1.001000000000000112e+00
1.799999999999999864e-02 1.001000000000000112e+00
1.899999999999999953e-02 1.001000000000000112e+00
2.000000000000000042e-02 1.001000000000000112e+00
2.100000000000000130e-02 1.001000000000000112e+00
2.199999999999999872e-02 1.001000000000000112e+00
2.299999999999999961e-02 1.001000000000000112e+00
2.400000000000000050e-02 1.001000000000000112e+00
2.500000000000000139e-02 1.001000000000000112e+00
2.599999999999999881e-02 1.001000000000000112e+00
2.699999999999999969e-02 1.001000000000000112e+00
2.800000000000000058e-02 1.001000000000000112e+00
2.900000000000000147e-02 1.001000000000000112e+00
2.999999999999999889e-02 1.001000000000000112e+00
3.099999999999999978e-02 1.001000000000000112e+00
3.200000000000000067e-02 1.001000000000000112e+00
3.300000000000000155e-02 1.001000000000000112e+00
3.400000000000000244e-02 1.001000000000000112e+00
3.500000000000000333e-02 1.001000000000000112e+00
3.599999999999999728e-02 1.001000000000000112e+00
3.699999999999999817e-02 1.001000000000000112e+00
3.799999999999999906e-02 1.001000000000000112e+00
3.899999999999999994e-02 1.001000000000000112e+00
4.000000000000000083e-02 1.001000000000000112e+00
4.100000000000000172e-02 1.001000000000000112e+00
4.200000000000000261e-02 1.001000000000000112e+00
4.299999999999999656e-02 1.001000000000000112e+00
4.399999999999999745e-02 1.001000000000000112e+00
4.499999999999999833e-02 1.001000000000000112e+00
4.599999999999999922e-02 1.001000000000000112e+00
4.700000000000000011e-02 1.001000000000000112e+00
4.800000000000000100e-02 1.001000000000000112e+00
4.900000000000000189e-02 1.001000000000000112e+00
5.000000000000000278e-02 1.001000000000000112e+00
5.099999999999999672e-02 1.001000000000000112e+00
5.199999999999999761e-02 1.001000000000000112e+00
5.299999999999999850e-02 1.001000000000000112e+00
5.399999999999999939e-02 1.001000000000000112e+00
5.500000000000000028e-02 1.001000000000000112e+00
5.600000000000000117e-02 1.001000000000000112e+00
5.700000000000000205e-02 1.001000000000000112e+00
5.800000000000000294e-02 1.001000000000000112e+00
5.899999999999999689e-02 1.001000000000000112e+00
5.999999999999999778e-02 1.001000000000000112e+00
6.099999999999999867e-02 1.001000000000000112e+00
6.199999999999999956e-02 1.001000000000000112e+00
6.300000000000000044e-02 1.001000000000000112e+00
6.400000000000000133e-02 1.001000000000000112e+00
6.500000000000000222e-02 1.001000000000000112e+00
6.600000000000000311e-02 1.001000000000000112e+00
6.700000000000000400e-02 1.001000000000000112e+00
6.800000000000000488e-02 1.001000000000000112e+00
6.900000000000000577e-02 1.001000000000000112e+00
7.000000000000000666e-02 1.001000000000000112e+00
7.099999999999999367e-02 1.001000000000000112e+00
7.199999999999999456e-02 1.001000000000000112e+00
7.299999999999999545e-02 1.001000000000000112e+00
7.399999999999999634e-02 1.001000000000000112e+00
7.499999999999999722e-02 1.001000000000000112e+00
7.599999999999999811e-02 1.001000000000000112e+00
7.699999999999999900e-02 1.001000000000000112e+00
7.799999999999999989e-02 1.001000000000000112e+00
7.900000000000000078e-02 1.001000000000000112e+00
8.000000000000000167e-02 1.001000000000000112e+00
8.100000000000000255e-02 1.001000000000000112e+00
8.200000000000000344e-02 1.001000000000000112e+00
8.300000000000000433e-02 1.001000000000000112e+00
8.400000000000000522e-02 1.001000000000000112e+00
8.500000000000000611e-02 1.001000000000000112e+00
8.599999999999999312e-02 1.001000000000000112e+00
8.699999999999999400e-02 1.001000000000000112e+00
8.799999999999999489e-02 1.001000000000000112e+00
8.899999999999999578e-02 1.001000000000000112e+00
8.999999999999999667e-02 1.001000000000000112e+00
9.099999999999999756e-02 1.001000000000000112e+00
9.199999999999999845e-02 1.001000000000000112e+00
9.299999999999999933e-02 1.001000000000000112e+00
9.400000000000000022e-02 1.001000000000000112e+00
9.500000000000000111e-02 1.001000000000000112e+00
9.600000000000000200e-02 1.001000000000000112e+00
9.700000000000000289e-02 1.001000000000000112e+00
9.800000000000000377e-02 1.001000000000000112e+00
9.900000000000000466e-02 1.001000000000000112e+00
1.000000000000000056e-01 1.001000000000000112e+00
1.010000000000000064e-01 1.001000000000000112e+00
1.019999999999999934e-01 1.001000000000000112e+00
1.029999999999999943e-01 1.001000000000000112e+00
1.039999999999999952e-01 1.001000000000000112e+00
1.049999999999999961e-01 1.001000000000000112e+00
1.059999999999999970e-01 1.001000000000000112e+00
1.069999999999999979e-01 1.001000000000000112e+00
1.079999999999999988e-01 1.001000000000000112e+00
1.089999999999999997e-01 1.001000000000000112e+00
1.100000000000000006e-01 1.001000000000000112e+00
1.110000000000000014e-01 1.001000000000000112e+00
1.120000000000000023e-01 1.001000000000000112e+00
1.130000000000000032e-01 1.001000000000000112e+00
1.140000000000000041e-01 1.001000000000000112e+00
1.150000000000000050e-01 1.001000000000000112e+00
1.160000000000000059e-01 1.001000000000000112e+00
1.170000000000000068e-01 1.001000000000000112e+00
1.179999999999999938e-01 1.001000000000000112e+00
1.189999999999999947e-01 1.001000000000000112e+00
1.199999999999999956e-01 1.001000000000000112e+00
1.209999999999999964e-01 1.001000000000000112e+00
1.219999999999999973e-01 1.001000000000000112e+00
1.229999999999999982e-01 1.001000000000000112e+00
1.239999999999999991e-01 1.001000000000000112e+00
1.250000000000000000e-01 1.001000000000000112e+00
1.260000000000000009e-01 1.001000000000000112e+00
1.270000000000000018e-01 1.001000000000000112e+00
1.280000000000000027e-01 1.001000000000000112e+00
1.290000000000000036e-01 1.001000000000000112e+00
1.300000000000000044e-01 1.001000000000000112e+00
1.310000000000000053e-01 1.001000000000000112e+00
1.320000000000000062e-01 1.001000000000000112e+00
1.330000000000000071e-01 1.001000000000000112e+00
1.340000000000000080e-01 1.001000000000000112e+00
1.350000000000000089e-01 1.001000000000000112e+00
1.360000000000000098e-01 1.001000000000000112e+00
1.370000000000000107e-01 1.001000000000000112e+00
1.380000000000000115e-01 1.001000000000000112e+00
1.390000000000000124e-01 1.001000000000000112e+00
1.400000000000000133e-01 1.001000000000000112e+00
1.409999999999999865e-01 1.001000000000000112e+00
1.419999999999999873e-01 1.001000000000000112e+00
1.429999999999999882e-01 1.001000000000000112e+00
1.439999999999999891e-01 1.001000000000000112e+00
1.449999999999999900e-01 1.001000000000000112e+00
1.459999999999999909e-01 1.001000000000000112e+00
1.469999999999999918e-01 1.001000000000000112e+00
1.479999999999999927e-01 1.001000000000000112e+00
1.489999999999999936e-01 1.001000000000000112e+00
1.499999999999999944e-01 1.001000000000000112e+00
1.509999999999999953e-01 1.001000000000000112e+00
1.519999999999999962e-01 1.001000000000000112e+00
1.529999999999999971e-01 1.001000000000000112e+00
1.539999999999999980e-01 1.001000000000000112e+00
1.549999999999999989e-01 1.001000000000000112e+00
1.559999999999999998e-01 1.001000000000000112e+00
1.570000000000000007e-01 1.001000000000000112e+00
1.580000000000000016e-01 1.001000000000000112e+00
1.590000000000000024e-01 1.001000000000000112e+00
1.600000000000000033e-01 1.001000000000000112e+00
1.610000000000000042e-01 1.001000000000000112e+00
1.620000000000000051e-01 1.001000000000000112e+00
1.630000000000000060e-01 1.001000000000000112e+00
1.640000000000000069e-01 1.001000000000000112e+00
1.650000000000000078e-01 1.001000000000000112e+00
1.660000000000000087e-01 1.001000000000000112e+00
1.670000000000000095e-01 1.001000000000000112e+00
1.680000000000000104e-01 1.001000000000000112e+00
1.690000000000000113e-01 1.001000000000000112e+00
1.700000000000000122e-01 1.001000000000000112e+00
1.710000000000000131e-01 1.001000000000000112e+00
1.719999999999999862e-01 1.001000000000000112e+00
1.729999999999999871e-01 1.001000000000000112e+00
1.739999999999999880e-01 1.001000000000000112e+00
1.749999999999999889e-01 1.001000000000000112e+00
1.759999999999999898e-01 1.001000000000000112e+00
1.769999999999999907e-01 1.001000000000000112e+00
1.779999999999999916e-01 1.001000000000000112e+00
1.789999999999999925e-01 1.001000000000000112e+00
1.799999999999999933e-01 1.001000000000000112e+00
1.809999999999999942e-01 1.001000000000000112e+00
1.819999999999999951e-01 1.001000000000000112e+00
1.829999999999999960e-01 1.001000000000000112e+00
1.839999999999999969e-01 1.001000000000000112e+00
1.849999999999999978e-01 1.001000000000000112e+00
1.859999999999999987e-01 1.001000000000000112e+00
1.869999999999999996e-01 1.001000000000000112e+00
1.880000000000000004e-01 1.001000000000000112e+00
1.890000000000000013e-01 1.001000000000000112e+00
1.900000000000000022e-01 1.001000000000000112e+00
1.910000000000000031e-01 1.001000000000000112e+00
1.920000000000000040e-01 1.001000000000000112e+00
1.930000000000000049e-01 1.001000000000000112e+00
1.940000000000000058e-01 1.001000000000000112e+00
1.950000000000000067e-01 1.001000000000000112e+00
1.960000000000000075e-01 1.001000000000000112e+00
1.970000000000000084e-01 1.001000000000000112e+00
1.980000000000000093e-01 1.001000000000000112e+00
1.990000000000000102e-01 1.001000000000000112e+00
2.000000000000000111e-01 1.001000000000000112e+00
2.010000000000000120e-01 1.001000000000000112e+00
2.020000000000000129e-01 1.001000000000000112e+00
2.030000000000000138e-01 1.001000000000000112e+00
2.039999999999999869e-01 1.001000000000000112e+00
2.049999999999999878e-01 1.001000000000000112e+00
2.059999999999999887e-01 1.001000000000000112e+00
2.069999999999999896e-01 1.001000000000000112e+00
2.079999999999999905e-01 1.001000000000000112e+00
2.089999999999999913e-01 1.001000000000000112e+00
2.099999999999999922e-01 1.001000000000000112e+00
2.109999999999999931e-01 1.001000000000000112e+00
2.119999999999999940e-01 1.001000000000000112e+00
2.129999999999999949e-01 1.001000000000000112e+00
2.139999999999999958e-01 1.001000000000000112e+00
2.149999999999999967e-01 1.001000000000000112e+00
2.159999999999999976e-01 1.001000000000000112e+00
2.169999999999999984e-01 1.001000000000000112e+00
2.179999999999999993e-01 1.001000000000000112e+00
2.190000000000000002e-01 1.001000000000000112e+00
2.200000000000000011e-01 1.001000000000000112e+00
2.210000000000000020e-01 1.001000000000000112e+00
2.220000000000000029e-01 1.001000000000000112e+00
2.230000000000000038e-01 1.001000000000000112e+00
2.240000000000000047e-01 1.001000000000000112e+00
2.250000000000000056e-01 1.001000000000000112e+00
2.260000000000000064e-01 1.001000000000000112e+00
2.270000000000000073e-01 1.001000000000000112e+00
2.280000000000000082e-01 1.001000000000000112e+00
2.290000000000000091e-01 1.001000000000000112e+00
2.300000000000000100e-01 1.001000000000000112e+00
2.310000000000000109e-01 1.001000000000000112e+00
2.320000000000000118e-01 1.001000000000000112e+00
2.330000000000000127e-01 1.001000000000000112e+00
2.340000000000000135e-01 1.001000000000000112e+00
2.349999999999999867e-01 1.001000000000000112e+00
2.359999999999999876e-01 1.001000000000000112e+00
2.369999999999999885e-01 1.001000000000000112e+00
2.379999999999999893e-01 1.001000000000000112e+00
2.389999999999999902e-01 1.001000000000000112e+00
2.399999999999999911e-01 1.001000000000000112e+00
2.409999999999999920e-01 1.001000000000000112e+00
2.419999999999999929e-01 1.001000000000000112e+00
2.429999999999999938e-01 1.001000000000000112e+00
2.439999999999999947e-01 1.001000000000000112e+00
2.449999999999999956e-01 1.001000000000000112e+00
2.459999999999999964e-01 1.001000000000000112e+00
2.469999999999999973e-01 1.001000000000000112e+00
2.479999999999999982e-01 1.001000000000000112e+00
2.489999999999999991e-01 1.001000000000000112e+00
2.500000000000000000e-01 1.001000000000000112e+00
2.510000000000000009e-01 9.892999999999999572e-01
2.520000000000000018e-01 9.792000000000000703e-01
2.530000000000000027e-01 9.707000000000000073e-01
2.540000000000000036e-01 9.637999999999999901e-01
2.550000000000000044e-01 9.584000000000000297e-01
2.560000000000000053e-01 9.544999999999999041e-01
2.570000000000000062e-01 9.523000000000000353e-01
2.580000000000000071e-01 9.514999999999999014e-01
2.590000000000000080e-01 9.524000000000000243e-01
2.600000000000000089e-01 9.548000000000000931e-01
2.610000000000000098e-01 9.587999999999999856e-01
2.620000000000000107e-01 9.643000000000000460e-01
2.630000000000000115e-01 9.714000000000000412e-01
2.640000000000000124e-01 9.799999999999999822e-01
2.650000000000000133e-01 9.901999999999999691e-01
2.660000000000000142e-01 1.002000000000000002e+00
2.670000000000000151e-01 1.014999999999999902e+00
2.680000000000000160e-01 1.026999999999999913e+00
2.690000000000000169e-01 1.037000000000000144e+00
2.700000000000000178e-01 1.046000000000000041e+00
2.710000000000000187e-01 1.051999999999999824e+00
2.720000000000000195e-01 1.056999999999999940e+00
2.730000000000000204e-01 1.060000000000000053e+00
2.740000000000000213e-01 1.060999999999999943e+00
2.750000000000000222e-01 1.060999999999999943e+00
2.760000000000000231e-01 1.058000000000000052e+00
2.770000000000000240e-01 1.054000000000000048e+00
2.780000000000000249e-01 1.048000000000000043e+00
2.790000000000000258e-01 1.040000000000000036e+00
2.800000000000000266e-01 1.030000000000000027e+00
2.810000000000000275e-01 1.019000000000000128e+00
2.819999999999999729e-01 1.005000000000000115e+00
2.829999999999999738e-01 9.899999999999999911e-01
2.839999999999999747e-01 9.738000000000001100e-01
2.849999999999999756e-01 9.596999999999999975e-01
2.859999999999999765e-01 9.479000000000000759e-01
2.869999999999999774e-01 9.381999999999999229e-01
2.879999999999999782e-01 9.307999999999999607e-01
2.889999999999999791e-01 9.256000000000000894e-01
2.899999999999999800e-01 9.226999999999999647e-01
2.909999999999999809e-01 9.219999999999999307e-01
2.919999999999999818e-01 9.235999999999999766e-01
2.929999999999999827e-01 9.273000000000001242e-01
2.939999999999999836e-01 9.333000000000000185e-01
2.949999999999999845e-01 9.415999999999998815e-01
2.959999999999999853e-01 9.521000000000000574e-01
2.969999999999999862e-01 9.647999999999999909e-01
2.979999999999999871e-01 9.798000000000000043e-01
2.989999999999999880e-01 9.969000000000000083e-01
2.999999999999999889e-01 1.016000000000000014e+00
3.009999999999999898e-01 1.036000000000000032e+00
3.019999999999999907e-01 1.051999999999999824e+00
3.029999999999999916e-01 1.066000000000000059e+00
3.039999999999999925e-01 1.076999999999999957e+00
3.049999999999999933e-01 1.084999999999999964e+00
3.059999999999999942e-01 1.090999999999999970e+00
3.069999999999999951e-01 1.094000000000000083e+00
3.079999999999999960e-01 1.094000000000000083e+00
3.089999999999999969e-01 1.092000000000000082e+00
3.099999999999999978e-01 1.086999999999999966e+00
3.109999999999999987e-01 1.078999999999999959e+00
3.119999999999999996e-01 1.067999999999999838e+00
3.130000000000000004e-01 1.055000000000000160e+00
3.140000000000000013e-01 1.039000000000000146e+00
3.150000000000000022e-01 1.021000000000000130e+00
3.160000000000000031e-01 9.991999999999999771e-01
3.170000000000000040e-01 9.755000000000000338e-01
3.180000000000000049e-01 9.536999999999999922e-01
3.190000000000000058e-01 9.350000000000000533e-01
3.200000000000000067e-01 9.194999999999998730e-01
3.210000000000000075e-01 9.072000000000000064e-01
3.220000000000000084e-01 8.980999999999998984e-01
3.230000000000000093e-01 8.921000000000000041e-01
3.240000000000000102e-01 8.892999999999999794e-01
3.250000000000000111e-01 8.896999999999999353e-01
3.260000000000000120e-01 8.933000000000000940e-01
3.270000000000000129e-01 9.000000000000000222e-01
3.280000000000000138e-01 9.099000000000000421e-01
3.290000000000000147e-01 9.229999999999999316e-01
3.300000000000000155e-01 9.393000000000000238e-01
3.310000000000000164e-01 9.587999999999999856e-01
3.320000000000000173e-01 9.813999999999999391e-01
3.330000000000000182e-01 1.007000000000000117e+00
3.340000000000000191e-01 1.034999999999999920e+00
3.350000000000000200e-01 1.058999999999999941e+00
3.360000000000000209e-01 1.078999999999999959e+00
3.370000000000000218e-01 1.096000000000000085e+00
3.380000000000000226e-01 1.110000000000000098e+00
3.390000000000000235e-01 1.118999999999999995e+00
3.400000000000000244e-01 1.125000000000000000e+00
3.410000000000000253e-01 1.127000000000000002e+00
3.420000000000000262e-01 1.126000000000000112e+00
3.430000000000000271e-01 1.120999999999999996e+00
3.439999999999999725e-01 1.112000000000000099e+00
3.449999999999999734e-01 1.099999999999999867e+00
3.459999999999999742e-01 1.083999999999999853e+00
3.469999999999999751e-01 1.064000000000000057e+00
3.479999999999999760e-01 1.040999999999999925e+00
3.489999999999999769e-01 1.014000000000000012e+00
3.499999999999999778e-01 9.835000000000000409e-01
3.509999999999999787e-01 9.531000000000000583e-01
3.519999999999999796e-01 9.269000000000000572e-01
3.529999999999999805e-01 9.048000000000000487e-01
3.539999999999999813e-01 8.868000000000000327e-01
3.549999999999999822e-01 8.729999999999998872e-01
3.559999999999999831e-01 8.633000000000000673e-01
3.569999999999999840e-01 8.576999999999999069e-01
3.579999999999999849e-01 8.562000000000000721e-01
3.589999999999999858e-01 8.588999999999999968e-01
3.599999999999999867e-01 8.657000000000000250e-01
3.609999999999999876e-01 8.766000000000000458e-01
3.619999999999999885e-01 8.916999999999999371e-01
3.629999999999999893e-01 9.109000000000000430e-01
3.639999999999999902e-01 9.341999999999999194e-01
3.649999999999999911e-01 9.616000000000001213e-01
3.659999999999999920e-01 9.932000000000000828e-01
3.669999999999999929e-01 1.028000000000000025e+00
3.679999999999999938e-01 1.060999999999999943e+00
3.689999999999999947e-01 1.088999999999999968e+00
3.699999999999999956e-01 1.112000000000000099e+00
3.709999999999999964e-01 1.131000000000000005e+00
3.719999999999999973e-01 1.145000000000000018e+00
3.729999999999999982e-01 1.155000000000000027e+00
3.739999999999999991e-01 1.160000000000000142e+00
3.750000000000000000e-01 1.160000000000000142e+00
3.760000000000000009e-01 1.155999999999999917e+00
3.770000000000000018e-01 1.147000000000000020e+00
3.780000000000000027e-01 1.133000000000000007e+00
3.790000000000000036e-01 1.114999999999999991e+00
3.800000000000000044e-01 1.092000000000000082e+00
3.810000000000000053e-01 1.064999999999999947e+00
3.820000000000000062e-01 1.032999999999999918e+00
3.830000000000000071e-01 9.966999999999999194e-01
3.840000000000000080e-01 9.576999999999999957e-01
3.850000000000000089e-01 9.232999999999998986e-01
3.860000000000000098e-01 8.939000000000000279e-01
3.870000000000000107e-01 8.697000000000000286e-01
3.880000000000000115e-01 8.505000000000000338e-01
3.890000000000000124e-01 8.364000000000000323e-01
3.900000000000000133e-01 8.274000000000000243e-01
3.910000000000000142e-01 8.233999999999999098e-01
3.920000000000000151e-01 8.245000000000000107e-01
3.930000000000000160e-01 8.308000000000000940e-01
3.940000000000000169e-01 8.420999999999999597e-01
3.950000000000000178e-01 8.583999999999999408e-01
3.960000000000000187e-01 8.799000000000000155e-01
3.970000000000000195e-01 9.063999999999999835e-01
3.980000000000000204e-01 9.381000000000000449e-01
3.990000000000000213e-01 9.747999999999999998e-01
4.000000000000000222e-01 1.016999999999999904e+00
4.010000000000000231e-01 1.058000000000000052e+00
4.020000000000000240e-01 1.094000000000000083e+00
4.030000000000000249e-01 1.124000000000000110e+00
4.040000000000000258e-01 1.149000000000000021e+00
4.050000000000000266e-01 1.169000000000000039e+00
4.060000000000000275e-01 1.181999999999999940e+00
4.069999999999999729e-01 1.190999999999999837e+00
4.079999999999999738e-01 1.192999999999999838e+00
4.089999999999999747e-01 1.189999999999999947e+00
4.099999999999999756e-01 1.181999999999999940e+00
4.109999999999999765e-01 1.167999999999999927e+00
4.119999999999999774e-01 1.147999999999999909e+00
4.129999999999999782e-01 1.122999999999999998e+00
4.139999999999999791e-01 1.092000000000000082e+00
4.149999999999999800e-01 1.056000000000000050e+00
4.159999999999999809e-01 1.014000000000000012e+00
4.169999999999999818e-01 9.677000000000001156e-01
4.179999999999999827e-01 9.243999999999999995e-01
4.189999999999999836e-01 8.872000000000000997e-01
4.199999999999999845e-01 8.559999999999999831e-01
4.209999999999999853e-01 8.308999999999999719e-01
4.219999999999999862e-01 8.117000000000000881e-01
4.229999999999999871e-01 7.985999999999999766e-01
4.239999999999999880e-01 7.915999999999999703e-01
4.249999999999999889e-01 7.904999999999999805e-01
4.259999999999999898e-01 7.954999999999998739e-01
4.269999999999999907e-01 8.065999999999999837e-01
4.279999999999999916e-01 8.235999999999999988e-01
4.289999999999999925e-01 8.467000000000000082e-01
4.299999999999999933e-01 8.759000000000000119e-01
4.309999999999999942e-01 9.109999999999999210e-01
4.319999999999999951e-01 9.521999999999999353e-01
4.329999999999999960e-01 9.995000000000000551e-01
4.339999999999999969e-01 1.050000000000000044e+00
4.349999999999999978e-01 1.094999999999999973e+00
4.359999999999999987e-01 1.133000000000000007e+00
4.369999999999999996e-01 1.164000000000000146e+00
4.380000000000000004e-01 1.189999999999999947e+00
4.390000000000000013e-01 1.207999999999999963e+00
4.400000000000000022e-01 1.219999999999999973e+00
4.410000000000000031e-01 1.225999999999999979e+00
4.420000000000000040e-01 1.224999999999999867e+00
4.430000000000000049e-01 1.217999999999999972e+00
4.440000000000000058e-01 1.203999999999999959e+00
4.450000000000000067e-01 1.183000000000000052e+00
4.460000000000000075e-01 1.155999999999999917e+00
4.470000000000000084e-01 1.122999999999999998e+00
4.480000000000000093e-01 1.082999999999999963e+00
4.490000000000000102e-01 1.036000000000000032e+00
4.500000000000000111e-01 9.835000000000000409e-01
4.510000000000000120e-01 9.307000000000000828e-01
4.520000000000000129e-01 8.850000000000000089e-01
4.530000000000000138e-01 8.461999999999999522e-01
4.540000000000000147e-01 8.144000000000000128e-01
4.550000000000000155e-01 7.896000000000000796e-01
4.560000000000000164e-01 7.717999999999999305e-01
4.570000000000000173e-01 7.610000000000000098e-01
4.580000000000000182e-01 7.571999999999999842e-01
4.590000000000000191e-01 7.602999999999999758e-01
4.600000000000000200e-01 7.704999999999999627e-01
4.610000000000000209e-01 7.876000000000000778e-01
4.620000000000000218e-01 8.117000000000000881e-01
4.630000000000000226e-01 8.427999999999999936e-01
4.640000000000000235e-01 8.809000000000000163e-01
4.650000000000000244e-01 9.259000000000000563e-01
4.660000000000000253e-01 9.779999999999999805e-01
4.670000000000000262e-01 1.036000000000000032e+00
4.680000000000000271e-01 1.090000000000000080e+00
4.689999999999999725e-01 1.137000000000000011e+00
4.699999999999999734e-01 1.175999999999999934e+00
4.709999999999999742e-01 1.207000000000000073e+00
4.719999999999999751e-01 1.231000000000000094e+00
4.729999999999999760e-01 1.247999999999999998e+00
4.739999999999999769e-01 1.256999999999999895e+00
4.749999999999999778e-01 1.258999999999999897e+00
4.759999999999999787e-01 1.253000000000000114e+00
4.769999999999999796e-01 1.239999999999999991e+00
4.779999999999999805e-01 1.219999999999999973e+00
4.789999999999999813e-01 1.190999999999999837e+00
4.799999999999999822e-01 1.155999999999999917e+00
4.809999999999999831e-01 1.112999999999999989e+00
4.819999999999999840e-01 1.062000000000000055e+00
4.829999999999999849e-01 1.004000000000000004e+00
4.839999999999999858e-01 9.424000000000000155e-01
4.849999999999999867e-01 8.875000000000000666e-01
4.859999999999999876e-01 8.405000000000000249e-01
4.869999999999999885e-01 8.014999999999999902e-01
4.879999999999999893e-01 7.703999999999999737e-01
4.889999999999999902e-01 7.473000000000000753e-01
4.899999999999999911e-01 7.320999999999999730e-01
4.909999999999999920e-01 7.247999999999999998e-01
4.919999999999999929e-01 7.254000000000000448e-01
4.929999999999999938e-01 7.339999999999999858e-01
4.939999999999999947e-01 7.505999999999999339e-01
4.949999999999999956e-01 7.751000000000001222e-01
4.959999999999999964e-01 8.074999999999999956e-01
4.969999999999999973e-01 8.478000000000001091e-01
4.979999999999999982e-01 8.960999999999998966e-01
4.989999999999999991e-01 9.524000000000000243e-01
5.000000000000000000e-01 1.016999999999999904e+00
5.010000000000000009e-01 1.080999999999999961e+00
5.020000000000000018e-01 1.135999999999999899e+00
5.030000000000000027e-01 1.183000000000000052e+00
5.040000000000000036e-01 1.221999999999999975e+00
5.050000000000000044e-01 1.252000000000000002e+00
5.060000000000000053e-01 1.274000000000000021e+00
5.070000000000000062e-01 1.287000000000000144e+00
5.080000000000000071e-01 1.292000000000000037e+00
5.090000000000000080e-01 1.288999999999999924e+00
5.100000000000000089e-01 1.276999999999999913e+00
5.110000000000000098e-01 1.256999999999999895e+00
5.120000000000000107e-01 1.227999999999999980e+00
5.130000000000000115e-01 1.190999999999999837e+00
5.140000000000000124e-01 1.146000000000000130e+00
5.150000000000000133e-01 1.092000000000000082e+00
5.160000000000000142e-01 1.030000000000000027e+00
5.170000000000000151e-01 9.599000000000000865e-01
5.180000000000000160e-01 8.951999999999999957e-01
5.190000000000000169e-01 8.393999999999999240e-01
5.200000000000000178e-01 7.924000000000001043e-01
5.210000000000000187e-01 7.543999999999999595e-01
5.220000000000000195e-01 7.252999999999999448e-01
5.230000000000000204e-01 7.050000000000000711e-01
5.240000000000000213e-01 6.936999999999999833e-01
5.250000000000000222e-01 6.912000000000000366e-01
5.260000000000000231e-01 6.975999999999999979e-01
5.270000000000000240e-01 7.130000000000000782e-01
5.280000000000000249e-01 7.371999999999999664e-01
5.290000000000000258e-01 7.703000000000000957e-01
5.300000000000000266e-01 8.123000000000000220e-01
5.310000000000000275e-01 8.631999999999999673e-01
5.320000000000000284e-01 9.229999999999999316e-01
5.330000000000000293e-01 9.917000000000000259e-01
5.340000000000000302e-01 1.064999999999999947e+00
5.350000000000000311e-01 1.130000000000000115e+00
5.360000000000000320e-01 1.185999999999999943e+00
5.370000000000000329e-01 1.233000000000000096e+00
5.380000000000000338e-01 1.270000000000000018e+00
5.390000000000000346e-01 1.296999999999999931e+00
5.400000000000000355e-01 1.315999999999999837e+00
5.410000000000000364e-01 1.324999999999999956e+00
5.420000000000000373e-01 1.324000000000000066e+00
5.430000000000000382e-01 1.314000000000000057e+00
5.440000000000000391e-01 1.294999999999999929e+00
5.450000000000000400e-01 1.267000000000000126e+00
5.460000000000000409e-01 1.228999999999999870e+00
5.470000000000000417e-01 1.181000000000000050e+00
5.480000000000000426e-01 1.125000000000000000e+00
5.490000000000000435e-01 1.058999999999999941e+00
5.500000000000000444e-01 9.833999999999999408e-01
5.510000000000000453e-01 9.082999999999998852e-01
5.520000000000000462e-01 8.430000000000000826e-01
5.530000000000000471e-01 7.874999999999999778e-01
5.540000000000000480e-01 7.419000000000000039e-01
5.550000000000000488e-01 7.060999999999999499e-01
5.560000000000000497e-01 6.802000000000000268e-01
5.570000000000000506e-01 6.640999999999999126e-01
5.580000000000000515e-01 6.579000000000000403e-01
5.590000000000000524e-01 6.615999999999999659e-01
5.600000000000000533e-01 6.749999999999999334e-01
5.610000000000000542e-01 6.984000000000000208e-01
5.620000000000000551e-01 7.315000000000000391e-01
5.629999999999999449e-01 7.745999999999999552e-01
5.639999999999999458e-01 8.274000000000000243e-01
5.649999999999999467e-01 8.902000000000001023e-01
5.659999999999999476e-01 9.627000000000000002e-01
5.669999999999999485e-01 1.044000000000000039e+00
5.679999999999999494e-01 1.118999999999999995e+00
5.689999999999999503e-01 1.185000000000000053e+00
5.699999999999999512e-01 1.239000000000000101e+00
5.709999999999999520e-01 1.284000000000000030e+00
5.719999999999999529e-01 1.317999999999999838e+00
5.729999999999999538e-01 1.342000000000000082e+00
5.739999999999999547e-01 1.354999999999999982e+00
5.749999999999999556e-01 1.358999999999999986e+00
5.759999999999999565e-01 1.350999999999999979e+00
5.769999999999999574e-01 1.333999999999999853e+00
5.779999999999999583e-01 1.306000000000000050e+00
5.789999999999999591e-01 1.268000000000000016e+00
5.799999999999999600e-01 1.219999999999999973e+00
5.809999999999999609e-01 1.161000000000000032e+00
5.819999999999999618e-01 1.092000000000000082e+00
5.829999999999999627e-01 1.012000000000000011e+00
5.839999999999999636e-01 9.271000000000000352e-01
5.849999999999999645e-01 8.517000000000000126e-01
5.859999999999999654e-01 7.869999999999999218e-01
5.869999999999999662e-01 7.332000000000000739e-01
5.879999999999999671e-01 6.902000000000000357e-01
5.889999999999999680e-01 6.579999999999999183e-01
5.899999999999999689e-01 6.364999999999999547e-01
5.909999999999999698e-01 6.259000000000000119e-01
5.919999999999999707e-01 6.260999999999999899e-01
5.929999999999999716e-01 6.370999999999999996e-01
5.939999999999999725e-01 6.589000000000000412e-01
5.949999999999999734e-01 6.915000000000000036e-01
5.959999999999999742e-01 7.348999999999999977e-01
5.969999999999999751e-01 7.890999999999999126e-01
5.979999999999999760e-01 8.542000000000000703e-01
5.989999999999999769e-01 9.300000000000000488e-01
5.999999999999999778e-01 1.016999999999999904e+00
6.009999999999999787e-01 1.102999999999999980e+00
6.019999999999999796e-01 1.178000000000000158e+00
6.029999999999999805e-01 1.241999999999999993e+00
6.039999999999999813e-01 1.294000000000000039e+00
6.049999999999999822e-01 1.336000000000000076e+00
6.059999999999999831e-01 1.365999999999999881e+00
6.069999999999999840e-01 1.383999999999999897e+00
6.079999999999999849e-01 1.392000000000000126e+00
6.089999999999999858e-01 1.387999999999999901e+00
6.099999999999999867e-01 1.372999999999999998e+00
6.109999999999999876e-01 1.346000000000000085e+00
6.119999999999999885e-01 1.308999999999999941e+00
6.129999999999999893e-01 1.260000000000000009e+00
6.139999999999999902e-01 1.199000000000000066e+00
6.149999999999999911e-01 1.128000000000000114e+00
6.159999999999999920e-01 1.044999999999999929e+00
6.169999999999999929e-01 9.520000000000000684e-01
6.179999999999999938e-01 8.658000000000001251e-01
6.189999999999999947e-01 7.914000000000001034e-01
6.199999999999999956e-01 7.287000000000000144e-01
6.209999999999999964e-01 6.778000000000000691e-01
6.219999999999999973e-01 6.386000000000000565e-01
6.229999999999999982e-01 6.111999999999999655e-01
6.239999999999999991e-01 5.954999999999999183e-01
6.250000000000000000e-01 5.916000000000000147e-01
6.260000000000000009e-01 5.995000000000000329e-01
6.270000000000000018e-01 6.191999999999999726e-01
6.280000000000000027e-01 6.505999999999999561e-01
6.290000000000000036e-01 6.936999999999999833e-01
6.300000000000000044e-01 7.486000000000000432e-01
6.310000000000000053e-01 8.153000000000000247e-01
6.320000000000000062e-01 8.936999999999999389e-01
6.330000000000000071e-01 9.838999999999999968e-01
6.340000000000000080e-01 1.080999999999999961e+00
6.350000000000000089e-01 1.165999999999999925e+00
6.360000000000000098e-01 1.239999999999999991e+00
6.370000000000000107e-01 1.301000000000000156e+00
6.380000000000000115e-01 1.349999999999999867e+00
6.390000000000000124e-01 1.387000000000000011e+00
6.400000000000000133e-01 1.411000000000000032e+00
6.410000000000000142e-01 1.423999999999999932e+00
6.420000000000000151e-01 1.423999999999999932e+00
6.430000000000000160e-01 1.411000000000000032e+00
6.440000000000000169e-01 1.387000000000000011e+00
6.450000000000000178e-01 1.349999999999999867e+00
6.460000000000000187e-01 1.301000000000000156e+00
6.470000000000000195e-01 1.239999999999999991e+00
6.480000000000000204e-01 1.167000000000000037e+00
6.490000000000000213e-01 1.080999999999999961e+00
6.500000000000000222e-01 9.833999999999999408e-01
6.510000000000000231e-01 8.857000000000000428e-01
6.520000000000000240e-01 8.008000000000000673e-01
6.530000000000000249e-01 7.286000000000000254e-01
6.540000000000000258e-01 6.692000000000000171e-01
6.550000000000000266e-01 6.223999999999999533e-01
6.560000000000000275e-01 5.884000000000000341e-01
6.570000000000000284e-01 5.669999999999999485e-01
6.580000000000000293e-01 5.584000000000000075e-01
6.590000000000000302e-01 5.625999999999999890e-01
6.600000000000000311e-01 5.794000000000000261e-01
6.610000000000000320e-01 6.088999999999999968e-01
6.620000000000000329e-01 6.512000000000000011e-01
6.630000000000000338e-01 7.062000000000000499e-01
6.640000000000000346e-01 7.739000000000000323e-01
6.650000000000000355e-01 8.542999999999999483e-01
6.660000000000000364e-01 9.475000000000000089e-01
6.670000000000000373e-01 1.051999999999999824e+00
6.680000000000000382e-01 1.149000000000000021e+00
6.690000000000000391e-01 1.233000000000000096e+00
6.700000000000000400e-01 1.303000000000000158e+00
6.710000000000000409e-01 1.360999999999999988e+00
6.720000000000000417e-01 1.405000000000000027e+00
6.730000000000000426e-01 1.435999999999999943e+00
6.740000000000000435e-01 1.453999999999999959e+00
6.750000000000000444e-01 1.457999999999999963e+00
6.760000000000000453e-01 1.449999999999999956e+00
6.770000000000000462e-01 1.428000000000000158e+00
6.780000000000000471e-01 1.393000000000000016e+00
6.790000000000000480e-01 1.344999999999999973e+00
6.800000000000000488e-01 1.283000000000000140e+00
6.810000000000000497e-01 1.208999999999999853e+00
6.820000000000000506e-01 1.120999999999999996e+00
6.830000000000000515e-01 1.020000000000000018e+00
6.840000000000000524e-01 9.116999999999999549e-01
6.850000000000000533e-01 8.155999999999999917e-01
6.860000000000000542e-01 7.332999999999999519e-01
6.870000000000000551e-01 6.646000000000000796e-01
6.879999999999999449e-01 6.097000000000000197e-01
6.889999999999999458e-01 5.684000000000000163e-01
6.899999999999999467e-01 5.407999999999999474e-01
6.909999999999999476e-01 5.269000000000000350e-01
6.919999999999999485e-01 5.266999999999999460e-01
6.929999999999999494e-01 5.400999999999999135e-01
6.939999999999999503e-01 5.672000000000000375e-01
6.949999999999999512e-01 6.080999999999999739e-01
6.959999999999999520e-01 6.625999999999999668e-01
6.969999999999999529e-01 7.308000000000000052e-01
6.979999999999999538e-01 8.126999999999999780e-01
6.989999999999999547e-01 9.082000000000000073e-01
6.999999999999999556e-01 1.016999999999999904e+00
7.009999999999999565e-01 1.126000000000000112e+00
7.019999999999999574e-01 1.221000000000000085e+00
7.029999999999999583e-01 1.302000000000000046e+00
7.039999999999999591e-01 1.367999999999999883e+00
7.049999999999999600e-01 1.419999999999999929e+00
7.059999999999999609e-01 1.457999999999999963e+00
7.069999999999999618e-01 1.481000000000000094e+00
7.079999999999999627e-01 1.490999999999999881e+00
7.089999999999999636e-01 1.485999999999999988e+00
7.099999999999999645e-01 1.465999999999999970e+00
7.109999999999999654e-01 1.433000000000000052e+00
7.119999999999999662e-01 1.385000000000000009e+00
7.129999999999999671e-01 1.324000000000000066e+00
7.139999999999999680e-01 1.246999999999999886e+00
7.149999999999999689e-01 1.157000000000000028e+00
7.159999999999999698e-01 1.051999999999999824e+00
7.169999999999999707e-01 9.353000000000000203e-01
7.179999999999999716e-01 8.270000000000000684e-01
7.189999999999999725e-01 7.341999999999999638e-01
7.199999999999999734e-01 6.567999999999999394e-01
7.209999999999999742e-01 5.949999999999999734e-01
7.219999999999999751e-01 5.485999999999999766e-01
7.229999999999999760e-01 5.176999999999999380e-01
7.239999999999999769e-01 5.022000000000000908e-01
7.249999999999999778e-01 5.022999999999999687e-01
7.259999999999999787e-01 5.178000000000000380e-01
7.269999999999999796e-01 5.487999999999999545e-01
7.279999999999999805e-01 5.952999999999999403e-01
7.289999999999999813e-01 6.572999999999999954e-01
7.299999999999999822e-01 7.348000000000000087e-01
7.309999999999999831e-01 8.277000000000001023e-01
7.319999999999999840e-01 9.361000000000000432e-01
7.329999999999999849e-01 1.060000000000000053e+00
7.339999999999999858e-01 1.190999999999999837e+00
7.349999999999999867e-01 1.299999999999999822e+00
7.359999999999999876e-01 1.385000000000000009e+00
7.369999999999999885e-01 1.445999999999999952e+00
7.379999999999999893e-01 1.483000000000000096e+00
7.389999999999999902e-01 1.497000000000000108e+00
7.399999999999999911e-01 1.485999999999999988e+00
7.409999999999999920e-01 1.451999999999999957e+00
7.419999999999999929e-01 1.394000000000000128e+00
7.429999999999999938e-01 1.312000000000000055e+00
7.439999999999999947e-01 1.205999999999999961e+00
7.449999999999999956e-01 1.076999999999999957e+00
7.459999999999999964e-01 9.232999999999998986e-01
7.469999999999999973e-01 7.459999999999999964e-01
7.479999999999999982e-01 5.448000000000000620e-01
7.489999999999999991e-01 3.196999999999999842e-01
7.500000000000000000e-01 7.074999999999999345e-02
7.510000000000000009e-01 7.074999999999999345e-02
7.520000000000000018e-01 7.073999999999999733e-02
7.530000000000000027e-01 7.073999999999999733e-02
7.540000000000000036e-01 7.073000000000000120e-02
7.550000000000000044e-01 7.070999999999999508e-02
7.560000000000000053e-01 7.069999999999999896e-02
7.570000000000000062e-01 7.067999999999999283e-02
7.580000000000000071e-01 7.066000000000000059e-02
7.590000000000000080e-01 7.064000000000000834e-02
7.600000000000000089e-01 7.061000000000000609e-02
7.610000000000000098e-01 7.058000000000000385e-02
7.620000000000000107e-01 7.055000000000000160e-02
7.630000000000000115e-01 7.051999999999999935e-02
7.640000000000000124e-01 7.048000000000000098e-02
7.650000000000000133e-01 7.044000000000000261e-02
7.660000000000000142e-01 7.039999999999999036e-02
7.670000000000000151e-01 7.034999999999999587e-02
7.680000000000000160e-01 7.030999999999999750e-02
7.690000000000000169e-01 7.025999999999998913e-02
7.700000000000000178e-01 7.019999999999999851e-02
7.710000000000000187e-01 7.015000000000000402e-02
7.720000000000000195e-01 7.008999999999999952e-02
7.730000000000000204e-01 7.002999999999999503e-02
7.740000000000000213e-01 6.997000000000000441e-02
7.750000000000000222e-01 6.990000000000000380e-02
7.760000000000000231e-01 6.983000000000000318e-02
7.770000000000000240e-01 6.976000000000000256e-02
7.780000000000000249e-01 6.968999999999998807e-02
7.790000000000000258e-01 6.961000000000000520e-02
7.800000000000000266e-01 6.953000000000000846e-02
7.810000000000000275e-01 6.944999999999999785e-02
7.820000000000000284e-01 6.937000000000000111e-02
7.830000000000000293e-01 6.927999999999999436e-02
7.840000000000000302e-01 6.919000000000000150e-02
7.850000000000000311e-01 6.910000000000000864e-02
7.860000000000000320e-01 6.899999999999999190e-02
7.870000000000000329e-01 6.890999999999999903e-02
7.880000000000000338e-01 6.880999999999999617e-02
7.890000000000000346e-01 6.870000000000001106e-02
7.900000000000000355e-01 6.859999999999999432e-02
7.910000000000000364e-01 6.848999999999999533e-02
7.920000000000000373e-01 6.837999999999999634e-02
7.930000000000000382e-01 6.827000000000001123e-02
7.940000000000000391e-01 6.815000000000000224e-02
7.950000000000000400e-01 6.802999999999999325e-02
7.960000000000000409e-01 6.790999999999999814e-02
7.970000000000000417e-01 6.779000000000000303e-02
7.980000000000000426e-01 6.765999999999999792e-02
7.990000000000000435e-01 6.753000000000000669e-02
8.000000000000000444e-01 6.740000000000000158e-02
8.010000000000000453e-01 6.727000000000001034e-02
8.020000000000000462e-01 6.713000000000000911e-02
8.030000000000000471e-01 6.699000000000000787e-02
8.040000000000000480e-01 6.685000000000000664e-02
8.050000000000000488e-01 6.671000000000000540e-02
8.060000000000000497e-01 6.656000000000000805e-02
8.070000000000000506e-01 6.640999999999999681e-02
8.080000000000000515e-01 6.625999999999999945e-02
8.090000000000000524e-01 6.611000000000000210e-02
8.100000000000000533e-01 6.594999999999999474e-02
8.110000000000000542e-01 6.579000000000000126e-02
8.120000000000000551e-01 6.562999999999999390e-02
8.129999999999999449e-01 6.547000000000000042e-02
8.139999999999999458e-01 6.529999999999999694e-02
8.149999999999999467e-01 6.513000000000000733e-02
8.159999999999999476e-01 6.496000000000000385e-02
8.169999999999999485e-01 6.477999999999999037e-02
8.179999999999999494e-01 6.461000000000000076e-02
8.189999999999999503e-01 6.443000000000000116e-02
8.199999999999999512e-01 6.425000000000000155e-02
8.209999999999999520e-01 6.405999999999999195e-02
8.219999999999999529e-01 6.386999999999999622e-02
8.229999999999999538e-01 6.368999999999999662e-02
8.239999999999999547e-01 6.348999999999999089e-02
8.249999999999999556e-01 6.329999999999999516e-02
8.259999999999999565e-01 6.310000000000000331e-02
8.269999999999999574e-01 6.289999999999999758e-02
8.279999999999999583e-01 6.270000000000000573e-02
8.289999999999999591e-01 6.250000000000000000e-02
8.299999999999999600e-01 6.228999999999999815e-02
8.309999999999999609e-01 6.207999999999999630e-02
8.319999999999999618e-01 6.187000000000000138e-02
8.329999999999999627e-01 6.165999999999999259e-02
8.339999999999999636e-01 6.144000000000000156e-02
8.349999999999999645e-01 6.122000000000000358e-02
8.359999999999999654e-01 6.099999999999999867e-02
8.369999999999999662e-01 6.078000000000000069e-02
8.379999999999999671e-01 6.054999999999999966e-02
8.389999999999999680e-01 6.033000000000000168e-02
8.399999999999999689e-01 6.010000000000000758e-02
8.409999999999999698e-01 5.985999999999999654e-02
8.419999999999999707e-01 5.963000000000000245e-02
8.429999999999999716e-01 5.939000000000000529e-02
8.439999999999999725e-01 5.914999999999999425e-02
8.449999999999999734e-01 5.890999999999999709e-02
8.459999999999999742e-01 5.866000000000000381e-02
8.469999999999999751e-01 5.841999999999999277e-02
8.479999999999999760e-01 5.816999999999999948e-02
8.489999999999999769e-01 5.791999999999999926e-02
8.499999999999999778e-01 5.766000000000000292e-02
8.509999999999999787e-01 5.741000000000000270e-02
8.519999999999999796e-01 5.714999999999999247e-02
8.529999999999999805e-01 5.688999999999999613e-02
8.539999999999999813e-01 5.662999999999999978e-02
8.549999999999999822e-01 5.636000000000000038e-02
8.559999999999999831e-01 5.609000000000000097e-02
8.569999999999999840e-01 5.582000000000000156e-02
8.579999999999999849e-01 5.555000000000000215e-02
8.589999999999999858e-01 5.528000000000000275e-02
8.599999999999999867e-01 5.500000000000000028e-02
8.609999999999999876e-01 5.472000000000000475e-02
8.619999999999999885e-01 5.444000000000000228e-02
8.629999999999999893e-01 5.415999999999999981e-02
8.639999999999999902e-01 5.388000000000000428e-02
8.649999999999999911e-01 5.359000000000000569e-02
8.659999999999999920e-01 5.330000000000000016e-02
8.669999999999999929e-01 5.301000000000000156e-02
8.679999999999999938e-01 5.270999999999999991e-02
8.689999999999999947e-01 5.242000000000000132e-02
8.699999999999999956e-01 5.211999999999999966e-02
8.709999999999999964e-01 5.181999999999999801e-02
8.719999999999999973e-01 5.151999999999999635e-02
8.729999999999999982e-01 5.121000000000000552e-02
8.739999999999999991e-01 5.091000000000000386e-02
8.750000000000000000e-01 5.059999999999999915e-02
8.760000000000000009e-01 5.029000000000000137e-02
8.770000000000000018e-01 4.997999999999999665e-02
8.780000000000000027e-01 4.966000000000000275e-02
8.790000000000000036e-01 4.935000000000000497e-02
8.800000000000000044e-01 4.902999999999999720e-02
8.810000000000000053e-01 4.870999999999999636e-02
8.820000000000000062e-01 4.838000000000000633e-02
8.830000000000000071e-01 4.805999999999999855e-02
8.840000000000000080e-01 4.772999999999999465e-02
8.850000000000000089e-01 4.739999999999999769e-02
8.860000000000000098e-01 4.707000000000000073e-02
8.870000000000000107e-01 4.674000000000000377e-02
8.880000000000000115e-01 4.640999999999999986e-02
8.890000000000000124e-01 4.606999999999999984e-02
8.900000000000000133e-01 4.572999999999999982e-02
8.910000000000000142e-01 4.538999999999999979e-02
8.920000000000000151e-01 4.504999999999999977e-02
8.930000000000000160e-01 4.470999999999999974e-02
8.940000000000000169e-01 4.435999999999999666e-02
8.950000000000000178e-01 4.401000000000000051e-02
8.960000000000000187e-01 4.365999999999999742e-02
8.970000000000000195e-01 4.331000000000000127e-02
8.980000000000000204e-01 4.295999999999999819e-02
8.990000000000000213e-01 4.259999999999999898e-02
9.000000000000000222e-01 4.224999999999999589e-02
9.010000000000000231e-01 4.189000000000000362e-02
9.020000000000000240e-01 4.153000000000000441e-02
9.030000000000000249e-01 4.116999999999999826e-02
9.040000000000000258e-01 4.080000000000000293e-02
9.050000000000000266e-01 4.043999999999999678e-02
9.060000000000000275e-01 4.007000000000000145e-02
9.070000000000000284e-01 3.969999999999999918e-02
9.080000000000000293e-01 3.933000000000000385e-02
9.090000000000000302e-01 3.896000000000000157e-02
9.100000000000000311e-01 3.857999999999999624e-02
9.110000000000000320e-01 3.821000000000000091e-02
9.120000000000000329e-01 3.783000000000000251e-02
9.130000000000000338e-01 3.745000000000000412e-02
9.140000000000000346e-01 3.706999999999999879e-02
9.150000000000000355e-01 3.669000000000000039e-02
9.160000000000000364e-01 3.629999999999999893e-02
9.170000000000000373e-01 3.592000000000000054e-02
9.180000000000000382e-01 3.552999999999999908e-02
9.190000000000000391e-01 3.513999999999999763e-02
9.200000000000000400e-01 3.475000000000000311e-02
9.210000000000000409e-01 3.435999999999999471e-02
9.220000000000000417e-01 3.395999999999999713e-02
9.230000000000000426e-01 3.357000000000000262e-02
9.240000000000000435e-01 3.316999999999999810e-02
9.250000000000000444e-01 3.278000000000000358e-02
9.260000000000000453e-01 3.237999999999999906e-02
9.270000000000000462e-01 3.198000000000000148e-02
9.280000000000000471e-01 3.157000000000000084e-02
9.290000000000000480e-01 3.117000000000000326e-02
9.300000000000000488e-01 3.076999999999999874e-02
9.310000000000000497e-01 3.035999999999999810e-02
9.320000000000000506e-01 2.995000000000000093e-02
9.330000000000000515e-01 2.954000000000000029e-02
9.340000000000000524e-01 2.913000000000000311e-02
9.350000000000000533e-01 2.871999999999999900e-02
9.360000000000000542e-01 2.830999999999999836e-02
9.370000000000000551e-01 2.788999999999999813e-02
9.379999999999999449e-01 2.748000000000000095e-02
9.389999999999999458e-01 2.706000000000000072e-02
9.399999999999999467e-01 2.664000000000000049e-02
9.409999999999999476e-01 2.622000000000000025e-02
9.419999999999999485e-01 2.580000000000000002e-02
9.429999999999999494e-01 2.537999999999999978e-02
9.439999999999999503e-01 2.495999999999999955e-02
9.449999999999999512e-01 2.454000000000000278e-02
9.459999999999999520e-01 2.410999999999999949e-02
9.469999999999999529e-01 2.369000000000000272e-02
9.479999999999999538e-01 2.325999999999999943e-02
9.489999999999999547e-01 2.282999999999999960e-02
9.499999999999999556e-01 2.239999999999999977e-02
9.509999999999999565e-01 2.196999999999999995e-02
9.519999999999999574e-01 2.154000000000000012e-02
9.529999999999999583e-01 2.111000000000000029e-02
9.539999999999999591e-01 2.067000000000000087e-02
9.549999999999999600e-01 2.024000000000000105e-02
9.559999999999999609e-01 1.980000000000000163e-02
9.569999999999999618e-01 1.936999999999999833e-02
9.579999999999999627e-01 1.893000000000000238e-02
9.589999999999999636e-01 1.848999999999999949e-02
9.599999999999999645e-01 1.805000000000000007e-02
9.609999999999999654e-01 1.761000000000000065e-02
9.619999999999999662e-01 1.717000000000000123e-02
9.629999999999999671e-01 1.672999999999999834e-02
9.639999999999999680e-01 1.629000000000000239e-02
9.649999999999999689e-01 1.583999999999999991e-02
9.659999999999999698e-01 1.540000000000000049e-02
9.669999999999999707e-01 1.495999999999999934e-02
9.679999999999999716e-01 1.451000000000000033e-02
9.689999999999999725e-01 1.405999999999999958e-02
9.699999999999999734e-01 1.361999999999999843e-02
9.709999999999999742e-01 1.316999999999999942e-02
9.719999999999999751e-01 1.272000000000000040e-02
9.729999999999999760e-01 1.227000000000000139e-02
9.739999999999999769e-01 1.182000000000000065e-02
9.749999999999999778e-01 1.136999999999999990e-02
9.759999999999999787e-01 1.091999999999999915e-02
9.769999999999999796e-01 1.047000000000000014e-02
9.779999999999999805e-01 1.001999999999999939e-02
9.789999999999999813e-01 9.570000000000000381e-03
9.799999999999999822e-01 9.117000000000000104e-03
9.809999999999999831e-01 8.663999999999999826e-03
9.819999999999999840e-01 8.210999999999999549e-03
9.829999999999999849e-01 7.757000000000000006e-03
9.839999999999999858e-01 7.302999999999999596e-03
9.849999999999999867e-01 6.847999999999999921e-03
9.859999999999999876e-01 6.393000000000000245e-03
9.869999999999999885e-01 5.937999999999999702e-03
9.879999999999999893e-01 5.481999999999999894e-03
9.889999999999999902e-01 5.027000000000000218e-03
9.899999999999999911e-01 4.570000000000000277e-03
9.909999999999999920e-01 4.114000000000000469e-03
9.919999999999999929e-01 3.657000000000000094e-03
9.929999999999999938e-01 3.200999999999999852e-03
9.939999999999999947e-01 2.743999999999999911e-03
9.949999999999999956e-01 2.286999999999999970e-03
9.959999999999999964e-01 1.829000000000000114e-03
9.969999999999999973e-01 1.371999999999999956e-03
9.979999999999999982e-01 9.148999999999999581e-04
9.989999999999999991e-01 4.574999999999999531e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-equal/data-3.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 9.989999999999998881e-01
1.000000000000000021e-03 9.989999999999998881e-01
2.000000000000000042e-03 9.989999999999998881e-01
3.000000000000000062e-03 9.989999999999998881e-01
4.000000000000000083e-03 9.989999999999998881e-01
5.000000000000000104e-03 9.989999999999998881e-01
6.000000000000000125e-03 9.989999999999998881e-01
7.000000000000000146e-03 9.989999999999998881e-01
8.000000000000000167e-03 9.989999999999998881e-01
8.999999999999999320e-03 9.989999999999998881e-01
1.000000000000000021e-02 9.989999999999998881e-01
1.099999999999999936e-02 9.989999999999998881e-01
1.200000000000000025e-02 9.989999999999998881e-01
1.299999999999999940e-02 9.989999999999998881e-01
1.400000000000000029e-02 9.989999999999998881e-01
1.499999999999999944e-02 9.989999999999998881e-01
1.600000000000000033e-02 9.989999999999998881e-01
1.700000000000000122e-02 9.989999999999998881e-01
1.799999999999999864e-02 9.989999999999998881e-01
1.899999999999999953e-02 9.989999999999998881e-01
2.000000000000000042e-02 9.989999999999998881e-01
2.100000000000000130e-02 9.989999999999998881e-01
2.199999999999999872e-02 9.989999999999998881e-01
2.299999999999999961e-02 9.989999999999998881e-01
2.400000000000000050e-02 9.989999999999998881e-01
2.500000000000000139e-02 9.989999999999998881e-01
2.599999999999999881e-02 9.989999999999998881e-01
2.699999999999999969e-02 9.989999999999998881e-01
2.800000000000000058e-02 9.989999999999998881e-01
2.900000000000000147e-02 9.989999999999998881e-01
2.999999999999999889e-02 9.989999999999998881e-01
3.099999999999999978e-02 9.989999999999998881e-01
3.200000000000000067e-02 9.989999999999998881e-01
3.300000000000000155e-02 9.989999999999998881e-01
3.400000000000000244e-02 9.989999999999998881e-01
3.500000000000000333e-02 9.989999999999998881e-01
3.599999999999999728e-02 9.989999999999998881e-01
3.699999999999999817e-02 9.989999999999998881e-01
3.799999999999999906e-02 9.989999999999998881e-01
3.899999999999999994e-02 9.989999999999998881e-01
4.000000000000000083e-02 9.989999999999998881e-01
4.100000000000000172e-02 9.989999999999998881e-01
4.200000000000000261e-02 9.989999999999998881e-01
4.299999999999999656e-02 9.989999999999998881e-01
4.399999999999999745e-02 9.989999999999998881e-01
4.499999999999999833e-02 9.989999999999998881e-01
4.599999999999999922e-02 9.989999999999998881e-01
4.700000000000000011e-02 9.989999999999998881e-01
4.800000000000000100e-02 9.989999999999998881e-01
4.900000000000000189e-02 9.989999999999998881e-01
5.000000000000000278e-02 9.989999999999998881e-01
5.099999999999999672e-02 9.989999999999998881e-01
5.199999999999999761e-02 9.989999999999998881e-01
5.299999999999999850e-02 9.989999999999998881e-01
5.399999999999999939e-02 9.989999999999998881e-01
5.500000000000000028e-02 9.989999999999998881e-01
5.600000000000000117e-02 9.989999999999998881e-01
5.700000000000000205e-02 9.989999999999998881e-01
5.800000000000000294e-02 9.989999999999998881e-01
5.899999999999999689e-02 9.989999999999998881e-01
5.999999999999999778e-02 9.989999999999998881e-01
6.099999999999999867e-02 9.989999999999998881e-01
6.199999999999999956e-02 9.989999999999998881e-01
6.300000000000000044e-02 9.989999999999998881e-01
6.400000000000000133e-02 9.989999999999998881e-01
6.500000000000000222e-02 9.989999999999998881e-01
6.600000000000000311e-02 9.989999999999998881e-01
6.700000000000000400e-02 9.989999999999998881e-01
6.800000000000000488e-02 9.989999999999998881e-01
6.900000000000000577e-02 9.989999999999998881e-01
7.000000000000000666e-02 9.989999999999998881e-01
7.099999999999999367e-02 9.989999999999998881e-01
7.199999999999999456e-02 9.989999999999998881e-01
7.299999999999999545e-02 9.989999999999998881e-01
7.399999999999999634e-02 9.989999999999998881e-01
7.499999999999999722e-02 9.989999999999998881e-01
7.599999999999999811e-02 9.989999999999998881e-01
7.699999999999999900e-02 9.989999999999998881e-01
7.799999999999999989e-02 9.989999999999998881e-01
7.900000000000000078e-02 9.989999999999998881e-01
8.000000000000000167e-02 9.989999999999998881e-01
8.100000000000000255e-02 9.989999999999998881e-01
8.200000000000000344e-02 9.989999999999998881e-01
8.300000000000000433e-02 9.989999999999998881e-01
8.400000000000000522e-02 9.989999999999998881e-01
8.500000000000000611e-02 9.989999999999998881e-01
8.599999999999999312e-02 9.989999999999998881e-01
8.699999999999999400e-02 9.989999999999998881e-01
8.799999999999999489e-02 9.989999999999998881e-01
8.899999999999999578e-02 9.989999999999998881e-01
8.999999999999999667e-02 9.989999999999998881e-01
9.099999999999999756e-02 9.989999999999998881e-01
9.199999999999999845e-02 9.989999999999998881e-01
9.299999999999999933e-02 9.989999999999998881e-01
9.400000000000000022e-02 9.989999999999998881e-01
9.500000000000000111e-02 9.989999999999998881e-01
9.600000000000000200e-02 9.989999999999998881e-01
9.700000000000000289e-02 9.989999999999998881e-01
9.800000000000000377e-02 9.989999999999998881e-01
9.900000000000000466e-02 9.989999999999998881e-01
1.000000000000000056e-01 9.989999999999998881e-01
1.010000000000000064e-01 9.989999999999998881e-01
1.019999999999999934e-01 9.989999999999998881e-01
1.029999999999999943e-01 9.989999999999998881e-01
1.039999999999999952e-01 9.989999999999998881e-01
1.049999999999999961e-01 9.989999999999998881e-01
1.059999999999999970e-01 9.989999999999998881e-01
1.069999999999999979e-01 9.989999999999998881e-01
1.079999999999999988e-01 9.989999999999998881e-01
1.089999999999999997e-01 9.989999999999998881e-01
1.100000000000000006e-01 9.989999999999998881e-01
1.110000000000000014e-01 9.989999999999998881e-01
1.120000000000000023e-01 9.989999999999998881e-01
1.130000000000000032e-01 9.989999999999998881e-01
1.140000000000000041e-01 9.989999999999998881e-01
1.150000000000000050e-01 9.989999999999998881e-01
1.160000000000000059e-01 9.989999999999998881e-01
1.170000000000000068e-01 9.989999999999998881e-01
1.179999999999999938e-01 9.989999999999998881e-01
1.189999999999999947e-01 9.989999999999998881e-01
1.199999999999999956e-01 9.989999999999998881e-01
1.209999999999999964e-01 9.989999999999998881e-01
1.219999999999999973e-01 9.989999999999998881e-01
1.229999999999999982e-01 9.989999999999998881e-01
1.239999999999999991e-01 9.989999999999998881e-01
1.250000000000000000e-01 9.989999999999998881e-01
1.260000000000000009e-01 9.989999999999998881e-01
1.270000000000000018e-01 9.989999999999998881e-01
1.280000000000000027e-01 9.989999999999998881e-01
1.290000000000000036e-01 9.989999999999998881e-01
1.300000000000000044e-01 9.989999999999998881e-01
1.310000000000000053e-01 9.989999999999998881e-01
1.320000000000000062e-01 9.989999999999998881e-01
1.330000000000000071e-01 9.989999999999998881e-01
1.340000000000000080e-01 9.989999999999998881e-01
1.350000000000000089e-01 9.989999999999998881e-01
1.360000000000000098e-01 9.989999999999998881e-01
1.370000000000000107e-01 9.989999999999998881e-01
1.380000000000000115e-01 9.989999999999998881e-01
1.390000000000000124e-01 9.989999999999998881e-01
1.400000000000000133e-01 9.989999999999998881e-01
1.409999999999999865e-01 9.989999999999998881e-01
1.419999999999999873e-01 9.989999999999998881e-01
1.429999999999999882e-01 9.989999999999998881e-01
1.439999999999999891e-01 9.989999999999998881e-01
1.449999999999999900e-01 9.989999999999998881e-01
1.459999999999999909e-01 9.989999999999998881e-01
1.469999999999999918e-01 9.989999999999998881e-01
1.479999999999999927e-01 9.989999999999998881e-01
1.489999999999999936e-01 9.989999999999998881e-01
1.499999999999999944e-01 9.989999999999998881e-01
1.509999999999999953e-01 9.989999999999998881e-01
1.519999999999999962e-01 9.989999999999998881e-01
1.529999999999999971e-01 9.989999999999998881e-01
1.539999999999999980e-01 9.989999999999998881e-01
1.549999999999999989e-01 9.989999999999998881e-01
1.559999999999999998e-01 9.989000000000000101e-01
1.570000000000000007e-01 9.989000000000000101e-01
1.580000000000000016e-01 9.989000000000000101e-01
1.590000000000000024e-01 9.989000000000000101e-01
1.600000000000000033e-01 9.989000000000000101e-01
1.610000000000000042e-01 9.989000000000000101e-01
1.620000000000000051e-01 9.989000000000000101e-01
1.630000000000000060e-01 9.989000000000000101e-01
1.640000000000000069e-01 9.989000000000000101e-01
1.650000000000000078e-01 9.989000000000000101e-01
1.660000000000000087e-01 9.989000000000000101e-01
1.670000000000000095e-01 9.989000000000000101e-01
1.680000000000000104e-01 9.989000000000000101e-01
1.690000000000000113e-01 9.989000000000000101e-01
1.700000000000000122e-01 9.989000000000000101e-01
1.710000000000000131e-01 9.989000000000000101e-01
1.719999999999999862e-01 9.989000000000000101e-01
1.729999999999999871e-01 9.989000000000000101e-01
1.739999999999999880e-01 9.989000000000000101e-01
1.749999999999999889e-01 9.989000000000000101e-01
1.759999999999999898e-01 9.989000000000000101e-01
1.769999999999999907e-01 9.989000000000000101e-01
1.779999999999999916e-01 9.989000000000000101e-01
1.789999999999999925e-01 9.989000000000000101e-01
1.799999999999999933e-01 9.989000000000000101e-01
1.809999999999999942e-01 9.989000000000000101e-01
1.819999999999999951e-01 9.989000000000000101e-01
1.829999999999999960e-01 9.989000000000000101e-01
1.839999999999999969e-01 9.989000000000000101e-01
1.849999999999999978e-01 9.989000000000000101e-01
1.859999999999999987e-01 9.989000000000000101e-01
1.869999999999999996e-01 9.989000000000000101e-01
1.880000000000000004e-01 9.989000000000000101e-01
1.890000000000000013e-01 9.989000000000000101e-01
1.900000000000000022e-01 9.989000000000000101e-01
1.910000000000000031e-01 9.989000000000000101e-01
1.920000000000000040e-01 9.989000000000000101e-01
1.930000000000000049e-01 9.989000000000000101e-01
1.940000000000000058e-01 9.989000000000000101e-01
1.950000000000000067e-01 9.989000000000000101e-01
1.960000000000000075e-01 9.989000000000000101e-01
1.970000000000000084e-01 9.989000000000000101e-01
1.980000000000000093e-01 9.989000000000000101e-01
1.990000000000000102e-01 9.989000000000000101e-01
2.000000000000000111e-01 9.989000000000000101e-01
2.010000000000000120e-01 9.989000000000000101e-01
2.020000000000000129e-01 9.989000000000000101e-01
2.030000000000000138e-01 9.989000000000000101e-01
2.039999999999999869e-01 9.989000000000000101e-01
2.049999999999999878e-01 9.989000000000000101e-01
2.059999999999999887e-01 9.989000000000000101e-01
2.069999999999999896e-01 9.989000000000000101e-01
2.079999999999999905e-01 9.989000000000000101e-01
2.089999999999999913e-01 9.989000000000000101e-01
2.099999999999999922e-01 9.989000000000000101e-01
2.109999999999999931e-01 9.989000000000000101e-01
2.119999999999999940e-01 9.989000000000000101e-01
2.129999999999999949e-01 9.989000000000000101e-01
2.139999999999999958e-01 9.989000000000000101e-01
2.149999999999999967e-01 9.989000000000000101e-01
2.159999999999999976e-01 9.989000000000000101e-01
2.169999999999999984e-01 9.989000000000000101e-01
2.179999999999999993e-01 9.989000000000000101e-01
2.190000000000000002e-01 9.989000000000000101e-01
2.200000000000000011e-01 9.989000000000000101e-01
2.210000000000000020e-01 9.989000000000000101e-01
2.220000000000000029e-01 9.989000000000000101e-01
2.230000000000000038e-01 9.989000000000000101e-01
2.240000000000000047e-01 9.989000000000000101e-01
2.250000000000000056e-01 9.989000000000000101e-01
2.260000000000000064e-01 9.989000000000000101e-01
2.270000000000000073e-01 9.989000000000000101e-01
2.280000000000000082e-01 9.989000000000000101e-01
2.290000000000000091e-01 9.989000000000000101e-01
2.300000000000000100e-01 9.989000000000000101e-01
2.310000000000000109e-01 9.989000000000000101e-01
2.320000000000000118e-01 9.989000000000000101e-01
2.330000000000000127e-01 9.989000000000000101e-01
2.340000000000000135e-01 9.989000000000000101e-01
2.349999999999999867e-01 9.989000000000000101e-01
2.359999999999999876e-01 9.989000000000000101e-01
2.369999999999999885e-01 9.989000000000000101e-01
2.379999999999999893e-01 9.989000000000000101e-01
2.389999999999999902e-01 9.989000000000000101e-01
2.399999999999999911e-01 9.989000000000000101e-01
2.409999999999999920e-01 9.989000000000000101e-01
2.419999999999999929e-01 9.989000000000000101e-01
2.429999999999999938e-01 9.989000000000000101e-01
2.439999999999999947e-01 9.989000000000000101e-01
2.449999999999999956e-01 9.989000000000000101e-01
2.459999999999999964e-01 9.989000000000000101e-01
2.469999999999999973e-01 9.989000000000000101e-01
2.479999999999999982e-01 9.989000000000000101e-01
2.489999999999999991e-01 9.989000000000000101e-01
2.500000000000000000e-01 9.989000000000000101e-01
2.510000000000000009e-01 1.032000000000000028e+00
2.520000000000000018e-01 1.055000000000000160e+00
2.530000000000000027e-01 1.071000000000000174e+00
2.540000000000000036e-01 1.078999999999999959e+00
2.550000000000000044e-01 1.080000000000000071e+00
2.560000000000000053e-01 1.074999999999999956e+00
2.570000000000000062e-01 1.066000000000000059e+00
2.580000000000000071e-01 1.053000000000000158e+00
2.590000000000000080e-01 1.038000000000000034e+00
2.600000000000000089e-01 1.020000000000000018e+00
2.610000000000000098e-01 1.001000000000000112e+00
2.620000000000000107e-01 9.820999999999999730e-01
2.630000000000000115e-01 9.639999999999999680e-01
2.640000000000000124e-01 9.475000000000000089e-01
2.650000000000000133e-01 9.337000000000000854e-01
2.660000000000000142e-01 9.233999999999999986e-01
2.670000000000000151e-01 9.174999999999999822e-01
2.680000000000000160e-01 9.164999999999999813e-01
2.690000000000000169e-01 9.198000000000000620e-01
2.700000000000000178e-01 9.266999999999999682e-01
2.710000000000000187e-01 9.368999999999999551e-01
2.720000000000000195e-01 9.495999999999999996e-01
2.730000000000000204e-01 9.643000000000000460e-01
2.740000000000000213e-01 9.803999999999999382e-01
2.750000000000000222e-01 9.973999999999999533e-01
2.760000000000000231e-01 1.014999999999999902e+00
2.770000000000000240e-01 1.032000000000000028e+00
2.780000000000000249e-01 1.048000000000000043e+00
2.790000000000000258e-01 1.062000000000000055e+00
2.800000000000000266e-01 1.074999999999999956e+00
2.810000000000000275e-01 1.084999999999999964e+00
2.819999999999999729e-01 1.092000000000000082e+00
2.829999999999999738e-01 1.094999999999999973e+00
2.839999999999999747e-01 1.094000000000000083e+00
2.849999999999999756e-01 1.088999999999999968e+00
2.859999999999999765e-01 1.080000000000000071e+00
2.869999999999999774e-01 1.067999999999999838e+00
2.879999999999999782e-01 1.054000000000000048e+00
2.889999999999999791e-01 1.038000000000000034e+00
2.899999999999999800e-01 1.020000000000000018e+00
2.909999999999999809e-01 1.002000000000000002e+00
2.919999999999999818e-01 9.833999999999999408e-01
2.929999999999999827e-01 9.652000000000000579e-01
2.939999999999999836e-01 9.476999999999998758e-01
2.949999999999999845e-01 9.317000000000000837e-01
2.959999999999999853e-01 9.177000000000000712e-01
2.969999999999999862e-01 9.062000000000001165e-01
2.979999999999999871e-01 8.977999999999999314e-01
2.989999999999999880e-01 8.929999999999999050e-01
2.999999999999999889e-01 8.923999999999999710e-01
3.009999999999999898e-01 8.963999999999999746e-01
3.019999999999999907e-01 9.045000000000000817e-01
3.029999999999999916e-01 9.162000000000000144e-01
3.039999999999999925e-01 9.307999999999999607e-01
3.049999999999999933e-01 9.477999999999999758e-01
3.059999999999999942e-01 9.665000000000000258e-01
3.069999999999999951e-01 9.864999999999999325e-01
3.079999999999999960e-01 1.007000000000000117e+00
3.089999999999999969e-01 1.026999999999999913e+00
3.099999999999999978e-01 1.046999999999999931e+00
3.109999999999999987e-01 1.066000000000000059e+00
3.119999999999999996e-01 1.082999999999999963e+00
3.130000000000000004e-01 1.096999999999999975e+00
3.140000000000000013e-01 1.108999999999999986e+00
3.150000000000000022e-01 1.115999999999999881e+00
3.160000000000000031e-01 1.119999999999999885e+00
3.170000000000000040e-01 1.118999999999999995e+00
3.180000000000000049e-01 1.112999999999999989e+00
3.190000000000000058e-01 1.101999999999999869e+00
3.200000000000000067e-01 1.087999999999999856e+00
3.210000000000000075e-01 1.071000000000000174e+00
3.220000000000000084e-01 1.050999999999999934e+00
3.230000000000000093e-01 1.030000000000000027e+00
3.240000000000000102e-01 1.008000000000000007e+00
3.250000000000000111e-01 9.853000000000000647e-01
3.260000000000000120e-01 9.629000000000000892e-01
3.270000000000000129e-01 9.414000000000000146e-01
3.280000000000000138e-01 9.213999999999999968e-01
3.290000000000000147e-01 9.037000000000000588e-01
3.300000000000000155e-01 8.888000000000000345e-01
3.310000000000000164e-01 8.774999999999999467e-01
3.320000000000000173e-01 8.702999999999999625e-01
3.330000000000000182e-01 8.678999999999998938e-01
3.340000000000000191e-01 8.709999999999999964e-01
3.350000000000000200e-01 8.791999999999999815e-01
3.360000000000000209e-01 8.919999999999999041e-01
3.370000000000000218e-01 9.084999999999999742e-01
3.380000000000000226e-01 9.282000000000000250e-01
3.390000000000000235e-01 9.501999999999999336e-01
3.400000000000000244e-01 9.738000000000001100e-01
3.410000000000000253e-01 9.983999999999999542e-01
3.420000000000000262e-01 1.023000000000000131e+00
3.430000000000000271e-01 1.046999999999999931e+00
3.439999999999999725e-01 1.071000000000000174e+00
3.449999999999999734e-01 1.092000000000000082e+00
3.459999999999999742e-01 1.110000000000000098e+00
3.469999999999999751e-01 1.125000000000000000e+00
3.479999999999999760e-01 1.137000000000000011e+00
3.489999999999999769e-01 1.143000000000000016e+00
3.499999999999999778e-01 1.144000000000000128e+00
3.509999999999999787e-01 1.139000000000000012e+00
3.519999999999999796e-01 1.128000000000000114e+00
3.529999999999999805e-01 1.112999999999999989e+00
3.539999999999999813e-01 1.094000000000000083e+00
3.549999999999999822e-01 1.071000000000000174e+00
3.559999999999999831e-01 1.046999999999999931e+00
3.569999999999999840e-01 1.021000000000000130e+00
3.579999999999999849e-01 9.939999999999999947e-01
3.589999999999999858e-01 9.671999999999999487e-01
3.599999999999999867e-01 9.411000000000000476e-01
3.609999999999999876e-01 9.164999999999999813e-01
3.619999999999999885e-01 8.943000000000000949e-01
3.629999999999999893e-01 8.753000000000000780e-01
3.639999999999999902e-01 8.600000000000000977e-01
3.649999999999999911e-01 8.495000000000000329e-01
3.659999999999999920e-01 8.443000000000000504e-01
3.669999999999999929e-01 8.454000000000000403e-01
3.679999999999999938e-01 8.528000000000000025e-01
3.689999999999999947e-01 8.659000000000000030e-01
3.699999999999999956e-01 8.837000000000000410e-01
3.709999999999999964e-01 9.055000000000000826e-01
3.719999999999999973e-01 9.303000000000000158e-01
3.729999999999999982e-01 9.574000000000000288e-01
3.739999999999999991e-01 9.858999999999999986e-01
3.750000000000000000e-01 1.014999999999999902e+00
3.760000000000000009e-01 1.044000000000000039e+00
3.770000000000000018e-01 1.072000000000000064e+00
3.780000000000000027e-01 1.096999999999999975e+00
3.790000000000000036e-01 1.119999999999999885e+00
3.800000000000000044e-01 1.139999999999999902e+00
3.810000000000000053e-01 1.155000000000000027e+00
3.820000000000000062e-01 1.164000000000000146e+00
3.830000000000000071e-01 1.167999999999999927e+00
3.840000000000000080e-01 1.165000000000000036e+00
3.850000000000000089e-01 1.155000000000000027e+00
3.860000000000000098e-01 1.139000000000000012e+00
3.870000000000000107e-01 1.117999999999999883e+00
3.880000000000000115e-01 1.094000000000000083e+00
3.890000000000000124e-01 1.066000000000000059e+00
3.900000000000000133e-01 1.037000000000000144e+00
3.910000000000000142e-01 1.006000000000000005e+00
3.920000000000000151e-01 9.745999999999999108e-01
3.930000000000000160e-01 9.439000000000000723e-01
3.940000000000000169e-01 9.147000000000000686e-01
3.950000000000000178e-01 8.878000000000000336e-01
3.960000000000000187e-01 8.641999999999999682e-01
3.970000000000000195e-01 8.447000000000000064e-01
3.980000000000000204e-01 8.303000000000000380e-01
3.990000000000000213e-01 8.219000000000000750e-01
4.000000000000000222e-01 8.202999999999999181e-01
4.010000000000000231e-01 8.261999999999999345e-01
4.020000000000000240e-01 8.389000000000000901e-01
4.030000000000000249e-01 8.573999999999999400e-01
4.040000000000000258e-01 8.807999999999999163e-01
4.050000000000000266e-01 9.081000000000000183e-01
4.060000000000000275e-01 9.384000000000000119e-01
4.069999999999999729e-01 9.706000000000000183e-01
4.079999999999999738e-01 1.004000000000000004e+00
4.089999999999999747e-01 1.037000000000000144e+00
4.099999999999999756e-01 1.069999999999999840e+00
4.109999999999999765e-01 1.099999999999999867e+00
4.119999999999999774e-01 1.128000000000000114e+00
4.129999999999999782e-01 1.151999999999999913e+00
4.139999999999999791e-01 1.171000000000000041e+00
4.149999999999999800e-01 1.185000000000000053e+00
4.159999999999999809e-01 1.190999999999999837e+00
4.169999999999999818e-01 1.189999999999999947e+00
4.179999999999999827e-01 1.181999999999999940e+00
4.189999999999999836e-01 1.165999999999999925e+00
4.199999999999999845e-01 1.145000000000000018e+00
4.209999999999999853e-01 1.117999999999999883e+00
4.219999999999999862e-01 1.087999999999999856e+00
4.229999999999999871e-01 1.055000000000000160e+00
4.239999999999999880e-01 1.021000000000000130e+00
4.249999999999999889e-01 9.850000000000000977e-01
4.259999999999999898e-01 9.497000000000000997e-01
4.269999999999999907e-01 9.157000000000000695e-01
4.279999999999999916e-01 8.840000000000000080e-01
4.289999999999999925e-01 8.556999999999999051e-01
4.299999999999999933e-01 8.316999999999999948e-01
4.309999999999999942e-01 8.131000000000000449e-01
4.319999999999999951e-01 8.009000000000000563e-01
4.329999999999999960e-01 7.961000000000000298e-01
4.339999999999999969e-01 7.996999999999999664e-01
4.349999999999999978e-01 8.113000000000000211e-01
4.359999999999999987e-01 8.298999999999999710e-01
4.369999999999999996e-01 8.545000000000000373e-01
4.380000000000000004e-01 8.838000000000000300e-01
4.390000000000000013e-01 9.168999999999999373e-01
4.400000000000000022e-01 9.526000000000000023e-01
4.410000000000000031e-01 9.898000000000001242e-01
4.420000000000000040e-01 1.028000000000000025e+00
4.430000000000000049e-01 1.064999999999999947e+00
4.440000000000000058e-01 1.099999999999999867e+00
4.450000000000000067e-01 1.133000000000000007e+00
4.460000000000000075e-01 1.161000000000000032e+00
4.470000000000000084e-01 1.185000000000000053e+00
4.480000000000000093e-01 1.203000000000000069e+00
4.490000000000000102e-01 1.213000000000000078e+00
4.500000000000000111e-01 1.215999999999999970e+00
4.510000000000000120e-01 1.208999999999999853e+00
4.520000000000000129e-01 1.193999999999999950e+00
4.530000000000000138e-01 1.171999999999999931e+00
4.540000000000000147e-01 1.145000000000000018e+00
4.550000000000000155e-01 1.112000000000000099e+00
4.560000000000000164e-01 1.076000000000000068e+00
4.570000000000000173e-01 1.038000000000000034e+00
4.580000000000000182e-01 9.983000000000000762e-01
4.590000000000000191e-01 9.585000000000000187e-01
4.600000000000000200e-01 9.197000000000000730e-01
4.610000000000000209e-01 8.831000000000001071e-01
4.620000000000000218e-01 8.498999999999999888e-01
4.630000000000000226e-01 8.210999999999999410e-01
4.640000000000000235e-01 7.978999999999999426e-01
4.650000000000000244e-01 7.815000000000000835e-01
4.660000000000000253e-01 7.730000000000000204e-01
4.670000000000000262e-01 7.736000000000000654e-01
4.680000000000000271e-01 7.835000000000000853e-01
4.689999999999999725e-01 8.016000000000000902e-01
4.699999999999999734e-01 8.267000000000001014e-01
4.709999999999999742e-01 8.576000000000000290e-01
4.719999999999999751e-01 8.931000000000000050e-01
4.729999999999999760e-01 9.320000000000000506e-01
4.739999999999999769e-01 9.729999999999999760e-01
4.749999999999999778e-01 1.014999999999999902e+00
4.759999999999999787e-01 1.056999999999999940e+00
4.769999999999999796e-01 1.096999999999999975e+00
4.779999999999999805e-01 1.135000000000000009e+00
4.789999999999999813e-01 1.167999999999999927e+00
4.799999999999999822e-01 1.197000000000000064e+00
4.809999999999999831e-01 1.219000000000000083e+00
4.819999999999999840e-01 1.233999999999999986e+00
4.829999999999999849e-01 1.239999999999999991e+00
4.839999999999999858e-01 1.235999999999999988e+00
4.849999999999999867e-01 1.223000000000000087e+00
4.859999999999999876e-01 1.201000000000000068e+00
4.869999999999999885e-01 1.173000000000000043e+00
4.879999999999999893e-01 1.137999999999999901e+00
4.889999999999999902e-01 1.099999999999999867e+00
4.899999999999999911e-01 1.058000000000000052e+00
4.909999999999999920e-01 1.014000000000000012e+00
4.919999999999999929e-01 9.703000000000000513e-01
4.929999999999999938e-01 9.267999999999999572e-01
4.939999999999999947e-01 8.851999999999998758e-01
4.949999999999999956e-01 8.468999999999999861e-01
4.959999999999999964e-01 8.131000000000000449e-01
4.969999999999999973e-01 7.849999999999999201e-01
4.979999999999999982e-01 7.640000000000000124e-01
4.989999999999999991e-01 7.514000000000000679e-01
5.000000000000000000e-01 7.482999999999999652e-01
5.010000000000000009e-01 7.556999999999999273e-01
5.020000000000000018e-01 7.726000000000000645e-01
5.030000000000000027e-01 7.976999999999999647e-01
5.040000000000000036e-01 8.296999999999999931e-01
5.050000000000000044e-01 8.671999999999999709e-01
5.060000000000000053e-01 9.089000000000000412e-01
5.070000000000000062e-01 9.534999999999999032e-01
5.080000000000000071e-01 9.995000000000000551e-01
5.090000000000000080e-01 1.046000000000000041e+00
5.100000000000000089e-01 1.090999999999999970e+00
5.110000000000000098e-01 1.133999999999999897e+00
5.120000000000000107e-01 1.171999999999999931e+00
5.130000000000000115e-01 1.205999999999999961e+00
5.140000000000000124e-01 1.233000000000000096e+00
5.150000000000000133e-01 1.253000000000000114e+00
5.160000000000000142e-01 1.262999999999999901e+00
5.170000000000000151e-01 1.262000000000000011e+00
5.180000000000000160e-01 1.251000000000000112e+00
5.190000000000000169e-01 1.231000000000000094e+00
5.200000000000000178e-01 1.201999999999999957e+00
5.210000000000000187e-01 1.165999999999999925e+00
5.220000000000000195e-01 1.126000000000000112e+00
5.230000000000000204e-01 1.080999999999999961e+00
5.240000000000000213e-01 1.032999999999999918e+00
5.250000000000000222e-01 9.850000000000000977e-01
5.260000000000000231e-01 9.368000000000000771e-01
5.270000000000000240e-01 8.902999999999999803e-01
5.280000000000000249e-01 8.467999999999998861e-01
5.290000000000000258e-01 8.077999999999999625e-01
5.300000000000000266e-01 7.745999999999999552e-01
5.310000000000000275e-01 7.486999999999999211e-01
5.320000000000000284e-01 7.313999999999999391e-01
5.330000000000000293e-01 7.242000000000000659e-01
5.340000000000000302e-01 7.283000000000000584e-01
5.350000000000000311e-01 7.432999999999999607e-01
5.360000000000000320e-01 7.678000000000000380e-01
5.370000000000000329e-01 8.002999999999999003e-01
5.380000000000000338e-01 8.393000000000000460e-01
5.390000000000000346e-01 8.834999999999999520e-01
5.400000000000000355e-01 9.313000000000000167e-01
5.410000000000000364e-01 9.812000000000000721e-01
5.420000000000000373e-01 1.032000000000000028e+00
5.430000000000000382e-01 1.082000000000000073e+00
5.440000000000000391e-01 1.130000000000000115e+00
5.450000000000000400e-01 1.173999999999999932e+00
5.460000000000000409e-01 1.213000000000000078e+00
5.470000000000000417e-01 1.244999999999999885e+00
5.480000000000000426e-01 1.269000000000000128e+00
5.490000000000000435e-01 1.284000000000000030e+00
5.500000000000000444e-01 1.288000000000000034e+00
5.510000000000000453e-01 1.280000000000000027e+00
5.520000000000000462e-01 1.260999999999999899e+00
5.530000000000000471e-01 1.231999999999999984e+00
5.540000000000000480e-01 1.196000000000000174e+00
5.550000000000000488e-01 1.153000000000000025e+00
5.560000000000000497e-01 1.106000000000000094e+00
5.570000000000000506e-01 1.055000000000000160e+00
5.580000000000000515e-01 1.003000000000000114e+00
5.590000000000000524e-01 9.498999999999999666e-01
5.600000000000000533e-01 8.984000000000000874e-01
5.610000000000000542e-01 8.497000000000000108e-01
5.620000000000000551e-01 8.053999999999998938e-01
5.629999999999999449e-01 7.668000000000000371e-01
5.639999999999999458e-01 7.357000000000000206e-01
5.649999999999999467e-01 7.134000000000000341e-01
5.659999999999999476e-01 7.016000000000000014e-01
5.669999999999999485e-01 7.016999999999999904e-01
5.679999999999999494e-01 7.140000000000000790e-01
5.689999999999999503e-01 7.371999999999999664e-01
5.699999999999999512e-01 7.696000000000000618e-01
5.709999999999999520e-01 8.097000000000000863e-01
5.719999999999999529e-01 8.559000000000001052e-01
5.729999999999999538e-01 9.065000000000000835e-01
5.739999999999999547e-01 9.600999999999999535e-01
5.749999999999999556e-01 1.014999999999999902e+00
5.759999999999999565e-01 1.069999999999999840e+00
5.769999999999999574e-01 1.121999999999999886e+00
5.779999999999999583e-01 1.171999999999999931e+00
5.789999999999999591e-01 1.215999999999999970e+00
5.799999999999999600e-01 1.254000000000000004e+00
5.809999999999999609e-01 1.284000000000000030e+00
5.819999999999999618e-01 1.303000000000000158e+00
5.829999999999999627e-01 1.312000000000000055e+00
5.839999999999999636e-01 1.306999999999999940e+00
5.849999999999999645e-01 1.290999999999999925e+00
5.859999999999999654e-01 1.262999999999999901e+00
5.869999999999999662e-01 1.226999999999999869e+00
5.879999999999999671e-01 1.183000000000000052e+00
5.889999999999999680e-01 1.133000000000000007e+00
5.899999999999999689e-01 1.078999999999999959e+00
5.909999999999999698e-01 1.023000000000000131e+00
5.919999999999999707e-01 9.658999999999999808e-01
5.929999999999999716e-01 9.096000000000000751e-01
5.939999999999999725e-01 8.556999999999999051e-01
5.949999999999999734e-01 8.059000000000000608e-01
5.959999999999999742e-01 7.619000000000000217e-01
5.969999999999999751e-01 7.252000000000000668e-01
5.979999999999999760e-01 6.975999999999999979e-01
5.989999999999999769e-01 6.806999999999999718e-01
5.999999999999999778e-01 6.762000000000000233e-01
6.009999999999999787e-01 6.851000000000000423e-01
6.019999999999999796e-01 7.062000000000000499e-01
6.029999999999999805e-01 7.379000000000000004e-01
6.039999999999999813e-01 7.784999999999999698e-01
6.049999999999999822e-01 8.263000000000000345e-01
6.059999999999999831e-01 8.794000000000000705e-01
6.069999999999999840e-01 9.363000000000000211e-01
6.079999999999999849e-01 9.952000000000000846e-01
6.089999999999999858e-01 1.054000000000000048e+00
6.099999999999999867e-01 1.112000000000000099e+00
6.109999999999999876e-01 1.167000000000000037e+00
6.119999999999999885e-01 1.217000000000000082e+00
6.129999999999999893e-01 1.260000000000000009e+00
6.139999999999999902e-01 1.294999999999999929e+00
6.149999999999999911e-01 1.320999999999999952e+00
6.159999999999999920e-01 1.333999999999999853e+00
6.169999999999999929e-01 1.333999999999999853e+00
6.179999999999999938e-01 1.320999999999999952e+00
6.189999999999999947e-01 1.294999999999999929e+00
6.199999999999999956e-01 1.258999999999999897e+00
6.209999999999999964e-01 1.213999999999999968e+00
6.219999999999999973e-01 1.163000000000000034e+00
6.229999999999999982e-01 1.106000000000000094e+00
6.239999999999999991e-01 1.046000000000000041e+00
6.250000000000000000e-01 9.848999999999999977e-01
6.260000000000000009e-01 9.238000000000000655e-01
6.270000000000000018e-01 8.647999999999999021e-01
6.280000000000000027e-01 8.094999999999999973e-01
6.290000000000000036e-01 7.598000000000000309e-01
6.300000000000000044e-01 7.174000000000000377e-01
6.310000000000000053e-01 6.842000000000000304e-01
6.320000000000000062e-01 6.618999999999999329e-01
6.330000000000000071e-01 6.522000000000000020e-01
6.340000000000000080e-01 6.567999999999999394e-01
6.350000000000000089e-01 6.752000000000000224e-01
6.360000000000000098e-01 7.056000000000000050e-01
6.370000000000000107e-01 7.459999999999999964e-01
6.380000000000000115e-01 7.948000000000000620e-01
6.390000000000000124e-01 8.501000000000000778e-01
6.400000000000000133e-01 9.099999999999999201e-01
6.410000000000000142e-01 9.727000000000000091e-01
6.420000000000000151e-01 1.036000000000000032e+00
6.430000000000000160e-01 1.098999999999999977e+00
6.440000000000000169e-01 1.159000000000000030e+00
6.450000000000000178e-01 1.215000000000000080e+00
6.460000000000000187e-01 1.264000000000000012e+00
6.470000000000000195e-01 1.304999999999999938e+00
6.480000000000000204e-01 1.336000000000000076e+00
6.490000000000000213e-01 1.354999999999999982e+00
6.500000000000000222e-01 1.360000000000000098e+00
6.510000000000000231e-01 1.349999999999999867e+00
6.520000000000000240e-01 1.326999999999999957e+00
6.530000000000000249e-01 1.292000000000000037e+00
6.540000000000000258e-01 1.246999999999999886e+00
6.550000000000000266e-01 1.193999999999999950e+00
6.560000000000000275e-01 1.135000000000000009e+00
6.570000000000000284e-01 1.072000000000000064e+00
6.580000000000000293e-01 1.007000000000000117e+00
6.590000000000000302e-01 9.409999999999999476e-01
6.600000000000000311e-01 8.768000000000000238e-01
6.610000000000000320e-01 8.159999999999999476e-01
6.620000000000000329e-01 7.605999999999999428e-01
6.630000000000000338e-01 7.124000000000000332e-01
6.640000000000000346e-01 6.733000000000000096e-01
6.650000000000000355e-01 6.452999999999999847e-01
6.660000000000000364e-01 6.300999999999999934e-01
6.670000000000000373e-01 6.297999999999999154e-01
6.680000000000000382e-01 6.447000000000000508e-01
6.690000000000000391e-01 6.730000000000000426e-01
6.700000000000000400e-01 7.128999999999999782e-01
6.710000000000000409e-01 7.622999999999999776e-01
6.720000000000000417e-01 8.192999999999999172e-01
6.730000000000000426e-01 8.819000000000000172e-01
6.740000000000000435e-01 9.480999999999999428e-01
6.750000000000000444e-01 1.016000000000000014e+00
6.760000000000000453e-01 1.083999999999999853e+00
6.770000000000000462e-01 1.149000000000000021e+00
6.780000000000000471e-01 1.209999999999999964e+00
6.790000000000000480e-01 1.264999999999999902e+00
6.800000000000000488e-01 1.312000000000000055e+00
6.810000000000000497e-01 1.347999999999999865e+00
6.820000000000000506e-01 1.372999999999999998e+00
6.830000000000000515e-01 1.383000000000000007e+00
6.840000000000000524e-01 1.378000000000000114e+00
6.850000000000000533e-01 1.358000000000000096e+00
6.860000000000000542e-01 1.324000000000000066e+00
6.870000000000000551e-01 1.278999999999999915e+00
6.879999999999999449e-01 1.224999999999999867e+00
6.889999999999999458e-01 1.163000000000000034e+00
6.899999999999999467e-01 1.096999999999999975e+00
6.909999999999999476e-01 1.028000000000000025e+00
6.919999999999999485e-01 9.572999999999999288e-01
6.929999999999999494e-01 8.881000000000000005e-01
6.939999999999999503e-01 8.219999999999999529e-01
6.949999999999999512e-01 7.610999999999999988e-01
6.959999999999999520e-01 7.075000000000000178e-01
6.969999999999999529e-01 6.631000000000000227e-01
6.979999999999999538e-01 6.300999999999999934e-01
6.989999999999999547e-01 6.105000000000000426e-01
6.999999999999999556e-01 6.063000000000000611e-01
7.009999999999999565e-01 6.189000000000000057e-01
7.019999999999999574e-01 6.467000000000000526e-01
7.029999999999999583e-01 6.875999999999999890e-01
7.039999999999999591e-01 7.393999999999999462e-01
7.049999999999999600e-01 7.998000000000000664e-01
7.059999999999999609e-01 8.665999999999999259e-01
7.069999999999999618e-01 9.375999999999999890e-01
7.079999999999999627e-01 1.010999999999999899e+00
7.089999999999999636e-01 1.082999999999999963e+00
7.099999999999999645e-01 1.153999999999999915e+00
7.109999999999999654e-01 1.219000000000000083e+00
7.119999999999999662e-01 1.278000000000000025e+00
7.129999999999999671e-01 1.328000000000000069e+00
7.139999999999999680e-01 1.365999999999999881e+00
7.149999999999999689e-01 1.391000000000000014e+00
7.159999999999999698e-01 1.401000000000000023e+00
7.169999999999999707e-01 1.392000000000000126e+00
7.179999999999999716e-01 1.364999999999999991e+00
7.189999999999999725e-01 1.322000000000000064e+00
7.199999999999999734e-01 1.267000000000000126e+00
7.209999999999999742e-01 1.201000000000000068e+00
7.219999999999999751e-01 1.128000000000000114e+00
7.229999999999999760e-01 1.050000000000000044e+00
7.239999999999999769e-01 9.709999999999999742e-01
7.249999999999999778e-01 8.926999999999999380e-01
7.259999999999999787e-01 8.181000000000000494e-01
7.269999999999999796e-01 7.500999999999999890e-01
7.279999999999999805e-01 6.914000000000000146e-01
7.289999999999999813e-01 6.448000000000000398e-01
7.299999999999999822e-01 6.131999999999999673e-01
7.309999999999999831e-01 5.993000000000000549e-01
7.319999999999999840e-01 6.058999999999999941e-01
7.329999999999999849e-01 6.357000000000000428e-01
7.339999999999999858e-01 6.912000000000000366e-01
7.349999999999999867e-01 7.689999999999999059e-01
7.359999999999999876e-01 8.627000000000000224e-01
7.369999999999999885e-01 9.653999999999999249e-01
7.379999999999999893e-01 1.071000000000000174e+00
7.389999999999999902e-01 1.171000000000000041e+00
7.399999999999999911e-01 1.260999999999999899e+00
7.409999999999999920e-01 1.332999999999999963e+00
7.419999999999999929e-01 1.379999999999999893e+00
7.429999999999999938e-01 1.395999999999999908e+00
7.439999999999999947e-01 1.374000000000000110e+00
7.449999999999999956e-01 1.308000000000000052e+00
7.459999999999999964e-01 1.189999999999999947e+00
7.469999999999999973e-01 1.014000000000000012e+00
7.479999999999999982e-01 7.734999999999999654e-01
7.489999999999999991e-01 4.612999999999999878e-01
7.500000000000000000e-01 7.077999999999999570e-02
7.510000000000000009e-01 7.077999999999999570e-02
7.520000000000000018e-01 7.077999999999999570e-02
7.530000000000000027e-01 7.076999999999999957e-02
7.540000000000000036e-01 7.076000000000000345e-02
7.550000000000000044e-01 7.074999999999999345e-02
7.560000000000000053e-01 7.073000000000000120e-02
7.570000000000000062e-01 7.070999999999999508e-02
7.580000000000000071e-01 7.068999999999998896e-02
7.590000000000000080e-01 7.067000000000001059e-02
7.600000000000000089e-01 7.064000000000000834e-02
7.610000000000000098e-01 7.061000000000000609e-02
7.620000000000000107e-01 7.058000000000000385e-02
7.630000000000000115e-01 7.055000000000000160e-02
7.640000000000000124e-01 7.051000000000000323e-02
7.650000000000000133e-01 7.047000000000000486e-02
7.660000000000000142e-01 7.042999999999999261e-02
7.670000000000000151e-01 7.037999999999999812e-02
7.680000000000000160e-01 7.033999999999999975e-02
7.690000000000000169e-01 7.028999999999999138e-02
7.700000000000000178e-01 7.023000000000000076e-02
7.710000000000000187e-01 7.018000000000000627e-02
7.720000000000000195e-01 7.012000000000000177e-02
7.730000000000000204e-01 7.005999999999999728e-02
7.740000000000000213e-01 6.999999999999999278e-02
7.750000000000000222e-01 6.993000000000000604e-02
7.760000000000000231e-01 6.985999999999999155e-02
7.770000000000000240e-01 6.979000000000000481e-02
7.780000000000000249e-01 6.971999999999999031e-02
7.790000000000000258e-01 6.964000000000000745e-02
7.800000000000000266e-01 6.955999999999999683e-02
7.810000000000000275e-01 6.948000000000000009e-02
7.820000000000000284e-01 6.940000000000000335e-02
7.830000000000000293e-01 6.930999999999999661e-02
7.840000000000000302e-01 6.922000000000000375e-02
7.850000000000000311e-01 6.912999999999999701e-02
7.860000000000000320e-01 6.902999999999999414e-02
7.870000000000000329e-01 6.893000000000000516e-02
7.880000000000000338e-01 6.883000000000000229e-02
7.890000000000000346e-01 6.872999999999999943e-02
7.900000000000000355e-01 6.862999999999999656e-02
7.910000000000000364e-01 6.851999999999999758e-02
7.920000000000000373e-01 6.840999999999999859e-02
7.930000000000000382e-01 6.829999999999999960e-02
7.940000000000000391e-01 6.818000000000000449e-02
7.950000000000000400e-01 6.805999999999999550e-02
7.960000000000000409e-01 6.794000000000000039e-02
7.970000000000000417e-01 6.782000000000000528e-02
7.980000000000000426e-01 6.769000000000000017e-02
7.990000000000000435e-01 6.756000000000000894e-02
8.000000000000000444e-01 6.743000000000000382e-02
8.010000000000000453e-01 6.729999999999999871e-02
8.020000000000000462e-01 6.715999999999999748e-02
8.030000000000000471e-01 6.701999999999999624e-02
8.040000000000000480e-01 6.687999999999999501e-02
8.050000000000000488e-01 6.673999999999999377e-02
8.060000000000000497e-01 6.658999999999999642e-02
8.070000000000000506e-01 6.643999999999999906e-02
8.080000000000000515e-01 6.629000000000000170e-02
8.090000000000000524e-01 6.613000000000000822e-02
8.100000000000000533e-01 6.597999999999999698e-02
8.110000000000000542e-01 6.582000000000000350e-02
8.120000000000000551e-01 6.565999999999999615e-02
8.129999999999999449e-01 6.548999999999999266e-02
8.139999999999999458e-01 6.532000000000000306e-02
8.149999999999999467e-01 6.516000000000000958e-02
8.159999999999999476e-01 6.497999999999999610e-02
8.169999999999999485e-01 6.480999999999999261e-02
8.179999999999999494e-01 6.462999999999999301e-02
8.189999999999999503e-01 6.445000000000000728e-02
8.199999999999999512e-01 6.426999999999999380e-02
8.209999999999999520e-01 6.408999999999999420e-02
8.219999999999999529e-01 6.389999999999999847e-02
8.229999999999999538e-01 6.371000000000000274e-02
8.239999999999999547e-01 6.351999999999999313e-02
8.249999999999999556e-01 6.332000000000000128e-02
8.259999999999999565e-01 6.313000000000000556e-02
8.269999999999999574e-01 6.292999999999999983e-02
8.279999999999999583e-01 6.273000000000000798e-02
8.289999999999999591e-01 6.251999999999999225e-02
8.299999999999999600e-01 6.232000000000000040e-02
8.309999999999999609e-01 6.210999999999999854e-02
8.319999999999999618e-01 6.190000000000000363e-02
8.329999999999999627e-01 6.167999999999999872e-02
8.339999999999999636e-01 6.147000000000000380e-02
8.349999999999999645e-01 6.124999999999999889e-02
8.359999999999999654e-01 6.103000000000000091e-02
8.369999999999999662e-01 6.080000000000000682e-02
8.379999999999999671e-01 6.058000000000000190e-02
8.389999999999999680e-01 6.035000000000000087e-02
8.399999999999999689e-01 6.011999999999999289e-02
8.409999999999999698e-01 5.988999999999999879e-02
8.419999999999999707e-01 5.965000000000000163e-02
8.429999999999999716e-01 5.940999999999999753e-02
8.439999999999999725e-01 5.917000000000000037e-02
8.449999999999999734e-01 5.893000000000000321e-02
8.459999999999999742e-01 5.869000000000000605e-02
8.469999999999999751e-01 5.843999999999999889e-02
8.479999999999999760e-01 5.818999999999999867e-02
8.489999999999999769e-01 5.793999999999999845e-02
8.499999999999999778e-01 5.768000000000000210e-02
8.509999999999999787e-01 5.742999999999999494e-02
8.519999999999999796e-01 5.716999999999999860e-02
8.529999999999999805e-01 5.690999999999999531e-02
8.539999999999999813e-01 5.664999999999999897e-02
8.549999999999999822e-01 5.637999999999999956e-02
8.559999999999999831e-01 5.611000000000000015e-02
8.569999999999999840e-01 5.584000000000000075e-02
8.579999999999999849e-01 5.557000000000000134e-02
8.589999999999999858e-01 5.530000000000000193e-02
8.599999999999999867e-01 5.502000000000000640e-02
8.609999999999999876e-01 5.474000000000000393e-02
8.619999999999999885e-01 5.446000000000000146e-02
8.629999999999999893e-01 5.418000000000000593e-02
8.639999999999999902e-01 5.390000000000000346e-02
8.649999999999999911e-01 5.361000000000000487e-02
8.659999999999999920e-01 5.332000000000000628e-02
8.669999999999999929e-01 5.303000000000000075e-02
8.679999999999999938e-01 5.272999999999999909e-02
8.689999999999999947e-01 5.244000000000000050e-02
8.699999999999999956e-01 5.213999999999999885e-02
8.709999999999999964e-01 5.183999999999999719e-02
8.719999999999999973e-01 5.153999999999999554e-02
8.729999999999999982e-01 5.122999999999999776e-02
8.739999999999999991e-01 5.093000000000000305e-02
8.750000000000000000e-01 5.062000000000000527e-02
8.760000000000000009e-01 5.031000000000000055e-02
8.770000000000000018e-01 4.998999999999999971e-02
8.780000000000000027e-01 4.967999999999999500e-02
8.790000000000000036e-01 4.936000000000000110e-02
8.800000000000000044e-01 4.904000000000000026e-02
8.810000000000000053e-01 4.871999999999999942e-02
8.820000000000000062e-01 4.840000000000000552e-02
8.830000000000000071e-01 4.808000000000000468e-02
8.840000000000000080e-01 4.775000000000000078e-02
8.850000000000000089e-01 4.741999999999999688e-02
8.860000000000000098e-01 4.708999999999999991e-02
8.870000000000000107e-01 4.675999999999999601e-02
8.880000000000000115e-01 4.641999999999999599e-02
8.890000000000000124e-01 4.608999999999999903e-02
8.900000000000000133e-01 4.574999999999999900e-02
8.910000000000000142e-01 4.540999999999999898e-02
8.920000000000000151e-01 4.506999999999999895e-02
8.930000000000000160e-01 4.471999999999999587e-02
8.940000000000000169e-01 4.437999999999999584e-02
8.950000000000000178e-01 4.402999999999999969e-02
8.960000000000000187e-01 4.367999999999999661e-02
8.970000000000000195e-01 4.333000000000000046e-02
8.980000000000000204e-01 4.297000000000000125e-02
8.990000000000000213e-01 4.261999999999999816e-02
9.000000000000000222e-01 4.225999999999999895e-02
9.010000000000000231e-01 4.189999999999999974e-02
9.020000000000000240e-01 4.154000000000000054e-02
9.030000000000000249e-01 4.118000000000000133e-02
9.040000000000000258e-01 4.080999999999999905e-02
9.050000000000000266e-01 4.044999999999999984e-02
9.060000000000000275e-01 4.007999999999999757e-02
9.070000000000000284e-01 3.970999999999999530e-02
9.080000000000000293e-01 3.933999999999999997e-02
9.090000000000000302e-01 3.896999999999999770e-02
9.100000000000000311e-01 3.858999999999999930e-02
9.110000000000000320e-01 3.822000000000000397e-02
9.120000000000000329e-01 3.783999999999999864e-02
9.130000000000000338e-01 3.746000000000000024e-02
9.140000000000000346e-01 3.708000000000000185e-02
9.150000000000000355e-01 3.669999999999999651e-02
9.160000000000000364e-01 3.631000000000000200e-02
9.170000000000000373e-01 3.592999999999999666e-02
9.180000000000000382e-01 3.554000000000000214e-02
9.190000000000000391e-01 3.515000000000000069e-02
9.200000000000000400e-01 3.475999999999999923e-02
9.210000000000000409e-01 3.436999999999999778e-02
9.220000000000000417e-01 3.398000000000000326e-02
9.230000000000000426e-01 3.357999999999999874e-02
9.240000000000000435e-01 3.318000000000000116e-02
9.250000000000000444e-01 3.278999999999999970e-02
9.260000000000000453e-01 3.238999999999999518e-02
9.270000000000000462e-01 3.198999999999999760e-02
9.280000000000000471e-01 3.158000000000000390e-02
9.290000000000000480e-01 3.118000000000000285e-02
9.300000000000000488e-01 3.077999999999999833e-02
9.310000000000000497e-01 3.037000000000000116e-02
9.320000000000000506e-01 2.996000000000000052e-02
9.330000000000000515e-01 2.955000000000000335e-02
9.340000000000000524e-01 2.913999999999999924e-02
9.350000000000000533e-01 2.872999999999999859e-02
9.360000000000000542e-01 2.831999999999999795e-02
9.370000000000000551e-01 2.790000000000000119e-02
9.379999999999999449e-01 2.749000000000000055e-02
9.389999999999999458e-01 2.707000000000000031e-02
9.399999999999999467e-01 2.665000000000000008e-02
9.409999999999999476e-01 2.622999999999999984e-02
9.419999999999999485e-01 2.581000000000000308e-02
9.429999999999999494e-01 2.539000000000000284e-02
9.439999999999999503e-01 2.497000000000000261e-02
9.449999999999999512e-01 2.454000000000000278e-02
9.459999999999999520e-01 2.412000000000000255e-02
9.469999999999999529e-01 2.369000000000000272e-02
9.479999999999999538e-01 2.327000000000000249e-02
9.489999999999999547e-01 2.283999999999999919e-02
9.499999999999999556e-01 2.240999999999999936e-02
9.509999999999999565e-01 2.197999999999999954e-02
9.519999999999999574e-01 2.154999999999999971e-02
9.529999999999999583e-01 2.111000000000000029e-02
9.539999999999999591e-01 2.068000000000000047e-02
9.549999999999999600e-01 2.024000000000000105e-02
9.559999999999999609e-01 1.981000000000000122e-02
9.569999999999999618e-01 1.936999999999999833e-02
9.579999999999999627e-01 1.893999999999999850e-02
9.589999999999999636e-01 1.849999999999999908e-02
9.599999999999999645e-01 1.805999999999999966e-02
9.609999999999999654e-01 1.762000000000000025e-02
9.619999999999999662e-01 1.717999999999999736e-02
9.629999999999999671e-01 1.674000000000000141e-02
9.639999999999999680e-01 1.629000000000000239e-02
9.649999999999999689e-01 1.584999999999999951e-02
9.659999999999999698e-01 1.541000000000000182e-02
9.669999999999999707e-01 1.495999999999999934e-02
9.679999999999999716e-01 1.451999999999999992e-02
9.689999999999999725e-01 1.407000000000000091e-02
9.699999999999999734e-01 1.361999999999999843e-02
9.709999999999999742e-01 1.316999999999999942e-02
9.719999999999999751e-01 1.273000000000000000e-02
9.729999999999999760e-01 1.227999999999999925e-02
9.739999999999999769e-01 1.183000000000000024e-02
9.749999999999999778e-01 1.137999999999999949e-02
9.759999999999999787e-01 1.093000000000000048e-02
9.769999999999999796e-01 1.047999999999999973e-02
9.779999999999999805e-01 1.001999999999999939e-02
9.789999999999999813e-01 9.572999999999999912e-03
9.799999999999999822e-01 9.119999999999999635e-03
9.809999999999999831e-01 8.666999999999999357e-03
9.819999999999999840e-01 8.212999999999999814e-03
9.829999999999999849e-01 7.758999999999999404e-03
9.839999999999999858e-01 7.304999999999999861e-03
9.849999999999999867e-01 6.850000000000000186e-03
9.859999999999999876e-01 6.394999999999999643e-03
9.869999999999999885e-01 5.939999999999999968e-03
9.879999999999999893e-01 5.484000000000000159e-03
9.889999999999999902e-01 5.027999999999999484e-03
9.899999999999999911e-01 4.572000000000000543e-03
9.909999999999999920e-01 4.114999999999999734e-03
9.919999999999999929e-01 3.658999999999999926e-03
9.929999999999999938e-01 3.201999999999999985e-03
9.939999999999999947e-01 2.745000000000000044e-03
9.949999999999999956e-01 2.286999999999999970e-03
9.959999999999999964e-01 1.829999999999999813e-03
9.969999999999999973e-01 1.372999999999999872e-03
9.979999999999999982e-01 9.151000000000000714e-04
9.989999999999999991e-01 4.576000000000000098e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-equal/data-4.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.001000000000000112e+00
1.000000000000000021e-03 1.001000000000000112e+00
2.000000000000000042e-03 1.001000000000000112e+00
3.000000000000000062e-03 1.001000000000000112e+00
4.000000000000000083e-03 1.001000000000000112e+00
5.000000000000000104e-03 1.001000000000000112e+00
6.000000000000000125e-03 1.001000000000000112e+00
7.000000000000000146e-03 1.001000000000000112e+00
8.000000000000000167e-03 1.001000000000000112e+00
8.999999999999999320e-03 1.001000000000000112e+00
1.000000000000000021e-02 1.001000000000000112e+00
1.099999999999999936e-02 1.001000000000000112e+00
1.200000000000000025e-02 1.001000000000000112e+00
1.299999999999999940e-02 1.001000000000000112e+00
1.400000000000000029e-02 1.001000000000000112e+00
1.499999999999999944e-02 1.001000000000000112e+00
1.600000000000000033e-02 1.001000000000000112e+00
1.700000000000000122e-02 1.001000000000000112e+00
1.799999999999999864e-02 1.001000000000000112e+00
1.899999999999999953e-02 1.001000000000000112e+00
2.000000000000000042e-02 1.001000000000000112e+00
2.100000000000000130e-02 1.001000000000000112e+00
2.199999999999999872e-02 1.001000000000000112e+00
2.299999999999999961e-02 1.001000000000000112e+00
2.400000000000000050e-02 1.001000000000000112e+00
2.500000000000000139e-02 1.001000000000000112e+00
2.599999999999999881e-02 1.001000000000000112e+00
2.699999999999999969e-02 1.001000000000000112e+00
2.800000000000000058e-02 1.001000000000000112e+00
2.900000000000000147e-02 1.001000000000000112e+00
2.999999999999999889e-02 1.001000000000000112e+00
3.099999999999999978e-02 1.001000000000000112e+00
3.200000000000000067e-02 1.001000000000000112e+00
3.300000000000000155e-02 1.001000000000000112e+00
3.400000000000000244e-02 1.001000000000000112e+00
3.500000000000000333e-02 1.001000000000000112e+00
3.599999999999999728e-02 1.001000000000000112e+00
3.699999999999999817e-02 1.001000000000000112e+00
3.799999999999999906e-02 1.001000000000000112e+00
3.899999999999999994e-02 1.001000000000000112e+00
4.000000000000000083e-02 1.001000000000000112e+00
4.100000000000000172e-02 1.001000000000000112e+00
4.200000000000000261e-02 1.001000000000000112e+00
4.299999999999999656e-02 1.001000000000000112e+00
4.399999999999999745e-02 1.001000000000000112e+00
4.499999999999999833e-02 1.001000000000000112e+00
4.599999999999999922e-02 1.001000000000000112e+00
4.700000000000000011e-02 1.001000000000000112e+00
4.800000000000000100e-02 1.001000000000000112e+00
4.900000000000000189e-02 1.001000000000000112e+00
5.000000000000000278e-02 1.001000000000000112e+00
5.099999999999999672e-02 1.001000000000000112e+00
5.199999999999999761e-02 1.001000000000000112e+00
5.299999999999999850e-02 1.001000000000000112e+00
5.399999999999999939e-02 1.001000000000000112e+00
5.500000000000000028e-02 1.001000000000000112e+00
5.600000000000000117e-02 1.001000000000000112e+00
5.700000000000000205e-02 1.001000000000000112e+00
5.800000000000000294e-02 1.001000000000000112e+00
5.899999999999999689e-02 1.001000000000000112e+00
5.999999999999999778e-02 1.001000000000000112e+00
6.099999999999999867e-02 1.001000000000000112e+00
6.199999999999999956e-02 1.001000000000000112e+00
6.300000000000000044e-02 1.001000000000000112e+00
6.400000000000000133e-02 1.001000000000000112e+00
6.500000000000000222e-02 1.001000000000000112e+00
6.600000000000000311e-02 1.001000000000000112e+00
6.700000000000000400e-02 1.001000000000000112e+00
6.800000000000000488e-02 1.001000000000000112e+00
6.900000000000000577e-02 1.001000000000000112e+00
7.000000000000000666e-02 1.001000000000000112e+00
7.099999999999999367e-02 1.001000000000000112e+00
7.199999999999999456e-02 1.001000000000000112e+00
7.299999999999999545e-02 1.001000000000000112e+00
7.399999999999999634e-02 1.001000000000000112e+00
7.499999999999999722e-02 1.001000000000000112e+00
7.599999999999999811e-02 1.001000000000000112e+00
7.699999999999999900e-02 1.001000000000000112e+00
7.799999999999999989e-02 1.001000000000000112e+00
7.900000000000000078e-02 1.001000000000000112e+00
8.000000000000000167e-02 1.001000000000000112e+00
8.100000000000000255e-02 1.001000000000000112e+00
8.200000000000000344e-02 1.001000000000000112e+00
8.300000000000000433e-02 1.001000000000000112e+00
8.400000000000000522e-02 1.001000000000000112e+00
8.500000000000000611e-02 1.001000000000000112e+00
8.599999999999999312e-02 1.001000000000000112e+00
8.699999999999999400e-02 1.001000000000000112e+00
8.799999999999999489e-02 1.001000000000000112e+00
8.899999999999999578e-02 1.001000000000000112e+00
8.999999999999999667e-02 1.001000000000000112e+00
9.099999999999999756e-02 1.001000000000000112e+00
9.199999999999999845e-02 1.001000000000000112e+00
9.299999999999999933e-02 1.001000000000000112e+00
9.400000000000000022e-02 1.001000000000000112e+00
9.500000000000000111e-02 1.001000000000000112e+00
9.600000000000000200e-02 1.001000000000000112e+00
9.700000000000000289e-02 1.001000000000000112e+00
9.800000000000000377e-02 1.001000000000000112e+00
9.900000000000000466e-02 1.001000000000000112e+00
1.000000000000000056e-01 1.001000000000000112e+00
1.010000000000000064e-01 1.001000000000000112e+00
1.019999999999999934e-01 1.001000000000000112e+00
1.029999999999999943e-01 1.001000000000000112e+00
1.039999999999999952e-01 1.001000000000000112e+00
1.049999999999999961e-01 1.001000000000000112e+00
1.059999999999999970e-01 1.001000000000000112e+00
1.069999999999999979e-01 1.001000000000000112e+00
1.079999999999999988e-01 1.001000000000000112e+00
1.089999999999999997e-01 1.001000000000000112e+00
1.100000000000000006e-01 1.001000000000000112e+00
1.110000000000000014e-01 1.001000000000000112e+00
1.120000000000000023e-01 1.001000000000000112e+00
1.130000000000000032e-01 1.001000000000000112e+00
1.140000000000000041e-01 1.001000000000000112e+00
1.150000000000000050e-01 1.001000000000000112e+00
1.160000000000000059e-01 1.001000000000000112e+00
1.170000000000000068e-01 1.001000000000000112e+00
1.179999999999999938e-01 1.001000000000000112e+00
1.189999999999999947e-01 1.001000000000000112e+00
1.199999999999999956e-01 1.001000000000000112e+00
1.209999999999999964e-01 1.001000000000000112e+00
1.219999999999999973e-01 1.001000000000000112e+00
1.229999999999999982e-01 1.001000000000000112e+00
1.239999999999999991e-01 1.001000000000000112e+00
1.250000000000000000e-01 1.001000000000000112e+00
1.260000000000000009e-01 1.001000000000000112e+00
1.270000000000000018e-01 1.001000000000000112e+00
1.280000000000000027e-01 1.001000000000000112e+00
1.290000000000000036e-01 1.001000000000000112e+00
1.300000000000000044e-01 1.001000000000000112e+00
1.310000000000000053e-01 1.001000000000000112e+00
1.320000000000000062e-01 1.001000000000000112e+00
1.330000000000000071e-01 1.001000000000000112e+00
1.340000000000000080e-01 1.001000000000000112e+00
1.350000000000000089e-01 1.001000000000000112e+00
1.360000000000000098e-01 1.001000000000000112e+00
1.370000000000000107e-01 1.001000000000000112e+00
1.380000000000000115e-01 1.001000000000000112e+00
1.390000000000000124e-01 1.001000000000000112e+00
1.400000000000000133e-01 1.001000000000000112e+00
1.409999999999999865e-01 1.001000000000000112e+00
1.419999999999999873e-01 1.001000000000000112e+00
1.429999999999999882e-01 1.001000000000000112e+00
1.439999999999999891e-01 1.001000000000000112e+00
1.449999999999999900e-01 1.001000000000000112e+00
1.459999999999999909e-01 1.001000000000000112e+00
1.469999999999999918e-01 1.001000000000000112e+00
1.479999999999999927e-01 1.001000000000000112e+00
1.489999999999999936e-01 1.001000000000000112e+00
1.499999999999999944e-01 1.001000000000000112e+00
1.509999999999999953e-01 1.001000000000000112e+00
1.519999999999999962e-01 1.001000000000000112e+00
1.529999999999999971e-01 1.001000000000000112e+00
1.539999999999999980e-01 1.001000000000000112e+00
1.549999999999999989e-01 1.001000000000000112e+00
1.559999999999999998e-01 1.001000000000000112e+00
1.570000000000000007e-01 1.001000000000000112e+00
1.580000000000000016e-01 1.001000000000000112e+00
1.590000000000000024e-01 1.001000000000000112e+00
1.600000000000000033e-01 1.001000000000000112e+00
1.610000000000000042e-01 1.001000000000000112e+00
1.620000000000000051e-01 1.001000000000000112e+00
1.630000000000000060e-01 1.001000000000000112e+00
1.640000000000000069e-01 1.001000000000000112e+00
1.650000000000000078e-01 1.001000000000000112e+00
1.660000000000000087e-01 1.001000000000000112e+00
1.670000000000000095e-01 1.001000000000000112e+00
1.680000000000000104e-01 1.001000000000000112e+00
1.690000000000000113e-01 1.001000000000000112e+00
1.700000000000000122e-01 1.001000000000000112e+00
1.710000000000000131e-01 1.001000000000000112e+00
1.719999999999999862e-01 1.001000000000000112e+00
1.729999999999999871e-01 1.001000000000000112e+00
1.739999999999999880e-01 1.001000000000000112e+00
1.749999999999999889e-01 1.001000000000000112e+00
1.759999999999999898e-01 1.001000000000000112e+00
1.769999999999999907e-01 1.001000000000000112e+00
1.779999999999999916e-01 1.001000000000000112e+00
1.789999999999999925e-01 1.001000000000000112e+00
1.799999999999999933e-01 1.001000000000000112e+00
1.809999999999999942e-01 1.001000000000000112e+00
1.819999999999999951e-01 1.001000000000000112e+00
1.829999999999999960e-01 1.001000000000000112e+00
1.839999999999999969e-01 1.001000000000000112e+00
1.849999999999999978e-01 1.001000000000000112e+00
1.859999999999999987e-01 1.001000000000000112e+00
1.869999999999999996e-01 1.001000000000000112e+00
1.880000000000000004e-01 1.001000000000000112e+00
1.890000000000000013e-01 1.001000000000000112e+00
1.900000000000000022e-01 1.001000000000000112e+00
1.910000000000000031e-01 1.001000000000000112e+00
1.920000000000000040e-01 1.001000000000000112e+00
1.930000000000000049e-01 1.001000000000000112e+00
1.940000000000000058e-01 1.001000000000000112e+00
1.950000000000000067e-01 1.001000000000000112e+00
1.960000000000000075e-01 1.001000000000000112e+00
1.970000000000000084e-01 1.001000000000000112e+00
1.980000000000000093e-01 1.001000000000000112e+00
1.990000000000000102e-01 1.001000000000000112e+00
2.000000000000000111e-01 1.001000000000000112e+00
2.010000000000000120e-01 1.001000000000000112e+00
2.020000000000000129e-01 1.001000000000000112e+00
2.030000000000000138e-01 1.001000000000000112e+00
2.039999999999999869e-01 1.001000000000000112e+00
2.049999999999999878e-01 1.001000000000000112e+00
2.059999999999999887e-01 1.001000000000000112e+00
2.069999999999999896e-01 1.001000000000000112e+00
2.079999999999999905e-01 1.001000000000000112e+00
2.089999999999999913e-01 1.001000000000000112e+00
2.099999999999999922e-01 1.001000000000000112e+00
2.109999999999999931e-01 1.001000000000000112e+00
2.119999999999999940e-01 1.001000000000000112e+00
2.129999999999999949e-01 1.001000000000000112e+00
2.139999999999999958e-01 1.001000000000000112e+00
2.149999999999999967e-01 1.001000000000000112e+00
2.159999999999999976e-01 1.001000000000000112e+00
2.169999999999999984e-01 1.001000000000000112e+00
2.179999999999999993e-01 1.001000000000000112e+00
2.190000000000000002e-01 1.001000000000000112e+00
2.200000000000000011e-01 1.001000000000000112e+00
2.210000000000000020e-01 1.001000000000000112e+00
2.220000000000000029e-01 1.001000000000000112e+00
2.230000000000000038e-01 1.001000000000000112e+00
2.240000000000000047e-01 1.001000000000000112e+00
2.250000000000000056e-01 1.001000000000000112e+00
2.260000000000000064e-01 1.001000000000000112e+00
2.270000000000000073e-01 1.001000000000000112e+00
2.280000000000000082e-01 1.001000000000000112e+00
2.290000000000000091e-01 1.001000000000000112e+00
2.300000000000000100e-01 1.001000000000000112e+00
2.310000000000000109e-01 1.001000000000000112e+00
2.320000000000000118e-01 1.001000000000000112e+00
2.330000000000000127e-01 1.001000000000000112e+00
2.340000000000000135e-01 1.001000000000000112e+00
2.349999999999999867e-01 1.001000000000000112e+00
2.359999999999999876e-01 1.001000000000000112e+00
2.369999999999999885e-01 1.001000000000000112e+00
2.379999999999999893e-01 1.001000000000000112e+00
2.389999999999999902e-01 1.001000000000000112e+00
2.399999999999999911e-01 1.001000000000000112e+00
2.409999999999999920e-01 1.001000000000000112e+00
2.419999999999999929e-01 1.001000000000000112e+00
2.429999999999999938e-01 1.001000000000000112e+00
2.439999999999999947e-01 1.001000000000000112e+00
2.449999999999999956e-01 1.001000000000000112e+00
2.459999999999999964e-01 1.001000000000000112e+00
2.469999999999999973e-01 1.001000000000000112e+00
2.479999999999999982e-01 1.001000000000000112e+00
2.489999999999999991e-01 1.001000000000000112e+00
2.500000000000000000e-01 1.001000000000000112e+00
2.510000000000000009e-01 9.376999999999999780e-01
2.520000000000000018e-01 9.023999999999999799e-01
2.530000000000000027e-01 8.895000000000000684e-01
2.540000000000000036e-01 8.939000000000000279e-01
2.550000000000000044e-01 9.107999999999999430e-01
2.560000000000000053e-01 9.361000000000000432e-01
2.570000000000000062e-01 9.661999999999999478e-01
2.580000000000000071e-01 9.976000000000000423e-01
2.590000000000000080e-01 1.028000000000000025e+00
2.600000000000000089e-01 1.055000000000000160e+00
2.610000000000000098e-01 1.076000000000000068e+00
2.620000000000000107e-01 1.090999999999999970e+00
2.630000000000000115e-01 1.098999999999999977e+00
2.640000000000000124e-01 1.099999999999999867e+00
2.650000000000000133e-01 1.092999999999999972e+00
2.660000000000000142e-01 1.080000000000000071e+00
2.670000000000000151e-01 1.062000000000000055e+00
2.680000000000000160e-01 1.040000000000000036e+00
2.690000000000000169e-01 1.016000000000000014e+00
2.700000000000000178e-01 9.921000000000000929e-01
2.710000000000000187e-01 9.687000000000000055e-01
2.720000000000000195e-01 9.470999999999999419e-01
2.730000000000000204e-01 9.284000000000000030e-01
2.740000000000000213e-01 9.133999999999998787e-01
2.750000000000000222e-01 9.025000000000000799e-01
2.760000000000000231e-01 8.961999999999999966e-01
2.770000000000000240e-01 8.946999999999999398e-01
2.780000000000000249e-01 8.979000000000000314e-01
2.790000000000000258e-01 9.058999999999999275e-01
2.800000000000000266e-01 9.181999999999999051e-01
2.810000000000000275e-01 9.344000000000001194e-01
2.819999999999999729e-01 9.536999999999999922e-01
2.829999999999999738e-01 9.752000000000000668e-01
2.839999999999999747e-01 9.980999999999999872e-01
2.849999999999999756e-01 1.021000000000000130e+00
2.859999999999999765e-01 1.042999999999999927e+00
2.869999999999999774e-01 1.062999999999999945e+00
2.879999999999999782e-01 1.080999999999999961e+00
2.889999999999999791e-01 1.094999999999999973e+00
2.899999999999999800e-01 1.106000000000000094e+00
2.909999999999999809e-01 1.112000000000000099e+00
2.919999999999999818e-01 1.114000000000000101e+00
2.929999999999999827e-01 1.112000000000000099e+00
2.939999999999999836e-01 1.106000000000000094e+00
2.949999999999999845e-01 1.094999999999999973e+00
2.959999999999999853e-01 1.080999999999999961e+00
2.969999999999999862e-01 1.064000000000000057e+00
2.979999999999999871e-01 1.042999999999999927e+00
2.989999999999999880e-01 1.021000000000000130e+00
2.999999999999999889e-01 9.976000000000000423e-01
3.009999999999999898e-01 9.741000000000000769e-01
3.019999999999999907e-01 9.516000000000000014e-01
3.029999999999999916e-01 9.309000000000000608e-01
3.039999999999999925e-01 9.126999999999999558e-01
3.049999999999999933e-01 8.977999999999999314e-01
3.059999999999999942e-01 8.865000000000000657e-01
3.069999999999999951e-01 8.794000000000000705e-01
3.079999999999999960e-01 8.764999999999999458e-01
3.089999999999999969e-01 8.779000000000000137e-01
3.099999999999999978e-01 8.838000000000000300e-01
3.109999999999999987e-01 8.939000000000000279e-01
3.119999999999999996e-01 9.079000000000000403e-01
3.130000000000000004e-01 9.254000000000000004e-01
3.140000000000000013e-01 9.459000000000000741e-01
3.150000000000000022e-01 9.687000000000000055e-01
3.160000000000000031e-01 9.928999999999998938e-01
3.170000000000000040e-01 1.018000000000000016e+00
3.180000000000000049e-01 1.042000000000000037e+00
3.190000000000000058e-01 1.064999999999999947e+00
3.200000000000000067e-01 1.084999999999999964e+00
3.210000000000000075e-01 1.101999999999999869e+00
3.220000000000000084e-01 1.115999999999999881e+00
3.230000000000000093e-01 1.126000000000000112e+00
3.240000000000000102e-01 1.131000000000000005e+00
3.250000000000000111e-01 1.131999999999999895e+00
3.260000000000000120e-01 1.128000000000000114e+00
3.270000000000000129e-01 1.119999999999999885e+00
3.280000000000000138e-01 1.106999999999999984e+00
3.290000000000000147e-01 1.090999999999999970e+00
3.300000000000000155e-01 1.071000000000000174e+00
3.310000000000000164e-01 1.048000000000000043e+00
3.320000000000000173e-01 1.023000000000000131e+00
3.330000000000000182e-01 9.969000000000000083e-01
3.340000000000000191e-01 9.707999999999998852e-01
3.350000000000000200e-01 9.456000000000001071e-01
3.360000000000000209e-01 9.223999999999999977e-01
3.370000000000000218e-01 9.018999999999999240e-01
3.380000000000000226e-01 8.848999999999999089e-01
3.390000000000000235e-01 8.719999999999999973e-01
3.400000000000000244e-01 8.634000000000000563e-01
3.410000000000000253e-01 8.596000000000000307e-01
3.420000000000000262e-01 8.606000000000000316e-01
3.430000000000000271e-01 8.664000000000000590e-01
3.439999999999999725e-01 8.770000000000001128e-01
3.449999999999999734e-01 8.919000000000000261e-01
3.459999999999999742e-01 9.107999999999999430e-01
3.469999999999999751e-01 9.330999999999999295e-01
3.479999999999999760e-01 9.581000000000000627e-01
3.489999999999999769e-01 9.848999999999999977e-01
3.499999999999999778e-01 1.012999999999999901e+00
3.509999999999999787e-01 1.040000000000000036e+00
3.519999999999999796e-01 1.066000000000000059e+00
3.529999999999999805e-01 1.090000000000000080e+00
3.539999999999999813e-01 1.110000000000000098e+00
3.549999999999999822e-01 1.127000000000000002e+00
3.559999999999999831e-01 1.139000000000000012e+00
3.569999999999999840e-01 1.146000000000000130e+00
3.579999999999999849e-01 1.149000000000000021e+00
3.589999999999999858e-01 1.146000000000000130e+00
3.599999999999999867e-01 1.137999999999999901e+00
3.609999999999999876e-01 1.126000000000000112e+00
3.619999999999999885e-01 1.108000000000000096e+00
3.629999999999999893e-01 1.086999999999999966e+00
3.639999999999999902e-01 1.062999999999999945e+00
3.649999999999999911e-01 1.034999999999999920e+00
3.659999999999999920e-01 1.007000000000000117e+00
3.669999999999999929e-01 9.772999999999999465e-01
3.679999999999999938e-01 9.487000000000000988e-01
3.689999999999999947e-01 9.218999999999999417e-01
3.699999999999999956e-01 8.980000000000000204e-01
3.709999999999999964e-01 8.776000000000000467e-01
3.719999999999999973e-01 8.614999999999999325e-01
3.729999999999999982e-01 8.501999999999999558e-01
3.739999999999999991e-01 8.440999999999999615e-01
3.750000000000000000e-01 8.433000000000000496e-01
3.760000000000000009e-01 8.479999999999999760e-01
3.770000000000000018e-01 8.578999999999999959e-01
3.780000000000000027e-01 8.729000000000000092e-01
3.790000000000000036e-01 8.923999999999999710e-01
3.800000000000000044e-01 9.160000000000000364e-01
3.810000000000000053e-01 9.429000000000000714e-01
3.820000000000000062e-01 9.721000000000000751e-01
3.830000000000000071e-01 1.003000000000000114e+00
3.840000000000000080e-01 1.032999999999999918e+00
3.850000000000000089e-01 1.062999999999999945e+00
3.860000000000000098e-01 1.090000000000000080e+00
3.870000000000000107e-01 1.114999999999999991e+00
3.880000000000000115e-01 1.135000000000000009e+00
3.890000000000000124e-01 1.149999999999999911e+00
3.900000000000000133e-01 1.160000000000000142e+00
3.910000000000000142e-01 1.165000000000000036e+00
3.920000000000000151e-01 1.164000000000000146e+00
3.930000000000000160e-01 1.157000000000000028e+00
3.940000000000000169e-01 1.145000000000000018e+00
3.950000000000000178e-01 1.128000000000000114e+00
3.960000000000000187e-01 1.106000000000000094e+00
3.970000000000000195e-01 1.080000000000000071e+00
3.980000000000000204e-01 1.050999999999999934e+00
3.990000000000000213e-01 1.019000000000000128e+00
4.000000000000000222e-01 9.868999999999999995e-01
4.010000000000000231e-01 9.548999999999999710e-01
4.020000000000000240e-01 9.243999999999999995e-01
4.030000000000000249e-01 8.966000000000000636e-01
4.040000000000000258e-01 8.726000000000000423e-01
4.050000000000000266e-01 8.529999999999999805e-01
4.060000000000000275e-01 8.386000000000001231e-01
4.069999999999999729e-01 8.296999999999999931e-01
4.079999999999999738e-01 8.267000000000001014e-01
4.089999999999999747e-01 8.296000000000000041e-01
4.099999999999999756e-01 8.385000000000000231e-01
4.109999999999999765e-01 8.529999999999999805e-01
4.119999999999999774e-01 8.728000000000000203e-01
4.129999999999999782e-01 8.972999999999999865e-01
4.139999999999999791e-01 9.256999999999999673e-01
4.149999999999999800e-01 9.571000000000000618e-01
4.159999999999999809e-01 9.904000000000000581e-01
4.169999999999999818e-01 1.024000000000000021e+00
4.179999999999999827e-01 1.058000000000000052e+00
4.189999999999999836e-01 1.088999999999999968e+00
4.199999999999999845e-01 1.116999999999999993e+00
4.209999999999999853e-01 1.139999999999999902e+00
4.219999999999999862e-01 1.159000000000000030e+00
4.229999999999999871e-01 1.173000000000000043e+00
4.239999999999999880e-01 1.180000000000000160e+00
4.249999999999999889e-01 1.181000000000000050e+00
4.259999999999999898e-01 1.175999999999999934e+00
4.269999999999999907e-01 1.165000000000000036e+00
4.279999999999999916e-01 1.147999999999999909e+00
4.289999999999999925e-01 1.126000000000000112e+00
4.299999999999999933e-01 1.098999999999999977e+00
4.309999999999999942e-01 1.067999999999999838e+00
4.319999999999999951e-01 1.034000000000000030e+00
4.329999999999999960e-01 9.988000000000000211e-01
4.339999999999999969e-01 9.633999999999999231e-01
4.349999999999999978e-01 9.292000000000000259e-01
4.359999999999999987e-01 8.974999999999999645e-01
4.369999999999999996e-01 8.695999999999999286e-01
4.380000000000000004e-01 8.463000000000000522e-01
4.390000000000000013e-01 8.284000000000000252e-01
4.400000000000000022e-01 8.164000000000000146e-01
4.410000000000000031e-01 8.107999999999999652e-01
4.420000000000000040e-01 8.117000000000000881e-01
4.430000000000000049e-01 8.189999999999999503e-01
4.440000000000000058e-01 8.326999999999999957e-01
4.450000000000000067e-01 8.524000000000000465e-01
4.460000000000000075e-01 8.773999999999999577e-01
4.470000000000000084e-01 9.069999999999999174e-01
4.480000000000000093e-01 9.402000000000000357e-01
4.490000000000000102e-01 9.760999999999999677e-01
4.500000000000000111e-01 1.012999999999999901e+00
4.510000000000000120e-01 1.050000000000000044e+00
4.520000000000000129e-01 1.084999999999999964e+00
4.530000000000000138e-01 1.116999999999999993e+00
4.540000000000000147e-01 1.144000000000000128e+00
4.550000000000000155e-01 1.167000000000000037e+00
4.560000000000000164e-01 1.183999999999999941e+00
4.570000000000000173e-01 1.193999999999999950e+00
4.580000000000000182e-01 1.197999999999999954e+00
4.590000000000000191e-01 1.195000000000000062e+00
4.600000000000000200e-01 1.185000000000000053e+00
4.610000000000000209e-01 1.169000000000000039e+00
4.620000000000000218e-01 1.146000000000000130e+00
4.630000000000000226e-01 1.117999999999999883e+00
4.640000000000000235e-01 1.085999999999999854e+00
4.650000000000000244e-01 1.050999999999999934e+00
4.660000000000000253e-01 1.012999999999999901e+00
4.670000000000000262e-01 9.739999999999999769e-01
4.680000000000000271e-01 9.361999999999999211e-01
4.689999999999999725e-01 9.007000000000000561e-01
4.699999999999999734e-01 8.687000000000000277e-01
4.709999999999999742e-01 8.415000000000000258e-01
4.719999999999999751e-01 8.199000000000000732e-01
4.729999999999999760e-01 8.044999999999999929e-01
4.739999999999999769e-01 7.958999999999999408e-01
4.749999999999999778e-01 7.943000000000000060e-01
4.759999999999999787e-01 7.998000000000000664e-01
4.769999999999999796e-01 8.123000000000000220e-01
4.779999999999999805e-01 8.313000000000000389e-01
4.789999999999999813e-01 8.565000000000000391e-01
4.799999999999999822e-01 8.868999999999999106e-01
4.809999999999999831e-01 9.218000000000000638e-01
4.819999999999999840e-01 9.597999999999999865e-01
4.829999999999999849e-01 9.996000000000000441e-01
4.839999999999999858e-01 1.040000000000000036e+00
4.849999999999999867e-01 1.078999999999999959e+00
4.859999999999999876e-01 1.114000000000000101e+00
4.869999999999999885e-01 1.146000000000000130e+00
4.879999999999999893e-01 1.173000000000000043e+00
4.889999999999999902e-01 1.192999999999999838e+00
4.899999999999999911e-01 1.207000000000000073e+00
4.909999999999999920e-01 1.213999999999999968e+00
4.919999999999999929e-01 1.213000000000000078e+00
4.929999999999999938e-01 1.205000000000000071e+00
4.939999999999999947e-01 1.189999999999999947e+00
4.949999999999999956e-01 1.167999999999999927e+00
4.959999999999999964e-01 1.139999999999999902e+00
4.969999999999999973e-01 1.106000000000000094e+00
4.979999999999999982e-01 1.068999999999999950e+00
4.989999999999999991e-01 1.028999999999999915e+00
5.000000000000000000e-01 9.868999999999999995e-01
5.010000000000000009e-01 9.455000000000000071e-01
5.020000000000000018e-01 9.061000000000000165e-01
5.030000000000000027e-01 8.699999999999999956e-01
5.040000000000000036e-01 8.387000000000000011e-01
5.050000000000000044e-01 8.131000000000000449e-01
5.060000000000000053e-01 7.941000000000000281e-01
5.070000000000000062e-01 7.822000000000001174e-01
5.080000000000000071e-01 7.777000000000000579e-01
5.090000000000000080e-01 7.810000000000000275e-01
5.100000000000000089e-01 7.917999999999999483e-01
5.110000000000000098e-01 8.098999999999999533e-01
5.120000000000000107e-01 8.347999999999999865e-01
5.130000000000000115e-01 8.657000000000000250e-01
5.140000000000000124e-01 9.018000000000000460e-01
5.150000000000000133e-01 9.416999999999999815e-01
5.160000000000000142e-01 9.841999999999999638e-01
5.170000000000000151e-01 1.028000000000000025e+00
5.180000000000000160e-01 1.069999999999999840e+00
5.190000000000000169e-01 1.110000000000000098e+00
5.200000000000000178e-01 1.146000000000000130e+00
5.210000000000000187e-01 1.175999999999999934e+00
5.220000000000000195e-01 1.201000000000000068e+00
5.230000000000000204e-01 1.217999999999999972e+00
5.240000000000000213e-01 1.227999999999999980e+00
5.250000000000000222e-01 1.229999999999999982e+00
5.260000000000000231e-01 1.223999999999999977e+00
5.270000000000000240e-01 1.210999999999999854e+00
5.280000000000000249e-01 1.189000000000000057e+00
5.290000000000000258e-01 1.162000000000000144e+00
5.300000000000000266e-01 1.128000000000000114e+00
5.310000000000000275e-01 1.088999999999999968e+00
5.320000000000000284e-01 1.046000000000000041e+00
5.330000000000000293e-01 1.002000000000000002e+00
5.340000000000000302e-01 9.571000000000000618e-01
5.350000000000000311e-01 9.137999999999999456e-01
5.360000000000000320e-01 8.736000000000000432e-01
5.370000000000000329e-01 8.379999999999999671e-01
5.380000000000000338e-01 8.083000000000000185e-01
5.390000000000000346e-01 7.852999999999998870e-01
5.400000000000000355e-01 7.696999999999999398e-01
5.410000000000000364e-01 7.620999999999999996e-01
5.420000000000000373e-01 7.627000000000000446e-01
5.430000000000000382e-01 7.714999999999999636e-01
5.440000000000000391e-01 7.883000000000001117e-01
5.450000000000000400e-01 8.124999999999998890e-01
5.460000000000000409e-01 8.434999999999999165e-01
5.470000000000000417e-01 8.804000000000000714e-01
5.480000000000000426e-01 9.218999999999999417e-01
5.490000000000000435e-01 9.667000000000001148e-01
5.500000000000000444e-01 1.012999999999999901e+00
5.510000000000000453e-01 1.058999999999999941e+00
5.520000000000000462e-01 1.102999999999999980e+00
5.530000000000000471e-01 1.143000000000000016e+00
5.540000000000000480e-01 1.178000000000000158e+00
5.550000000000000488e-01 1.207000000000000073e+00
5.560000000000000497e-01 1.227999999999999980e+00
5.570000000000000506e-01 1.241999999999999993e+00
5.580000000000000515e-01 1.246999999999999886e+00
5.590000000000000524e-01 1.242999999999999883e+00
5.600000000000000533e-01 1.231999999999999984e+00
5.610000000000000542e-01 1.211999999999999966e+00
5.620000000000000551e-01 1.183999999999999941e+00
5.629999999999999449e-01 1.149999999999999911e+00
5.639999999999999458e-01 1.110000000000000098e+00
5.649999999999999467e-01 1.066000000000000059e+00
5.659999999999999476e-01 1.019000000000000128e+00
5.669999999999999485e-01 9.708999999999999853e-01
5.679999999999999494e-01 9.238000000000000655e-01
5.689999999999999503e-01 8.794999999999999485e-01
5.699999999999999512e-01 8.396000000000000130e-01
5.709999999999999520e-01 8.054999999999999938e-01
5.719999999999999529e-01 7.782999999999999918e-01
5.729999999999999538e-01 7.588000000000000300e-01
5.739999999999999547e-01 7.476999999999999202e-01
5.749999999999999556e-01 7.451999999999999735e-01
5.759999999999999565e-01 7.515999999999999348e-01
5.769999999999999574e-01 7.666000000000000592e-01
5.779999999999999583e-01 7.897999999999999465e-01
5.789999999999999591e-01 8.205000000000000071e-01
5.799999999999999600e-01 8.578000000000000069e-01
5.809999999999999609e-01 9.005999999999999561e-01
5.819999999999999618e-01 9.473999999999999089e-01
5.829999999999999627e-01 9.965000000000000524e-01
5.839999999999999636e-01 1.046000000000000041e+00
5.849999999999999645e-01 1.094000000000000083e+00
5.859999999999999654e-01 1.137999999999999901e+00
5.869999999999999662e-01 1.178000000000000158e+00
5.879999999999999671e-01 1.210999999999999854e+00
5.889999999999999680e-01 1.235999999999999988e+00
5.899999999999999689e-01 1.254000000000000004e+00
5.909999999999999698e-01 1.262000000000000011e+00
5.919999999999999707e-01 1.262000000000000011e+00
5.929999999999999716e-01 1.252000000000000002e+00
5.939999999999999725e-01 1.233999999999999986e+00
5.949999999999999734e-01 1.207000000000000073e+00
5.959999999999999742e-01 1.173000000000000043e+00
5.969999999999999751e-01 1.133000000000000007e+00
5.979999999999999760e-01 1.086999999999999966e+00
5.989999999999999769e-01 1.038000000000000034e+00
5.999999999999999778e-01 9.868999999999999995e-01
6.009999999999999787e-01 9.361000000000000432e-01
6.019999999999999796e-01 8.876999999999999336e-01
6.029999999999999805e-01 8.433999999999999275e-01
6.039999999999999813e-01 8.047999999999999599e-01
6.049999999999999822e-01 7.731999999999999984e-01
6.059999999999999831e-01 7.495000000000000551e-01
6.069999999999999840e-01 7.345999999999999197e-01
6.079999999999999849e-01 7.288000000000000034e-01
6.089999999999999858e-01 7.322999999999999510e-01
6.099999999999999867e-01 7.450999999999999845e-01
6.109999999999999876e-01 7.668000000000000371e-01
6.119999999999999885e-01 7.968000000000000638e-01
6.129999999999999893e-01 8.342000000000000526e-01
6.139999999999999902e-01 8.779000000000000137e-01
6.149999999999999911e-01 9.264000000000000012e-01
6.159999999999999920e-01 9.779999999999999805e-01
6.169999999999999929e-01 1.030999999999999917e+00
6.179999999999999938e-01 1.082999999999999963e+00
6.189999999999999947e-01 1.131000000000000005e+00
6.199999999999999956e-01 1.174999999999999822e+00
6.209999999999999964e-01 1.213000000000000078e+00
6.219999999999999973e-01 1.242999999999999883e+00
6.229999999999999982e-01 1.264000000000000012e+00
6.239999999999999991e-01 1.276000000000000023e+00
6.250000000000000000e-01 1.278999999999999915e+00
6.260000000000000009e-01 1.272000000000000020e+00
6.270000000000000018e-01 1.256000000000000005e+00
6.280000000000000027e-01 1.231000000000000094e+00
6.290000000000000036e-01 1.197000000000000064e+00
6.300000000000000044e-01 1.157000000000000028e+00
6.310000000000000053e-01 1.110000000000000098e+00
6.320000000000000062e-01 1.058999999999999941e+00
6.330000000000000071e-01 1.005000000000000115e+00
6.340000000000000080e-01 9.505000000000000115e-01
6.350000000000000089e-01 8.980999999999998984e-01
6.360000000000000098e-01 8.494000000000000439e-01
6.370000000000000107e-01 8.062000000000000277e-01
6.380000000000000115e-01 7.700000000000001288e-01
6.390000000000000124e-01 7.419999999999999929e-01
6.400000000000000133e-01 7.228999999999999870e-01
6.410000000000000142e-01 7.135000000000000231e-01
6.420000000000000151e-01 7.138999999999999790e-01
6.430000000000000160e-01 7.242000000000000659e-01
6.440000000000000169e-01 7.441000000000000947e-01
6.450000000000000178e-01 7.730000000000000204e-01
6.460000000000000187e-01 8.101999999999999202e-01
6.470000000000000195e-01 8.545000000000000373e-01
6.480000000000000204e-01 9.043999999999999817e-01
6.490000000000000213e-01 9.582000000000000517e-01
6.500000000000000222e-01 1.014000000000000012e+00
6.510000000000000231e-01 1.068999999999999950e+00
6.520000000000000240e-01 1.121999999999999886e+00
6.530000000000000249e-01 1.171000000000000041e+00
6.540000000000000258e-01 1.213000000000000078e+00
6.550000000000000266e-01 1.246999999999999886e+00
6.560000000000000275e-01 1.272999999999999909e+00
6.570000000000000284e-01 1.288999999999999924e+00
6.580000000000000293e-01 1.296000000000000041e+00
6.590000000000000302e-01 1.292000000000000037e+00
6.600000000000000311e-01 1.276999999999999913e+00
6.610000000000000320e-01 1.254000000000000004e+00
6.620000000000000329e-01 1.221000000000000085e+00
6.630000000000000338e-01 1.180000000000000160e+00
6.640000000000000346e-01 1.131999999999999895e+00
6.650000000000000355e-01 1.078999999999999959e+00
6.660000000000000364e-01 1.022000000000000020e+00
6.670000000000000373e-01 9.648999999999999799e-01
6.680000000000000382e-01 9.084999999999999742e-01
6.690000000000000391e-01 8.555000000000000382e-01
6.700000000000000400e-01 8.078999999999999515e-01
6.710000000000000409e-01 7.673999999999999710e-01
6.720000000000000417e-01 7.351999999999999647e-01
6.730000000000000426e-01 7.123000000000000442e-01
6.740000000000000435e-01 6.995999999999999996e-01
6.750000000000000444e-01 6.973000000000000309e-01
6.760000000000000453e-01 7.056000000000000050e-01
6.770000000000000462e-01 7.242000000000000659e-01
6.780000000000000471e-01 7.527000000000000357e-01
6.790000000000000480e-01 7.900999999999999135e-01
6.800000000000000488e-01 8.355000000000000204e-01
6.810000000000000497e-01 8.872000000000000997e-01
6.820000000000000506e-01 9.436000000000001053e-01
6.830000000000000515e-01 1.003000000000000114e+00
6.840000000000000524e-01 1.062000000000000055e+00
6.850000000000000533e-01 1.118999999999999995e+00
6.860000000000000542e-01 1.171000000000000041e+00
6.870000000000000551e-01 1.217000000000000082e+00
6.879999999999999449e-01 1.255000000000000115e+00
6.889999999999999458e-01 1.283000000000000140e+00
6.899999999999999467e-01 1.302000000000000046e+00
6.909999999999999476e-01 1.308999999999999941e+00
6.919999999999999485e-01 1.306000000000000050e+00
6.929999999999999494e-01 1.290999999999999925e+00
6.939999999999999503e-01 1.266000000000000014e+00
6.949999999999999512e-01 1.231000000000000094e+00
6.959999999999999520e-01 1.187999999999999945e+00
6.969999999999999529e-01 1.135999999999999899e+00
6.979999999999999538e-01 1.080000000000000071e+00
6.989999999999999547e-01 1.019000000000000128e+00
6.999999999999999556e-01 9.571999999999999398e-01
7.009999999999999565e-01 8.967999999999999305e-01
7.019999999999999574e-01 8.405000000000000249e-01
7.029999999999999583e-01 7.905999999999999694e-01
7.039999999999999591e-01 7.489000000000000101e-01
7.049999999999999600e-01 7.170999999999999597e-01
7.059999999999999609e-01 6.961999999999999300e-01
7.069999999999999618e-01 6.870000000000000551e-01
7.079999999999999627e-01 6.899000000000000687e-01
7.089999999999999636e-01 7.047999999999999821e-01
7.099999999999999645e-01 7.313000000000000611e-01
7.109999999999999654e-01 7.686999999999999389e-01
7.119999999999999662e-01 8.158000000000000806e-01
7.129999999999999671e-01 8.709999999999999964e-01
7.139999999999999680e-01 9.323000000000000176e-01
7.149999999999999689e-01 9.973999999999999533e-01
7.159999999999999698e-01 1.064000000000000057e+00
7.169999999999999707e-01 1.128000000000000114e+00
7.179999999999999716e-01 1.187000000000000055e+00
7.189999999999999725e-01 1.237000000000000099e+00
7.199999999999999734e-01 1.276000000000000023e+00
7.209999999999999742e-01 1.303000000000000158e+00
7.219999999999999751e-01 1.314999999999999947e+00
7.229999999999999760e-01 1.312999999999999945e+00
7.239999999999999769e-01 1.294999999999999929e+00
7.249999999999999778e-01 1.262999999999999901e+00
7.259999999999999787e-01 1.217999999999999972e+00
7.269999999999999796e-01 1.161000000000000032e+00
7.279999999999999805e-01 1.094000000000000083e+00
7.289999999999999813e-01 1.021000000000000130e+00
7.299999999999999822e-01 9.442999999999999172e-01
7.309999999999999831e-01 8.685000000000000497e-01
7.319999999999999840e-01 7.981000000000000316e-01
7.329999999999999849e-01 7.381999999999999673e-01
7.339999999999999858e-01 6.946999999999999842e-01
7.349999999999999867e-01 6.732000000000000206e-01
7.359999999999999876e-01 6.771000000000000352e-01
7.369999999999999885e-01 7.079999999999999627e-01
7.379999999999999893e-01 7.649000000000000243e-01
7.389999999999999902e-01 8.446000000000000174e-01
7.399999999999999911e-01 9.419000000000000705e-01
7.409999999999999920e-01 1.048999999999999932e+00
7.419999999999999929e-01 1.155999999999999917e+00
7.429999999999999938e-01 1.251000000000000112e+00
7.439999999999999947e-01 1.319000000000000172e+00
7.449999999999999956e-01 1.342999999999999972e+00
7.459999999999999964e-01 1.304999999999999938e+00
7.469999999999999973e-01 1.183999999999999941e+00
7.479999999999999982e-01 9.551000000000000600e-01
7.489999999999999991e-01 5.934000000000000385e-01
7.500000000000000000e-01 7.079000000000000570e-02
7.510000000000000009e-01 7.077999999999999570e-02
7.520000000000000018e-01 7.077999999999999570e-02
7.530000000000000027e-01 7.076999999999999957e-02
7.540000000000000036e-01 7.076000000000000345e-02
7.550000000000000044e-01 7.074999999999999345e-02
7.560000000000000053e-01 7.073000000000000120e-02
7.570000000000000062e-01 7.070999999999999508e-02
7.580000000000000071e-01 7.068999999999998896e-02
7.590000000000000080e-01 7.067000000000001059e-02
7.600000000000000089e-01 7.064000000000000834e-02
7.610000000000000098e-01 7.062000000000000222e-02
7.620000000000000107e-01 7.058000000000000385e-02
7.630000000000000115e-01 7.055000000000000160e-02
7.640000000000000124e-01 7.051000000000000323e-02
7.650000000000000133e-01 7.047000000000000486e-02
7.660000000000000142e-01 7.042999999999999261e-02
7.670000000000000151e-01 7.039000000000000812e-02
7.680000000000000160e-01 7.033999999999999975e-02
7.690000000000000169e-01 7.028999999999999138e-02
7.700000000000000178e-01 7.024000000000001076e-02
7.710000000000000187e-01 7.018000000000000627e-02
7.720000000000000195e-01 7.012000000000000177e-02
7.730000000000000204e-01 7.005999999999999728e-02
7.740000000000000213e-01 6.999999999999999278e-02
7.750000000000000222e-01 6.993000000000000604e-02
7.760000000000000231e-01 6.987000000000000155e-02
7.770000000000000240e-01 6.979000000000000481e-02
7.780000000000000249e-01 6.971999999999999031e-02
7.790000000000000258e-01 6.964000000000000745e-02
7.800000000000000266e-01 6.955999999999999683e-02
7.810000000000000275e-01 6.948000000000000009e-02
7.820000000000000284e-01 6.940000000000000335e-02
7.830000000000000293e-01 6.930999999999999661e-02
7.840000000000000302e-01 6.922000000000000375e-02
7.850000000000000311e-01 6.912999999999999701e-02
7.860000000000000320e-01 6.902999999999999414e-02
7.870000000000000329e-01 6.894000000000000128e-02
7.880000000000000338e-01 6.883999999999999841e-02
7.890000000000000346e-01 6.872999999999999943e-02
7.900000000000000355e-01 6.862999999999999656e-02
7.910000000000000364e-01 6.851999999999999758e-02
7.920000000000000373e-01 6.840999999999999859e-02
7.930000000000000382e-01 6.829999999999999960e-02
7.940000000000000391e-01 6.818000000000000449e-02
7.950000000000000400e-01 6.805999999999999550e-02
7.960000000000000409e-01 6.794000000000000039e-02
7.970000000000000417e-01 6.782000000000000528e-02
7.980000000000000426e-01 6.769000000000000017e-02
7.990000000000000435e-01 6.756000000000000894e-02
8.000000000000000444e-01 6.743000000000000382e-02
8.010000000000000453e-01 6.729999999999999871e-02
8.020000000000000462e-01 6.715999999999999748e-02
8.030000000000000471e-01 6.701999999999999624e-02
8.040000000000000480e-01 6.687999999999999501e-02
8.050000000000000488e-01 6.673999999999999377e-02
8.060000000000000497e-01 6.658999999999999642e-02
8.070000000000000506e-01 6.643999999999999906e-02
8.080000000000000515e-01 6.629000000000000170e-02
8.090000000000000524e-01 6.614000000000000434e-02
8.100000000000000533e-01 6.597999999999999698e-02
8.110000000000000542e-01 6.582000000000000350e-02
8.120000000000000551e-01 6.565999999999999615e-02
8.129999999999999449e-01 6.548999999999999266e-02
8.139999999999999458e-01 6.532999999999999918e-02
8.149999999999999467e-01 6.516000000000000958e-02
8.159999999999999476e-01 6.499000000000000610e-02
8.169999999999999485e-01 6.480999999999999261e-02
8.179999999999999494e-01 6.462999999999999301e-02
8.189999999999999503e-01 6.445000000000000728e-02
8.199999999999999512e-01 6.426999999999999380e-02
8.209999999999999520e-01 6.408999999999999420e-02
8.219999999999999529e-01 6.389999999999999847e-02
8.229999999999999538e-01 6.371000000000000274e-02
8.239999999999999547e-01 6.351999999999999313e-02
8.249999999999999556e-01 6.332999999999999741e-02
8.259999999999999565e-01 6.313000000000000556e-02
8.269999999999999574e-01 6.292999999999999983e-02
8.279999999999999583e-01 6.273000000000000798e-02
8.289999999999999591e-01 6.251999999999999225e-02
8.299999999999999600e-01 6.232000000000000040e-02
8.309999999999999609e-01 6.210999999999999854e-02
8.319999999999999618e-01 6.190000000000000363e-02
8.329999999999999627e-01 6.167999999999999872e-02
8.339999999999999636e-01 6.147000000000000380e-02
8.349999999999999645e-01 6.124999999999999889e-02
8.359999999999999654e-01 6.103000000000000091e-02
8.369999999999999662e-01 6.080000000000000682e-02
8.379999999999999671e-01 6.058000000000000190e-02
8.389999999999999680e-01 6.035000000000000087e-02
8.399999999999999689e-01 6.011999999999999289e-02
8.409999999999999698e-01 5.988999999999999879e-02
8.419999999999999707e-01 5.965000000000000163e-02
8.429999999999999716e-01 5.940999999999999753e-02
8.439999999999999725e-01 5.917000000000000037e-02
8.449999999999999734e-01 5.893000000000000321e-02
8.459999999999999742e-01 5.869000000000000605e-02
8.469999999999999751e-01 5.843999999999999889e-02
8.479999999999999760e-01 5.818999999999999867e-02
8.489999999999999769e-01 5.793999999999999845e-02
8.499999999999999778e-01 5.769000000000000516e-02
8.509999999999999787e-01 5.742999999999999494e-02
8.519999999999999796e-01 5.716999999999999860e-02
8.529999999999999805e-01 5.690999999999999531e-02
8.539999999999999813e-01 5.664999999999999897e-02
8.549999999999999822e-01 5.637999999999999956e-02
8.559999999999999831e-01 5.612000000000000322e-02
8.569999999999999840e-01 5.585000000000000381e-02
8.579999999999999849e-01 5.557000000000000134e-02
8.589999999999999858e-01 5.530000000000000193e-02
8.599999999999999867e-01 5.502000000000000640e-02
8.609999999999999876e-01 5.475000000000000699e-02
8.619999999999999885e-01 5.446000000000000146e-02
8.629999999999999893e-01 5.418000000000000593e-02
8.639999999999999902e-01 5.390000000000000346e-02
8.649999999999999911e-01 5.361000000000000487e-02
8.659999999999999920e-01 5.332000000000000628e-02
8.669999999999999929e-01 5.303000000000000075e-02
8.679999999999999938e-01 5.272999999999999909e-02
8.689999999999999947e-01 5.244000000000000050e-02
8.699999999999999956e-01 5.213999999999999885e-02
8.709999999999999964e-01 5.183999999999999719e-02
8.719999999999999973e-01 5.153999999999999554e-02
8.729999999999999982e-01 5.122999999999999776e-02
8.739999999999999991e-01 5.093000000000000305e-02
8.750000000000000000e-01 5.062000000000000527e-02
8.760000000000000009e-01 5.031000000000000055e-02
8.770000000000000018e-01 4.999999999999999584e-02
8.780000000000000027e-01 4.967999999999999500e-02
8.790000000000000036e-01 4.936000000000000110e-02
8.800000000000000044e-01 4.905000000000000332e-02
8.810000000000000053e-01 4.872999999999999554e-02
8.820000000000000062e-01 4.840000000000000552e-02
8.830000000000000071e-01 4.808000000000000468e-02
8.840000000000000080e-01 4.775000000000000078e-02
8.850000000000000089e-01 4.741999999999999688e-02
8.860000000000000098e-01 4.708999999999999991e-02
8.870000000000000107e-01 4.675999999999999601e-02
8.880000000000000115e-01 4.641999999999999599e-02
8.890000000000000124e-01 4.608999999999999903e-02
8.900000000000000133e-01 4.574999999999999900e-02
8.910000000000000142e-01 4.540999999999999898e-02
8.920000000000000151e-01 4.506999999999999895e-02
8.930000000000000160e-01 4.471999999999999587e-02
8.940000000000000169e-01 4.437999999999999584e-02
8.950000000000000178e-01 4.402999999999999969e-02
8.960000000000000187e-01 4.367999999999999661e-02
8.970000000000000195e-01 4.333000000000000046e-02
8.980000000000000204e-01 4.297000000000000125e-02
8.990000000000000213e-01 4.261999999999999816e-02
9.000000000000000222e-01 4.225999999999999895e-02
9.010000000000000231e-01 4.189999999999999974e-02
9.020000000000000240e-01 4.154000000000000054e-02
9.030000000000000249e-01 4.118000000000000133e-02
9.040000000000000258e-01 4.082000000000000212e-02
9.050000000000000266e-01 4.044999999999999984e-02
9.060000000000000275e-01 4.007999999999999757e-02
9.070000000000000284e-01 3.970999999999999530e-02
9.080000000000000293e-01 3.933999999999999997e-02
9.090000000000000302e-01 3.896999999999999770e-02
9.100000000000000311e-01 3.859999999999999543e-02
9.110000000000000320e-01 3.822000000000000397e-02
9.120000000000000329e-01 3.783999999999999864e-02
9.130000000000000338e-01 3.746000000000000024e-02
9.140000000000000346e-01 3.708000000000000185e-02
9.150000000000000355e-01 3.669999999999999651e-02
9.160000000000000364e-01 3.631000000000000200e-02
9.170000000000000373e-01 3.592999999999999666e-02
9.180000000000000382e-01 3.554000000000000214e-02
9.190000000000000391e-01 3.515000000000000069e-02
9.200000000000000400e-01 3.475999999999999923e-02
9.210000000000000409e-01 3.436999999999999778e-02
9.220000000000000417e-01 3.398000000000000326e-02
9.230000000000000426e-01 3.357999999999999874e-02
9.240000000000000435e-01 3.318999999999999728e-02
9.250000000000000444e-01 3.278999999999999970e-02
9.260000000000000453e-01 3.238999999999999518e-02
9.270000000000000462e-01 3.198999999999999760e-02
9.280000000000000471e-01 3.159000000000000002e-02
9.290000000000000480e-01 3.118000000000000285e-02
9.300000000000000488e-01 3.077999999999999833e-02
9.310000000000000497e-01 3.037000000000000116e-02
9.320000000000000506e-01 2.996000000000000052e-02
9.330000000000000515e-01 2.955000000000000335e-02
9.340000000000000524e-01 2.913999999999999924e-02
9.350000000000000533e-01 2.872999999999999859e-02
9.360000000000000542e-01 2.831999999999999795e-02
9.370000000000000551e-01 2.790000000000000119e-02
9.379999999999999449e-01 2.749000000000000055e-02
9.389999999999999458e-01 2.707000000000000031e-02
9.399999999999999467e-01 2.665000000000000008e-02
9.409999999999999476e-01 2.622999999999999984e-02
9.419999999999999485e-01 2.581000000000000308e-02
9.429999999999999494e-01 2.539000000000000284e-02
9.439999999999999503e-01 2.497000000000000261e-02
9.449999999999999512e-01 2.454000000000000278e-02
9.459999999999999520e-01 2.412000000000000255e-02
9.469999999999999529e-01 2.369000000000000272e-02
9.479999999999999538e-01 2.327000000000000249e-02
9.489999999999999547e-01 2.283999999999999919e-02
9.499999999999999556e-01 2.240999999999999936e-02
9.509999999999999565e-01 2.197999999999999954e-02
9.519999999999999574e-01 2.154999999999999971e-02
9.529999999999999583e-01 2.111000000000000029e-02
9.539999999999999591e-01 2.068000000000000047e-02
9.549999999999999600e-01 2.025000000000000064e-02
9.559999999999999609e-01 1.981000000000000122e-02
9.569999999999999618e-01 1.936999999999999833e-02
9.579999999999999627e-01 1.893999999999999850e-02
9.589999999999999636e-01 1.849999999999999908e-02
9.599999999999999645e-01 1.805999999999999966e-02
9.609999999999999654e-01 1.762000000000000025e-02
9.619999999999999662e-01 1.717999999999999736e-02
9.629999999999999671e-01 1.674000000000000141e-02
9.639999999999999680e-01 1.629000000000000239e-02
9.649999999999999689e-01 1.584999999999999951e-02
9.659999999999999698e-01 1.541000000000000182e-02
9.669999999999999707e-01 1.495999999999999934e-02
9.679999999999999716e-01 1.451999999999999992e-02
9.689999999999999725e-01 1.407000000000000091e-02
9.699999999999999734e-01 1.361999999999999843e-02
9.709999999999999742e-01 1.318000000000000074e-02
9.719999999999999751e-01 1.273000000000000000e-02
9.729999999999999760e-01 1.227999999999999925e-02
9.739999999999999769e-01 1.183000000000000024e-02
9.749999999999999778e-01 1.137999999999999949e-02
9.759999999999999787e-01 1.093000000000000048e-02
9.769999999999999796e-01 1.047999999999999973e-02
9.779999999999999805e-01 1.003000000000000072e-02
9.789999999999999813e-01 9.572999999999999912e-03
9.799999999999999822e-01 9.119999999999999635e-03
9.809999999999999831e-01 8.666999999999999357e-03
9.819999999999999840e-01 8.214000000000000815e-03
9.829999999999999849e-01 7.759999999999999537e-03
9.839999999999999858e-01 7.304999999999999861e-03
9.849999999999999867e-01 6.850000000000000186e-03
9.859999999999999876e-01 6.394999999999999643e-03
9.869999999999999885e-01 5.939999999999999968e-03
9.879999999999999893e-01 5.484000000000000159e-03
9.889999999999999902e-01 5.027999999999999484e-03
9.899999999999999911e-01 4.572000000000000543e-03
9.909999999999999920e-01 4.114999999999999734e-03
9.919999999999999929e-01 3.658999999999999926e-03
9.929999999999999938e-01 3.201999999999999985e-03
9.939999999999999947e-01 2.745000000000000044e-03
9.949999999999999956e-01 2.286999999999999970e-03
9.959999999999999964e-01 1.829999999999999813e-03
9.969999999999999973e-01 1.372999999999999872e-03
9.979999999999999982e-01 9.151000000000000714e-04
9.989999999999999991e-01 4.576000000000000098e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-equal/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
1.666666666666666644e-02 5.000000000000000000e-01
3.333333333333333287e-02 5.000000000000000000e-01
5.000000000000000278e-02 5.000000000000000000e-01
6.666666666666666574e-02 5.000000000000000000e-01
8.333333333333332871e-02 5.000000000000000000e-01
1.000000000000000056e-01 5.000000000000000000e-01
1.166666666666666685e-01 5.000000000000000000e-01
1.333333333333333315e-01 5.000000000000000000e-01
1.499999999999999944e-01 5.000000000000000000e-01
1.666666666666666574e-01 5.000000000000000000e-01
1.833333333333333204e-01 5.000000000000000000e-01
2.000000000000000111e-01 5.000000000000000000e-01
2.166666666666666741e-01 5.000000000000000000e-01
2.333333333333333370e-01 5.000000000000000000e-01
2.500000000000000000e-01 5.000000000000000000e-01
2.666666666666666630e-01 5.000000000000000000e-01
2.833333333333333259e-01 5.000000000000000000e-01
2.999999999999999889e-01 5.000000000000000000e-01
3.166666666666666519e-01 5.000000000000000000e-01
3.333333333333333148e-01 5.000000000000000000e-01
3.499999999999999778e-01 5.000000000000000000e-01
3.666666666666666408e-01 5.000000000000000000e-01
3.833333333333333037e-01 5.000000000000000000e-01
4.000000000000000222e-01 5.000000000000000000e-01
4.166666666666666852e-01 5.000000000000000000e-01
4.333333333333333481e-01 5.000000000000000000e-01
4.500000000000000111e-01 5.000000000000000000e-01
4.666666666666666741e-01 5.000000000000000000e-01
4.833333333333333370e-01 5.000000000000000000e-01
5.000000000000000000e-01 5.000000000000000000e-01
5.166666666666666075e-01 5.000000000000000000e-01
5.333333333333333259e-01 5.000000000000000000e-01
5.500000000000000444e-01 5.000000000000000000e-01
5.666666666666666519e-01 5.000000000000000000e-01
5.833333333333333703e-01 5.000000000000000000e-01
5.999999999999999778e-01 5.000000000000000000e-01
6.166666666666666963e-01 5.000000000000000000e-01
6.333333333333333037e-01 5.000000000000000000e-01
6.500000000000000222e-01 5.000000000000000000e-01
6.666666666666666297e-01 5.000000000000000000e-01
6.833333333333333481e-01 5.000000000000000000e-01
6.999999999999999556e-01 5.000000000000000000e-01
7.166666666666666741e-01 5.000000000000000000e-01
7.333333333333332815e-01 5.000000000000000000e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.666666666666666075e-01 5.000000000000000000e-01
7.833333333333333259e-01 5.000000000000000000e-01
8.000000000000000444e-01 5.000000000000000000e-01
8.166666666666666519e-01 5.000000000000000000e-01
8.333333333333333703e-01 5.000000000000000000e-01
8.499999999999999778e-01 5.000000000000000000e-01
8.666666666666666963e-01 5.000000000000000000e-01
8.833333333333333037e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01
9.166666666666666297e-01 5.000000000000000000e-01
9.333333333333333481e-01 5.000000000000000000e-01
9.499999999999999556e-01 5.000000000000000000e-01
9.666666666666666741e-01 5.000000000000000000e-01
9.833333333333332815e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> data/haga-unif-max-mixed/data-1.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000000
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 9.999000000000000110e-01
6.400000000000000133e-01 9.999000000000000110e-01
6.410000000000000142e-01 9.999000000000000110e-01
6.420000000000000151e-01 9.999000000000000110e-01
6.430000000000000160e-01 9.998000000000000220e-01
6.440000000000000169e-01 9.998000000000000220e-01
6.450000000000000178e-01 9.998000000000000220e-01
6.460000000000000187e-01 9.998000000000000220e-01
6.470000000000000195e-01 9.996999999999999220e-01
6.480000000000000204e-01 9.996999999999999220e-01
6.490000000000000213e-01 9.996999999999999220e-01
6.500000000000000222e-01 9.996999999999999220e-01
6.510000000000000231e-01 9.998000000000000220e-01
6.520000000000000240e-01 9.999000000000000110e-01
6.530000000000000249e-01 9.999000000000000110e-01
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.001000000000000112e+00
6.600000000000000311e-01 1.001000000000000112e+00
6.610000000000000320e-01 1.001000000000000112e+00
6.620000000000000329e-01 1.001000000000000112e+00
6.630000000000000338e-01 1.001000000000000112e+00
6.640000000000000346e-01 1.001000000000000112e+00
6.650000000000000355e-01 1.001000000000000112e+00
6.660000000000000364e-01 1.001000000000000112e+00
6.670000000000000373e-01 1.001000000000000112e+00
6.680000000000000382e-01 1.001000000000000112e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 9.996999999999999220e-01
6.720000000000000417e-01 9.993000000000000771e-01
6.730000000000000426e-01 9.989999999999998881e-01
6.740000000000000435e-01 9.986000000000000432e-01
6.750000000000000444e-01 9.983000000000000762e-01
6.760000000000000453e-01 9.979000000000000092e-01
6.770000000000000462e-01 9.975000000000000533e-01
6.780000000000000471e-01 9.972000000000000863e-01
6.790000000000000480e-01 9.968000000000000194e-01
6.800000000000000488e-01 9.963999999999999524e-01
6.810000000000000497e-01 9.960999999999999854e-01
6.820000000000000506e-01 9.956999999999999185e-01
6.830000000000000515e-01 9.953999999999999515e-01
6.840000000000000524e-01 9.960999999999999854e-01
6.850000000000000533e-01 9.975000000000000533e-01
6.860000000000000542e-01 9.988000000000000211e-01
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.002000000000000002e+00
6.889999999999999458e-01 1.003000000000000114e+00
6.899999999999999467e-01 1.004000000000000004e+00
6.909999999999999476e-01 1.006000000000000005e+00
6.919999999999999485e-01 1.007000000000000117e+00
6.929999999999999494e-01 1.008000000000000007e+00
6.939999999999999503e-01 1.010000000000000009e+00
6.949999999999999512e-01 1.010999999999999899e+00
6.959999999999999520e-01 1.012000000000000011e+00
6.969999999999999529e-01 1.014000000000000012e+00
6.979999999999999538e-01 1.014999999999999902e+00
6.989999999999999547e-01 1.016000000000000014e+00
6.999999999999999556e-01 1.018000000000000016e+00
7.009999999999999565e-01 1.012999999999999901e+00
7.019999999999999574e-01 1.008000000000000007e+00
7.029999999999999583e-01 1.003000000000000114e+00
7.039999999999999591e-01 9.976000000000000423e-01
7.049999999999999600e-01 9.925000000000000488e-01
7.059999999999999609e-01 9.874999999999999334e-01
7.069999999999999618e-01 9.823999999999999400e-01
7.079999999999999627e-01 9.774000000000000465e-01
7.089999999999999636e-01 9.722999999999999421e-01
7.099999999999999645e-01 9.673000000000000487e-01
7.109999999999999654e-01 9.622000000000000552e-01
7.119999999999999662e-01 9.571999999999999398e-01
7.129999999999999671e-01 9.521000000000000574e-01
7.139999999999999680e-01 9.470000000000000639e-01
7.149999999999999689e-01 9.419999999999999485e-01
7.159999999999999698e-01 9.368999999999999551e-01
7.169999999999999707e-01 9.398999999999999577e-01
7.179999999999999716e-01 9.586999999999999966e-01
7.189999999999999725e-01 9.775999999999999135e-01
7.199999999999999734e-01 9.963999999999999524e-01
7.209999999999999742e-01 1.014999999999999902e+00
7.219999999999999751e-01 1.034000000000000030e+00
7.229999999999999760e-01 1.053000000000000158e+00
7.239999999999999769e-01 1.072000000000000064e+00
7.249999999999999778e-01 1.090999999999999970e+00
7.259999999999999787e-01 1.110000000000000098e+00
7.269999999999999796e-01 1.128000000000000114e+00
7.279999999999999805e-01 1.147000000000000020e+00
7.289999999999999813e-01 1.165999999999999925e+00
7.299999999999999822e-01 1.185000000000000053e+00
7.309999999999999831e-01 1.203999999999999959e+00
7.319999999999999840e-01 1.223000000000000087e+00
7.329999999999999849e-01 1.241999999999999993e+00
7.339999999999999858e-01 1.201000000000000068e+00
7.349999999999999867e-01 1.131000000000000005e+00
7.359999999999999876e-01 1.060000000000000053e+00
7.369999999999999885e-01 9.898000000000001242e-01
7.379999999999999893e-01 9.193999999999999950e-01
7.389999999999999902e-01 8.489999999999999769e-01
7.399999999999999911e-01 7.785999999999999588e-01
7.409999999999999920e-01 7.082000000000000517e-01
7.419999999999999929e-01 6.377999999999999226e-01
7.429999999999999938e-01 5.674000000000000155e-01
7.439999999999999947e-01 4.969999999999999973e-01
7.449999999999999956e-01 4.267000000000000237e-01
7.459999999999999964e-01 3.563000000000000056e-01
7.469999999999999973e-01 2.858999999999999875e-01
7.479999999999999982e-01 2.155000000000000249e-01
7.489999999999999991e-01 1.451000000000000068e-01
7.500000000000000000e-01 7.467999999999999639e-02
7.510000000000000009e-01 7.463999999999999801e-02
7.520000000000000018e-01 7.461000000000000965e-02
7.530000000000000027e-01 7.456999999999999740e-02
7.540000000000000036e-01 7.453999999999999515e-02
7.550000000000000044e-01 7.449999999999999678e-02
7.560000000000000053e-01 7.447000000000000841e-02
7.570000000000000062e-01 7.442999999999999616e-02
7.580000000000000071e-01 7.438999999999999779e-02
7.590000000000000080e-01 7.435999999999999555e-02
7.600000000000000089e-01 7.431999999999999718e-02
7.610000000000000098e-01 7.428999999999999493e-02
7.620000000000000107e-01 7.424999999999999656e-02
7.630000000000000115e-01 7.421999999999999431e-02
7.640000000000000124e-01 7.418000000000000982e-02
7.650000000000000133e-01 7.413999999999999757e-02
7.660000000000000142e-01 7.410999999999999532e-02
7.670000000000000151e-01 7.406000000000000083e-02
7.680000000000000160e-01 7.398000000000000409e-02
7.690000000000000169e-01 7.390000000000000735e-02
7.700000000000000178e-01 7.381999999999999673e-02
7.710000000000000187e-01 7.373999999999999999e-02
7.720000000000000195e-01 7.366000000000000325e-02
7.730000000000000204e-01 7.358000000000000651e-02
7.740000000000000213e-01 7.348999999999999977e-02
7.750000000000000222e-01 7.341000000000000303e-02
7.760000000000000231e-01 7.333000000000000629e-02
7.770000000000000240e-01 7.324999999999999567e-02
7.780000000000000249e-01 7.316999999999999893e-02
7.790000000000000258e-01 7.309000000000000219e-02
7.800000000000000266e-01 7.301000000000000545e-02
7.810000000000000275e-01 7.293000000000000871e-02
7.820000000000000284e-01 7.284999999999999809e-02
7.830000000000000293e-01 7.277000000000000135e-02
7.840000000000000302e-01 7.266000000000000236e-02
7.850000000000000311e-01 7.252999999999999725e-02
7.860000000000000320e-01 7.241000000000000214e-02
7.870000000000000329e-01 7.227999999999999703e-02
7.880000000000000338e-01 7.216000000000000192e-02
7.890000000000000346e-01 7.202999999999999681e-02
7.900000000000000355e-01 7.191000000000000170e-02
7.910000000000000364e-01 7.177999999999999658e-02
7.920000000000000373e-01 7.166000000000000147e-02
7.930000000000000382e-01 7.152999999999999636e-02
7.940000000000000391e-01 7.141000000000000125e-02
7.950000000000000400e-01 7.128999999999999226e-02
7.960000000000000409e-01 7.116000000000000103e-02
7.970000000000000417e-01 7.104000000000000592e-02
7.980000000000000426e-01 7.091000000000000081e-02
7.990000000000000435e-01 7.079000000000000570e-02
8.000000000000000444e-01 7.066000000000000059e-02
8.010000000000000453e-01 7.048999999999999710e-02
8.020000000000000462e-01 7.031999999999999362e-02
8.030000000000000471e-01 7.016000000000000014e-02
8.040000000000000480e-01 6.998999999999999666e-02
8.050000000000000488e-01 6.982000000000000706e-02
8.060000000000000497e-01 6.965000000000000357e-02
8.070000000000000506e-01 6.948000000000000009e-02
8.080000000000000515e-01 6.930999999999999661e-02
8.090000000000000524e-01 6.915000000000000313e-02
8.100000000000000533e-01 6.897999999999999965e-02
8.110000000000000542e-01 6.880999999999999617e-02
8.120000000000000551e-01 6.864000000000000656e-02
8.129999999999999449e-01 6.847000000000000308e-02
8.139999999999999458e-01 6.829999999999999960e-02
8.149999999999999467e-01 6.813999999999999224e-02
8.159999999999999476e-01 6.797000000000000264e-02
8.169999999999999485e-01 6.777999999999999303e-02
8.179999999999999494e-01 6.757000000000000506e-02
8.189999999999999503e-01 6.736000000000000321e-02
8.199999999999999512e-01 6.715000000000000135e-02
8.209999999999999520e-01 6.693999999999999950e-02
8.219999999999999529e-01 6.673000000000001153e-02
8.229999999999999538e-01 6.651999999999999580e-02
8.239999999999999547e-01 6.630999999999999395e-02
8.249999999999999556e-01 6.610000000000000597e-02
8.259999999999999565e-01 6.588999999999999024e-02
8.269999999999999574e-01 6.568000000000000227e-02
8.279999999999999583e-01 6.547000000000000042e-02
8.289999999999999591e-01 6.525999999999999857e-02
8.299999999999999600e-01 6.504999999999999671e-02
8.309999999999999609e-01 6.483999999999999486e-02
8.319999999999999618e-01 6.462999999999999301e-02
8.329999999999999627e-01 6.442000000000000504e-02
8.339999999999999636e-01 6.418000000000000094e-02
8.349999999999999645e-01 6.393000000000000071e-02
8.359999999999999654e-01 6.368000000000000049e-02
8.369999999999999662e-01 6.343000000000000027e-02
8.379999999999999671e-01 6.318000000000000005e-02
8.389999999999999680e-01 6.292999999999999983e-02
8.399999999999999689e-01 6.267000000000000348e-02
8.409999999999999698e-01 6.241999999999999632e-02
8.419999999999999707e-01 6.217000000000000304e-02
8.429999999999999716e-01 6.192000000000000282e-02
8.439999999999999725e-01 6.166999999999999565e-02
8.449999999999999734e-01 6.141999999999999543e-02
8.459999999999999742e-01 6.117000000000000215e-02
8.469999999999999751e-01 6.092000000000000193e-02
8.479999999999999760e-01 6.067000000000000864e-02
8.489999999999999769e-01 6.041999999999999454e-02
8.499999999999999778e-01 6.017000000000000126e-02
8.509999999999999787e-01 5.987999999999999573e-02
8.519999999999999796e-01 5.958999999999999714e-02
8.529999999999999805e-01 5.929999999999999855e-02
8.539999999999999813e-01 5.900999999999999995e-02
8.549999999999999822e-01 5.871999999999999442e-02
8.559999999999999831e-01 5.842999999999999583e-02
8.569999999999999840e-01 5.813999999999999724e-02
8.579999999999999849e-01 5.785000000000000558e-02
8.589999999999999858e-01 5.756000000000000699e-02
8.599999999999999867e-01 5.727000000000000146e-02
8.609999999999999876e-01 5.698000000000000287e-02
8.619999999999999885e-01 5.669000000000000428e-02
8.629999999999999893e-01 5.639999999999999875e-02
8.639999999999999902e-01 5.611000000000000015e-02
8.649999999999999911e-01 5.582000000000000156e-02
8.659999999999999920e-01 5.553000000000000297e-02
8.669999999999999929e-01 5.523000000000000131e-02
8.679999999999999938e-01 5.490999999999999354e-02
8.689999999999999947e-01 5.458000000000000351e-02
8.699999999999999956e-01 5.426000000000000267e-02
8.709999999999999964e-01 5.392999999999999877e-02
8.719999999999999973e-01 5.361000000000000487e-02
8.729999999999999982e-01 5.328000000000000097e-02
8.739999999999999991e-01 5.296000000000000013e-02
8.750000000000000000e-01 5.263000000000000317e-02
8.760000000000000009e-01 5.229999999999999927e-02
8.770000000000000018e-01 5.197999999999999843e-02
8.780000000000000027e-01 5.165000000000000840e-02
8.790000000000000036e-01 5.133000000000000063e-02
8.800000000000000044e-01 5.099999999999999672e-02
8.810000000000000053e-01 5.067999999999999589e-02
8.820000000000000062e-01 5.035000000000000586e-02
8.830000000000000071e-01 5.002999999999999808e-02
8.840000000000000080e-01 4.967999999999999500e-02
8.850000000000000089e-01 4.932000000000000273e-02
8.860000000000000098e-01 4.896000000000000352e-02
8.870000000000000107e-01 4.859999999999999737e-02
8.880000000000000115e-01 4.824000000000000510e-02
8.890000000000000124e-01 4.787999999999999895e-02
8.900000000000000133e-01 4.752999999999999586e-02
8.910000000000000142e-01 4.717000000000000359e-02
8.920000000000000151e-01 4.681000000000000438e-02
8.930000000000000160e-01 4.644999999999999823e-02
8.940000000000000169e-01 4.608999999999999903e-02
8.950000000000000178e-01 4.572999999999999982e-02
8.960000000000000187e-01 4.537000000000000061e-02
8.970000000000000195e-01 4.501000000000000140e-02
8.980000000000000204e-01 4.465999999999999831e-02
8.990000000000000213e-01 4.429999999999999910e-02
9.000000000000000222e-01 4.393999999999999989e-02
9.010000000000000231e-01 4.354999999999999843e-02
9.020000000000000240e-01 4.315999999999999698e-02
9.030000000000000249e-01 4.277000000000000246e-02
9.040000000000000258e-01 4.238000000000000100e-02
9.050000000000000266e-01 4.198999999999999955e-02
9.060000000000000275e-01 4.160999999999999421e-02
9.070000000000000284e-01 4.121999999999999970e-02
9.080000000000000293e-01 4.083000000000000518e-02
9.090000000000000302e-01 4.043999999999999678e-02
9.100000000000000311e-01 4.005000000000000226e-02
9.110000000000000320e-01 3.966000000000000081e-02
9.120000000000000329e-01 3.926999999999999935e-02
9.130000000000000338e-01 3.887999999999999790e-02
9.140000000000000346e-01 3.849999999999999950e-02
9.150000000000000355e-01 3.810999999999999804e-02
9.160000000000000364e-01 3.772000000000000353e-02
9.170000000000000373e-01 3.731999999999999901e-02
9.180000000000000382e-01 3.690999999999999837e-02
9.190000000000000391e-01 3.649000000000000160e-02
9.200000000000000400e-01 3.606999999999999790e-02
9.210000000000000409e-01 3.565999999999999726e-02
9.220000000000000417e-01 3.524000000000000049e-02
9.230000000000000426e-01 3.482999999999999985e-02
9.240000000000000435e-01 3.441000000000000308e-02
9.250000000000000444e-01 3.399999999999999550e-02
9.260000000000000453e-01 3.357999999999999874e-02
9.270000000000000462e-01 3.316999999999999810e-02
9.280000000000000471e-01 3.275000000000000133e-02
9.290000000000000480e-01 3.234000000000000069e-02
9.300000000000000488e-01 3.191999999999999699e-02
9.310000000000000497e-01 3.151000000000000328e-02
9.320000000000000506e-01 3.108999999999999958e-02
9.330000000000000515e-01 3.068000000000000241e-02
9.340000000000000524e-01 3.025000000000000258e-02
9.350000000000000533e-01 2.980999999999999969e-02
9.360000000000000542e-01 2.937000000000000027e-02
9.370000000000000551e-01 2.893999999999999698e-02
9.379999999999999449e-01 2.850000000000000103e-02
9.389999999999999458e-01 2.806000000000000161e-02
9.399999999999999467e-01 2.761999999999999872e-02
9.409999999999999476e-01 2.718999999999999889e-02
9.419999999999999485e-01 2.674999999999999947e-02
9.429999999999999494e-01 2.631000000000000352e-02
9.439999999999999503e-01 2.588000000000000023e-02
9.449999999999999512e-01 2.544000000000000081e-02
9.459999999999999520e-01 2.499999999999999792e-02
9.469999999999999529e-01 2.455999999999999850e-02
9.479999999999999538e-01 2.413000000000000214e-02
9.489999999999999547e-01 2.369000000000000272e-02
9.499999999999999556e-01 2.324999999999999983e-02
9.509999999999999565e-01 2.280000000000000082e-02
9.519999999999999574e-01 2.233999999999999875e-02
9.529999999999999583e-01 2.188999999999999974e-02
9.539999999999999591e-01 2.143000000000000113e-02
9.549999999999999600e-01 2.098000000000000212e-02
9.559999999999999609e-01 2.052000000000000005e-02
9.569999999999999618e-01 2.006999999999999756e-02
9.579999999999999627e-01 1.960999999999999896e-02
9.589999999999999636e-01 1.915999999999999995e-02
9.599999999999999645e-01 1.869999999999999787e-02
9.609999999999999654e-01 1.824999999999999886e-02
9.619999999999999662e-01 1.779000000000000026e-02
9.629999999999999671e-01 1.734000000000000125e-02
9.639999999999999680e-01 1.687999999999999917e-02
9.649999999999999689e-01 1.643000000000000016e-02
9.659999999999999698e-01 1.597999999999999768e-02
9.669999999999999707e-01 1.551999999999999907e-02
9.679999999999999716e-01 1.505000000000000088e-02
9.689999999999999725e-01 1.457999999999999921e-02
9.699999999999999734e-01 1.411999999999999887e-02
9.709999999999999742e-01 1.365000000000000067e-02
9.719999999999999751e-01 1.318000000000000074e-02
9.729999999999999760e-01 1.270999999999999908e-02
9.739999999999999769e-01 1.224999999999999874e-02
9.749999999999999778e-01 1.177999999999999881e-02
9.759999999999999787e-01 1.131000000000000061e-02
9.769999999999999796e-01 1.085000000000000027e-02
9.779999999999999805e-01 1.038000000000000034e-02
9.789999999999999813e-01 9.912999999999999937e-03
9.799999999999999822e-01 9.445999999999999536e-03
9.809999999999999831e-01 8.978999999999999135e-03
9.819999999999999840e-01 8.512000000000000469e-03
9.829999999999999849e-01 8.045000000000000068e-03
9.839999999999999858e-01 7.574000000000000003e-03
9.849999999999999867e-01 7.100000000000000408e-03
9.859999999999999876e-01 6.627000000000000078e-03
9.869999999999999885e-01 6.153999999999999748e-03
9.879999999999999893e-01 5.680000000000000153e-03
9.889999999999999902e-01 5.206999999999999823e-03
9.899999999999999911e-01 4.733999999999999493e-03
9.909999999999999920e-01 4.259999999999999898e-03
9.919999999999999929e-01 3.787000000000000002e-03
9.929999999999999938e-01 3.312999999999999973e-03
9.939999999999999947e-01 2.840000000000000076e-03
9.949999999999999956e-01 2.366999999999999747e-03
9.959999999999999964e-01 1.893000000000000151e-03
9.969999999999999973e-01 1.420000000000000038e-03
9.979999999999999982e-01 9.466999999999999721e-04
9.989999999999999991e-01 4.734000000000000144e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-mixed/data-2.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000001
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 9.999000000000000110e-01
5.669999999999999485e-01 9.999000000000000110e-01
5.679999999999999494e-01 9.999000000000000110e-01
5.689999999999999503e-01 9.999000000000000110e-01
5.699999999999999512e-01 9.999000000000000110e-01
5.709999999999999520e-01 9.999000000000000110e-01
5.719999999999999529e-01 9.999000000000000110e-01
5.729999999999999538e-01 9.999000000000000110e-01
5.739999999999999547e-01 9.999000000000000110e-01
5.749999999999999556e-01 9.999000000000000110e-01
5.759999999999999565e-01 9.999000000000000110e-01
5.769999999999999574e-01 9.999000000000000110e-01
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 9.999000000000000110e-01
5.979999999999999760e-01 9.998000000000000220e-01
5.989999999999999769e-01 9.996999999999999220e-01
5.999999999999999778e-01 9.996000000000000441e-01
6.009999999999999787e-01 9.995000000000000551e-01
6.019999999999999796e-01 9.995000000000000551e-01
6.029999999999999805e-01 9.993999999999999551e-01
6.039999999999999813e-01 9.993999999999999551e-01
6.049999999999999822e-01 9.993999999999999551e-01
6.059999999999999831e-01 9.993999999999999551e-01
6.069999999999999840e-01 9.993999999999999551e-01
6.079999999999999849e-01 9.995000000000000551e-01
6.089999999999999858e-01 9.995000000000000551e-01
6.099999999999999867e-01 9.996000000000000441e-01
6.109999999999999876e-01 9.998000000000000220e-01
6.119999999999999885e-01 9.999000000000000110e-01
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.001000000000000112e+00
6.169999999999999929e-01 1.001000000000000112e+00
6.179999999999999938e-01 1.001000000000000112e+00
6.189999999999999947e-01 1.001000000000000112e+00
6.199999999999999956e-01 1.001000000000000112e+00
6.209999999999999964e-01 1.001000000000000112e+00
6.219999999999999973e-01 1.001000000000000112e+00
6.229999999999999982e-01 1.001000000000000112e+00
6.239999999999999991e-01 1.001000000000000112e+00
6.250000000000000000e-01 1.001000000000000112e+00
6.260000000000000009e-01 1.001000000000000112e+00
6.270000000000000018e-01 1.001000000000000112e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 9.996999999999999220e-01
6.310000000000000053e-01 9.993000000000000771e-01
6.320000000000000062e-01 9.988000000000000211e-01
6.330000000000000071e-01 9.983000000000000762e-01
6.340000000000000080e-01 9.976999999999999202e-01
6.350000000000000089e-01 9.972999999999999643e-01
6.360000000000000098e-01 9.969000000000000083e-01
6.370000000000000107e-01 9.966999999999999194e-01
6.380000000000000115e-01 9.966000000000000414e-01
6.390000000000000124e-01 9.966000000000000414e-01
6.400000000000000133e-01 9.968000000000000194e-01
6.410000000000000142e-01 9.969999999999998863e-01
6.420000000000000151e-01 9.973999999999999533e-01
6.430000000000000160e-01 9.979000000000000092e-01
6.440000000000000169e-01 9.985000000000000542e-01
6.450000000000000178e-01 9.991999999999999771e-01
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.001000000000000112e+00
6.480000000000000204e-01 1.002000000000000002e+00
6.490000000000000213e-01 1.003000000000000114e+00
6.500000000000000222e-01 1.004000000000000004e+00
6.510000000000000231e-01 1.006000000000000005e+00
6.520000000000000240e-01 1.007000000000000117e+00
6.530000000000000249e-01 1.007000000000000117e+00
6.540000000000000258e-01 1.008000000000000007e+00
6.550000000000000266e-01 1.008000000000000007e+00
6.560000000000000275e-01 1.008000000000000007e+00
6.570000000000000284e-01 1.007000000000000117e+00
6.580000000000000293e-01 1.007000000000000117e+00
6.590000000000000302e-01 1.006000000000000005e+00
6.600000000000000311e-01 1.005000000000000115e+00
6.610000000000000320e-01 1.003000000000000114e+00
6.620000000000000329e-01 1.001000000000000112e+00
6.630000000000000338e-01 9.993000000000000771e-01
6.640000000000000346e-01 9.969999999999998863e-01
6.650000000000000355e-01 9.943999999999999506e-01
6.660000000000000364e-01 9.915999999999999259e-01
6.670000000000000373e-01 9.886000000000000343e-01
6.680000000000000382e-01 9.858999999999999986e-01
6.690000000000000391e-01 9.838999999999999968e-01
6.700000000000000400e-01 9.826000000000000290e-01
6.710000000000000409e-01 9.818000000000000060e-01
6.720000000000000417e-01 9.816999999999999060e-01
6.730000000000000426e-01 9.821999999999999620e-01
6.740000000000000435e-01 9.833999999999999408e-01
6.750000000000000444e-01 9.850999999999999757e-01
6.760000000000000453e-01 9.874999999999999334e-01
6.770000000000000462e-01 9.904999999999999361e-01
6.780000000000000471e-01 9.942000000000000837e-01
6.790000000000000480e-01 9.985000000000000542e-01
6.800000000000000488e-01 1.003000000000000114e+00
6.810000000000000497e-01 1.008999999999999897e+00
6.820000000000000506e-01 1.014999999999999902e+00
6.830000000000000515e-01 1.022000000000000020e+00
6.840000000000000524e-01 1.028999999999999915e+00
6.850000000000000533e-01 1.034000000000000030e+00
6.860000000000000542e-01 1.039000000000000146e+00
6.870000000000000551e-01 1.040999999999999925e+00
6.879999999999999449e-01 1.042000000000000037e+00
6.889999999999999458e-01 1.042000000000000037e+00
6.899999999999999467e-01 1.040999999999999925e+00
6.909999999999999476e-01 1.037000000000000144e+00
6.919999999999999485e-01 1.032999999999999918e+00
6.929999999999999494e-01 1.026999999999999913e+00
6.939999999999999503e-01 1.019000000000000128e+00
6.949999999999999512e-01 1.010000000000000009e+00
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 9.881999999999999673e-01
6.979999999999999538e-01 9.748999999999998778e-01
6.989999999999999547e-01 9.600999999999999535e-01
6.999999999999999556e-01 9.439000000000000723e-01
7.009999999999999565e-01 9.286000000000000920e-01
7.019999999999999574e-01 9.167000000000000703e-01
7.029999999999999583e-01 9.082000000000000073e-01
7.039999999999999591e-01 9.030000000000000249e-01
7.049999999999999600e-01 9.011000000000000121e-01
7.059999999999999609e-01 9.027000000000000579e-01
7.069999999999999618e-01 9.075000000000000844e-01
7.079999999999999627e-01 9.157999999999999474e-01
7.089999999999999636e-01 9.273000000000001242e-01
7.099999999999999645e-01 9.422999999999999154e-01
7.109999999999999654e-01 9.605999999999998984e-01
7.119999999999999662e-01 9.821999999999999620e-01
7.129999999999999671e-01 1.007000000000000117e+00
7.139999999999999680e-01 1.036000000000000032e+00
7.149999999999999689e-01 1.066999999999999948e+00
7.159999999999999698e-01 1.101999999999999869e+00
7.169999999999999707e-01 1.139999999999999902e+00
7.179999999999999716e-01 1.173000000000000043e+00
7.189999999999999725e-01 1.199000000000000066e+00
7.199999999999999734e-01 1.217000000000000082e+00
7.209999999999999742e-01 1.227999999999999980e+00
7.219999999999999751e-01 1.231999999999999984e+00
7.229999999999999760e-01 1.228999999999999870e+00
7.239999999999999769e-01 1.217999999999999972e+00
7.249999999999999778e-01 1.199999999999999956e+00
7.259999999999999787e-01 1.173999999999999932e+00
7.269999999999999796e-01 1.142000000000000126e+00
7.279999999999999805e-01 1.101999999999999869e+00
7.289999999999999813e-01 1.055000000000000160e+00
7.299999999999999822e-01 1.001000000000000112e+00
7.309999999999999831e-01 9.388999999999999568e-01
7.319999999999999840e-01 8.698999999999998956e-01
7.329999999999999849e-01 7.937000000000000721e-01
7.339999999999999858e-01 7.127999999999999892e-01
7.349999999999999867e-01 6.362999999999999767e-01
7.359999999999999876e-01 5.646999999999999797e-01
7.369999999999999885e-01 4.979999999999999982e-01
7.379999999999999893e-01 4.363000000000000211e-01
7.389999999999999902e-01 3.795000000000000040e-01
7.399999999999999911e-01 3.276000000000000023e-01
7.409999999999999920e-01 2.807000000000000051e-01
7.419999999999999929e-01 2.387000000000000233e-01
7.429999999999999938e-01 2.015999999999999737e-01
7.439999999999999947e-01 1.693999999999999950e-01
7.449999999999999956e-01 1.421999999999999931e-01
7.459999999999999964e-01 1.199999999999999956e-01
7.469999999999999973e-01 1.027000000000000135e-01
7.479999999999999982e-01 9.026000000000000689e-02
7.489999999999999991e-01 8.279999999999999860e-02
7.500000000000000000e-01 8.026999999999999413e-02
7.510000000000000009e-01 8.021000000000000352e-02
7.520000000000000018e-01 8.014999999999999902e-02
7.530000000000000027e-01 8.009000000000000841e-02
7.540000000000000036e-01 8.003000000000000391e-02
7.550000000000000044e-01 7.996999999999999942e-02
7.560000000000000053e-01 7.990999999999999492e-02
7.570000000000000062e-01 7.984999999999999043e-02
7.580000000000000071e-01 7.978000000000000369e-02
7.590000000000000080e-01 7.971999999999999920e-02
7.600000000000000089e-01 7.966000000000000858e-02
7.610000000000000098e-01 7.958999999999999408e-02
7.620000000000000107e-01 7.952000000000000735e-02
7.630000000000000115e-01 7.946000000000000285e-02
7.640000000000000124e-01 7.939000000000000223e-02
7.650000000000000133e-01 7.932000000000000162e-02
7.660000000000000142e-01 7.925000000000000100e-02
7.670000000000000151e-01 7.918999999999999651e-02
7.680000000000000160e-01 7.910999999999999976e-02
7.690000000000000169e-01 7.903999999999999915e-02
7.700000000000000178e-01 7.896000000000000241e-02
7.710000000000000187e-01 7.887999999999999179e-02
7.720000000000000195e-01 7.878999999999999893e-02
7.730000000000000204e-01 7.870000000000000606e-02
7.740000000000000213e-01 7.860999999999999932e-02
7.750000000000000222e-01 7.852000000000000646e-02
7.760000000000000231e-01 7.842000000000000359e-02
7.770000000000000240e-01 7.832000000000000073e-02
7.780000000000000249e-01 7.821000000000000174e-02
7.790000000000000258e-01 7.810000000000000275e-02
7.800000000000000266e-01 7.799000000000000377e-02
7.810000000000000275e-01 7.787999999999999090e-02
7.820000000000000284e-01 7.775999999999999579e-02
7.830000000000000293e-01 7.764000000000000068e-02
7.840000000000000302e-01 7.750999999999999557e-02
7.850000000000000311e-01 7.739000000000000046e-02
7.860000000000000320e-01 7.725999999999999535e-02
7.870000000000000329e-01 7.713000000000000411e-02
7.880000000000000338e-01 7.699000000000000288e-02
7.890000000000000346e-01 7.685000000000000164e-02
7.900000000000000355e-01 7.671000000000000041e-02
7.910000000000000364e-01 7.656999999999999917e-02
7.920000000000000373e-01 7.642999999999999794e-02
7.930000000000000382e-01 7.628000000000000058e-02
7.940000000000000391e-01 7.613000000000000322e-02
7.950000000000000400e-01 7.598000000000000587e-02
7.960000000000000409e-01 7.581999999999999851e-02
7.970000000000000417e-01 7.566000000000000503e-02
7.980000000000000426e-01 7.549999999999999767e-02
7.990000000000000435e-01 7.533999999999999031e-02
8.000000000000000444e-01 7.518000000000001071e-02
8.010000000000000453e-01 7.501000000000000723e-02
8.020000000000000462e-01 7.484000000000000374e-02
8.030000000000000471e-01 7.467000000000000026e-02
8.040000000000000480e-01 7.449000000000000066e-02
8.050000000000000488e-01 7.431000000000000105e-02
8.060000000000000497e-01 7.413000000000000145e-02
8.070000000000000506e-01 7.395000000000000184e-02
8.080000000000000515e-01 7.376000000000000612e-02
8.090000000000000524e-01 7.356999999999999651e-02
8.100000000000000533e-01 7.338000000000000078e-02
8.110000000000000542e-01 7.319000000000000505e-02
8.120000000000000551e-01 7.298999999999999932e-02
8.129999999999999449e-01 7.279000000000000747e-02
8.139999999999999458e-01 7.259000000000000175e-02
8.149999999999999467e-01 7.237999999999999989e-02
8.159999999999999476e-01 7.218000000000000804e-02
8.169999999999999485e-01 7.196999999999999231e-02
8.179999999999999494e-01 7.174999999999999434e-02
8.189999999999999503e-01 7.153999999999999249e-02
8.199999999999999512e-01 7.131999999999999451e-02
8.209999999999999520e-01 7.109999999999999654e-02
8.219999999999999529e-01 7.087999999999999856e-02
8.229999999999999538e-01 7.065000000000000446e-02
8.239999999999999547e-01 7.041999999999999649e-02
8.249999999999999556e-01 7.019000000000000239e-02
8.259999999999999565e-01 6.996000000000000829e-02
8.269999999999999574e-01 6.973000000000000032e-02
8.279999999999999583e-01 6.948999999999999622e-02
8.289999999999999591e-01 6.925000000000000600e-02
8.299999999999999600e-01 6.901000000000000190e-02
8.309999999999999609e-01 6.876000000000000167e-02
8.319999999999999618e-01 6.851000000000000145e-02
8.329999999999999627e-01 6.826000000000000123e-02
8.339999999999999636e-01 6.801000000000000101e-02
8.349999999999999645e-01 6.774999999999999079e-02
8.359999999999999654e-01 6.750000000000000444e-02
8.369999999999999662e-01 6.724000000000000810e-02
8.379999999999999671e-01 6.697000000000000175e-02
8.389999999999999680e-01 6.671000000000000540e-02
8.399999999999999689e-01 6.643999999999999906e-02
8.409999999999999698e-01 6.616999999999999271e-02
8.419999999999999707e-01 6.590000000000000024e-02
8.429999999999999716e-01 6.562999999999999390e-02
8.439999999999999725e-01 6.534999999999999143e-02
8.449999999999999734e-01 6.507000000000000284e-02
8.459999999999999742e-01 6.479000000000000037e-02
8.469999999999999751e-01 6.450000000000000178e-02
8.479999999999999760e-01 6.421999999999999931e-02
8.489999999999999769e-01 6.393000000000000071e-02
8.499999999999999778e-01 6.364000000000000212e-02
8.509999999999999787e-01 6.334000000000000741e-02
8.519999999999999796e-01 6.305000000000000882e-02
8.529999999999999805e-01 6.275000000000000022e-02
8.539999999999999813e-01 6.244999999999999857e-02
8.549999999999999822e-01 6.214999999999999691e-02
8.559999999999999831e-01 6.183999999999999914e-02
8.569999999999999840e-01 6.153999999999999748e-02
8.579999999999999849e-01 6.123000000000000664e-02
8.589999999999999858e-01 6.090999999999999887e-02
8.599999999999999867e-01 6.060000000000000109e-02
8.609999999999999876e-01 6.028000000000000025e-02
8.619999999999999885e-01 5.996999999999999553e-02
8.629999999999999893e-01 5.963999999999999857e-02
8.639999999999999902e-01 5.931999999999999773e-02
8.649999999999999911e-01 5.899999999999999689e-02
8.659999999999999920e-01 5.866999999999999993e-02
8.669999999999999929e-01 5.834000000000000297e-02
8.679999999999999938e-01 5.800999999999999907e-02
8.689999999999999947e-01 5.766999999999999904e-02
8.699999999999999956e-01 5.734000000000000208e-02
8.709999999999999964e-01 5.700000000000000205e-02
8.719999999999999973e-01 5.666000000000000203e-02
8.729999999999999982e-01 5.630999999999999200e-02
8.739999999999999991e-01 5.596999999999999892e-02
8.750000000000000000e-01 5.561999999999999583e-02
8.760000000000000009e-01 5.526999999999999968e-02
8.770000000000000018e-01 5.491999999999999660e-02
8.780000000000000027e-01 5.457000000000000045e-02
8.790000000000000036e-01 5.420999999999999430e-02
8.800000000000000044e-01 5.386000000000000509e-02
8.810000000000000053e-01 5.349999999999999895e-02
8.820000000000000062e-01 5.313999999999999974e-02
8.830000000000000071e-01 5.277000000000000440e-02
8.840000000000000080e-01 5.240999999999999825e-02
8.850000000000000089e-01 5.204000000000000292e-02
8.860000000000000098e-01 5.166999999999999371e-02
8.870000000000000107e-01 5.129999999999999838e-02
8.880000000000000115e-01 5.091999999999999998e-02
8.890000000000000124e-01 5.054999999999999771e-02
8.900000000000000133e-01 5.016999999999999932e-02
8.910000000000000142e-01 4.979000000000000092e-02
8.920000000000000151e-01 4.940999999999999559e-02
8.930000000000000160e-01 4.902999999999999720e-02
8.940000000000000169e-01 4.864000000000000268e-02
8.950000000000000178e-01 4.826000000000000428e-02
8.960000000000000187e-01 4.786999999999999589e-02
8.970000000000000195e-01 4.748000000000000137e-02
8.980000000000000204e-01 4.708000000000000379e-02
8.990000000000000213e-01 4.668999999999999539e-02
9.000000000000000222e-01 4.628999999999999782e-02
9.010000000000000231e-01 4.589000000000000024e-02
9.020000000000000240e-01 4.548999999999999572e-02
9.030000000000000249e-01 4.508999999999999814e-02
9.040000000000000258e-01 4.469000000000000056e-02
9.050000000000000266e-01 4.427999999999999992e-02
9.060000000000000275e-01 4.387999999999999540e-02
9.070000000000000284e-01 4.347000000000000169e-02
9.080000000000000293e-01 4.306000000000000105e-02
9.090000000000000302e-01 4.265000000000000041e-02
9.100000000000000311e-01 4.223000000000000365e-02
9.110000000000000320e-01 4.182000000000000300e-02
9.120000000000000329e-01 4.139999999999999930e-02
9.130000000000000338e-01 4.097999999999999560e-02
9.140000000000000346e-01 4.055999999999999883e-02
9.150000000000000355e-01 4.013999999999999513e-02
9.160000000000000364e-01 3.970999999999999530e-02
9.170000000000000373e-01 3.928999999999999854e-02
9.180000000000000382e-01 3.886000000000000565e-02
9.190000000000000391e-01 3.842999999999999888e-02
9.200000000000000400e-01 3.799999999999999906e-02
9.210000000000000409e-01 3.756999999999999923e-02
9.220000000000000417e-01 3.713999999999999940e-02
9.230000000000000426e-01 3.669999999999999651e-02
9.240000000000000435e-01 3.626000000000000056e-02
9.250000000000000444e-01 3.583000000000000074e-02
9.260000000000000453e-01 3.538999999999999785e-02
9.270000000000000462e-01 3.495000000000000190e-02
9.280000000000000471e-01 3.450999999999999901e-02
9.290000000000000480e-01 3.406000000000000000e-02
9.300000000000000488e-01 3.362000000000000405e-02
9.310000000000000497e-01 3.316999999999999810e-02
9.320000000000000506e-01 3.271999999999999909e-02
9.330000000000000515e-01 3.227000000000000007e-02
9.340000000000000524e-01 3.182000000000000106e-02
9.350000000000000533e-01 3.137000000000000205e-02
9.360000000000000542e-01 3.091999999999999957e-02
9.370000000000000551e-01 3.046000000000000096e-02
9.379999999999999449e-01 3.000999999999999848e-02
9.389999999999999458e-01 2.955000000000000335e-02
9.399999999999999467e-01 2.908999999999999780e-02
9.409999999999999476e-01 2.863000000000000267e-02
9.419999999999999485e-01 2.816999999999999713e-02
9.429999999999999494e-01 2.771000000000000199e-02
9.439999999999999503e-01 2.724999999999999992e-02
9.449999999999999512e-01 2.678000000000000172e-02
9.459999999999999520e-01 2.631999999999999618e-02
9.469999999999999529e-01 2.584999999999999798e-02
9.479999999999999538e-01 2.537999999999999978e-02
9.489999999999999547e-01 2.490999999999999812e-02
9.499999999999999556e-01 2.443999999999999992e-02
9.509999999999999565e-01 2.397000000000000172e-02
9.519999999999999574e-01 2.350000000000000006e-02
9.529999999999999583e-01 2.302999999999999839e-02
9.539999999999999591e-01 2.255000000000000060e-02
9.549999999999999600e-01 2.207999999999999893e-02
9.559999999999999609e-01 2.160000000000000114e-02
9.569999999999999618e-01 2.111999999999999988e-02
9.579999999999999627e-01 2.065000000000000169e-02
9.589999999999999636e-01 2.017000000000000043e-02
9.599999999999999645e-01 1.968999999999999917e-02
9.609999999999999654e-01 1.921000000000000138e-02
9.619999999999999662e-01 1.873000000000000012e-02
9.629999999999999671e-01 1.823999999999999927e-02
9.639999999999999680e-01 1.776000000000000148e-02
9.649999999999999689e-01 1.728000000000000022e-02
9.659999999999999698e-01 1.678999999999999937e-02
9.669999999999999707e-01 1.630999999999999811e-02
9.679999999999999716e-01 1.582000000000000073e-02
9.689999999999999725e-01 1.532999999999999988e-02
9.699999999999999734e-01 1.484000000000000076e-02
9.709999999999999742e-01 1.435999999999999950e-02
9.719999999999999751e-01 1.386999999999999865e-02
9.729999999999999760e-01 1.337999999999999953e-02
9.739999999999999769e-01 1.289000000000000042e-02
9.749999999999999778e-01 1.239999999999999956e-02
9.759999999999999787e-01 1.191000000000000045e-02
9.769999999999999796e-01 1.141000000000000000e-02
9.779999999999999805e-01 1.091999999999999915e-02
9.789999999999999813e-01 1.043000000000000003e-02
9.799999999999999822e-01 9.936999999999999653e-03
9.809999999999999831e-01 9.443000000000000005e-03
9.819999999999999840e-01 8.948000000000001092e-03
9.829999999999999849e-01 8.453000000000000444e-03
9.839999999999999858e-01 7.957000000000000531e-03
9.849999999999999867e-01 7.461999999999999883e-03
9.859999999999999876e-01 6.965000000000000704e-03
9.869999999999999885e-01 6.469000000000000791e-03
9.879999999999999893e-01 5.973000000000000878e-03
9.889999999999999902e-01 5.475999999999999965e-03
9.899999999999999911e-01 4.978999999999999919e-03
9.909999999999999920e-01 4.481999999999999873e-03
9.919999999999999929e-01 3.985000000000000694e-03
9.929999999999999938e-01 3.487999999999999781e-03
9.939999999999999947e-01 2.990000000000000470e-03
9.949999999999999956e-01 2.492000000000000291e-03
9.959999999999999964e-01 1.993999999999999679e-03
9.969999999999999973e-01 1.495999999999999934e-03
9.979999999999999982e-01 9.974999999999999058e-04
9.989999999999999991e-01 4.987999999999999812e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-mixed/data-3.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000001
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 9.999000000000000110e-01
4.939999999999999947e-01 9.999000000000000110e-01
4.949999999999999956e-01 9.999000000000000110e-01
4.959999999999999964e-01 9.999000000000000110e-01
4.969999999999999973e-01 9.999000000000000110e-01
4.979999999999999982e-01 9.999000000000000110e-01
4.989999999999999991e-01 9.999000000000000110e-01
5.000000000000000000e-01 9.999000000000000110e-01
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 9.999000000000000110e-01
5.240000000000000213e-01 9.999000000000000110e-01
5.250000000000000222e-01 9.999000000000000110e-01
5.260000000000000231e-01 9.998000000000000220e-01
5.270000000000000240e-01 9.998000000000000220e-01
5.280000000000000249e-01 9.998000000000000220e-01
5.290000000000000258e-01 9.998000000000000220e-01
5.300000000000000266e-01 9.998000000000000220e-01
5.310000000000000275e-01 9.998000000000000220e-01
5.320000000000000284e-01 9.998000000000000220e-01
5.330000000000000293e-01 9.998000000000000220e-01
5.340000000000000302e-01 9.998000000000000220e-01
5.350000000000000311e-01 9.999000000000000110e-01
5.360000000000000320e-01 9.999000000000000110e-01
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 9.999000000000000110e-01
5.560000000000000497e-01 9.998000000000000220e-01
5.570000000000000506e-01 9.996999999999999220e-01
5.580000000000000515e-01 9.995000000000000551e-01
5.590000000000000524e-01 9.993999999999999551e-01
5.600000000000000533e-01 9.993000000000000771e-01
5.610000000000000542e-01 9.993000000000000771e-01
5.620000000000000551e-01 9.991999999999999771e-01
5.629999999999999449e-01 9.991999999999999771e-01
5.639999999999999458e-01 9.991999999999999771e-01
5.649999999999999467e-01 9.991999999999999771e-01
5.659999999999999476e-01 9.991999999999999771e-01
5.669999999999999485e-01 9.993000000000000771e-01
5.679999999999999494e-01 9.995000000000000551e-01
5.689999999999999503e-01 9.996000000000000441e-01
5.699999999999999512e-01 9.998000000000000220e-01
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.001000000000000112e+00
5.749999999999999556e-01 1.001000000000000112e+00
5.759999999999999565e-01 1.001000000000000112e+00
5.769999999999999574e-01 1.001000000000000112e+00
5.779999999999999583e-01 1.001000000000000112e+00
5.789999999999999591e-01 1.002000000000000002e+00
5.799999999999999600e-01 1.002000000000000002e+00
5.809999999999999609e-01 1.002000000000000002e+00
5.819999999999999618e-01 1.001000000000000112e+00
5.829999999999999627e-01 1.001000000000000112e+00
5.839999999999999636e-01 1.001000000000000112e+00
5.849999999999999645e-01 1.001000000000000112e+00
5.859999999999999654e-01 1.001000000000000112e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 9.998000000000000220e-01
5.889999999999999680e-01 9.993999999999999551e-01
5.899999999999999689e-01 9.989000000000000101e-01
5.909999999999999698e-01 9.985000000000000542e-01
5.919999999999999707e-01 9.980999999999999872e-01
5.929999999999999716e-01 9.978000000000000203e-01
5.939999999999999725e-01 9.975000000000000533e-01
5.949999999999999734e-01 9.972999999999999643e-01
5.959999999999999742e-01 9.970999999999999863e-01
5.969999999999999751e-01 9.970999999999999863e-01
5.979999999999999760e-01 9.970999999999999863e-01
5.989999999999999769e-01 9.972999999999999643e-01
5.999999999999999778e-01 9.976000000000000423e-01
6.009999999999999787e-01 9.979999999999998872e-01
6.019999999999999796e-01 9.986000000000000432e-01
6.029999999999999805e-01 9.991999999999999771e-01
6.039999999999999813e-01 9.999000000000000110e-01
6.049999999999999822e-01 1.001000000000000112e+00
6.059999999999999831e-01 1.001000000000000112e+00
6.069999999999999840e-01 1.002000000000000002e+00
6.079999999999999849e-01 1.003000000000000114e+00
6.089999999999999858e-01 1.004000000000000004e+00
6.099999999999999867e-01 1.004000000000000004e+00
6.109999999999999876e-01 1.005000000000000115e+00
6.119999999999999885e-01 1.005000000000000115e+00
6.129999999999999893e-01 1.005000000000000115e+00
6.139999999999999902e-01 1.005000000000000115e+00
6.149999999999999911e-01 1.005000000000000115e+00
6.159999999999999920e-01 1.005000000000000115e+00
6.169999999999999929e-01 1.004000000000000004e+00
6.179999999999999938e-01 1.003000000000000114e+00
6.189999999999999947e-01 1.002000000000000002e+00
6.199999999999999956e-01 1.001000000000000112e+00
6.209999999999999964e-01 9.996999999999999220e-01
6.219999999999999973e-01 9.981999999999999762e-01
6.229999999999999982e-01 9.968000000000000194e-01
6.239999999999999991e-01 9.952999999999999625e-01
6.250000000000000000e-01 9.939999999999999947e-01
6.260000000000000009e-01 9.927000000000000268e-01
6.270000000000000018e-01 9.915999999999999259e-01
6.280000000000000027e-01 9.907000000000000250e-01
6.290000000000000036e-01 9.901000000000000911e-01
6.300000000000000044e-01 9.898000000000001242e-01
6.310000000000000053e-01 9.898000000000001242e-01
6.320000000000000062e-01 9.902999999999999581e-01
6.330000000000000071e-01 9.911000000000000920e-01
6.340000000000000080e-01 9.925000000000000488e-01
6.350000000000000089e-01 9.942999999999999616e-01
6.360000000000000098e-01 9.963999999999999524e-01
6.370000000000000107e-01 9.989000000000000101e-01
6.380000000000000115e-01 1.001000000000000112e+00
6.390000000000000124e-01 1.004000000000000004e+00
6.400000000000000133e-01 1.007000000000000117e+00
6.410000000000000142e-01 1.010000000000000009e+00
6.420000000000000151e-01 1.012000000000000011e+00
6.430000000000000160e-01 1.014000000000000012e+00
6.440000000000000169e-01 1.016000000000000014e+00
6.450000000000000178e-01 1.018000000000000016e+00
6.460000000000000187e-01 1.019000000000000128e+00
6.470000000000000195e-01 1.019000000000000128e+00
6.480000000000000204e-01 1.019000000000000128e+00
6.490000000000000213e-01 1.018000000000000016e+00
6.500000000000000222e-01 1.016000000000000014e+00
6.510000000000000231e-01 1.012999999999999901e+00
6.520000000000000240e-01 1.008999999999999897e+00
6.530000000000000249e-01 1.005000000000000115e+00
6.540000000000000258e-01 1.001000000000000112e+00
6.550000000000000266e-01 9.955999999999999295e-01
6.560000000000000275e-01 9.904999999999999361e-01
6.570000000000000284e-01 9.853999999999999426e-01
6.580000000000000293e-01 9.805000000000000382e-01
6.590000000000000302e-01 9.759999999999999787e-01
6.600000000000000311e-01 9.719999999999999751e-01
6.610000000000000320e-01 9.686000000000000165e-01
6.620000000000000329e-01 9.661999999999999478e-01
6.630000000000000338e-01 9.646999999999998909e-01
6.640000000000000346e-01 9.643000000000000460e-01
6.650000000000000355e-01 9.653000000000000469e-01
6.660000000000000364e-01 9.677999999999999936e-01
6.670000000000000373e-01 9.718999999999999861e-01
6.680000000000000382e-01 9.777000000000000135e-01
6.690000000000000391e-01 9.848000000000000087e-01
6.700000000000000400e-01 9.929999999999999938e-01
6.710000000000000409e-01 1.002000000000000002e+00
6.720000000000000417e-01 1.010999999999999899e+00
6.730000000000000426e-01 1.021000000000000130e+00
6.740000000000000435e-01 1.030000000000000027e+00
6.750000000000000444e-01 1.039000000000000146e+00
6.760000000000000453e-01 1.046999999999999931e+00
6.770000000000000462e-01 1.054000000000000048e+00
6.780000000000000471e-01 1.060000000000000053e+00
6.790000000000000480e-01 1.064000000000000057e+00
6.800000000000000488e-01 1.066999999999999948e+00
6.810000000000000497e-01 1.066000000000000059e+00
6.820000000000000506e-01 1.064000000000000057e+00
6.830000000000000515e-01 1.058000000000000052e+00
6.840000000000000524e-01 1.050000000000000044e+00
6.850000000000000533e-01 1.038000000000000034e+00
6.860000000000000542e-01 1.024000000000000021e+00
6.870000000000000551e-01 1.008999999999999897e+00
6.879999999999999449e-01 9.918000000000000149e-01
6.889999999999999458e-01 9.742999999999999439e-01
6.899999999999999467e-01 9.565000000000001279e-01
6.909999999999999476e-01 9.391999999999999238e-01
6.919999999999999485e-01 9.228000000000000647e-01
6.929999999999999494e-01 9.079999999999999183e-01
6.939999999999999503e-01 8.950999999999998957e-01
6.949999999999999512e-01 8.848999999999999089e-01
6.959999999999999520e-01 8.779000000000000137e-01
6.969999999999999529e-01 8.745000000000000551e-01
6.979999999999999538e-01 8.753000000000000780e-01
6.989999999999999547e-01 8.810000000000000053e-01
6.999999999999999556e-01 8.919999999999999041e-01
7.009999999999999565e-01 9.086999999999999522e-01
7.019999999999999574e-01 9.303000000000000158e-01
7.029999999999999583e-01 9.559999999999999609e-01
7.039999999999999591e-01 9.848000000000000087e-01
7.049999999999999600e-01 1.016000000000000014e+00
7.059999999999999609e-01 1.048000000000000043e+00
7.069999999999999618e-01 1.080999999999999961e+00
7.079999999999999627e-01 1.112999999999999989e+00
7.089999999999999636e-01 1.144000000000000128e+00
7.099999999999999645e-01 1.171999999999999931e+00
7.109999999999999654e-01 1.197000000000000064e+00
7.119999999999999662e-01 1.217999999999999972e+00
7.129999999999999671e-01 1.233000000000000096e+00
7.139999999999999680e-01 1.242999999999999883e+00
7.149999999999999689e-01 1.245999999999999996e+00
7.159999999999999698e-01 1.239999999999999991e+00
7.169999999999999707e-01 1.225999999999999979e+00
7.179999999999999716e-01 1.203000000000000069e+00
7.189999999999999725e-01 1.171000000000000041e+00
7.199999999999999734e-01 1.133000000000000007e+00
7.209999999999999742e-01 1.086999999999999966e+00
7.219999999999999751e-01 1.037000000000000144e+00
7.229999999999999760e-01 9.813999999999999391e-01
7.239999999999999769e-01 9.223999999999999977e-01
7.249999999999999778e-01 8.604999999999999316e-01
7.259999999999999787e-01 7.966999999999999638e-01
7.269999999999999796e-01 7.318999999999999950e-01
7.279999999999999805e-01 6.669999999999999263e-01
7.289999999999999813e-01 6.028999999999999915e-01
7.299999999999999822e-01 5.404999999999999805e-01
7.309999999999999831e-01 4.807000000000000162e-01
7.319999999999999840e-01 4.244000000000000550e-01
7.329999999999999849e-01 3.724999999999999978e-01
7.339999999999999858e-01 3.259000000000000230e-01
7.349999999999999867e-01 2.847000000000000086e-01
7.359999999999999876e-01 2.484999999999999987e-01
7.369999999999999885e-01 2.169999999999999984e-01
7.379999999999999893e-01 1.900000000000000022e-01
7.389999999999999902e-01 1.670000000000000095e-01
7.399999999999999911e-01 1.476999999999999980e-01
7.409999999999999920e-01 1.318000000000000005e-01
7.419999999999999929e-01 1.190000000000000085e-01
7.429999999999999938e-01 1.089000000000000107e-01
7.439999999999999947e-01 1.011999999999999983e-01
7.449999999999999956e-01 9.551999999999999380e-02
7.459999999999999964e-01 9.156999999999999862e-02
7.469999999999999973e-01 8.900999999999999190e-02
7.479999999999999982e-01 8.751000000000000445e-02
7.489999999999999991e-01 8.672000000000000541e-02
7.500000000000000000e-01 8.631999999999999396e-02
7.510000000000000009e-01 8.601999999999999924e-02
7.520000000000000018e-01 8.576999999999999902e-02
7.530000000000000027e-01 8.555999999999999717e-02
7.540000000000000036e-01 8.538999999999999369e-02
7.550000000000000044e-01 8.524999999999999245e-02
7.560000000000000053e-01 8.515000000000000346e-02
7.570000000000000062e-01 8.506999999999999285e-02
7.580000000000000071e-01 8.501000000000000223e-02
7.590000000000000080e-01 8.497000000000000386e-02
7.600000000000000089e-01 8.494000000000000161e-02
7.610000000000000098e-01 8.491999999999999549e-02
7.620000000000000107e-01 8.490999999999999936e-02
7.630000000000000115e-01 8.490000000000000324e-02
7.640000000000000124e-01 8.489000000000000712e-02
7.650000000000000133e-01 8.487000000000000099e-02
7.660000000000000142e-01 8.483999999999999875e-02
7.670000000000000151e-01 8.480000000000000038e-02
7.680000000000000160e-01 8.474000000000000976e-02
7.690000000000000169e-01 8.466999999999999527e-02
7.700000000000000178e-01 8.458000000000000240e-02
7.710000000000000187e-01 8.447999999999999954e-02
7.720000000000000195e-01 8.435999999999999055e-02
7.730000000000000204e-01 8.423999999999999544e-02
7.740000000000000213e-01 8.409999999999999420e-02
7.750000000000000222e-01 8.395999999999999297e-02
7.760000000000000231e-01 8.380999999999999561e-02
7.770000000000000240e-01 8.365999999999999825e-02
7.780000000000000249e-01 8.350000000000000477e-02
7.790000000000000258e-01 8.333000000000000129e-02
7.800000000000000266e-01 8.317000000000000781e-02
7.810000000000000275e-01 8.300000000000000433e-02
7.820000000000000284e-01 8.283000000000000085e-02
7.830000000000000293e-01 8.266999999999999349e-02
7.840000000000000302e-01 8.251000000000000001e-02
7.850000000000000311e-01 8.235000000000000653e-02
7.860000000000000320e-01 8.218999999999999917e-02
7.870000000000000329e-01 8.204000000000000181e-02
7.880000000000000338e-01 8.187999999999999445e-02
7.890000000000000346e-01 8.172999999999999710e-02
7.900000000000000355e-01 8.157000000000000361e-02
7.910000000000000364e-01 8.141999999999999238e-02
7.920000000000000373e-01 8.126999999999999502e-02
7.930000000000000382e-01 8.111000000000000154e-02
7.940000000000000391e-01 8.095000000000000806e-02
7.950000000000000400e-01 8.079999999999999682e-02
7.960000000000000409e-01 8.063000000000000722e-02
7.970000000000000417e-01 8.046999999999999986e-02
7.980000000000000426e-01 8.029999999999999638e-02
7.990000000000000435e-01 8.012999999999999290e-02
8.000000000000000444e-01 7.995000000000000717e-02
8.010000000000000453e-01 7.976999999999999369e-02
8.020000000000000462e-01 7.957999999999999796e-02
8.030000000000000471e-01 7.938000000000000611e-02
8.040000000000000480e-01 7.918999999999999651e-02
8.050000000000000488e-01 7.899000000000000465e-02
8.060000000000000497e-01 7.878000000000000280e-02
8.070000000000000506e-01 7.857000000000000095e-02
8.080000000000000515e-01 7.835999999999999910e-02
8.090000000000000524e-01 7.814000000000000112e-02
8.100000000000000533e-01 7.792000000000000315e-02
8.110000000000000542e-01 7.770000000000000517e-02
8.120000000000000551e-01 7.747999999999999332e-02
8.129999999999999449e-01 7.724999999999999922e-02
8.139999999999999458e-01 7.701999999999999125e-02
8.149999999999999467e-01 7.678999999999999715e-02
8.159999999999999476e-01 7.655000000000000693e-02
8.169999999999999485e-01 7.631999999999999895e-02
8.179999999999999494e-01 7.607999999999999485e-02
8.189999999999999503e-01 7.584000000000000463e-02
8.199999999999999512e-01 7.560000000000000053e-02
8.209999999999999520e-01 7.535999999999999643e-02
8.219999999999999529e-01 7.510999999999999621e-02
8.229999999999999538e-01 7.487000000000000599e-02
8.239999999999999547e-01 7.462000000000000577e-02
8.249999999999999556e-01 7.436999999999999167e-02
8.259999999999999565e-01 7.410999999999999532e-02
8.269999999999999574e-01 7.385999999999999510e-02
8.279999999999999583e-01 7.359999999999999876e-02
8.289999999999999591e-01 7.334000000000000241e-02
8.299999999999999600e-01 7.307999999999999219e-02
8.309999999999999609e-01 7.280999999999999972e-02
8.319999999999999618e-01 7.253999999999999337e-02
8.329999999999999627e-01 7.227000000000000091e-02
8.339999999999999636e-01 7.199999999999999456e-02
8.349999999999999645e-01 7.171999999999999209e-02
8.359999999999999654e-01 7.144000000000000350e-02
8.369999999999999662e-01 7.116000000000000103e-02
8.379999999999999671e-01 7.087000000000000244e-02
8.389999999999999680e-01 7.058999999999999997e-02
8.399999999999999689e-01 7.030000000000000138e-02
8.409999999999999698e-01 6.999999999999999278e-02
8.419999999999999707e-01 6.970999999999999419e-02
8.429999999999999716e-01 6.940999999999999948e-02
8.439999999999999725e-01 6.911000000000000476e-02
8.449999999999999734e-01 6.880000000000000004e-02
8.459999999999999742e-01 6.850000000000000533e-02
8.469999999999999751e-01 6.819000000000000061e-02
8.479999999999999760e-01 6.787999999999999590e-02
8.489999999999999769e-01 6.757000000000000506e-02
8.499999999999999778e-01 6.725000000000000422e-02
8.509999999999999787e-01 6.693000000000000338e-02
8.519999999999999796e-01 6.661999999999999866e-02
8.529999999999999805e-01 6.629000000000000170e-02
8.539999999999999813e-01 6.597000000000000086e-02
8.549999999999999822e-01 6.564000000000000390e-02
8.559999999999999831e-01 6.532000000000000306e-02
8.569999999999999840e-01 6.499000000000000610e-02
8.579999999999999849e-01 6.464999999999999913e-02
8.589999999999999858e-01 6.432000000000000217e-02
8.599999999999999867e-01 6.397999999999999521e-02
8.609999999999999876e-01 6.364000000000000212e-02
8.619999999999999885e-01 6.329999999999999516e-02
8.629999999999999893e-01 6.296000000000000207e-02
8.639999999999999902e-01 6.260999999999999899e-02
8.649999999999999911e-01 6.225999999999999590e-02
8.659999999999999920e-01 6.190999999999999975e-02
8.669999999999999929e-01 6.155999999999999667e-02
8.679999999999999938e-01 6.121000000000000052e-02
8.689999999999999947e-01 6.084999999999999437e-02
8.699999999999999956e-01 6.049000000000000210e-02
8.709999999999999964e-01 6.012999999999999595e-02
8.719999999999999973e-01 5.976000000000000062e-02
8.729999999999999982e-01 5.940000000000000835e-02
8.739999999999999991e-01 5.902999999999999914e-02
8.750000000000000000e-01 5.866000000000000381e-02
8.760000000000000009e-01 5.827999999999999847e-02
8.770000000000000018e-01 5.790999999999999620e-02
8.780000000000000027e-01 5.753000000000000475e-02
8.790000000000000036e-01 5.714999999999999247e-02
8.800000000000000044e-01 5.677000000000000102e-02
8.810000000000000053e-01 5.639000000000000262e-02
8.820000000000000062e-01 5.600000000000000117e-02
8.830000000000000071e-01 5.561999999999999583e-02
8.840000000000000080e-01 5.523000000000000131e-02
8.850000000000000089e-01 5.483000000000000373e-02
8.860000000000000098e-01 5.444000000000000228e-02
8.870000000000000107e-01 5.404999999999999388e-02
8.880000000000000115e-01 5.364999999999999630e-02
8.890000000000000124e-01 5.324999999999999872e-02
8.900000000000000133e-01 5.285000000000000114e-02
8.910000000000000142e-01 5.245000000000000356e-02
8.920000000000000151e-01 5.204000000000000292e-02
8.930000000000000160e-01 5.163000000000000228e-02
8.940000000000000169e-01 5.122000000000000164e-02
8.950000000000000178e-01 5.080999999999999406e-02
8.960000000000000187e-01 5.039999999999999342e-02
8.970000000000000195e-01 4.998999999999999971e-02
8.980000000000000204e-01 4.956999999999999601e-02
8.990000000000000213e-01 4.914999999999999925e-02
9.000000000000000222e-01 4.872999999999999554e-02
9.010000000000000231e-01 4.830999999999999878e-02
9.020000000000000240e-01 4.788999999999999507e-02
9.030000000000000249e-01 4.745999999999999525e-02
9.040000000000000258e-01 4.703000000000000236e-02
9.050000000000000266e-01 4.660000000000000253e-02
9.060000000000000275e-01 4.617000000000000270e-02
9.070000000000000284e-01 4.574000000000000288e-02
9.080000000000000293e-01 4.529999999999999999e-02
9.090000000000000302e-01 4.487000000000000016e-02
9.100000000000000311e-01 4.442999999999999727e-02
9.110000000000000320e-01 4.399000000000000132e-02
9.120000000000000329e-01 4.354999999999999843e-02
9.130000000000000338e-01 4.310999999999999555e-02
9.140000000000000346e-01 4.266000000000000347e-02
9.150000000000000355e-01 4.220999999999999752e-02
9.160000000000000364e-01 4.177000000000000157e-02
9.170000000000000373e-01 4.132000000000000256e-02
9.180000000000000382e-01 4.086000000000000049e-02
9.190000000000000391e-01 4.041000000000000147e-02
9.200000000000000400e-01 3.996000000000000246e-02
9.210000000000000409e-01 3.950000000000000039e-02
9.220000000000000417e-01 3.903999999999999831e-02
9.230000000000000426e-01 3.857999999999999624e-02
9.240000000000000435e-01 3.812000000000000111e-02
9.250000000000000444e-01 3.765999999999999903e-02
9.260000000000000453e-01 3.719999999999999696e-02
9.270000000000000462e-01 3.672999999999999876e-02
9.280000000000000471e-01 3.626999999999999669e-02
9.290000000000000480e-01 3.579999999999999849e-02
9.300000000000000488e-01 3.533000000000000029e-02
9.310000000000000497e-01 3.485999999999999516e-02
9.320000000000000506e-01 3.438999999999999696e-02
9.330000000000000515e-01 3.391000000000000264e-02
9.340000000000000524e-01 3.343999999999999750e-02
9.350000000000000533e-01 3.295999999999999625e-02
9.360000000000000542e-01 3.248000000000000193e-02
9.370000000000000551e-01 3.201000000000000373e-02
9.379999999999999449e-01 3.153000000000000247e-02
9.389999999999999458e-01 3.103999999999999815e-02
9.399999999999999467e-01 3.055999999999999689e-02
9.409999999999999476e-01 3.007999999999999910e-02
9.419999999999999485e-01 2.958999999999999825e-02
9.429999999999999494e-01 2.911000000000000046e-02
9.439999999999999503e-01 2.861999999999999961e-02
9.449999999999999512e-01 2.813000000000000222e-02
9.459999999999999520e-01 2.764000000000000137e-02
9.469999999999999529e-01 2.715000000000000052e-02
9.479999999999999538e-01 2.666000000000000314e-02
9.489999999999999547e-01 2.616000000000000270e-02
9.499999999999999556e-01 2.567000000000000184e-02
9.509999999999999565e-01 2.517000000000000140e-02
9.519999999999999574e-01 2.468000000000000055e-02
9.529999999999999583e-01 2.418000000000000010e-02
9.539999999999999591e-01 2.367999999999999966e-02
9.549999999999999600e-01 2.317999999999999922e-02
9.559999999999999609e-01 2.267999999999999877e-02
9.569999999999999618e-01 2.217999999999999833e-02
9.579999999999999627e-01 2.168000000000000135e-02
9.589999999999999636e-01 2.117000000000000132e-02
9.599999999999999645e-01 2.067000000000000087e-02
9.609999999999999654e-01 2.016000000000000084e-02
9.619999999999999662e-01 1.966000000000000039e-02
9.629999999999999671e-01 1.915000000000000036e-02
9.639999999999999680e-01 1.864000000000000032e-02
9.649999999999999689e-01 1.813999999999999987e-02
9.659999999999999698e-01 1.762999999999999984e-02
9.669999999999999707e-01 1.711999999999999980e-02
9.679999999999999716e-01 1.660999999999999976e-02
9.689999999999999725e-01 1.609000000000000014e-02
9.699999999999999734e-01 1.558000000000000010e-02
9.709999999999999742e-01 1.507000000000000006e-02
9.719999999999999751e-01 1.456000000000000003e-02
9.729999999999999760e-01 1.404000000000000213e-02
9.739999999999999769e-01 1.353000000000000036e-02
9.749999999999999778e-01 1.301000000000000073e-02
9.759999999999999787e-01 1.249999999999999896e-02
9.769999999999999796e-01 1.197999999999999933e-02
9.779999999999999805e-01 1.145999999999999970e-02
9.789999999999999813e-01 1.094999999999999966e-02
9.799999999999999822e-01 1.043000000000000003e-02
9.809999999999999831e-01 9.908999999999999406e-03
9.819999999999999840e-01 9.390000000000000777e-03
9.829999999999999849e-01 8.871000000000000413e-03
9.839999999999999858e-01 8.350999999999999049e-03
9.849999999999999867e-01 7.831000000000001154e-03
9.859999999999999876e-01 7.309999999999999658e-03
9.869999999999999885e-01 6.790000000000000896e-03
9.879999999999999893e-01 6.269000000000000267e-03
9.889999999999999902e-01 5.746999999999999505e-03
9.899999999999999911e-01 5.225999999999999743e-03
9.909999999999999920e-01 4.704000000000000715e-03
9.919999999999999929e-01 4.181999999999999953e-03
9.929999999999999938e-01 3.658999999999999926e-03
9.939999999999999947e-01 3.137000000000000031e-03
9.949999999999999956e-01 2.614000000000000004e-03
9.959999999999999964e-01 2.092000000000000109e-03
9.969999999999999973e-01 1.569000000000000082e-03
9.979999999999999982e-01 1.046000000000000055e-03
9.989999999999999991e-01 5.230000000000000274e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-mixed/data-4.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000001
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 9.999000000000000110e-01
4.510000000000000120e-01 9.999000000000000110e-01
4.520000000000000129e-01 9.999000000000000110e-01
4.530000000000000138e-01 9.999000000000000110e-01
4.540000000000000147e-01 9.999000000000000110e-01
4.550000000000000155e-01 9.999000000000000110e-01
4.560000000000000164e-01 9.999000000000000110e-01
4.570000000000000173e-01 9.999000000000000110e-01
4.580000000000000182e-01 9.999000000000000110e-01
4.590000000000000191e-01 9.999000000000000110e-01
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 9.999000000000000110e-01
4.819999999999999840e-01 9.999000000000000110e-01
4.829999999999999849e-01 9.999000000000000110e-01
4.839999999999999858e-01 9.998000000000000220e-01
4.849999999999999867e-01 9.998000000000000220e-01
4.859999999999999876e-01 9.998000000000000220e-01
4.869999999999999885e-01 9.998000000000000220e-01
4.879999999999999893e-01 9.998000000000000220e-01
4.889999999999999902e-01 9.998000000000000220e-01
4.899999999999999911e-01 9.998000000000000220e-01
4.909999999999999920e-01 9.998000000000000220e-01
4.919999999999999929e-01 9.998000000000000220e-01
4.929999999999999938e-01 9.999000000000000110e-01
4.939999999999999947e-01 9.999000000000000110e-01
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 9.999000000000000110e-01
5.150000000000000133e-01 9.998000000000000220e-01
5.160000000000000142e-01 9.996999999999999220e-01
5.170000000000000151e-01 9.996000000000000441e-01
5.180000000000000160e-01 9.995000000000000551e-01
5.190000000000000169e-01 9.995000000000000551e-01
5.200000000000000178e-01 9.993999999999999551e-01
5.210000000000000187e-01 9.993999999999999551e-01
5.220000000000000195e-01 9.993999999999999551e-01
5.230000000000000204e-01 9.993999999999999551e-01
5.240000000000000213e-01 9.995000000000000551e-01
5.250000000000000222e-01 9.995000000000000551e-01
5.260000000000000231e-01 9.996000000000000441e-01
5.270000000000000240e-01 9.996999999999999220e-01
5.280000000000000249e-01 9.998000000000000220e-01
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.001000000000000112e+00
5.340000000000000302e-01 1.001000000000000112e+00
5.350000000000000311e-01 1.001000000000000112e+00
5.360000000000000320e-01 1.001000000000000112e+00
5.370000000000000329e-01 1.001000000000000112e+00
5.380000000000000338e-01 1.001000000000000112e+00
5.390000000000000346e-01 1.001000000000000112e+00
5.400000000000000355e-01 1.001000000000000112e+00
5.410000000000000364e-01 1.001000000000000112e+00
5.420000000000000373e-01 1.001000000000000112e+00
5.430000000000000382e-01 1.001000000000000112e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 9.996999999999999220e-01
5.480000000000000426e-01 9.995000000000000551e-01
5.490000000000000435e-01 9.991999999999999771e-01
5.500000000000000444e-01 9.989999999999998881e-01
5.510000000000000453e-01 9.988000000000000211e-01
5.520000000000000462e-01 9.986000000000000432e-01
5.530000000000000471e-01 9.985000000000000542e-01
5.540000000000000480e-01 9.983999999999999542e-01
5.550000000000000488e-01 9.983999999999999542e-01
5.560000000000000497e-01 9.983999999999999542e-01
5.570000000000000506e-01 9.985000000000000542e-01
5.580000000000000515e-01 9.986999999999999211e-01
5.590000000000000524e-01 9.989000000000000101e-01
5.600000000000000533e-01 9.990999999999999881e-01
5.610000000000000542e-01 9.995000000000000551e-01
5.620000000000000551e-01 9.998000000000000220e-01
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.001000000000000112e+00
5.649999999999999467e-01 1.001000000000000112e+00
5.659999999999999476e-01 1.001000000000000112e+00
5.669999999999999485e-01 1.002000000000000002e+00
5.679999999999999494e-01 1.002000000000000002e+00
5.689999999999999503e-01 1.002000000000000002e+00
5.699999999999999512e-01 1.003000000000000114e+00
5.709999999999999520e-01 1.003000000000000114e+00
5.719999999999999529e-01 1.003000000000000114e+00
5.729999999999999538e-01 1.003000000000000114e+00
5.739999999999999547e-01 1.002000000000000002e+00
5.749999999999999556e-01 1.002000000000000002e+00
5.759999999999999565e-01 1.002000000000000002e+00
5.769999999999999574e-01 1.001000000000000112e+00
5.779999999999999583e-01 1.001000000000000112e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 9.995000000000000551e-01
5.809999999999999609e-01 9.988000000000000211e-01
5.819999999999999618e-01 9.980999999999999872e-01
5.829999999999999627e-01 9.975000000000000533e-01
5.839999999999999636e-01 9.969000000000000083e-01
5.849999999999999645e-01 9.963999999999999524e-01
5.859999999999999654e-01 9.959999999999999964e-01
5.869999999999999662e-01 9.958000000000000185e-01
5.879999999999999671e-01 9.955999999999999295e-01
5.889999999999999680e-01 9.956999999999999185e-01
5.899999999999999689e-01 9.959000000000001185e-01
5.909999999999999698e-01 9.962000000000000854e-01
5.919999999999999707e-01 9.968000000000000194e-01
5.929999999999999716e-01 9.973999999999999533e-01
5.939999999999999725e-01 9.981999999999999762e-01
5.949999999999999734e-01 9.990999999999999881e-01
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.001000000000000112e+00
5.979999999999999760e-01 1.002000000000000002e+00
5.989999999999999769e-01 1.003000000000000114e+00
5.999999999999999778e-01 1.004000000000000004e+00
6.009999999999999787e-01 1.005000000000000115e+00
6.019999999999999796e-01 1.006000000000000005e+00
6.029999999999999805e-01 1.007000000000000117e+00
6.039999999999999813e-01 1.007000000000000117e+00
6.049999999999999822e-01 1.007000000000000117e+00
6.059999999999999831e-01 1.007000000000000117e+00
6.069999999999999840e-01 1.007000000000000117e+00
6.079999999999999849e-01 1.006000000000000005e+00
6.089999999999999858e-01 1.005000000000000115e+00
6.099999999999999867e-01 1.004000000000000004e+00
6.109999999999999876e-01 1.002000000000000002e+00
6.119999999999999885e-01 1.001000000000000112e+00
6.129999999999999893e-01 9.991999999999999771e-01
6.139999999999999902e-01 9.973999999999999533e-01
6.149999999999999911e-01 9.955999999999999295e-01
6.159999999999999920e-01 9.938000000000000167e-01
6.169999999999999929e-01 9.921999999999999709e-01
6.179999999999999938e-01 9.907000000000000250e-01
6.189999999999999947e-01 9.895999999999999241e-01
6.199999999999999956e-01 9.887000000000000233e-01
6.209999999999999964e-01 9.882999999999999563e-01
6.219999999999999973e-01 9.881999999999999673e-01
6.229999999999999982e-01 9.886000000000000343e-01
6.239999999999999991e-01 9.894000000000000572e-01
6.250000000000000000e-01 9.907000000000000250e-01
6.260000000000000009e-01 9.924000000000000599e-01
6.270000000000000018e-01 9.943999999999999506e-01
6.280000000000000027e-01 9.968000000000000194e-01
6.290000000000000036e-01 9.993999999999999551e-01
6.300000000000000044e-01 1.002000000000000002e+00
6.310000000000000053e-01 1.005000000000000115e+00
6.320000000000000062e-01 1.008000000000000007e+00
6.330000000000000071e-01 1.010999999999999899e+00
6.340000000000000080e-01 1.014000000000000012e+00
6.350000000000000089e-01 1.016000000000000014e+00
6.360000000000000098e-01 1.018000000000000016e+00
6.370000000000000107e-01 1.019000000000000128e+00
6.380000000000000115e-01 1.019000000000000128e+00
6.390000000000000124e-01 1.019000000000000128e+00
6.400000000000000133e-01 1.018000000000000016e+00
6.410000000000000142e-01 1.016999999999999904e+00
6.420000000000000151e-01 1.014999999999999902e+00
6.430000000000000160e-01 1.012000000000000011e+00
6.440000000000000169e-01 1.008000000000000007e+00
6.450000000000000178e-01 1.004000000000000004e+00
6.460000000000000187e-01 9.995000000000000551e-01
6.470000000000000195e-01 9.948000000000000176e-01
6.480000000000000204e-01 9.899000000000000021e-01
6.490000000000000213e-01 9.850999999999999757e-01
6.500000000000000222e-01 9.805000000000000382e-01
6.510000000000000231e-01 9.764000000000000457e-01
6.520000000000000240e-01 9.728999999999999870e-01
6.530000000000000249e-01 9.703000000000000513e-01
6.540000000000000258e-01 9.686000000000000165e-01
6.550000000000000266e-01 9.680000000000000826e-01
6.560000000000000275e-01 9.686000000000000165e-01
6.570000000000000284e-01 9.703000000000000513e-01
6.580000000000000293e-01 9.732999999999999430e-01
6.590000000000000302e-01 9.772999999999999465e-01
6.600000000000000311e-01 9.823999999999999400e-01
6.610000000000000320e-01 9.884999999999999343e-01
6.620000000000000329e-01 9.952999999999999625e-01
6.630000000000000338e-01 1.003000000000000114e+00
6.640000000000000346e-01 1.010999999999999899e+00
6.650000000000000355e-01 1.019000000000000128e+00
6.660000000000000364e-01 1.026000000000000023e+00
6.670000000000000373e-01 1.034000000000000030e+00
6.680000000000000382e-01 1.040000000000000036e+00
6.690000000000000391e-01 1.046000000000000041e+00
6.700000000000000400e-01 1.050000000000000044e+00
6.710000000000000409e-01 1.051999999999999824e+00
6.720000000000000417e-01 1.053000000000000158e+00
6.730000000000000426e-01 1.051999999999999824e+00
6.740000000000000435e-01 1.048000000000000043e+00
6.750000000000000444e-01 1.042999999999999927e+00
6.760000000000000453e-01 1.036000000000000032e+00
6.770000000000000462e-01 1.028000000000000025e+00
6.780000000000000471e-01 1.018000000000000016e+00
6.790000000000000480e-01 1.007000000000000117e+00
6.800000000000000488e-01 9.942999999999999616e-01
6.810000000000000497e-01 9.813999999999999391e-01
6.820000000000000506e-01 9.683000000000000496e-01
6.830000000000000515e-01 9.555000000000001270e-01
6.840000000000000524e-01 9.435000000000000053e-01
6.850000000000000533e-01 9.327999999999999625e-01
6.860000000000000542e-01 9.239000000000000545e-01
6.870000000000000551e-01 9.172000000000000153e-01
6.879999999999999449e-01 9.129000000000000448e-01
6.889999999999999458e-01 9.114999999999999769e-01
6.899999999999999467e-01 9.129000000000000448e-01
6.909999999999999476e-01 9.173000000000000043e-01
6.919999999999999485e-01 9.246999999999999664e-01
6.929999999999999494e-01 9.350000000000000533e-01
6.939999999999999503e-01 9.480000000000000648e-01
6.949999999999999512e-01 9.635000000000000231e-01
6.959999999999999520e-01 9.810999999999999721e-01
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.021000000000000130e+00
6.989999999999999547e-01 1.042000000000000037e+00
6.999999999999999556e-01 1.064000000000000057e+00
7.009999999999999565e-01 1.084999999999999964e+00
7.019999999999999574e-01 1.103999999999999870e+00
7.029999999999999583e-01 1.120999999999999996e+00
7.039999999999999591e-01 1.135999999999999899e+00
7.049999999999999600e-01 1.147999999999999909e+00
7.059999999999999609e-01 1.155999999999999917e+00
7.069999999999999618e-01 1.160000000000000142e+00
7.079999999999999627e-01 1.160000000000000142e+00
7.089999999999999636e-01 1.155999999999999917e+00
7.099999999999999645e-01 1.147999999999999909e+00
7.109999999999999654e-01 1.135000000000000009e+00
7.119999999999999662e-01 1.117999999999999883e+00
7.129999999999999671e-01 1.096000000000000085e+00
7.139999999999999680e-01 1.071000000000000174e+00
7.149999999999999689e-01 1.042000000000000037e+00
7.159999999999999698e-01 1.008999999999999897e+00
7.169999999999999707e-01 9.737000000000000099e-01
7.179999999999999716e-01 9.357000000000000872e-01
7.189999999999999725e-01 8.959000000000000297e-01
7.199999999999999734e-01 8.545000000000000373e-01
7.209999999999999742e-01 8.121999999999999220e-01
7.219999999999999751e-01 7.691999999999999948e-01
7.229999999999999760e-01 7.260999999999999677e-01
7.239999999999999769e-01 6.829999999999999405e-01
7.249999999999999778e-01 6.403999999999999693e-01
7.259999999999999787e-01 5.986000000000000210e-01
7.269999999999999796e-01 5.576999999999999735e-01
7.279999999999999805e-01 5.181000000000000050e-01
7.289999999999999813e-01 4.798999999999999932e-01
7.299999999999999822e-01 4.432999999999999718e-01
7.309999999999999831e-01 4.084000000000000408e-01
7.319999999999999840e-01 3.752999999999999670e-01
7.329999999999999849e-01 3.441000000000000170e-01
7.339999999999999858e-01 3.148000000000000242e-01
7.349999999999999867e-01 2.874999999999999778e-01
7.359999999999999876e-01 2.621999999999999886e-01
7.369999999999999885e-01 2.387999999999999845e-01
7.379999999999999893e-01 2.173000000000000209e-01
7.389999999999999902e-01 1.978000000000000036e-01
7.399999999999999911e-01 1.801999999999999991e-01
7.409999999999999920e-01 1.643000000000000016e-01
7.419999999999999929e-01 1.503000000000000169e-01
7.429999999999999938e-01 1.379999999999999838e-01
7.439999999999999947e-01 1.272999999999999965e-01
7.449999999999999956e-01 1.182000000000000134e-01
7.459999999999999964e-01 1.105000000000000010e-01
7.469999999999999973e-01 1.041999999999999871e-01
7.479999999999999982e-01 9.921000000000000651e-02
7.489999999999999991e-01 9.531000000000000583e-02
7.500000000000000000e-01 9.240999999999999215e-02
7.510000000000000009e-01 9.038000000000000200e-02
7.520000000000000018e-01 8.906000000000000028e-02
7.530000000000000027e-01 8.832999999999999186e-02
7.540000000000000036e-01 8.806999999999999551e-02
7.550000000000000044e-01 8.816999999999999837e-02
7.560000000000000053e-01 8.852999999999999758e-02
7.570000000000000062e-01 8.906000000000000028e-02
7.580000000000000071e-01 8.968000000000000971e-02
7.590000000000000080e-01 9.034000000000000363e-02
7.600000000000000089e-01 9.095999999999999919e-02
7.610000000000000098e-01 9.151000000000000800e-02
7.620000000000000107e-01 9.195000000000000395e-02
7.630000000000000115e-01 9.224999999999999867e-02
7.640000000000000124e-01 9.239999999999999603e-02
7.650000000000000133e-01 9.239999999999999603e-02
7.660000000000000142e-01 9.224999999999999867e-02
7.670000000000000151e-01 9.197999999999999232e-02
7.680000000000000160e-01 9.160000000000000087e-02
7.690000000000000169e-01 9.113999999999999879e-02
7.700000000000000178e-01 9.063000000000000222e-02
7.710000000000000187e-01 9.009999999999999953e-02
7.720000000000000195e-01 8.955000000000000460e-02
7.730000000000000204e-01 8.902000000000000191e-02
7.740000000000000213e-01 8.851000000000000534e-02
7.750000000000000222e-01 8.803999999999999326e-02
7.760000000000000231e-01 8.760999999999999344e-02
7.770000000000000240e-01 8.723999999999999810e-02
7.780000000000000249e-01 8.691999999999999726e-02
7.790000000000000258e-01 8.666999999999999704e-02
7.800000000000000266e-01 8.648000000000000131e-02
7.810000000000000275e-01 8.634999999999999620e-02
7.820000000000000284e-01 8.626999999999999946e-02
7.830000000000000293e-01 8.623999999999999722e-02
7.840000000000000302e-01 8.624999999999999334e-02
7.850000000000000311e-01 8.627999999999999559e-02
7.860000000000000320e-01 8.631999999999999396e-02
7.870000000000000329e-01 8.637000000000000233e-02
7.880000000000000338e-01 8.641000000000000070e-02
7.890000000000000346e-01 8.644000000000000294e-02
7.900000000000000355e-01 8.644000000000000294e-02
7.910000000000000364e-01 8.643000000000000682e-02
7.920000000000000373e-01 8.637999999999999845e-02
7.930000000000000382e-01 8.630999999999999783e-02
7.940000000000000391e-01 8.619999999999999885e-02
7.950000000000000400e-01 8.605000000000000149e-02
7.960000000000000409e-01 8.587000000000000188e-02
7.970000000000000417e-01 8.565000000000000391e-02
7.980000000000000426e-01 8.540000000000000369e-02
7.990000000000000435e-01 8.512999999999999734e-02
8.000000000000000444e-01 8.483000000000000262e-02
8.010000000000000453e-01 8.451000000000000179e-02
8.020000000000000462e-01 8.417000000000000870e-02
8.030000000000000471e-01 8.383999999999999786e-02
8.040000000000000480e-01 8.349000000000000865e-02
8.050000000000000488e-01 8.315000000000000169e-02
8.060000000000000497e-01 8.281999999999999085e-02
8.070000000000000506e-01 8.249000000000000776e-02
8.080000000000000515e-01 8.217000000000000692e-02
8.090000000000000524e-01 8.186000000000000221e-02
8.100000000000000533e-01 8.157000000000000361e-02
8.110000000000000542e-01 8.129999999999999727e-02
8.120000000000000551e-01 8.104000000000000092e-02
8.129999999999999449e-01 8.079000000000000070e-02
8.139999999999999458e-01 8.054999999999999660e-02
8.149999999999999467e-01 8.032999999999999863e-02
8.159999999999999476e-01 8.011999999999999678e-02
8.169999999999999485e-01 7.992000000000000492e-02
8.179999999999999494e-01 7.971999999999999920e-02
8.189999999999999503e-01 7.952000000000000735e-02
8.199999999999999512e-01 7.932000000000000162e-02
8.209999999999999520e-01 7.912000000000000977e-02
8.219999999999999529e-01 7.890999999999999404e-02
8.229999999999999538e-01 7.870000000000000606e-02
8.239999999999999547e-01 7.847999999999999421e-02
8.249999999999999556e-01 7.824000000000000399e-02
8.259999999999999565e-01 7.799999999999999989e-02
8.269999999999999574e-01 7.773999999999998967e-02
8.279999999999999583e-01 7.747999999999999332e-02
8.289999999999999591e-01 7.719999999999999085e-02
8.299999999999999600e-01 7.690999999999999226e-02
8.309999999999999609e-01 7.660000000000000142e-02
8.319999999999999618e-01 7.628999999999999670e-02
8.329999999999999627e-01 7.596999999999999587e-02
8.339999999999999636e-01 7.563999999999999890e-02
8.349999999999999645e-01 7.531000000000000194e-02
8.359999999999999654e-01 7.496999999999999498e-02
8.369999999999999662e-01 7.463000000000000189e-02
8.379999999999999671e-01 7.428999999999999493e-02
8.389999999999999680e-01 7.395000000000000184e-02
8.399999999999999689e-01 7.361000000000000876e-02
8.409999999999999698e-01 7.327000000000000179e-02
8.419999999999999707e-01 7.293000000000000871e-02
8.429999999999999716e-01 7.259000000000000175e-02
8.439999999999999725e-01 7.225999999999999091e-02
8.449999999999999734e-01 7.191999999999999782e-02
8.459999999999999742e-01 7.159000000000000086e-02
8.469999999999999751e-01 7.127000000000000002e-02
8.479999999999999760e-01 7.094000000000000306e-02
8.489999999999999769e-01 7.062000000000000222e-02
8.499999999999999778e-01 7.030000000000000138e-02
8.509999999999999787e-01 6.997000000000000441e-02
8.519999999999999796e-01 6.965000000000000357e-02
8.529999999999999805e-01 6.933000000000000274e-02
8.539999999999999813e-01 6.899999999999999190e-02
8.549999999999999822e-01 6.867000000000000881e-02
8.559999999999999831e-01 6.833000000000000185e-02
8.569999999999999840e-01 6.799999999999999101e-02
8.579999999999999849e-01 6.765000000000000180e-02
8.589999999999999858e-01 6.730999999999999484e-02
8.599999999999999867e-01 6.696000000000000563e-02
8.609999999999999876e-01 6.659999999999999254e-02
8.619999999999999885e-01 6.623999999999999333e-02
8.629999999999999893e-01 6.586999999999999800e-02
8.639999999999999902e-01 6.550000000000000266e-02
8.649999999999999911e-01 6.513000000000000733e-02
8.659999999999999920e-01 6.475000000000000200e-02
8.669999999999999929e-01 6.436000000000000054e-02
8.679999999999999938e-01 6.397999999999999521e-02
8.689999999999999947e-01 6.359000000000000763e-02
8.699999999999999956e-01 6.320000000000000617e-02
8.709999999999999964e-01 6.279999999999999472e-02
8.719999999999999973e-01 6.241000000000000020e-02
8.729999999999999982e-01 6.201000000000000262e-02
8.739999999999999991e-01 6.161000000000000504e-02
8.750000000000000000e-01 6.122000000000000358e-02
8.760000000000000009e-01 6.081999999999999212e-02
8.770000000000000018e-01 6.041999999999999454e-02
8.780000000000000027e-01 6.001000000000000084e-02
8.790000000000000036e-01 5.960999999999999632e-02
8.800000000000000044e-01 5.920999999999999874e-02
8.810000000000000053e-01 5.881000000000000116e-02
8.820000000000000062e-01 5.840000000000000746e-02
8.830000000000000071e-01 5.799999999999999600e-02
8.840000000000000080e-01 5.758999999999999536e-02
8.850000000000000089e-01 5.717999999999999472e-02
8.860000000000000098e-01 5.677999999999999714e-02
8.870000000000000107e-01 5.636000000000000038e-02
8.880000000000000115e-01 5.594999999999999973e-02
8.890000000000000124e-01 5.553000000000000297e-02
8.900000000000000133e-01 5.512000000000000233e-02
8.910000000000000142e-01 5.469999999999999862e-02
8.920000000000000151e-01 5.426999999999999880e-02
8.930000000000000160e-01 5.385000000000000203e-02
8.940000000000000169e-01 5.342000000000000220e-02
8.950000000000000178e-01 5.299000000000000238e-02
8.960000000000000187e-01 5.254999999999999949e-02
8.970000000000000195e-01 5.211999999999999966e-02
8.980000000000000204e-01 5.167999999999999677e-02
8.990000000000000213e-01 5.123999999999999388e-02
9.000000000000000222e-01 5.079000000000000181e-02
9.010000000000000231e-01 5.035000000000000586e-02
9.020000000000000240e-01 4.989999999999999991e-02
9.030000000000000249e-01 4.945000000000000090e-02
9.040000000000000258e-01 4.899999999999999495e-02
9.050000000000000266e-01 4.855000000000000288e-02
9.060000000000000275e-01 4.809000000000000080e-02
9.070000000000000284e-01 4.762999999999999873e-02
9.080000000000000293e-01 4.717999999999999972e-02
9.090000000000000302e-01 4.671999999999999764e-02
9.100000000000000311e-01 4.626000000000000251e-02
9.110000000000000320e-01 4.580000000000000043e-02
9.120000000000000329e-01 4.533000000000000224e-02
9.130000000000000338e-01 4.487000000000000016e-02
9.140000000000000346e-01 4.440000000000000197e-02
9.150000000000000355e-01 4.393999999999999989e-02
9.160000000000000364e-01 4.347000000000000169e-02
9.170000000000000373e-01 4.300000000000000350e-02
9.180000000000000382e-01 4.252999999999999836e-02
9.190000000000000391e-01 4.206000000000000016e-02
9.200000000000000400e-01 4.157999999999999891e-02
9.210000000000000409e-01 4.111000000000000071e-02
9.220000000000000417e-01 4.062999999999999945e-02
9.230000000000000426e-01 4.014999999999999819e-02
9.240000000000000435e-01 3.966999999999999693e-02
9.250000000000000444e-01 3.919000000000000261e-02
9.260000000000000453e-01 3.871000000000000135e-02
9.270000000000000462e-01 3.822000000000000397e-02
9.280000000000000471e-01 3.773999999999999577e-02
9.290000000000000480e-01 3.724999999999999839e-02
9.300000000000000488e-01 3.676000000000000101e-02
9.310000000000000497e-01 3.626999999999999669e-02
9.320000000000000506e-01 3.576999999999999624e-02
9.330000000000000515e-01 3.527999999999999886e-02
9.340000000000000524e-01 3.477999999999999842e-02
9.350000000000000533e-01 3.428000000000000491e-02
9.360000000000000542e-01 3.378000000000000447e-02
9.370000000000000551e-01 3.328000000000000402e-02
9.379999999999999449e-01 3.278000000000000358e-02
9.389999999999999458e-01 3.228000000000000314e-02
9.399999999999999467e-01 3.178000000000000269e-02
9.409999999999999476e-01 3.126999999999999919e-02
9.419999999999999485e-01 3.076999999999999874e-02
9.429999999999999494e-01 3.026000000000000217e-02
9.439999999999999503e-01 2.975000000000000214e-02
9.449999999999999512e-01 2.923999999999999863e-02
9.459999999999999520e-01 2.872999999999999859e-02
9.469999999999999529e-01 2.822000000000000203e-02
9.479999999999999538e-01 2.771000000000000199e-02
9.489999999999999547e-01 2.718999999999999889e-02
9.499999999999999556e-01 2.667999999999999886e-02
9.509999999999999565e-01 2.616000000000000270e-02
9.519999999999999574e-01 2.564999999999999919e-02
9.529999999999999583e-01 2.512999999999999956e-02
9.539999999999999591e-01 2.460999999999999993e-02
9.549999999999999600e-01 2.409000000000000030e-02
9.559999999999999609e-01 2.357000000000000067e-02
9.569999999999999618e-01 2.305000000000000104e-02
9.579999999999999627e-01 2.253000000000000141e-02
9.589999999999999636e-01 2.200000000000000219e-02
9.599999999999999645e-01 2.147999999999999909e-02
9.609999999999999654e-01 2.094999999999999987e-02
9.619999999999999662e-01 2.043000000000000024e-02
9.629999999999999671e-01 1.990000000000000102e-02
9.639999999999999680e-01 1.936999999999999833e-02
9.649999999999999689e-01 1.883999999999999911e-02
9.659999999999999698e-01 1.830999999999999989e-02
9.669999999999999707e-01 1.778000000000000067e-02
9.679999999999999716e-01 1.724999999999999797e-02
9.689999999999999725e-01 1.671999999999999875e-02
9.699999999999999734e-01 1.618999999999999953e-02
9.709999999999999742e-01 1.565000000000000072e-02
9.719999999999999751e-01 1.511999999999999976e-02
9.729999999999999760e-01 1.459000000000000054e-02
9.739999999999999769e-01 1.404999999999999999e-02
9.749999999999999778e-01 1.351999999999999903e-02
9.759999999999999787e-01 1.298000000000000195e-02
9.769999999999999796e-01 1.243999999999999967e-02
9.779999999999999805e-01 1.191000000000000045e-02
9.789999999999999813e-01 1.136999999999999990e-02
9.799999999999999822e-01 1.082999999999999935e-02
9.809999999999999831e-01 1.029000000000000054e-02
9.819999999999999840e-01 9.752000000000000252e-03
9.829999999999999849e-01 9.213000000000000703e-03
9.839999999999999858e-01 8.673000000000000154e-03
9.849999999999999867e-01 8.132999999999999605e-03
9.859999999999999876e-01 7.593000000000000790e-03
9.869999999999999885e-01 7.052000000000000109e-03
9.879999999999999893e-01 6.511000000000000294e-03
9.889999999999999902e-01 5.969000000000000347e-03
9.899999999999999911e-01 5.427999999999999665e-03
9.909999999999999920e-01 4.884999999999999586e-03
9.919999999999999929e-01 4.342999999999999639e-03
9.929999999999999938e-01 3.801000000000000125e-03
9.939999999999999947e-01 3.257999999999999612e-03
9.949999999999999956e-01 2.714999999999999965e-03
9.959999999999999964e-01 2.171999999999999886e-03
9.969999999999999973e-01 1.628999999999999806e-03
9.979999999999999982e-01 1.085999999999999943e-03
9.989999999999999991e-01 5.429999999999999714e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-mixed/data-5.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000001
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 9.999000000000000110e-01
4.510000000000000120e-01 9.999000000000000110e-01
4.520000000000000129e-01 9.999000000000000110e-01
4.530000000000000138e-01 9.999000000000000110e-01
4.540000000000000147e-01 9.999000000000000110e-01
4.550000000000000155e-01 9.999000000000000110e-01
4.560000000000000164e-01 9.999000000000000110e-01
4.570000000000000173e-01 9.999000000000000110e-01
4.580000000000000182e-01 9.999000000000000110e-01
4.590000000000000191e-01 9.999000000000000110e-01
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 9.999000000000000110e-01
4.819999999999999840e-01 9.999000000000000110e-01
4.829999999999999849e-01 9.999000000000000110e-01
4.839999999999999858e-01 9.998000000000000220e-01
4.849999999999999867e-01 9.998000000000000220e-01
4.859999999999999876e-01 9.998000000000000220e-01
4.869999999999999885e-01 9.998000000000000220e-01
4.879999999999999893e-01 9.998000000000000220e-01
4.889999999999999902e-01 9.998000000000000220e-01
4.899999999999999911e-01 9.998000000000000220e-01
4.909999999999999920e-01 9.998000000000000220e-01
4.919999999999999929e-01 9.998000000000000220e-01
4.929999999999999938e-01 9.999000000000000110e-01
4.939999999999999947e-01 9.999000000000000110e-01
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 9.999000000000000110e-01
5.150000000000000133e-01 9.998000000000000220e-01
5.160000000000000142e-01 9.996999999999999220e-01
5.170000000000000151e-01 9.996000000000000441e-01
5.180000000000000160e-01 9.995000000000000551e-01
5.190000000000000169e-01 9.995000000000000551e-01
5.200000000000000178e-01 9.993999999999999551e-01
5.210000000000000187e-01 9.993999999999999551e-01
5.220000000000000195e-01 9.993999999999999551e-01
5.230000000000000204e-01 9.993999999999999551e-01
5.240000000000000213e-01 9.995000000000000551e-01
5.250000000000000222e-01 9.995000000000000551e-01
5.260000000000000231e-01 9.996000000000000441e-01
5.270000000000000240e-01 9.996999999999999220e-01
5.280000000000000249e-01 9.998000000000000220e-01
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.001000000000000112e+00
5.340000000000000302e-01 1.001000000000000112e+00
5.350000000000000311e-01 1.001000000000000112e+00
5.360000000000000320e-01 1.001000000000000112e+00
5.370000000000000329e-01 1.001000000000000112e+00
5.380000000000000338e-01 1.001000000000000112e+00
5.390000000000000346e-01 1.001000000000000112e+00
5.400000000000000355e-01 1.001000000000000112e+00
5.410000000000000364e-01 1.001000000000000112e+00
5.420000000000000373e-01 1.001000000000000112e+00
5.430000000000000382e-01 1.001000000000000112e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 9.996999999999999220e-01
5.480000000000000426e-01 9.995000000000000551e-01
5.490000000000000435e-01 9.991999999999999771e-01
5.500000000000000444e-01 9.989999999999998881e-01
5.510000000000000453e-01 9.988000000000000211e-01
5.520000000000000462e-01 9.986000000000000432e-01
5.530000000000000471e-01 9.985000000000000542e-01
5.540000000000000480e-01 9.983999999999999542e-01
5.550000000000000488e-01 9.983999999999999542e-01
5.560000000000000497e-01 9.983999999999999542e-01
5.570000000000000506e-01 9.985000000000000542e-01
5.580000000000000515e-01 9.986999999999999211e-01
5.590000000000000524e-01 9.989000000000000101e-01
5.600000000000000533e-01 9.990999999999999881e-01
5.610000000000000542e-01 9.995000000000000551e-01
5.620000000000000551e-01 9.998000000000000220e-01
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.001000000000000112e+00
5.649999999999999467e-01 1.001000000000000112e+00
5.659999999999999476e-01 1.001000000000000112e+00
5.669999999999999485e-01 1.002000000000000002e+00
5.679999999999999494e-01 1.002000000000000002e+00
5.689999999999999503e-01 1.002000000000000002e+00
5.699999999999999512e-01 1.003000000000000114e+00
5.709999999999999520e-01 1.003000000000000114e+00
5.719999999999999529e-01 1.003000000000000114e+00
5.729999999999999538e-01 1.003000000000000114e+00
5.739999999999999547e-01 1.002000000000000002e+00
5.749999999999999556e-01 1.002000000000000002e+00
5.759999999999999565e-01 1.002000000000000002e+00
5.769999999999999574e-01 1.001000000000000112e+00
5.779999999999999583e-01 1.001000000000000112e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 9.995000000000000551e-01
5.809999999999999609e-01 9.988000000000000211e-01
5.819999999999999618e-01 9.980999999999999872e-01
5.829999999999999627e-01 9.975000000000000533e-01
5.839999999999999636e-01 9.969000000000000083e-01
5.849999999999999645e-01 9.963999999999999524e-01
5.859999999999999654e-01 9.959999999999999964e-01
5.869999999999999662e-01 9.958000000000000185e-01
5.879999999999999671e-01 9.955999999999999295e-01
5.889999999999999680e-01 9.956999999999999185e-01
5.899999999999999689e-01 9.959000000000001185e-01
5.909999999999999698e-01 9.962000000000000854e-01
5.919999999999999707e-01 9.968000000000000194e-01
5.929999999999999716e-01 9.973999999999999533e-01
5.939999999999999725e-01 9.981999999999999762e-01
5.949999999999999734e-01 9.990999999999999881e-01
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.001000000000000112e+00
5.979999999999999760e-01 1.002000000000000002e+00
5.989999999999999769e-01 1.003000000000000114e+00
5.999999999999999778e-01 1.004000000000000004e+00
6.009999999999999787e-01 1.005000000000000115e+00
6.019999999999999796e-01 1.006000000000000005e+00
6.029999999999999805e-01 1.007000000000000117e+00
6.039999999999999813e-01 1.007000000000000117e+00
6.049999999999999822e-01 1.007000000000000117e+00
6.059999999999999831e-01 1.007000000000000117e+00
6.069999999999999840e-01 1.007000000000000117e+00
6.079999999999999849e-01 1.006000000000000005e+00
6.089999999999999858e-01 1.005000000000000115e+00
6.099999999999999867e-01 1.004000000000000004e+00
6.109999999999999876e-01 1.002000000000000002e+00
6.119999999999999885e-01 1.001000000000000112e+00
6.129999999999999893e-01 9.991999999999999771e-01
6.139999999999999902e-01 9.973999999999999533e-01
6.149999999999999911e-01 9.955999999999999295e-01
6.159999999999999920e-01 9.938000000000000167e-01
6.169999999999999929e-01 9.921999999999999709e-01
6.179999999999999938e-01 9.907000000000000250e-01
6.189999999999999947e-01 9.895999999999999241e-01
6.199999999999999956e-01 9.887000000000000233e-01
6.209999999999999964e-01 9.882999999999999563e-01
6.219999999999999973e-01 9.881999999999999673e-01
6.229999999999999982e-01 9.886000000000000343e-01
6.239999999999999991e-01 9.894000000000000572e-01
6.250000000000000000e-01 9.907000000000000250e-01
6.260000000000000009e-01 9.924000000000000599e-01
6.270000000000000018e-01 9.943999999999999506e-01
6.280000000000000027e-01 9.968000000000000194e-01
6.290000000000000036e-01 9.993999999999999551e-01
6.300000000000000044e-01 1.002000000000000002e+00
6.310000000000000053e-01 1.005000000000000115e+00
6.320000000000000062e-01 1.008000000000000007e+00
6.330000000000000071e-01 1.010999999999999899e+00
6.340000000000000080e-01 1.014000000000000012e+00
6.350000000000000089e-01 1.016000000000000014e+00
6.360000000000000098e-01 1.018000000000000016e+00
6.370000000000000107e-01 1.019000000000000128e+00
6.380000000000000115e-01 1.019000000000000128e+00
6.390000000000000124e-01 1.019000000000000128e+00
6.400000000000000133e-01 1.018000000000000016e+00
6.410000000000000142e-01 1.016999999999999904e+00
6.420000000000000151e-01 1.014999999999999902e+00
6.430000000000000160e-01 1.012000000000000011e+00
6.440000000000000169e-01 1.008000000000000007e+00
6.450000000000000178e-01 1.004000000000000004e+00
6.460000000000000187e-01 9.995000000000000551e-01
6.470000000000000195e-01 9.948000000000000176e-01
6.480000000000000204e-01 9.899000000000000021e-01
6.490000000000000213e-01 9.850999999999999757e-01
6.500000000000000222e-01 9.805000000000000382e-01
6.510000000000000231e-01 9.764000000000000457e-01
6.520000000000000240e-01 9.728999999999999870e-01
6.530000000000000249e-01 9.703000000000000513e-01
6.540000000000000258e-01 9.686000000000000165e-01
6.550000000000000266e-01 9.680000000000000826e-01
6.560000000000000275e-01 9.686000000000000165e-01
6.570000000000000284e-01 9.703000000000000513e-01
6.580000000000000293e-01 9.732999999999999430e-01
6.590000000000000302e-01 9.772999999999999465e-01
6.600000000000000311e-01 9.823999999999999400e-01
6.610000000000000320e-01 9.884999999999999343e-01
6.620000000000000329e-01 9.952999999999999625e-01
6.630000000000000338e-01 1.003000000000000114e+00
6.640000000000000346e-01 1.010999999999999899e+00
6.650000000000000355e-01 1.019000000000000128e+00
6.660000000000000364e-01 1.026000000000000023e+00
6.670000000000000373e-01 1.034000000000000030e+00
6.680000000000000382e-01 1.040000000000000036e+00
6.690000000000000391e-01 1.046000000000000041e+00
6.700000000000000400e-01 1.050000000000000044e+00
6.710000000000000409e-01 1.051999999999999824e+00
6.720000000000000417e-01 1.053000000000000158e+00
6.730000000000000426e-01 1.051999999999999824e+00
6.740000000000000435e-01 1.048000000000000043e+00
6.750000000000000444e-01 1.042999999999999927e+00
6.760000000000000453e-01 1.036000000000000032e+00
6.770000000000000462e-01 1.028000000000000025e+00
6.780000000000000471e-01 1.018000000000000016e+00
6.790000000000000480e-01 1.007000000000000117e+00
6.800000000000000488e-01 9.942999999999999616e-01
6.810000000000000497e-01 9.813999999999999391e-01
6.820000000000000506e-01 9.683000000000000496e-01
6.830000000000000515e-01 9.555000000000001270e-01
6.840000000000000524e-01 9.435000000000000053e-01
6.850000000000000533e-01 9.327999999999999625e-01
6.860000000000000542e-01 9.239000000000000545e-01
6.870000000000000551e-01 9.172000000000000153e-01
6.879999999999999449e-01 9.129000000000000448e-01
6.889999999999999458e-01 9.114999999999999769e-01
6.899999999999999467e-01 9.129000000000000448e-01
6.909999999999999476e-01 9.173000000000000043e-01
6.919999999999999485e-01 9.246999999999999664e-01
6.929999999999999494e-01 9.350000000000000533e-01
6.939999999999999503e-01 9.480000000000000648e-01
6.949999999999999512e-01 9.635000000000000231e-01
6.959999999999999520e-01 9.810999999999999721e-01
6.969999999999999529e-01 1.000000000000000000e+00
6.979999999999999538e-01 1.021000000000000130e+00
6.989999999999999547e-01 1.042000000000000037e+00
6.999999999999999556e-01 1.064000000000000057e+00
7.009999999999999565e-01 1.084999999999999964e+00
7.019999999999999574e-01 1.103999999999999870e+00
7.029999999999999583e-01 1.120999999999999996e+00
7.039999999999999591e-01 1.135999999999999899e+00
7.049999999999999600e-01 1.147999999999999909e+00
7.059999999999999609e-01 1.155999999999999917e+00
7.069999999999999618e-01 1.160000000000000142e+00
7.079999999999999627e-01 1.160000000000000142e+00
7.089999999999999636e-01 1.155999999999999917e+00
7.099999999999999645e-01 1.147999999999999909e+00
7.109999999999999654e-01 1.135000000000000009e+00
7.119999999999999662e-01 1.117999999999999883e+00
7.129999999999999671e-01 1.096000000000000085e+00
7.139999999999999680e-01 1.071000000000000174e+00
7.149999999999999689e-01 1.042000000000000037e+00
7.159999999999999698e-01 1.008999999999999897e+00
7.169999999999999707e-01 9.737000000000000099e-01
7.179999999999999716e-01 9.357000000000000872e-01
7.189999999999999725e-01 8.959000000000000297e-01
7.199999999999999734e-01 8.545000000000000373e-01
7.209999999999999742e-01 8.121999999999999220e-01
7.219999999999999751e-01 7.691999999999999948e-01
7.229999999999999760e-01 7.260999999999999677e-01
7.239999999999999769e-01 6.829999999999999405e-01
7.249999999999999778e-01 6.403999999999999693e-01
7.259999999999999787e-01 5.986000000000000210e-01
7.269999999999999796e-01 5.576999999999999735e-01
7.279999999999999805e-01 5.181000000000000050e-01
7.289999999999999813e-01 4.798999999999999932e-01
7.299999999999999822e-01 4.432999999999999718e-01
7.309999999999999831e-01 4.084000000000000408e-01
7.319999999999999840e-01 3.752999999999999670e-01
7.329999999999999849e-01 3.441000000000000170e-01
7.339999999999999858e-01 3.148000000000000242e-01
7.349999999999999867e-01 2.874999999999999778e-01
7.359999999999999876e-01 2.621999999999999886e-01
7.369999999999999885e-01 2.387999999999999845e-01
7.379999999999999893e-01 2.173000000000000209e-01
7.389999999999999902e-01 1.978000000000000036e-01
7.399999999999999911e-01 1.801999999999999991e-01
7.409999999999999920e-01 1.643000000000000016e-01
7.419999999999999929e-01 1.503000000000000169e-01
7.429999999999999938e-01 1.379999999999999838e-01
7.439999999999999947e-01 1.272999999999999965e-01
7.449999999999999956e-01 1.182000000000000134e-01
7.459999999999999964e-01 1.105000000000000010e-01
7.469999999999999973e-01 1.041999999999999871e-01
7.479999999999999982e-01 9.921000000000000651e-02
7.489999999999999991e-01 9.531000000000000583e-02
7.500000000000000000e-01 9.240999999999999215e-02
7.510000000000000009e-01 9.038000000000000200e-02
7.520000000000000018e-01 8.906000000000000028e-02
7.530000000000000027e-01 8.832999999999999186e-02
7.540000000000000036e-01 8.806999999999999551e-02
7.550000000000000044e-01 8.816999999999999837e-02
7.560000000000000053e-01 8.852999999999999758e-02
7.570000000000000062e-01 8.906000000000000028e-02
7.580000000000000071e-01 8.968000000000000971e-02
7.590000000000000080e-01 9.034000000000000363e-02
7.600000000000000089e-01 9.095999999999999919e-02
7.610000000000000098e-01 9.151000000000000800e-02
7.620000000000000107e-01 9.195000000000000395e-02
7.630000000000000115e-01 9.224999999999999867e-02
7.640000000000000124e-01 9.239999999999999603e-02
7.650000000000000133e-01 9.239999999999999603e-02
7.660000000000000142e-01 9.224999999999999867e-02
7.670000000000000151e-01 9.197999999999999232e-02
7.680000000000000160e-01 9.160000000000000087e-02
7.690000000000000169e-01 9.113999999999999879e-02
7.700000000000000178e-01 9.063000000000000222e-02
7.710000000000000187e-01 9.009999999999999953e-02
7.720000000000000195e-01 8.955000000000000460e-02
7.730000000000000204e-01 8.902000000000000191e-02
7.740000000000000213e-01 8.851000000000000534e-02
7.750000000000000222e-01 8.803999999999999326e-02
7.760000000000000231e-01 8.760999999999999344e-02
7.770000000000000240e-01 8.723999999999999810e-02
7.780000000000000249e-01 8.691999999999999726e-02
7.790000000000000258e-01 8.666999999999999704e-02
7.800000000000000266e-01 8.648000000000000131e-02
7.810000000000000275e-01 8.634999999999999620e-02
7.820000000000000284e-01 8.626999999999999946e-02
7.830000000000000293e-01 8.623999999999999722e-02
7.840000000000000302e-01 8.624999999999999334e-02
7.850000000000000311e-01 8.627999999999999559e-02
7.860000000000000320e-01 8.631999999999999396e-02
7.870000000000000329e-01 8.637000000000000233e-02
7.880000000000000338e-01 8.641000000000000070e-02
7.890000000000000346e-01 8.644000000000000294e-02
7.900000000000000355e-01 8.644000000000000294e-02
7.910000000000000364e-01 8.643000000000000682e-02
7.920000000000000373e-01 8.637999999999999845e-02
7.930000000000000382e-01 8.630999999999999783e-02
7.940000000000000391e-01 8.619999999999999885e-02
7.950000000000000400e-01 8.605000000000000149e-02
7.960000000000000409e-01 8.587000000000000188e-02
7.970000000000000417e-01 8.565000000000000391e-02
7.980000000000000426e-01 8.540000000000000369e-02
7.990000000000000435e-01 8.512999999999999734e-02
8.000000000000000444e-01 8.483000000000000262e-02
8.010000000000000453e-01 8.451000000000000179e-02
8.020000000000000462e-01 8.417000000000000870e-02
8.030000000000000471e-01 8.383999999999999786e-02
8.040000000000000480e-01 8.349000000000000865e-02
8.050000000000000488e-01 8.315000000000000169e-02
8.060000000000000497e-01 8.281999999999999085e-02
8.070000000000000506e-01 8.249000000000000776e-02
8.080000000000000515e-01 8.217000000000000692e-02
8.090000000000000524e-01 8.186000000000000221e-02
8.100000000000000533e-01 8.157000000000000361e-02
8.110000000000000542e-01 8.129999999999999727e-02
8.120000000000000551e-01 8.104000000000000092e-02
8.129999999999999449e-01 8.079000000000000070e-02
8.139999999999999458e-01 8.054999999999999660e-02
8.149999999999999467e-01 8.032999999999999863e-02
8.159999999999999476e-01 8.011999999999999678e-02
8.169999999999999485e-01 7.992000000000000492e-02
8.179999999999999494e-01 7.971999999999999920e-02
8.189999999999999503e-01 7.952000000000000735e-02
8.199999999999999512e-01 7.932000000000000162e-02
8.209999999999999520e-01 7.912000000000000977e-02
8.219999999999999529e-01 7.890999999999999404e-02
8.229999999999999538e-01 7.870000000000000606e-02
8.239999999999999547e-01 7.847999999999999421e-02
8.249999999999999556e-01 7.824000000000000399e-02
8.259999999999999565e-01 7.799999999999999989e-02
8.269999999999999574e-01 7.773999999999998967e-02
8.279999999999999583e-01 7.747999999999999332e-02
8.289999999999999591e-01 7.719999999999999085e-02
8.299999999999999600e-01 7.690999999999999226e-02
8.309999999999999609e-01 7.660000000000000142e-02
8.319999999999999618e-01 7.628999999999999670e-02
8.329999999999999627e-01 7.596999999999999587e-02
8.339999999999999636e-01 7.563999999999999890e-02
8.349999999999999645e-01 7.531000000000000194e-02
8.359999999999999654e-01 7.496999999999999498e-02
8.369999999999999662e-01 7.463000000000000189e-02
8.379999999999999671e-01 7.428999999999999493e-02
8.389999999999999680e-01 7.395000000000000184e-02
8.399999999999999689e-01 7.361000000000000876e-02
8.409999999999999698e-01 7.327000000000000179e-02
8.419999999999999707e-01 7.293000000000000871e-02
8.429999999999999716e-01 7.259000000000000175e-02
8.439999999999999725e-01 7.225999999999999091e-02
8.449999999999999734e-01 7.191999999999999782e-02
8.459999999999999742e-01 7.159000000000000086e-02
8.469999999999999751e-01 7.127000000000000002e-02
8.479999999999999760e-01 7.094000000000000306e-02
8.489999999999999769e-01 7.062000000000000222e-02
8.499999999999999778e-01 7.030000000000000138e-02
8.509999999999999787e-01 6.997000000000000441e-02
8.519999999999999796e-01 6.965000000000000357e-02
8.529999999999999805e-01 6.933000000000000274e-02
8.539999999999999813e-01 6.899999999999999190e-02
8.549999999999999822e-01 6.867000000000000881e-02
8.559999999999999831e-01 6.833000000000000185e-02
8.569999999999999840e-01 6.799999999999999101e-02
8.579999999999999849e-01 6.765000000000000180e-02
8.589999999999999858e-01 6.730999999999999484e-02
8.599999999999999867e-01 6.696000000000000563e-02
8.609999999999999876e-01 6.659999999999999254e-02
8.619999999999999885e-01 6.623999999999999333e-02
8.629999999999999893e-01 6.586999999999999800e-02
8.639999999999999902e-01 6.550000000000000266e-02
8.649999999999999911e-01 6.513000000000000733e-02
8.659999999999999920e-01 6.475000000000000200e-02
8.669999999999999929e-01 6.436000000000000054e-02
8.679999999999999938e-01 6.397999999999999521e-02
8.689999999999999947e-01 6.359000000000000763e-02
8.699999999999999956e-01 6.320000000000000617e-02
8.709999999999999964e-01 6.279999999999999472e-02
8.719999999999999973e-01 6.241000000000000020e-02
8.729999999999999982e-01 6.201000000000000262e-02
8.739999999999999991e-01 6.161000000000000504e-02
8.750000000000000000e-01 6.122000000000000358e-02
8.760000000000000009e-01 6.081999999999999212e-02
8.770000000000000018e-01 6.041999999999999454e-02
8.780000000000000027e-01 6.001000000000000084e-02
8.790000000000000036e-01 5.960999999999999632e-02
8.800000000000000044e-01 5.920999999999999874e-02
8.810000000000000053e-01 5.881000000000000116e-02
8.820000000000000062e-01 5.840000000000000746e-02
8.830000000000000071e-01 5.799999999999999600e-02
8.840000000000000080e-01 5.758999999999999536e-02
8.850000000000000089e-01 5.717999999999999472e-02
8.860000000000000098e-01 5.677999999999999714e-02
8.870000000000000107e-01 5.636000000000000038e-02
8.880000000000000115e-01 5.594999999999999973e-02
8.890000000000000124e-01 5.553000000000000297e-02
8.900000000000000133e-01 5.512000000000000233e-02
8.910000000000000142e-01 5.469999999999999862e-02
8.920000000000000151e-01 5.426999999999999880e-02
8.930000000000000160e-01 5.385000000000000203e-02
8.940000000000000169e-01 5.342000000000000220e-02
8.950000000000000178e-01 5.299000000000000238e-02
8.960000000000000187e-01 5.254999999999999949e-02
8.970000000000000195e-01 5.211999999999999966e-02
8.980000000000000204e-01 5.167999999999999677e-02
8.990000000000000213e-01 5.123999999999999388e-02
9.000000000000000222e-01 5.079000000000000181e-02
9.010000000000000231e-01 5.035000000000000586e-02
9.020000000000000240e-01 4.989999999999999991e-02
9.030000000000000249e-01 4.945000000000000090e-02
9.040000000000000258e-01 4.899999999999999495e-02
9.050000000000000266e-01 4.855000000000000288e-02
9.060000000000000275e-01 4.809000000000000080e-02
9.070000000000000284e-01 4.762999999999999873e-02
9.080000000000000293e-01 4.717999999999999972e-02
9.090000000000000302e-01 4.671999999999999764e-02
9.100000000000000311e-01 4.626000000000000251e-02
9.110000000000000320e-01 4.580000000000000043e-02
9.120000000000000329e-01 4.533000000000000224e-02
9.130000000000000338e-01 4.487000000000000016e-02
9.140000000000000346e-01 4.440000000000000197e-02
9.150000000000000355e-01 4.393999999999999989e-02
9.160000000000000364e-01 4.347000000000000169e-02
9.170000000000000373e-01 4.300000000000000350e-02
9.180000000000000382e-01 4.252999999999999836e-02
9.190000000000000391e-01 4.206000000000000016e-02
9.200000000000000400e-01 4.157999999999999891e-02
9.210000000000000409e-01 4.111000000000000071e-02
9.220000000000000417e-01 4.062999999999999945e-02
9.230000000000000426e-01 4.014999999999999819e-02
9.240000000000000435e-01 3.966999999999999693e-02
9.250000000000000444e-01 3.919000000000000261e-02
9.260000000000000453e-01 3.871000000000000135e-02
9.270000000000000462e-01 3.822000000000000397e-02
9.280000000000000471e-01 3.773999999999999577e-02
9.290000000000000480e-01 3.724999999999999839e-02
9.300000000000000488e-01 3.676000000000000101e-02
9.310000000000000497e-01 3.626999999999999669e-02
9.320000000000000506e-01 3.576999999999999624e-02
9.330000000000000515e-01 3.527999999999999886e-02
9.340000000000000524e-01 3.477999999999999842e-02
9.350000000000000533e-01 3.428000000000000491e-02
9.360000000000000542e-01 3.378000000000000447e-02
9.370000000000000551e-01 3.328000000000000402e-02
9.379999999999999449e-01 3.278000000000000358e-02
9.389999999999999458e-01 3.228000000000000314e-02
9.399999999999999467e-01 3.178000000000000269e-02
9.409999999999999476e-01 3.126999999999999919e-02
9.419999999999999485e-01 3.076999999999999874e-02
9.429999999999999494e-01 3.026000000000000217e-02
9.439999999999999503e-01 2.975000000000000214e-02
9.449999999999999512e-01 2.923999999999999863e-02
9.459999999999999520e-01 2.872999999999999859e-02
9.469999999999999529e-01 2.822000000000000203e-02
9.479999999999999538e-01 2.771000000000000199e-02
9.489999999999999547e-01 2.718999999999999889e-02
9.499999999999999556e-01 2.667999999999999886e-02
9.509999999999999565e-01 2.616000000000000270e-02
9.519999999999999574e-01 2.564999999999999919e-02
9.529999999999999583e-01 2.512999999999999956e-02
9.539999999999999591e-01 2.460999999999999993e-02
9.549999999999999600e-01 2.409000000000000030e-02
9.559999999999999609e-01 2.357000000000000067e-02
9.569999999999999618e-01 2.305000000000000104e-02
9.579999999999999627e-01 2.253000000000000141e-02
9.589999999999999636e-01 2.200000000000000219e-02
9.599999999999999645e-01 2.147999999999999909e-02
9.609999999999999654e-01 2.094999999999999987e-02
9.619999999999999662e-01 2.043000000000000024e-02
9.629999999999999671e-01 1.990000000000000102e-02
9.639999999999999680e-01 1.936999999999999833e-02
9.649999999999999689e-01 1.883999999999999911e-02
9.659999999999999698e-01 1.830999999999999989e-02
9.669999999999999707e-01 1.778000000000000067e-02
9.679999999999999716e-01 1.724999999999999797e-02
9.689999999999999725e-01 1.671999999999999875e-02
9.699999999999999734e-01 1.618999999999999953e-02
9.709999999999999742e-01 1.565000000000000072e-02
9.719999999999999751e-01 1.511999999999999976e-02
9.729999999999999760e-01 1.459000000000000054e-02
9.739999999999999769e-01 1.404999999999999999e-02
9.749999999999999778e-01 1.351999999999999903e-02
9.759999999999999787e-01 1.298000000000000195e-02
9.769999999999999796e-01 1.243999999999999967e-02
9.779999999999999805e-01 1.191000000000000045e-02
9.789999999999999813e-01 1.136999999999999990e-02
9.799999999999999822e-01 1.082999999999999935e-02
9.809999999999999831e-01 1.029000000000000054e-02
9.819999999999999840e-01 9.752000000000000252e-03
9.829999999999999849e-01 9.213000000000000703e-03
9.839999999999999858e-01 8.673000000000000154e-03
9.849999999999999867e-01 8.132999999999999605e-03
9.859999999999999876e-01 7.593000000000000790e-03
9.869999999999999885e-01 7.052000000000000109e-03
9.879999999999999893e-01 6.511000000000000294e-03
9.889999999999999902e-01 5.969000000000000347e-03
9.899999999999999911e-01 5.427999999999999665e-03
9.909999999999999920e-01 4.884999999999999586e-03
9.919999999999999929e-01 4.342999999999999639e-03
9.929999999999999938e-01 3.801000000000000125e-03
9.939999999999999947e-01 3.257999999999999612e-03
9.949999999999999956e-01 2.714999999999999965e-03
9.959999999999999964e-01 2.171999999999999886e-03
9.969999999999999973e-01 1.628999999999999806e-03
9.979999999999999982e-01 1.085999999999999943e-03
9.989999999999999991e-01 5.429999999999999714e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-max-mixed/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
1.666666666666666644e-02 5.000000000000000000e-01
3.333333333333333287e-02 5.000000000000000000e-01
5.000000000000000278e-02 5.000000000000000000e-01
6.666666666666666574e-02 5.000000000000000000e-01
8.333333333333332871e-02 5.000000000000000000e-01
1.000000000000000056e-01 5.000000000000000000e-01
1.166666666666666685e-01 5.000000000000000000e-01
1.333333333333333315e-01 5.000000000000000000e-01
1.499999999999999944e-01 5.000000000000000000e-01
1.666666666666666574e-01 5.000000000000000000e-01
1.833333333333333204e-01 5.000000000000000000e-01
2.000000000000000111e-01 5.000000000000000000e-01
2.166666666666666741e-01 5.000000000000000000e-01
2.333333333333333370e-01 5.000000000000000000e-01
2.500000000000000000e-01 5.000000000000000000e-01
2.666666666666666630e-01 5.000000000000000000e-01
2.833333333333333259e-01 5.000000000000000000e-01
2.999999999999999889e-01 5.000000000000000000e-01
3.166666666666666519e-01 5.000000000000000000e-01
3.333333333333333148e-01 5.000000000000000000e-01
3.499999999999999778e-01 5.000000000000000000e-01
3.666666666666666408e-01 5.000000000000000000e-01
3.833333333333333037e-01 5.000000000000000000e-01
4.000000000000000222e-01 5.000000000000000000e-01
4.166666666666666852e-01 5.000000000000000000e-01
4.333333333333333481e-01 5.000000000000000000e-01
4.500000000000000111e-01 5.000000000000000000e-01
4.666666666666666741e-01 5.000000000000000000e-01
4.833333333333333370e-01 5.000000000000000000e-01
5.000000000000000000e-01 5.000000000000000000e-01
5.166666666666666075e-01 5.000000000000000000e-01
5.333333333333333259e-01 5.000000000000000000e-01
5.500000000000000444e-01 5.000000000000000000e-01
5.666666666666666519e-01 5.000000000000000000e-01
5.833333333333333703e-01 5.000000000000000000e-01
5.999999999999999778e-01 5.000000000000000000e-01
6.166666666666666963e-01 5.000000000000000000e-01
6.333333333333333037e-01 5.000000000000000000e-01
6.500000000000000222e-01 5.000000000000000000e-01
6.666666666666666297e-01 5.000000000000000000e-01
6.833333333333333481e-01 5.000000000000000000e-01
6.999999999999999556e-01 5.000000000000000000e-01
7.166666666666666741e-01 5.000000000000000000e-01
7.333333333333332815e-01 5.000000000000000000e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.666666666666666075e-01 5.000000000000000000e-01
7.833333333333333259e-01 5.000000000000000000e-01
8.000000000000000444e-01 5.000000000000000000e-01
8.166666666666666519e-01 5.000000000000000000e-01
8.333333333333333703e-01 5.000000000000000000e-01
8.499999999999999778e-01 5.000000000000000000e-01
8.666666666666666963e-01 5.000000000000000000e-01
8.833333333333333037e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01
9.166666666666666297e-01 5.000000000000000000e-01
9.333333333333333481e-01 5.000000000000000000e-01
9.499999999999999556e-01 5.000000000000000000e-01
9.666666666666666741e-01 5.000000000000000000e-01
9.833333333333332815e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> data/haga-unif-min-equal/data-1.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 9.995000000000000551e-01
1.000000000000000021e-03 9.995000000000000551e-01
2.000000000000000042e-03 9.995000000000000551e-01
3.000000000000000062e-03 9.995000000000000551e-01
4.000000000000000083e-03 9.995000000000000551e-01
5.000000000000000104e-03 9.995000000000000551e-01
6.000000000000000125e-03 9.995000000000000551e-01
7.000000000000000146e-03 9.995000000000000551e-01
8.000000000000000167e-03 9.995000000000000551e-01
8.999999999999999320e-03 9.995000000000000551e-01
1.000000000000000021e-02 9.995000000000000551e-01
1.099999999999999936e-02 9.995000000000000551e-01
1.200000000000000025e-02 9.995000000000000551e-01
1.299999999999999940e-02 9.995000000000000551e-01
1.400000000000000029e-02 9.995000000000000551e-01
1.499999999999999944e-02 9.995000000000000551e-01
1.600000000000000033e-02 9.995000000000000551e-01
1.700000000000000122e-02 9.995000000000000551e-01
1.799999999999999864e-02 9.995000000000000551e-01
1.899999999999999953e-02 9.995000000000000551e-01
2.000000000000000042e-02 9.995000000000000551e-01
2.100000000000000130e-02 9.995000000000000551e-01
2.199999999999999872e-02 9.995000000000000551e-01
2.299999999999999961e-02 9.995000000000000551e-01
2.400000000000000050e-02 9.995000000000000551e-01
2.500000000000000139e-02 9.995000000000000551e-01
2.599999999999999881e-02 9.995000000000000551e-01
2.699999999999999969e-02 9.995000000000000551e-01
2.800000000000000058e-02 9.995000000000000551e-01
2.900000000000000147e-02 9.995000000000000551e-01
2.999999999999999889e-02 9.995000000000000551e-01
3.099999999999999978e-02 9.995000000000000551e-01
3.200000000000000067e-02 9.995000000000000551e-01
3.300000000000000155e-02 9.995000000000000551e-01
3.400000000000000244e-02 9.995000000000000551e-01
3.500000000000000333e-02 9.995000000000000551e-01
3.599999999999999728e-02 9.995000000000000551e-01
3.699999999999999817e-02 9.995000000000000551e-01
3.799999999999999906e-02 9.995000000000000551e-01
3.899999999999999994e-02 9.995000000000000551e-01
4.000000000000000083e-02 9.995000000000000551e-01
4.100000000000000172e-02 9.995000000000000551e-01
4.200000000000000261e-02 9.995000000000000551e-01
4.299999999999999656e-02 9.995000000000000551e-01
4.399999999999999745e-02 9.995000000000000551e-01
4.499999999999999833e-02 9.995000000000000551e-01
4.599999999999999922e-02 9.995000000000000551e-01
4.700000000000000011e-02 9.995000000000000551e-01
4.800000000000000100e-02 9.995000000000000551e-01
4.900000000000000189e-02 9.995000000000000551e-01
5.000000000000000278e-02 9.995000000000000551e-01
5.099999999999999672e-02 9.995000000000000551e-01
5.199999999999999761e-02 9.995000000000000551e-01
5.299999999999999850e-02 9.995000000000000551e-01
5.399999999999999939e-02 9.995000000000000551e-01
5.500000000000000028e-02 9.995000000000000551e-01
5.600000000000000117e-02 9.995000000000000551e-01
5.700000000000000205e-02 9.995000000000000551e-01
5.800000000000000294e-02 9.995000000000000551e-01
5.899999999999999689e-02 9.995000000000000551e-01
5.999999999999999778e-02 9.995000000000000551e-01
6.099999999999999867e-02 9.995000000000000551e-01
6.199999999999999956e-02 9.995000000000000551e-01
6.300000000000000044e-02 9.995000000000000551e-01
6.400000000000000133e-02 9.995000000000000551e-01
6.500000000000000222e-02 9.995000000000000551e-01
6.600000000000000311e-02 9.995000000000000551e-01
6.700000000000000400e-02 9.995000000000000551e-01
6.800000000000000488e-02 9.995000000000000551e-01
6.900000000000000577e-02 9.995000000000000551e-01
7.000000000000000666e-02 9.995000000000000551e-01
7.099999999999999367e-02 9.995000000000000551e-01
7.199999999999999456e-02 9.995000000000000551e-01
7.299999999999999545e-02 9.995000000000000551e-01
7.399999999999999634e-02 9.995000000000000551e-01
7.499999999999999722e-02 9.995000000000000551e-01
7.599999999999999811e-02 9.995000000000000551e-01
7.699999999999999900e-02 9.995000000000000551e-01
7.799999999999999989e-02 9.995000000000000551e-01
7.900000000000000078e-02 9.995000000000000551e-01
8.000000000000000167e-02 9.995000000000000551e-01
8.100000000000000255e-02 9.995000000000000551e-01
8.200000000000000344e-02 9.995000000000000551e-01
8.300000000000000433e-02 9.995000000000000551e-01
8.400000000000000522e-02 9.995000000000000551e-01
8.500000000000000611e-02 9.995000000000000551e-01
8.599999999999999312e-02 9.995000000000000551e-01
8.699999999999999400e-02 9.995000000000000551e-01
8.799999999999999489e-02 9.995000000000000551e-01
8.899999999999999578e-02 9.995000000000000551e-01
8.999999999999999667e-02 9.995000000000000551e-01
9.099999999999999756e-02 9.995000000000000551e-01
9.199999999999999845e-02 9.995000000000000551e-01
9.299999999999999933e-02 9.995000000000000551e-01
9.400000000000000022e-02 9.995000000000000551e-01
9.500000000000000111e-02 9.995000000000000551e-01
9.600000000000000200e-02 9.995000000000000551e-01
9.700000000000000289e-02 9.995000000000000551e-01
9.800000000000000377e-02 9.995000000000000551e-01
9.900000000000000466e-02 9.995000000000000551e-01
1.000000000000000056e-01 9.995000000000000551e-01
1.010000000000000064e-01 9.995000000000000551e-01
1.019999999999999934e-01 9.995000000000000551e-01
1.029999999999999943e-01 9.995000000000000551e-01
1.039999999999999952e-01 9.995000000000000551e-01
1.049999999999999961e-01 9.995000000000000551e-01
1.059999999999999970e-01 9.995000000000000551e-01
1.069999999999999979e-01 9.995000000000000551e-01
1.079999999999999988e-01 9.995000000000000551e-01
1.089999999999999997e-01 9.995000000000000551e-01
1.100000000000000006e-01 9.995000000000000551e-01
1.110000000000000014e-01 9.995000000000000551e-01
1.120000000000000023e-01 9.995000000000000551e-01
1.130000000000000032e-01 9.995000000000000551e-01
1.140000000000000041e-01 9.995000000000000551e-01
1.150000000000000050e-01 9.995000000000000551e-01
1.160000000000000059e-01 9.995000000000000551e-01
1.170000000000000068e-01 9.995000000000000551e-01
1.179999999999999938e-01 9.995000000000000551e-01
1.189999999999999947e-01 9.995000000000000551e-01
1.199999999999999956e-01 9.995000000000000551e-01
1.209999999999999964e-01 9.995000000000000551e-01
1.219999999999999973e-01 9.995000000000000551e-01
1.229999999999999982e-01 9.995000000000000551e-01
1.239999999999999991e-01 9.995000000000000551e-01
1.250000000000000000e-01 9.995000000000000551e-01
1.260000000000000009e-01 9.995000000000000551e-01
1.270000000000000018e-01 9.995000000000000551e-01
1.280000000000000027e-01 9.995000000000000551e-01
1.290000000000000036e-01 9.995000000000000551e-01
1.300000000000000044e-01 9.995000000000000551e-01
1.310000000000000053e-01 9.995000000000000551e-01
1.320000000000000062e-01 9.995000000000000551e-01
1.330000000000000071e-01 9.995000000000000551e-01
1.340000000000000080e-01 9.995000000000000551e-01
1.350000000000000089e-01 9.995000000000000551e-01
1.360000000000000098e-01 9.995000000000000551e-01
1.370000000000000107e-01 9.995000000000000551e-01
1.380000000000000115e-01 9.995000000000000551e-01
1.390000000000000124e-01 9.995000000000000551e-01
1.400000000000000133e-01 9.995000000000000551e-01
1.409999999999999865e-01 9.995000000000000551e-01
1.419999999999999873e-01 9.995000000000000551e-01
1.429999999999999882e-01 9.995000000000000551e-01
1.439999999999999891e-01 9.995000000000000551e-01
1.449999999999999900e-01 9.995000000000000551e-01
1.459999999999999909e-01 9.995000000000000551e-01
1.469999999999999918e-01 9.995000000000000551e-01
1.479999999999999927e-01 9.995000000000000551e-01
1.489999999999999936e-01 9.995000000000000551e-01
1.499999999999999944e-01 9.995000000000000551e-01
1.509999999999999953e-01 9.995000000000000551e-01
1.519999999999999962e-01 9.995000000000000551e-01
1.529999999999999971e-01 9.995000000000000551e-01
1.539999999999999980e-01 9.995000000000000551e-01
1.549999999999999989e-01 9.995000000000000551e-01
1.559999999999999998e-01 9.995000000000000551e-01
1.570000000000000007e-01 9.995000000000000551e-01
1.580000000000000016e-01 9.995000000000000551e-01
1.590000000000000024e-01 9.995000000000000551e-01
1.600000000000000033e-01 9.995000000000000551e-01
1.610000000000000042e-01 9.995000000000000551e-01
1.620000000000000051e-01 9.995000000000000551e-01
1.630000000000000060e-01 9.995000000000000551e-01
1.640000000000000069e-01 9.995000000000000551e-01
1.650000000000000078e-01 9.995000000000000551e-01
1.660000000000000087e-01 9.995000000000000551e-01
1.670000000000000095e-01 9.995000000000000551e-01
1.680000000000000104e-01 9.995000000000000551e-01
1.690000000000000113e-01 9.995000000000000551e-01
1.700000000000000122e-01 9.995000000000000551e-01
1.710000000000000131e-01 9.995000000000000551e-01
1.719999999999999862e-01 9.995000000000000551e-01
1.729999999999999871e-01 9.995000000000000551e-01
1.739999999999999880e-01 9.995000000000000551e-01
1.749999999999999889e-01 9.995000000000000551e-01
1.759999999999999898e-01 9.995000000000000551e-01
1.769999999999999907e-01 9.995000000000000551e-01
1.779999999999999916e-01 9.995000000000000551e-01
1.789999999999999925e-01 9.995000000000000551e-01
1.799999999999999933e-01 9.995000000000000551e-01
1.809999999999999942e-01 9.995000000000000551e-01
1.819999999999999951e-01 9.995000000000000551e-01
1.829999999999999960e-01 9.995000000000000551e-01
1.839999999999999969e-01 9.995000000000000551e-01
1.849999999999999978e-01 9.995000000000000551e-01
1.859999999999999987e-01 9.995000000000000551e-01
1.869999999999999996e-01 9.995000000000000551e-01
1.880000000000000004e-01 9.995000000000000551e-01
1.890000000000000013e-01 9.995000000000000551e-01
1.900000000000000022e-01 9.995000000000000551e-01
1.910000000000000031e-01 9.995000000000000551e-01
1.920000000000000040e-01 9.995000000000000551e-01
1.930000000000000049e-01 9.995000000000000551e-01
1.940000000000000058e-01 9.995000000000000551e-01
1.950000000000000067e-01 9.995000000000000551e-01
1.960000000000000075e-01 9.995000000000000551e-01
1.970000000000000084e-01 9.995000000000000551e-01
1.980000000000000093e-01 9.995000000000000551e-01
1.990000000000000102e-01 9.995000000000000551e-01
2.000000000000000111e-01 9.995000000000000551e-01
2.010000000000000120e-01 9.995000000000000551e-01
2.020000000000000129e-01 9.995000000000000551e-01
2.030000000000000138e-01 9.995000000000000551e-01
2.039999999999999869e-01 9.995000000000000551e-01
2.049999999999999878e-01 9.995000000000000551e-01
2.059999999999999887e-01 9.995000000000000551e-01
2.069999999999999896e-01 9.995000000000000551e-01
2.079999999999999905e-01 9.995000000000000551e-01
2.089999999999999913e-01 9.995000000000000551e-01
2.099999999999999922e-01 9.995000000000000551e-01
2.109999999999999931e-01 9.995000000000000551e-01
2.119999999999999940e-01 9.995000000000000551e-01
2.129999999999999949e-01 9.995000000000000551e-01
2.139999999999999958e-01 9.995000000000000551e-01
2.149999999999999967e-01 9.995000000000000551e-01
2.159999999999999976e-01 9.995000000000000551e-01
2.169999999999999984e-01 9.995000000000000551e-01
2.179999999999999993e-01 9.995000000000000551e-01
2.190000000000000002e-01 9.995000000000000551e-01
2.200000000000000011e-01 9.995000000000000551e-01
2.210000000000000020e-01 9.995000000000000551e-01
2.220000000000000029e-01 9.995000000000000551e-01
2.230000000000000038e-01 9.995000000000000551e-01
2.240000000000000047e-01 9.995000000000000551e-01
2.250000000000000056e-01 9.995000000000000551e-01
2.260000000000000064e-01 9.995000000000000551e-01
2.270000000000000073e-01 9.995000000000000551e-01
2.280000000000000082e-01 9.995000000000000551e-01
2.290000000000000091e-01 9.995000000000000551e-01
2.300000000000000100e-01 9.995000000000000551e-01
2.310000000000000109e-01 9.995000000000000551e-01
2.320000000000000118e-01 9.995000000000000551e-01
2.330000000000000127e-01 9.995000000000000551e-01
2.340000000000000135e-01 9.995000000000000551e-01
2.349999999999999867e-01 9.995000000000000551e-01
2.359999999999999876e-01 9.995000000000000551e-01
2.369999999999999885e-01 9.995000000000000551e-01
2.379999999999999893e-01 9.995000000000000551e-01
2.389999999999999902e-01 9.995000000000000551e-01
2.399999999999999911e-01 9.995000000000000551e-01
2.409999999999999920e-01 9.995000000000000551e-01
2.419999999999999929e-01 9.995000000000000551e-01
2.429999999999999938e-01 9.995000000000000551e-01
2.439999999999999947e-01 9.995000000000000551e-01
2.449999999999999956e-01 9.995000000000000551e-01
2.459999999999999964e-01 9.995000000000000551e-01
2.469999999999999973e-01 9.995000000000000551e-01
2.479999999999999982e-01 9.995000000000000551e-01
2.489999999999999991e-01 9.995000000000000551e-01
2.500000000000000000e-01 9.995000000000000551e-01
2.510000000000000009e-01 1.001000000000000112e+00
2.520000000000000018e-01 1.003000000000000114e+00
2.530000000000000027e-01 1.005000000000000115e+00
2.540000000000000036e-01 1.007000000000000117e+00
2.550000000000000044e-01 1.008999999999999897e+00
2.560000000000000053e-01 1.010999999999999899e+00
2.570000000000000062e-01 1.012999999999999901e+00
2.580000000000000071e-01 1.014999999999999902e+00
2.590000000000000080e-01 1.016999999999999904e+00
2.600000000000000089e-01 1.018000000000000016e+00
2.610000000000000098e-01 1.020000000000000018e+00
2.620000000000000107e-01 1.022000000000000020e+00
2.630000000000000115e-01 1.024000000000000021e+00
2.640000000000000124e-01 1.026000000000000023e+00
2.650000000000000133e-01 1.028000000000000025e+00
2.660000000000000142e-01 1.030000000000000027e+00
2.670000000000000151e-01 1.028999999999999915e+00
2.680000000000000160e-01 1.024000000000000021e+00
2.690000000000000169e-01 1.018000000000000016e+00
2.700000000000000178e-01 1.012999999999999901e+00
2.710000000000000187e-01 1.007000000000000117e+00
2.720000000000000195e-01 1.001000000000000112e+00
2.730000000000000204e-01 9.958000000000000185e-01
2.740000000000000213e-01 9.902999999999999581e-01
2.750000000000000222e-01 9.847000000000001307e-01
2.760000000000000231e-01 9.790999999999999703e-01
2.770000000000000240e-01 9.735999999999999099e-01
2.780000000000000249e-01 9.680000000000000826e-01
2.790000000000000258e-01 9.623999999999999222e-01
2.800000000000000266e-01 9.568999999999999728e-01
2.810000000000000275e-01 9.513000000000000345e-01
2.819999999999999729e-01 9.456999999999999851e-01
2.829999999999999738e-01 9.402000000000000357e-01
2.839999999999999747e-01 9.445000000000000062e-01
2.849999999999999756e-01 9.536999999999999922e-01
2.859999999999999765e-01 9.629000000000000892e-01
2.869999999999999774e-01 9.721999999999999531e-01
2.879999999999999782e-01 9.813999999999999391e-01
2.889999999999999791e-01 9.907000000000000250e-01
2.899999999999999800e-01 9.999000000000000110e-01
2.909999999999999809e-01 1.008999999999999897e+00
2.919999999999999818e-01 1.018000000000000016e+00
2.929999999999999827e-01 1.028000000000000025e+00
2.939999999999999836e-01 1.037000000000000144e+00
2.949999999999999845e-01 1.046000000000000041e+00
2.959999999999999853e-01 1.055000000000000160e+00
2.969999999999999862e-01 1.064999999999999947e+00
2.979999999999999871e-01 1.074000000000000066e+00
2.989999999999999880e-01 1.082999999999999963e+00
2.999999999999999889e-01 1.092000000000000082e+00
3.009999999999999898e-01 1.078999999999999959e+00
3.019999999999999907e-01 1.066000000000000059e+00
3.029999999999999916e-01 1.054000000000000048e+00
3.039999999999999925e-01 1.040999999999999925e+00
3.049999999999999933e-01 1.028000000000000025e+00
3.059999999999999942e-01 1.014999999999999902e+00
3.069999999999999951e-01 1.002000000000000002e+00
3.079999999999999960e-01 9.889999999999999902e-01
3.089999999999999969e-01 9.760999999999999677e-01
3.099999999999999978e-01 9.632000000000000561e-01
3.109999999999999987e-01 9.503000000000000336e-01
3.119999999999999996e-01 9.374000000000000110e-01
3.130000000000000004e-01 9.244999999999999885e-01
3.140000000000000013e-01 9.114999999999999769e-01
3.150000000000000022e-01 8.985999999999999543e-01
3.160000000000000031e-01 8.857000000000000428e-01
3.170000000000000040e-01 8.825999999999999401e-01
3.180000000000000049e-01 8.991999999999999993e-01
3.190000000000000058e-01 9.157999999999999474e-01
3.200000000000000067e-01 9.323999999999998956e-01
3.210000000000000075e-01 9.490000000000000657e-01
3.220000000000000084e-01 9.656000000000000139e-01
3.230000000000000093e-01 9.820999999999999730e-01
3.240000000000000102e-01 9.986999999999999211e-01
3.250000000000000111e-01 1.014999999999999902e+00
3.260000000000000120e-01 1.032000000000000028e+00
3.270000000000000129e-01 1.048000000000000043e+00
3.280000000000000138e-01 1.064999999999999947e+00
3.290000000000000147e-01 1.082000000000000073e+00
3.300000000000000155e-01 1.098000000000000087e+00
3.310000000000000164e-01 1.114999999999999991e+00
3.320000000000000173e-01 1.131000000000000005e+00
3.330000000000000182e-01 1.147999999999999909e+00
3.340000000000000191e-01 1.139999999999999902e+00
3.350000000000000200e-01 1.119999999999999885e+00
3.360000000000000209e-01 1.098999999999999977e+00
3.370000000000000218e-01 1.078999999999999959e+00
3.380000000000000226e-01 1.058999999999999941e+00
3.390000000000000235e-01 1.039000000000000146e+00
3.400000000000000244e-01 1.018000000000000016e+00
3.410000000000000253e-01 9.981999999999999762e-01
3.420000000000000262e-01 9.779000000000001025e-01
3.430000000000000271e-01 9.576999999999999957e-01
3.439999999999999725e-01 9.374000000000000110e-01
3.449999999999999734e-01 9.172000000000000153e-01
3.459999999999999742e-01 8.969000000000000306e-01
3.469999999999999751e-01 8.766999999999999238e-01
3.479999999999999760e-01 8.563999999999999391e-01
3.489999999999999769e-01 8.362000000000000544e-01
3.499999999999999778e-01 8.158999999999999586e-01
3.509999999999999787e-01 8.397999999999999909e-01
3.519999999999999796e-01 8.637999999999999012e-01
3.529999999999999805e-01 8.876999999999999336e-01
3.539999999999999813e-01 9.116000000000000769e-01
3.549999999999999822e-01 9.355999999999999872e-01
3.559999999999999831e-01 9.595000000000000195e-01
3.569999999999999840e-01 9.833999999999999408e-01
3.579999999999999849e-01 1.007000000000000117e+00
3.589999999999999858e-01 1.030999999999999917e+00
3.599999999999999867e-01 1.055000000000000160e+00
3.609999999999999876e-01 1.078999999999999959e+00
3.619999999999999885e-01 1.102999999999999980e+00
3.629999999999999893e-01 1.127000000000000002e+00
3.639999999999999902e-01 1.151000000000000023e+00
3.649999999999999911e-01 1.174999999999999822e+00
3.659999999999999920e-01 1.199000000000000066e+00
3.669999999999999929e-01 1.205999999999999961e+00
3.679999999999999938e-01 1.178000000000000158e+00
3.689999999999999947e-01 1.149999999999999911e+00
3.699999999999999956e-01 1.122999999999999998e+00
3.709999999999999964e-01 1.094999999999999973e+00
3.719999999999999973e-01 1.066999999999999948e+00
3.729999999999999982e-01 1.040000000000000036e+00
3.739999999999999991e-01 1.012000000000000011e+00
3.750000000000000000e-01 9.847000000000001307e-01
3.760000000000000009e-01 9.571000000000000618e-01
3.770000000000000018e-01 9.294999999999999929e-01
3.780000000000000027e-01 9.018999999999999240e-01
3.790000000000000036e-01 8.742000000000000881e-01
3.800000000000000044e-01 8.466000000000000192e-01
3.810000000000000053e-01 8.189999999999999503e-01
3.820000000000000062e-01 7.914000000000001034e-01
3.830000000000000071e-01 7.638000000000000345e-01
3.840000000000000080e-01 7.754999999999999671e-01
3.850000000000000089e-01 8.067999999999999616e-01
3.860000000000000098e-01 8.379999999999999671e-01
3.870000000000000107e-01 8.692999999999999616e-01
3.880000000000000115e-01 9.005999999999999561e-01
3.890000000000000124e-01 9.318999999999999506e-01
3.900000000000000133e-01 9.632000000000000561e-01
3.910000000000000142e-01 9.945000000000000506e-01
3.920000000000000151e-01 1.026000000000000023e+00
3.930000000000000160e-01 1.056999999999999940e+00
3.940000000000000169e-01 1.087999999999999856e+00
3.950000000000000178e-01 1.119999999999999885e+00
3.960000000000000187e-01 1.151000000000000023e+00
3.970000000000000195e-01 1.181999999999999940e+00
3.980000000000000204e-01 1.213000000000000078e+00
3.990000000000000213e-01 1.244999999999999885e+00
4.000000000000000222e-01 1.276000000000000023e+00
4.010000000000000231e-01 1.240999999999999881e+00
4.020000000000000240e-01 1.205999999999999961e+00
4.030000000000000249e-01 1.171000000000000041e+00
4.040000000000000258e-01 1.135999999999999899e+00
4.050000000000000266e-01 1.100999999999999979e+00
4.060000000000000275e-01 1.066000000000000059e+00
4.069999999999999729e-01 1.030999999999999917e+00
4.079999999999999738e-01 9.962999999999999634e-01
4.089999999999999747e-01 9.612999999999999323e-01
4.099999999999999756e-01 9.264000000000000012e-01
4.109999999999999765e-01 8.913999999999999702e-01
4.119999999999999774e-01 8.563999999999999391e-01
4.129999999999999782e-01 8.215000000000000080e-01
4.139999999999999791e-01 7.864999999999999769e-01
4.149999999999999800e-01 7.515000000000000568e-01
4.159999999999999809e-01 7.166000000000000147e-01
4.169999999999999818e-01 7.060999999999999499e-01
4.179999999999999827e-01 7.448000000000000176e-01
4.189999999999999836e-01 7.833999999999999853e-01
4.199999999999999845e-01 8.220999999999999419e-01
4.209999999999999853e-01 8.608000000000000096e-01
4.219999999999999862e-01 8.994000000000000883e-01
4.229999999999999871e-01 9.381000000000000449e-01
4.239999999999999880e-01 9.767000000000000126e-01
4.249999999999999889e-01 1.014999999999999902e+00
4.259999999999999898e-01 1.054000000000000048e+00
4.269999999999999907e-01 1.092999999999999972e+00
4.279999999999999916e-01 1.131000000000000005e+00
4.289999999999999925e-01 1.169999999999999929e+00
4.299999999999999933e-01 1.208999999999999853e+00
4.309999999999999942e-01 1.246999999999999886e+00
4.319999999999999951e-01 1.286000000000000032e+00
4.329999999999999960e-01 1.324999999999999956e+00
4.339999999999999969e-01 1.308999999999999941e+00
4.349999999999999978e-01 1.267000000000000126e+00
4.359999999999999987e-01 1.224999999999999867e+00
4.369999999999999996e-01 1.181999999999999940e+00
4.380000000000000004e-01 1.139999999999999902e+00
4.390000000000000013e-01 1.098000000000000087e+00
4.400000000000000022e-01 1.055000000000000160e+00
4.410000000000000031e-01 1.012999999999999901e+00
4.420000000000000040e-01 9.704999999999999183e-01
4.430000000000000049e-01 9.282000000000000250e-01
4.440000000000000058e-01 8.858000000000000318e-01
4.450000000000000067e-01 8.434999999999999165e-01
4.460000000000000075e-01 8.012000000000000233e-01
4.470000000000000084e-01 7.588000000000000300e-01
4.480000000000000093e-01 7.165000000000000258e-01
4.490000000000000102e-01 6.741000000000000325e-01
4.500000000000000111e-01 6.318000000000000282e-01
4.510000000000000120e-01 6.778000000000000691e-01
4.520000000000000129e-01 7.238999999999999879e-01
4.530000000000000138e-01 7.699000000000000288e-01
4.540000000000000147e-01 8.158999999999999586e-01
4.550000000000000155e-01 8.620000000000000995e-01
4.560000000000000164e-01 9.079999999999999183e-01
4.570000000000000173e-01 9.539999999999999591e-01
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.046000000000000041e+00
4.600000000000000200e-01 1.092000000000000082e+00
4.610000000000000209e-01 1.137999999999999901e+00
4.620000000000000218e-01 1.183999999999999941e+00
4.630000000000000226e-01 1.229999999999999982e+00
4.640000000000000235e-01 1.276000000000000023e+00
4.650000000000000244e-01 1.322000000000000064e+00
4.660000000000000253e-01 1.367999999999999883e+00
4.670000000000000262e-01 1.381999999999999895e+00
4.680000000000000271e-01 1.332999999999999963e+00
4.689999999999999725e-01 1.283000000000000140e+00
4.699999999999999734e-01 1.233000000000000096e+00
4.709999999999999742e-01 1.183999999999999941e+00
4.719999999999999751e-01 1.133999999999999897e+00
4.729999999999999760e-01 1.083999999999999853e+00
4.739999999999999769e-01 1.034000000000000030e+00
4.749999999999999778e-01 9.846000000000000307e-01
4.759999999999999787e-01 9.348999999999999533e-01
4.769999999999999796e-01 8.850999999999999979e-01
4.779999999999999805e-01 8.354000000000000314e-01
4.789999999999999813e-01 7.856999999999999540e-01
4.799999999999999822e-01 7.359999999999999876e-01
4.809999999999999831e-01 6.861999999999999211e-01
4.819999999999999840e-01 6.364999999999999547e-01
4.829999999999999849e-01 5.867999999999999883e-01
4.839999999999999858e-01 6.058000000000000052e-01
4.849999999999999867e-01 6.592000000000000082e-01
4.859999999999999876e-01 7.127000000000000002e-01
4.869999999999999885e-01 7.661000000000000032e-01
4.879999999999999893e-01 8.195000000000000062e-01
4.889999999999999902e-01 8.729999999999998872e-01
4.899999999999999911e-01 9.264000000000000012e-01
4.909999999999999920e-01 9.798000000000000043e-01
4.919999999999999929e-01 1.032999999999999918e+00
4.929999999999999938e-01 1.086999999999999966e+00
4.939999999999999947e-01 1.139999999999999902e+00
4.949999999999999956e-01 1.193999999999999950e+00
4.959999999999999964e-01 1.246999999999999886e+00
4.969999999999999973e-01 1.299999999999999822e+00
4.979999999999999982e-01 1.354000000000000092e+00
4.989999999999999991e-01 1.407000000000000028e+00
5.000000000000000000e-01 1.461000000000000076e+00
5.010000000000000009e-01 1.403999999999999915e+00
5.020000000000000018e-01 1.346000000000000085e+00
5.030000000000000027e-01 1.288999999999999924e+00
5.040000000000000036e-01 1.231999999999999984e+00
5.050000000000000044e-01 1.174999999999999822e+00
5.060000000000000053e-01 1.117999999999999883e+00
5.070000000000000062e-01 1.060999999999999943e+00
5.080000000000000071e-01 1.004000000000000004e+00
5.090000000000000080e-01 9.465000000000000080e-01
5.100000000000000089e-01 8.892999999999999794e-01
5.110000000000000098e-01 8.321999999999999398e-01
5.120000000000000107e-01 7.751000000000001222e-01
5.130000000000000115e-01 7.179999999999999716e-01
5.140000000000000124e-01 6.608000000000000540e-01
5.150000000000000133e-01 6.037000000000000144e-01
5.160000000000000142e-01 5.465999999999999748e-01
5.170000000000000151e-01 5.288000000000000478e-01
5.180000000000000160e-01 5.896000000000000130e-01
5.190000000000000169e-01 6.503999999999999782e-01
5.200000000000000178e-01 7.113000000000000433e-01
5.210000000000000187e-01 7.720999999999998975e-01
5.220000000000000195e-01 8.328999999999999737e-01
5.230000000000000204e-01 8.937999999999999279e-01
5.240000000000000213e-01 9.546000000000000041e-01
5.250000000000000222e-01 1.014999999999999902e+00
5.260000000000000231e-01 1.076000000000000068e+00
5.270000000000000240e-01 1.137000000000000011e+00
5.280000000000000249e-01 1.197999999999999954e+00
5.290000000000000258e-01 1.258999999999999897e+00
5.300000000000000266e-01 1.320000000000000062e+00
5.310000000000000275e-01 1.379999999999999893e+00
5.320000000000000284e-01 1.440999999999999837e+00
5.330000000000000293e-01 1.502000000000000002e+00
5.340000000000000302e-01 1.479000000000000092e+00
5.350000000000000311e-01 1.415000000000000036e+00
5.360000000000000320e-01 1.349999999999999867e+00
5.370000000000000329e-01 1.286000000000000032e+00
5.380000000000000338e-01 1.221000000000000085e+00
5.390000000000000346e-01 1.157000000000000028e+00
5.400000000000000355e-01 1.092000000000000082e+00
5.410000000000000364e-01 1.028000000000000025e+00
5.420000000000000373e-01 9.629999999999999671e-01
5.430000000000000382e-01 8.984000000000000874e-01
5.440000000000000391e-01 8.338999999999999746e-01
5.450000000000000400e-01 7.693000000000000949e-01
5.460000000000000409e-01 7.047999999999999821e-01
5.470000000000000417e-01 6.401999999999999913e-01
5.480000000000000426e-01 5.756999999999999895e-01
5.490000000000000435e-01 5.110999999999999988e-01
5.500000000000000444e-01 4.465999999999999970e-01
5.510000000000000453e-01 5.147999999999999243e-01
5.520000000000000462e-01 5.830999999999999517e-01
5.530000000000000471e-01 6.513999999999999790e-01
5.540000000000000480e-01 7.197000000000000064e-01
5.550000000000000488e-01 7.879000000000000448e-01
5.560000000000000497e-01 8.562000000000000721e-01
5.570000000000000506e-01 9.244999999999999885e-01
5.580000000000000515e-01 9.928000000000000158e-01
5.590000000000000524e-01 1.060999999999999943e+00
5.600000000000000533e-01 1.129000000000000004e+00
5.610000000000000542e-01 1.197999999999999954e+00
5.620000000000000551e-01 1.266000000000000014e+00
5.629999999999999449e-01 1.333999999999999853e+00
5.639999999999999458e-01 1.401999999999999913e+00
5.649999999999999467e-01 1.471000000000000085e+00
5.659999999999999476e-01 1.538999999999999924e+00
5.669999999999999485e-01 1.560000000000000053e+00
5.679999999999999494e-01 1.487999999999999989e+00
5.689999999999999503e-01 1.415999999999999925e+00
5.699999999999999512e-01 1.344000000000000083e+00
5.709999999999999520e-01 1.272000000000000020e+00
5.719999999999999529e-01 1.199999999999999956e+00
5.729999999999999538e-01 1.128000000000000114e+00
5.739999999999999547e-01 1.056000000000000050e+00
5.749999999999999556e-01 9.844999999999999307e-01
5.759999999999999565e-01 9.124999999999999778e-01
5.769999999999999574e-01 8.405000000000000249e-01
5.779999999999999583e-01 7.684999999999999609e-01
5.789999999999999591e-01 6.965000000000000080e-01
5.799999999999999600e-01 6.245000000000000551e-01
5.809999999999999609e-01 5.524999999999999911e-01
5.819999999999999618e-01 4.804999999999999827e-01
5.829999999999999627e-01 4.084999999999999742e-01
5.839999999999999636e-01 4.349999999999999978e-01
5.849999999999999645e-01 5.107000000000000428e-01
5.859999999999999654e-01 5.864000000000000323e-01
5.869999999999999662e-01 6.622000000000000108e-01
5.879999999999999671e-01 7.379000000000000004e-01
5.889999999999999680e-01 8.135999999999999899e-01
5.899999999999999689e-01 8.892999999999999794e-01
5.909999999999999698e-01 9.650999999999999579e-01
5.919999999999999707e-01 1.040999999999999925e+00
5.929999999999999716e-01 1.116999999999999993e+00
5.939999999999999725e-01 1.191999999999999948e+00
5.949999999999999734e-01 1.268000000000000016e+00
5.959999999999999742e-01 1.344000000000000083e+00
5.969999999999999751e-01 1.419000000000000039e+00
5.979999999999999760e-01 1.494999999999999885e+00
5.989999999999999769e-01 1.570999999999999952e+00
5.999999999999999778e-01 1.647000000000000020e+00
6.009999999999999787e-01 1.567000000000000171e+00
6.019999999999999796e-01 1.487999999999999989e+00
6.029999999999999805e-01 1.408000000000000140e+00
6.039999999999999813e-01 1.328999999999999959e+00
6.049999999999999822e-01 1.249000000000000110e+00
6.059999999999999831e-01 1.169999999999999929e+00
6.069999999999999840e-01 1.090000000000000080e+00
6.079999999999999849e-01 1.010999999999999899e+00
6.089999999999999858e-01 9.313999999999998947e-01
6.099999999999999867e-01 8.519999999999999796e-01
6.109999999999999876e-01 7.724999999999999645e-01
6.119999999999999885e-01 6.929999999999999494e-01
6.129999999999999893e-01 6.136000000000000343e-01
6.139999999999999902e-01 5.341000000000000192e-01
6.149999999999999911e-01 4.546999999999999931e-01
6.159999999999999920e-01 3.751999999999999780e-01
6.169999999999999929e-01 3.498999999999999888e-01
6.179999999999999938e-01 4.332000000000000295e-01
6.189999999999999947e-01 5.163999999999999702e-01
6.199999999999999956e-01 5.996000000000000218e-01
6.209999999999999964e-01 6.827999999999999625e-01
6.219999999999999973e-01 7.659999999999999032e-01
6.229999999999999982e-01 8.491999999999999549e-01
6.239999999999999991e-01 9.323999999999998956e-01
6.250000000000000000e-01 1.016000000000000014e+00
6.260000000000000009e-01 1.098999999999999977e+00
6.270000000000000018e-01 1.181999999999999940e+00
6.280000000000000027e-01 1.264999999999999902e+00
6.290000000000000036e-01 1.347999999999999865e+00
6.300000000000000044e-01 1.431999999999999940e+00
6.310000000000000053e-01 1.515000000000000124e+00
6.320000000000000062e-01 1.597999999999999865e+00
6.330000000000000071e-01 1.681000000000000050e+00
6.340000000000000080e-01 1.651000000000000023e+00
6.350000000000000089e-01 1.563999999999999835e+00
6.360000000000000098e-01 1.476999999999999869e+00
6.370000000000000107e-01 1.390000000000000124e+00
6.380000000000000115e-01 1.303000000000000158e+00
6.390000000000000124e-01 1.215999999999999970e+00
6.400000000000000133e-01 1.129000000000000004e+00
6.410000000000000142e-01 1.042000000000000037e+00
6.420000000000000151e-01 9.554000000000000270e-01
6.430000000000000160e-01 8.684000000000000608e-01
6.440000000000000169e-01 7.815000000000000835e-01
6.450000000000000178e-01 6.945000000000000062e-01
6.460000000000000187e-01 6.075000000000000400e-01
6.470000000000000195e-01 5.205999999999999517e-01
6.480000000000000204e-01 4.335999999999999854e-01
6.490000000000000213e-01 3.467000000000000082e-01
6.500000000000000222e-01 2.596999999999999864e-01
6.510000000000000231e-01 3.503999999999999893e-01
6.520000000000000240e-01 4.410999999999999921e-01
6.530000000000000249e-01 5.319000000000000394e-01
6.540000000000000258e-01 6.226000000000000423e-01
6.550000000000000266e-01 7.133000000000000451e-01
6.560000000000000275e-01 8.039999999999999369e-01
6.570000000000000284e-01 8.946999999999999398e-01
6.580000000000000293e-01 9.853999999999999426e-01
6.590000000000000302e-01 1.076000000000000068e+00
6.600000000000000311e-01 1.167000000000000037e+00
6.610000000000000320e-01 1.258000000000000007e+00
6.620000000000000329e-01 1.347999999999999865e+00
6.630000000000000338e-01 1.438999999999999835e+00
6.640000000000000346e-01 1.530000000000000027e+00
6.650000000000000355e-01 1.620000000000000107e+00
6.660000000000000364e-01 1.711000000000000076e+00
6.670000000000000373e-01 1.739999999999999991e+00
6.680000000000000382e-01 1.646000000000000130e+00
6.690000000000000391e-01 1.550999999999999934e+00
6.700000000000000400e-01 1.456999999999999851e+00
6.710000000000000409e-01 1.362000000000000099e+00
6.720000000000000417e-01 1.268000000000000016e+00
6.730000000000000426e-01 1.173000000000000043e+00
6.740000000000000435e-01 1.078999999999999959e+00
6.750000000000000444e-01 9.843000000000000638e-01
6.760000000000000453e-01 8.898000000000000353e-01
6.770000000000000462e-01 7.953000000000000069e-01
6.780000000000000471e-01 7.007999999999999785e-01
6.790000000000000480e-01 6.063999999999999391e-01
6.800000000000000488e-01 5.118999999999999106e-01
6.810000000000000497e-01 4.173999999999999932e-01
6.820000000000000506e-01 3.228999999999999648e-01
6.830000000000000515e-01 2.284000000000000197e-01
6.840000000000000524e-01 2.624000000000000221e-01
6.850000000000000533e-01 3.607000000000000206e-01
6.860000000000000542e-01 4.590000000000000191e-01
6.870000000000000551e-01 5.572000000000000286e-01
6.879999999999999449e-01 6.554999999999999716e-01
6.889999999999999458e-01 7.537000000000000366e-01
6.899999999999999467e-01 8.519999999999999796e-01
6.909999999999999476e-01 9.501999999999999336e-01
6.919999999999999485e-01 1.048000000000000043e+00
6.929999999999999494e-01 1.147000000000000020e+00
6.939999999999999503e-01 1.244999999999999885e+00
6.949999999999999512e-01 1.342999999999999972e+00
6.959999999999999520e-01 1.441999999999999948e+00
6.969999999999999529e-01 1.540000000000000258e+00
6.979999999999999538e-01 1.637999999999999901e+00
6.989999999999999547e-01 1.735999999999999988e+00
6.999999999999999556e-01 1.834999999999999964e+00
7.009999999999999565e-01 1.731999999999999984e+00
7.019999999999999574e-01 1.629999999999999893e+00
7.029999999999999583e-01 1.528000000000000025e+00
7.039999999999999591e-01 1.426000000000000156e+00
7.049999999999999600e-01 1.324000000000000066e+00
7.059999999999999609e-01 1.221999999999999975e+00
7.069999999999999618e-01 1.119999999999999885e+00
7.079999999999999627e-01 1.018000000000000016e+00
7.089999999999999636e-01 9.162000000000000144e-01
7.099999999999999645e-01 8.141999999999999238e-01
7.109999999999999654e-01 7.120999999999999552e-01
7.119999999999999662e-01 6.100999999999999757e-01
7.129999999999999671e-01 5.080999999999999961e-01
7.139999999999999680e-01 4.060000000000000275e-01
7.149999999999999689e-01 3.039999999999999925e-01
7.159999999999999698e-01 2.018999999999999961e-01
7.169999999999999707e-01 1.692000000000000171e-01
7.179999999999999716e-01 2.749999999999999667e-01
7.189999999999999725e-01 3.807999999999999718e-01
7.199999999999999734e-01 4.867000000000000215e-01
7.209999999999999742e-01 5.925000000000000266e-01
7.219999999999999751e-01 6.983000000000000318e-01
7.229999999999999760e-01 8.042000000000000259e-01
7.239999999999999769e-01 9.099999999999999201e-01
7.249999999999999778e-01 1.016000000000000014e+00
7.259999999999999787e-01 1.121999999999999886e+00
7.269999999999999796e-01 1.226999999999999869e+00
7.279999999999999805e-01 1.332999999999999963e+00
7.289999999999999813e-01 1.438999999999999835e+00
7.299999999999999822e-01 1.544999999999999929e+00
7.309999999999999831e-01 1.651000000000000023e+00
7.319999999999999840e-01 1.756999999999999895e+00
7.329999999999999849e-01 1.862000000000000099e+00
7.339999999999999858e-01 1.824999999999999956e+00
7.349999999999999867e-01 1.715000000000000080e+00
7.359999999999999876e-01 1.604999999999999982e+00
7.369999999999999885e-01 1.495999999999999996e+00
7.379999999999999893e-01 1.385999999999999899e+00
7.389999999999999902e-01 1.276000000000000023e+00
7.399999999999999911e-01 1.167000000000000037e+00
7.409999999999999920e-01 1.056999999999999940e+00
7.419999999999999929e-01 9.475999999999999979e-01
7.429999999999999938e-01 8.379999999999999671e-01
7.439999999999999947e-01 7.284000000000000474e-01
7.449999999999999956e-01 6.187000000000000277e-01
7.459999999999999964e-01 5.090999999999999970e-01
7.469999999999999973e-01 3.994999999999999662e-01
7.479999999999999982e-01 2.898999999999999910e-01
7.489999999999999991e-01 1.801999999999999991e-01
7.500000000000000000e-01 7.059999999999999609e-02
7.510000000000000009e-01 7.058000000000000385e-02
7.520000000000000018e-01 7.055000000000000160e-02
7.530000000000000027e-01 7.053000000000000935e-02
7.540000000000000036e-01 7.051000000000000323e-02
7.550000000000000044e-01 7.048999999999999710e-02
7.560000000000000053e-01 7.045999999999999486e-02
7.570000000000000062e-01 7.044000000000000261e-02
7.580000000000000071e-01 7.041999999999999649e-02
7.590000000000000080e-01 7.039999999999999036e-02
7.600000000000000089e-01 7.037000000000000199e-02
7.610000000000000098e-01 7.034999999999999587e-02
7.620000000000000107e-01 7.033000000000000362e-02
7.630000000000000115e-01 7.030999999999999750e-02
7.640000000000000124e-01 7.027999999999999525e-02
7.650000000000000133e-01 7.025999999999998913e-02
7.660000000000000142e-01 7.024000000000001076e-02
7.670000000000000151e-01 7.019999999999999851e-02
7.680000000000000160e-01 7.012999999999999790e-02
7.690000000000000169e-01 7.007000000000000728e-02
7.700000000000000178e-01 6.999999999999999278e-02
7.710000000000000187e-01 6.993000000000000604e-02
7.720000000000000195e-01 6.987000000000000155e-02
7.730000000000000204e-01 6.980000000000000093e-02
7.740000000000000213e-01 6.973000000000000032e-02
7.750000000000000222e-01 6.967000000000000970e-02
7.760000000000000231e-01 6.959999999999999520e-02
7.770000000000000240e-01 6.953000000000000846e-02
7.780000000000000249e-01 6.947000000000000397e-02
7.790000000000000258e-01 6.940000000000000335e-02
7.800000000000000266e-01 6.933000000000000274e-02
7.810000000000000275e-01 6.926999999999999824e-02
7.820000000000000284e-01 6.919999999999999762e-02
7.830000000000000293e-01 6.912999999999999701e-02
7.840000000000000302e-01 6.904000000000000414e-02
7.850000000000000311e-01 6.893000000000000516e-02
7.860000000000000320e-01 6.882000000000000617e-02
7.870000000000000329e-01 6.870999999999999330e-02
7.880000000000000338e-01 6.858999999999999819e-02
7.890000000000000346e-01 6.847999999999999921e-02
7.900000000000000355e-01 6.837000000000000022e-02
7.910000000000000364e-01 6.826000000000000123e-02
7.920000000000000373e-01 6.815000000000000224e-02
7.930000000000000382e-01 6.804000000000000326e-02
7.940000000000000391e-01 6.793000000000000427e-02
7.950000000000000400e-01 6.782000000000000528e-02
7.960000000000000409e-01 6.771000000000000629e-02
7.970000000000000417e-01 6.759999999999999343e-02
7.980000000000000426e-01 6.748999999999999444e-02
7.990000000000000435e-01 6.737999999999999545e-02
8.000000000000000444e-01 6.727000000000001034e-02
8.010000000000000453e-01 6.711999999999999911e-02
8.020000000000000462e-01 6.696000000000000563e-02
8.030000000000000471e-01 6.680999999999999439e-02
8.040000000000000480e-01 6.665999999999999703e-02
8.050000000000000488e-01 6.650000000000000355e-02
8.060000000000000497e-01 6.634999999999999232e-02
8.070000000000000506e-01 6.619999999999999496e-02
8.080000000000000515e-01 6.604000000000000148e-02
8.090000000000000524e-01 6.588999999999999024e-02
8.100000000000000533e-01 6.574000000000000676e-02
8.110000000000000542e-01 6.557999999999999940e-02
8.120000000000000551e-01 6.543000000000000205e-02
8.129999999999999449e-01 6.528000000000000469e-02
8.139999999999999458e-01 6.511999999999999733e-02
8.149999999999999467e-01 6.496999999999999997e-02
8.159999999999999476e-01 6.482000000000000262e-02
8.169999999999999485e-01 6.464999999999999913e-02
8.179999999999999494e-01 6.445000000000000728e-02
8.189999999999999503e-01 6.425999999999999768e-02
8.199999999999999512e-01 6.407000000000000195e-02
8.209999999999999520e-01 6.386999999999999622e-02
8.219999999999999529e-01 6.368000000000000049e-02
8.229999999999999538e-01 6.348000000000000864e-02
8.239999999999999547e-01 6.328999999999999904e-02
8.249999999999999556e-01 6.308999999999999331e-02
8.259999999999999565e-01 6.289999999999999758e-02
8.269999999999999574e-01 6.270000000000000573e-02
8.279999999999999583e-01 6.250999999999999612e-02
8.289999999999999591e-01 6.231000000000000427e-02
8.299999999999999600e-01 6.211999999999999467e-02
8.309999999999999609e-01 6.192000000000000282e-02
8.319999999999999618e-01 6.173000000000000015e-02
8.329999999999999627e-01 6.152999999999999442e-02
8.339999999999999636e-01 6.131000000000000338e-02
8.349999999999999645e-01 6.108000000000000235e-02
8.359999999999999654e-01 6.083999999999999825e-02
8.369999999999999662e-01 6.061000000000000415e-02
8.379999999999999671e-01 6.037000000000000699e-02
8.389999999999999680e-01 6.013999999999999901e-02
8.399999999999999689e-01 5.990000000000000185e-02
8.409999999999999698e-01 5.967000000000000082e-02
8.419999999999999707e-01 5.942999999999999672e-02
8.429999999999999716e-01 5.920000000000000262e-02
8.439999999999999725e-01 5.896000000000000546e-02
8.449999999999999734e-01 5.872999999999999748e-02
8.459999999999999742e-01 5.849000000000000032e-02
8.469999999999999751e-01 5.826000000000000623e-02
8.479999999999999760e-01 5.801999999999999519e-02
8.489999999999999769e-01 5.779000000000000109e-02
8.499999999999999778e-01 5.755000000000000393e-02
8.509999999999999787e-01 5.728000000000000452e-02
8.519999999999999796e-01 5.700999999999999818e-02
8.529999999999999805e-01 5.672999999999999571e-02
8.539999999999999813e-01 5.645999999999999630e-02
8.549999999999999822e-01 5.618999999999999689e-02
8.559999999999999831e-01 5.590999999999999442e-02
8.569999999999999840e-01 5.563999999999999502e-02
8.579999999999999849e-01 5.536999999999999561e-02
8.589999999999999858e-01 5.509000000000000008e-02
8.599999999999999867e-01 5.482000000000000067e-02
8.609999999999999876e-01 5.455000000000000127e-02
8.619999999999999885e-01 5.428000000000000186e-02
8.629999999999999893e-01 5.399999999999999939e-02
8.639999999999999902e-01 5.372999999999999998e-02
8.649999999999999911e-01 5.346000000000000058e-02
8.659999999999999920e-01 5.318000000000000504e-02
8.669999999999999929e-01 5.290000000000000258e-02
8.679999999999999938e-01 5.259000000000000480e-02
8.689999999999999947e-01 5.228000000000000008e-02
8.699999999999999956e-01 5.196999999999999537e-02
8.709999999999999964e-01 5.165999999999999759e-02
8.719999999999999973e-01 5.136000000000000287e-02
8.729999999999999982e-01 5.105000000000000510e-02
8.739999999999999991e-01 5.074000000000000038e-02
8.750000000000000000e-01 5.042999999999999566e-02
8.760000000000000009e-01 5.011999999999999789e-02
8.770000000000000018e-01 4.981000000000000705e-02
8.780000000000000027e-01 4.950000000000000233e-02
8.790000000000000036e-01 4.918999999999999762e-02
8.800000000000000044e-01 4.888999999999999596e-02
8.810000000000000053e-01 4.857999999999999818e-02
8.820000000000000062e-01 4.826999999999999347e-02
8.830000000000000071e-01 4.796000000000000263e-02
8.840000000000000080e-01 4.762999999999999873e-02
8.850000000000000089e-01 4.728999999999999870e-02
8.860000000000000098e-01 4.694999999999999868e-02
8.870000000000000107e-01 4.660000000000000253e-02
8.880000000000000115e-01 4.626000000000000251e-02
8.890000000000000124e-01 4.591999999999999554e-02
8.900000000000000133e-01 4.558000000000000246e-02
8.910000000000000142e-01 4.524000000000000243e-02
8.920000000000000151e-01 4.490000000000000241e-02
8.930000000000000160e-01 4.454999999999999932e-02
8.940000000000000169e-01 4.420999999999999930e-02
8.950000000000000178e-01 4.386999999999999927e-02
8.960000000000000187e-01 4.352999999999999925e-02
8.970000000000000195e-01 4.318999999999999923e-02
8.980000000000000204e-01 4.284999999999999920e-02
8.990000000000000213e-01 4.250000000000000305e-02
9.000000000000000222e-01 4.216000000000000303e-02
9.010000000000000231e-01 4.179000000000000076e-02
9.020000000000000240e-01 4.141999999999999849e-02
9.030000000000000249e-01 4.104999999999999621e-02
9.040000000000000258e-01 4.068000000000000088e-02
9.050000000000000266e-01 4.030000000000000249e-02
9.060000000000000275e-01 3.993000000000000022e-02
9.070000000000000284e-01 3.956000000000000488e-02
9.080000000000000293e-01 3.919000000000000261e-02
9.090000000000000302e-01 3.882000000000000034e-02
9.100000000000000311e-01 3.844999999999999807e-02
9.110000000000000320e-01 3.808000000000000274e-02
9.120000000000000329e-01 3.769999999999999740e-02
9.130000000000000338e-01 3.733000000000000207e-02
9.140000000000000346e-01 3.695999999999999980e-02
9.150000000000000355e-01 3.659000000000000447e-02
9.160000000000000364e-01 3.622000000000000219e-02
9.170000000000000373e-01 3.583999999999999686e-02
9.180000000000000382e-01 3.543999999999999928e-02
9.190000000000000391e-01 3.504000000000000170e-02
9.200000000000000400e-01 3.465000000000000024e-02
9.210000000000000409e-01 3.425000000000000266e-02
9.220000000000000417e-01 3.385000000000000508e-02
9.230000000000000426e-01 3.345000000000000057e-02
9.240000000000000435e-01 3.305999999999999911e-02
9.250000000000000444e-01 3.266000000000000153e-02
9.260000000000000453e-01 3.225999999999999701e-02
9.270000000000000462e-01 3.185999999999999943e-02
9.280000000000000471e-01 3.146999999999999797e-02
9.290000000000000480e-01 3.107000000000000040e-02
9.300000000000000488e-01 3.067000000000000282e-02
9.310000000000000497e-01 3.026999999999999830e-02
9.320000000000000506e-01 2.987000000000000072e-02
9.330000000000000515e-01 2.948000000000000273e-02
9.340000000000000524e-01 2.906999999999999862e-02
9.350000000000000533e-01 2.864999999999999838e-02
9.360000000000000542e-01 2.822999999999999815e-02
9.370000000000000551e-01 2.780999999999999792e-02
9.379999999999999449e-01 2.738999999999999768e-02
9.389999999999999458e-01 2.696999999999999745e-02
9.399999999999999467e-01 2.654999999999999721e-02
9.409999999999999476e-01 2.613000000000000045e-02
9.419999999999999485e-01 2.571000000000000021e-02
9.429999999999999494e-01 2.528999999999999998e-02
9.439999999999999503e-01 2.486999999999999975e-02
9.449999999999999512e-01 2.444999999999999951e-02
9.459999999999999520e-01 2.402999999999999928e-02
9.469999999999999529e-01 2.360999999999999904e-02
9.479999999999999538e-01 2.318999999999999881e-02
9.489999999999999547e-01 2.277000000000000204e-02
9.499999999999999556e-01 2.235000000000000181e-02
9.509999999999999565e-01 2.192000000000000198e-02
9.519999999999999574e-01 2.147999999999999909e-02
9.529999999999999583e-01 2.103999999999999967e-02
9.539999999999999591e-01 2.060000000000000026e-02
9.549999999999999600e-01 2.017000000000000043e-02
9.559999999999999609e-01 1.973000000000000101e-02
9.569999999999999618e-01 1.928999999999999812e-02
9.579999999999999627e-01 1.886000000000000176e-02
9.589999999999999636e-01 1.841999999999999887e-02
9.599999999999999645e-01 1.797999999999999945e-02
9.609999999999999654e-01 1.754999999999999963e-02
9.619999999999999662e-01 1.711000000000000021e-02
9.629999999999999671e-01 1.667000000000000079e-02
9.639999999999999680e-01 1.624000000000000096e-02
9.649999999999999689e-01 1.580000000000000154e-02
9.659999999999999698e-01 1.536000000000000039e-02
9.669999999999999707e-01 1.492000000000000097e-02
9.679999999999999716e-01 1.446999999999999849e-02
9.689999999999999725e-01 1.401999999999999948e-02
9.699999999999999734e-01 1.357000000000000046e-02
9.709999999999999742e-01 1.312999999999999931e-02
9.719999999999999751e-01 1.268000000000000030e-02
9.729999999999999760e-01 1.222999999999999955e-02
9.739999999999999769e-01 1.177999999999999881e-02
9.749999999999999778e-01 1.132999999999999979e-02
9.759999999999999787e-01 1.087999999999999905e-02
9.769999999999999796e-01 1.043000000000000003e-02
9.779999999999999805e-01 9.981999999999999554e-03
9.789999999999999813e-01 9.532999999999999807e-03
9.799999999999999822e-01 9.084000000000000061e-03
9.809999999999999831e-01 8.635000000000000314e-03
9.819999999999999840e-01 8.186000000000000568e-03
9.829999999999999849e-01 7.736999999999999954e-03
9.839999999999999858e-01 7.283999999999999676e-03
9.849999999999999867e-01 6.829000000000000001e-03
9.859999999999999876e-01 6.374000000000000325e-03
9.869999999999999885e-01 5.917999999999999650e-03
9.879999999999999893e-01 5.462999999999999974e-03
9.889999999999999902e-01 5.008000000000000299e-03
9.899999999999999911e-01 4.552999999999999756e-03
9.909999999999999920e-01 4.096999999999999947e-03
9.919999999999999929e-01 3.641999999999999838e-03
9.929999999999999938e-01 3.187000000000000163e-03
9.939999999999999947e-01 2.732000000000000053e-03
9.949999999999999956e-01 2.275999999999999811e-03
9.959999999999999964e-01 1.820999999999999919e-03
9.969999999999999973e-01 1.366000000000000027e-03
9.979999999999999982e-01 9.104999999999999595e-04
9.989999999999999991e-01 4.553000000000000081e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-min-equal/data-2.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.001000000000000112e+00
1.300000000000000044e-01 1.001000000000000112e+00
1.310000000000000053e-01 1.001000000000000112e+00
1.320000000000000062e-01 1.001000000000000112e+00
1.330000000000000071e-01 1.001000000000000112e+00
1.340000000000000080e-01 1.001000000000000112e+00
1.350000000000000089e-01 1.001000000000000112e+00
1.360000000000000098e-01 1.001000000000000112e+00
1.370000000000000107e-01 1.001000000000000112e+00
1.380000000000000115e-01 1.001000000000000112e+00
1.390000000000000124e-01 1.001000000000000112e+00
1.400000000000000133e-01 1.001000000000000112e+00
1.409999999999999865e-01 1.001000000000000112e+00
1.419999999999999873e-01 1.001000000000000112e+00
1.429999999999999882e-01 1.001000000000000112e+00
1.439999999999999891e-01 1.001000000000000112e+00
1.449999999999999900e-01 1.001000000000000112e+00
1.459999999999999909e-01 1.001000000000000112e+00
1.469999999999999918e-01 1.001000000000000112e+00
1.479999999999999927e-01 1.001000000000000112e+00
1.489999999999999936e-01 1.001000000000000112e+00
1.499999999999999944e-01 1.001000000000000112e+00
1.509999999999999953e-01 1.001000000000000112e+00
1.519999999999999962e-01 1.001000000000000112e+00
1.529999999999999971e-01 1.001000000000000112e+00
1.539999999999999980e-01 1.001000000000000112e+00
1.549999999999999989e-01 1.001000000000000112e+00
1.559999999999999998e-01 1.001000000000000112e+00
1.570000000000000007e-01 1.001000000000000112e+00
1.580000000000000016e-01 1.001000000000000112e+00
1.590000000000000024e-01 1.001000000000000112e+00
1.600000000000000033e-01 1.001000000000000112e+00
1.610000000000000042e-01 1.001000000000000112e+00
1.620000000000000051e-01 1.001000000000000112e+00
1.630000000000000060e-01 1.001000000000000112e+00
1.640000000000000069e-01 1.001000000000000112e+00
1.650000000000000078e-01 1.001000000000000112e+00
1.660000000000000087e-01 1.001000000000000112e+00
1.670000000000000095e-01 1.001000000000000112e+00
1.680000000000000104e-01 1.001000000000000112e+00
1.690000000000000113e-01 1.001000000000000112e+00
1.700000000000000122e-01 1.001000000000000112e+00
1.710000000000000131e-01 1.001000000000000112e+00
1.719999999999999862e-01 1.001000000000000112e+00
1.729999999999999871e-01 1.001000000000000112e+00
1.739999999999999880e-01 1.001000000000000112e+00
1.749999999999999889e-01 1.001000000000000112e+00
1.759999999999999898e-01 1.001000000000000112e+00
1.769999999999999907e-01 1.001000000000000112e+00
1.779999999999999916e-01 1.001000000000000112e+00
1.789999999999999925e-01 1.001000000000000112e+00
1.799999999999999933e-01 1.001000000000000112e+00
1.809999999999999942e-01 1.001000000000000112e+00
1.819999999999999951e-01 1.001000000000000112e+00
1.829999999999999960e-01 1.001000000000000112e+00
1.839999999999999969e-01 1.001000000000000112e+00
1.849999999999999978e-01 1.001000000000000112e+00
1.859999999999999987e-01 1.001000000000000112e+00
1.869999999999999996e-01 1.001000000000000112e+00
1.880000000000000004e-01 1.001000000000000112e+00
1.890000000000000013e-01 1.001000000000000112e+00
1.900000000000000022e-01 1.001000000000000112e+00
1.910000000000000031e-01 1.001000000000000112e+00
1.920000000000000040e-01 1.001000000000000112e+00
1.930000000000000049e-01 1.001000000000000112e+00
1.940000000000000058e-01 1.001000000000000112e+00
1.950000000000000067e-01 1.001000000000000112e+00
1.960000000000000075e-01 1.001000000000000112e+00
1.970000000000000084e-01 1.001000000000000112e+00
1.980000000000000093e-01 1.001000000000000112e+00
1.990000000000000102e-01 1.001000000000000112e+00
2.000000000000000111e-01 1.001000000000000112e+00
2.010000000000000120e-01 1.001000000000000112e+00
2.020000000000000129e-01 1.001000000000000112e+00
2.030000000000000138e-01 1.001000000000000112e+00
2.039999999999999869e-01 1.001000000000000112e+00
2.049999999999999878e-01 1.001000000000000112e+00
2.059999999999999887e-01 1.001000000000000112e+00
2.069999999999999896e-01 1.001000000000000112e+00
2.079999999999999905e-01 1.001000000000000112e+00
2.089999999999999913e-01 1.001000000000000112e+00
2.099999999999999922e-01 1.001000000000000112e+00
2.109999999999999931e-01 1.001000000000000112e+00
2.119999999999999940e-01 1.001000000000000112e+00
2.129999999999999949e-01 1.001000000000000112e+00
2.139999999999999958e-01 1.001000000000000112e+00
2.149999999999999967e-01 1.001000000000000112e+00
2.159999999999999976e-01 1.001000000000000112e+00
2.169999999999999984e-01 1.001000000000000112e+00
2.179999999999999993e-01 1.001000000000000112e+00
2.190000000000000002e-01 1.001000000000000112e+00
2.200000000000000011e-01 1.001000000000000112e+00
2.210000000000000020e-01 1.001000000000000112e+00
2.220000000000000029e-01 1.001000000000000112e+00
2.230000000000000038e-01 1.001000000000000112e+00
2.240000000000000047e-01 1.001000000000000112e+00
2.250000000000000056e-01 1.001000000000000112e+00
2.260000000000000064e-01 1.001000000000000112e+00
2.270000000000000073e-01 1.001000000000000112e+00
2.280000000000000082e-01 1.001000000000000112e+00
2.290000000000000091e-01 1.001000000000000112e+00
2.300000000000000100e-01 1.001000000000000112e+00
2.310000000000000109e-01 1.001000000000000112e+00
2.320000000000000118e-01 1.001000000000000112e+00
2.330000000000000127e-01 1.001000000000000112e+00
2.340000000000000135e-01 1.001000000000000112e+00
2.349999999999999867e-01 1.001000000000000112e+00
2.359999999999999876e-01 1.001000000000000112e+00
2.369999999999999885e-01 1.001000000000000112e+00
2.379999999999999893e-01 1.001000000000000112e+00
2.389999999999999902e-01 1.001000000000000112e+00
2.399999999999999911e-01 1.001000000000000112e+00
2.409999999999999920e-01 1.001000000000000112e+00
2.419999999999999929e-01 1.001000000000000112e+00
2.429999999999999938e-01 1.001000000000000112e+00
2.439999999999999947e-01 1.001000000000000112e+00
2.449999999999999956e-01 1.001000000000000112e+00
2.459999999999999964e-01 1.001000000000000112e+00
2.469999999999999973e-01 1.001000000000000112e+00
2.479999999999999982e-01 1.001000000000000112e+00
2.489999999999999991e-01 1.001000000000000112e+00
2.500000000000000000e-01 1.001000000000000112e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 9.996999999999999220e-01
2.550000000000000044e-01 9.991999999999999771e-01
2.560000000000000053e-01 9.985000000000000542e-01
2.570000000000000062e-01 9.978000000000000203e-01
2.580000000000000071e-01 9.969999999999998863e-01
2.590000000000000080e-01 9.959999999999999964e-01
2.600000000000000089e-01 9.949999999999999956e-01
2.610000000000000098e-01 9.938000000000000167e-01
2.620000000000000107e-01 9.925000000000000488e-01
2.630000000000000115e-01 9.911000000000000920e-01
2.640000000000000124e-01 9.895999999999999241e-01
2.650000000000000133e-01 9.879999999999999893e-01
2.660000000000000142e-01 9.863000000000000655e-01
2.670000000000000151e-01 9.843999999999999417e-01
2.680000000000000160e-01 9.828999999999999959e-01
2.690000000000000169e-01 9.818999999999999950e-01
2.700000000000000178e-01 9.812000000000000721e-01
2.710000000000000187e-01 9.809999999999998721e-01
2.720000000000000195e-01 9.813000000000000611e-01
2.730000000000000204e-01 9.818999999999999950e-01
2.740000000000000213e-01 9.830000000000000959e-01
2.750000000000000222e-01 9.844999999999999307e-01
2.760000000000000231e-01 9.864999999999999325e-01
2.770000000000000240e-01 9.889000000000000012e-01
2.780000000000000249e-01 9.917000000000000259e-01
2.790000000000000258e-01 9.949000000000001176e-01
2.800000000000000266e-01 9.986000000000000432e-01
2.810000000000000275e-01 1.003000000000000114e+00
2.819999999999999729e-01 1.007000000000000117e+00
2.829999999999999738e-01 1.012000000000000011e+00
2.839999999999999747e-01 1.016999999999999904e+00
2.849999999999999756e-01 1.022000000000000020e+00
2.859999999999999765e-01 1.024999999999999911e+00
2.869999999999999774e-01 1.028000000000000025e+00
2.879999999999999782e-01 1.030000000000000027e+00
2.889999999999999791e-01 1.030999999999999917e+00
2.899999999999999800e-01 1.030999999999999917e+00
2.909999999999999809e-01 1.030000000000000027e+00
2.919999999999999818e-01 1.028999999999999915e+00
2.929999999999999827e-01 1.026000000000000023e+00
2.939999999999999836e-01 1.023000000000000131e+00
2.949999999999999845e-01 1.019000000000000128e+00
2.959999999999999853e-01 1.014000000000000012e+00
2.969999999999999862e-01 1.008999999999999897e+00
2.979999999999999871e-01 1.002000000000000002e+00
2.989999999999999880e-01 9.945999999999999286e-01
2.999999999999999889e-01 9.864000000000000545e-01
3.009999999999999898e-01 9.782999999999999474e-01
3.019999999999999907e-01 9.714999999999999192e-01
3.029999999999999916e-01 9.660000000000000808e-01
3.039999999999999925e-01 9.616000000000001213e-01
3.049999999999999933e-01 9.585000000000000187e-01
3.059999999999999942e-01 9.566999999999999948e-01
3.069999999999999951e-01 9.559999999999999609e-01
3.079999999999999960e-01 9.566000000000000059e-01
3.089999999999999969e-01 9.585000000000000187e-01
3.099999999999999978e-01 9.616000000000001213e-01
3.109999999999999987e-01 9.658999999999999808e-01
3.119999999999999996e-01 9.714000000000000412e-01
3.130000000000000004e-01 9.782000000000000695e-01
3.140000000000000013e-01 9.861999999999999655e-01
3.150000000000000022e-01 9.953999999999999515e-01
3.160000000000000031e-01 1.006000000000000005e+00
3.170000000000000040e-01 1.016999999999999904e+00
3.180000000000000049e-01 1.028000000000000025e+00
3.190000000000000058e-01 1.037000000000000144e+00
3.200000000000000067e-01 1.044000000000000039e+00
3.210000000000000075e-01 1.050000000000000044e+00
3.220000000000000084e-01 1.054000000000000048e+00
3.230000000000000093e-01 1.056000000000000050e+00
3.240000000000000102e-01 1.056999999999999940e+00
3.250000000000000111e-01 1.056000000000000050e+00
3.260000000000000120e-01 1.054000000000000048e+00
3.270000000000000129e-01 1.050000000000000044e+00
3.280000000000000138e-01 1.044000000000000039e+00
3.290000000000000147e-01 1.037000000000000144e+00
3.300000000000000155e-01 1.028000000000000025e+00
3.310000000000000164e-01 1.016999999999999904e+00
3.320000000000000173e-01 1.005000000000000115e+00
3.330000000000000182e-01 9.914000000000000590e-01
3.340000000000000191e-01 9.768000000000000016e-01
3.350000000000000200e-01 9.639000000000000901e-01
3.360000000000000209e-01 9.531000000000000583e-01
3.370000000000000218e-01 9.442999999999999172e-01
3.380000000000000226e-01 9.375999999999999890e-01
3.390000000000000235e-01 9.327999999999999625e-01
3.400000000000000244e-01 9.300999999999999268e-01
3.410000000000000253e-01 9.293000000000000149e-01
3.420000000000000262e-01 9.305999999999999828e-01
3.430000000000000271e-01 9.338999999999999524e-01
3.439999999999999725e-01 9.393000000000000238e-01
3.449999999999999734e-01 9.465999999999999970e-01
3.459999999999999742e-01 9.559999999999999609e-01
3.469999999999999751e-01 9.673000000000000487e-01
3.479999999999999760e-01 9.806999999999999051e-01
3.489999999999999769e-01 9.960999999999999854e-01
3.499999999999999778e-01 1.014000000000000012e+00
3.509999999999999787e-01 1.030999999999999917e+00
3.519999999999999796e-01 1.046000000000000041e+00
3.529999999999999805e-01 1.058000000000000052e+00
3.539999999999999813e-01 1.067999999999999838e+00
3.549999999999999822e-01 1.076000000000000068e+00
3.559999999999999831e-01 1.080999999999999961e+00
3.569999999999999840e-01 1.083999999999999853e+00
3.579999999999999849e-01 1.083999999999999853e+00
3.589999999999999858e-01 1.082000000000000073e+00
3.599999999999999867e-01 1.078000000000000069e+00
3.609999999999999876e-01 1.071000000000000174e+00
3.619999999999999885e-01 1.060999999999999943e+00
3.629999999999999893e-01 1.050000000000000044e+00
3.639999999999999902e-01 1.036000000000000032e+00
3.649999999999999911e-01 1.019000000000000128e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 9.792999999999999483e-01
3.679999999999999938e-01 9.599999999999999645e-01
3.689999999999999947e-01 9.434000000000000163e-01
3.699999999999999956e-01 9.296000000000000929e-01
3.709999999999999964e-01 9.187000000000000721e-01
3.719999999999999973e-01 9.104999999999999760e-01
3.729999999999999982e-01 9.051000000000000156e-01
3.739999999999999991e-01 9.025999999999999579e-01
3.750000000000000000e-01 9.028000000000000469e-01
3.760000000000000009e-01 9.058000000000000496e-01
3.770000000000000018e-01 9.116999999999999549e-01
3.780000000000000027e-01 9.203000000000000069e-01
3.790000000000000036e-01 9.317000000000000837e-01
3.800000000000000044e-01 9.459000000000000741e-01
3.810000000000000053e-01 9.629999999999999671e-01
3.820000000000000062e-01 9.828000000000000069e-01
3.830000000000000071e-01 1.005000000000000115e+00
3.840000000000000080e-01 1.030000000000000027e+00
3.850000000000000089e-01 1.050999999999999934e+00
3.860000000000000098e-01 1.068999999999999950e+00
3.870000000000000107e-01 1.083999999999999853e+00
3.880000000000000115e-01 1.094999999999999973e+00
3.890000000000000124e-01 1.103999999999999870e+00
3.900000000000000133e-01 1.108999999999999986e+00
3.910000000000000142e-01 1.110999999999999988e+00
3.920000000000000151e-01 1.110000000000000098e+00
3.930000000000000160e-01 1.106000000000000094e+00
3.940000000000000169e-01 1.098000000000000087e+00
3.950000000000000178e-01 1.087999999999999856e+00
3.960000000000000187e-01 1.074000000000000066e+00
3.970000000000000195e-01 1.056999999999999940e+00
3.980000000000000204e-01 1.036000000000000032e+00
3.990000000000000213e-01 1.012999999999999901e+00
4.000000000000000222e-01 9.864000000000000545e-01
4.010000000000000231e-01 9.599999999999999645e-01
4.020000000000000240e-01 9.371000000000000441e-01
4.030000000000000249e-01 9.178999999999999382e-01
4.040000000000000258e-01 9.021999999999998909e-01
4.050000000000000266e-01 8.901000000000000023e-01
4.060000000000000275e-01 8.816000000000000503e-01
4.069999999999999729e-01 8.766999999999999238e-01
4.079999999999999738e-01 8.753000000000000780e-01
4.089999999999999747e-01 8.774999999999999467e-01
4.099999999999999756e-01 8.832999999999999741e-01
4.109999999999999765e-01 8.926999999999999380e-01
4.119999999999999774e-01 9.056999999999999496e-01
4.129999999999999782e-01 9.222000000000001307e-01
4.139999999999999791e-01 9.424000000000000155e-01
4.149999999999999800e-01 9.660999999999999588e-01
4.159999999999999809e-01 9.934000000000000608e-01
4.169999999999999818e-01 1.024000000000000021e+00
4.179999999999999827e-01 1.051999999999999824e+00
4.189999999999999836e-01 1.076000000000000068e+00
4.199999999999999845e-01 1.096000000000000085e+00
4.209999999999999853e-01 1.112999999999999989e+00
4.219999999999999862e-01 1.125000000000000000e+00
4.229999999999999871e-01 1.133000000000000007e+00
4.239999999999999880e-01 1.137999999999999901e+00
4.249999999999999889e-01 1.137999999999999901e+00
4.259999999999999898e-01 1.133999999999999897e+00
4.269999999999999907e-01 1.127000000000000002e+00
4.279999999999999916e-01 1.114999999999999991e+00
4.289999999999999925e-01 1.099999999999999867e+00
4.299999999999999933e-01 1.080000000000000071e+00
4.309999999999999942e-01 1.056999999999999940e+00
4.319999999999999951e-01 1.028999999999999915e+00
4.329999999999999960e-01 9.978000000000000203e-01
4.339999999999999969e-01 9.642000000000000570e-01
4.349999999999999978e-01 9.345999999999999863e-01
4.359999999999999987e-01 9.092999999999998861e-01
4.369999999999999996e-01 8.883999999999999675e-01
4.380000000000000004e-01 8.718000000000000194e-01
4.390000000000000013e-01 8.596000000000000307e-01
4.400000000000000022e-01 8.518000000000000016e-01
4.410000000000000031e-01 8.482999999999999430e-01
4.420000000000000040e-01 8.492999999999999439e-01
4.430000000000000049e-01 8.545000000000000373e-01
4.440000000000000058e-01 8.641999999999999682e-01
4.450000000000000067e-01 8.780999999999999917e-01
4.460000000000000075e-01 8.964999999999999636e-01
4.470000000000000084e-01 9.191999999999999060e-01
4.480000000000000093e-01 9.463000000000000300e-01
4.490000000000000102e-01 9.778000000000000025e-01
4.500000000000000111e-01 1.014000000000000012e+00
4.510000000000000120e-01 1.048999999999999932e+00
4.520000000000000129e-01 1.080000000000000071e+00
4.530000000000000138e-01 1.106000000000000094e+00
4.540000000000000147e-01 1.128000000000000114e+00
4.550000000000000155e-01 1.144000000000000128e+00
4.560000000000000164e-01 1.155999999999999917e+00
4.570000000000000173e-01 1.163000000000000034e+00
4.580000000000000182e-01 1.165000000000000036e+00
4.590000000000000191e-01 1.163000000000000034e+00
4.600000000000000200e-01 1.155999999999999917e+00
4.610000000000000209e-01 1.144000000000000128e+00
4.620000000000000218e-01 1.127000000000000002e+00
4.630000000000000226e-01 1.106000000000000094e+00
4.640000000000000235e-01 1.080000000000000071e+00
4.650000000000000244e-01 1.048999999999999932e+00
4.660000000000000253e-01 1.012999999999999901e+00
4.670000000000000262e-01 9.728999999999999870e-01
4.680000000000000271e-01 9.360000000000000542e-01
4.689999999999999725e-01 9.041000000000000147e-01
4.699999999999999734e-01 8.774999999999999467e-01
4.709999999999999742e-01 8.559000000000001052e-01
4.719999999999999751e-01 8.395000000000000240e-01
4.729999999999999760e-01 8.283000000000000362e-01
4.739999999999999769e-01 8.222000000000000419e-01
4.749999999999999778e-01 8.213000000000000300e-01
4.759999999999999787e-01 8.255000000000000115e-01
4.769999999999999796e-01 8.347999999999999865e-01
4.779999999999999805e-01 8.492999999999999439e-01
4.789999999999999813e-01 8.689999999999999947e-01
4.799999999999999822e-01 8.937999999999999279e-01
4.809999999999999831e-01 9.236999999999999655e-01
4.819999999999999840e-01 9.587999999999999856e-01
4.829999999999999849e-01 9.989999999999998881e-01
4.839999999999999858e-01 1.042000000000000037e+00
4.849999999999999867e-01 1.080000000000000071e+00
4.859999999999999876e-01 1.112999999999999989e+00
4.869999999999999885e-01 1.139999999999999902e+00
4.879999999999999893e-01 1.161000000000000032e+00
4.889999999999999902e-01 1.177000000000000046e+00
4.899999999999999911e-01 1.187000000000000055e+00
4.909999999999999920e-01 1.191999999999999948e+00
4.919999999999999929e-01 1.190999999999999837e+00
4.929999999999999938e-01 1.185000000000000053e+00
4.939999999999999947e-01 1.173000000000000043e+00
4.949999999999999956e-01 1.155999999999999917e+00
4.959999999999999964e-01 1.133000000000000007e+00
4.969999999999999973e-01 1.104999999999999982e+00
4.979999999999999982e-01 1.071000000000000174e+00
4.989999999999999991e-01 1.030999999999999917e+00
5.000000000000000000e-01 9.864000000000000545e-01
5.010000000000000009e-01 9.415999999999998815e-01
5.020000000000000018e-01 9.027000000000000579e-01
5.030000000000000027e-01 8.697000000000000286e-01
5.040000000000000036e-01 8.427000000000001156e-01
5.050000000000000044e-01 8.216000000000001080e-01
5.060000000000000053e-01 8.063999999999998947e-01
5.070000000000000062e-01 7.971999999999999087e-01
5.080000000000000071e-01 7.938999999999999391e-01
5.090000000000000080e-01 7.965000000000000968e-01
5.100000000000000089e-01 8.049999999999999378e-01
5.110000000000000098e-01 8.195000000000000062e-01
5.120000000000000107e-01 8.399000000000000909e-01
5.130000000000000115e-01 8.662999999999999590e-01
5.140000000000000124e-01 8.984999999999999654e-01
5.150000000000000133e-01 9.368000000000000771e-01
5.160000000000000142e-01 9.808999999999999941e-01
5.170000000000000151e-01 1.030000000000000027e+00
5.180000000000000160e-01 1.076000000000000068e+00
5.190000000000000169e-01 1.115999999999999881e+00
5.200000000000000178e-01 1.149000000000000021e+00
5.210000000000000187e-01 1.174999999999999822e+00
5.220000000000000195e-01 1.196000000000000174e+00
5.230000000000000204e-01 1.209999999999999964e+00
5.240000000000000213e-01 1.217999999999999972e+00
5.250000000000000222e-01 1.219999999999999973e+00
5.260000000000000231e-01 1.215000000000000080e+00
5.270000000000000240e-01 1.203999999999999959e+00
5.280000000000000249e-01 1.185999999999999943e+00
5.290000000000000258e-01 1.162000000000000144e+00
5.300000000000000266e-01 1.131999999999999895e+00
5.310000000000000275e-01 1.096000000000000085e+00
5.320000000000000284e-01 1.053000000000000158e+00
5.330000000000000293e-01 1.004000000000000004e+00
5.340000000000000302e-01 9.517000000000001014e-01
5.350000000000000311e-01 9.052000000000001156e-01
5.360000000000000320e-01 8.654000000000000581e-01
5.370000000000000329e-01 8.322999999999999288e-01
5.380000000000000338e-01 8.060000000000000497e-01
5.390000000000000346e-01 7.863999999999999879e-01
5.400000000000000355e-01 7.734999999999999654e-01
5.410000000000000364e-01 7.672999999999998710e-01
5.420000000000000373e-01 7.678000000000000380e-01
5.430000000000000382e-01 7.750000000000000222e-01
5.440000000000000391e-01 7.889000000000000457e-01
5.450000000000000400e-01 8.095999999999999863e-01
5.460000000000000409e-01 8.369999999999999662e-01
5.470000000000000417e-01 8.710999999999999854e-01
5.480000000000000426e-01 9.119000000000000439e-01
5.490000000000000435e-01 9.594000000000000306e-01
5.500000000000000444e-01 1.014000000000000012e+00
5.510000000000000453e-01 1.067999999999999838e+00
5.520000000000000462e-01 1.114999999999999991e+00
5.530000000000000471e-01 1.153999999999999915e+00
5.540000000000000480e-01 1.187000000000000055e+00
5.550000000000000488e-01 1.213000000000000078e+00
5.560000000000000497e-01 1.231000000000000094e+00
5.570000000000000506e-01 1.242999999999999883e+00
5.580000000000000515e-01 1.246999999999999886e+00
5.590000000000000524e-01 1.243999999999999995e+00
5.600000000000000533e-01 1.233999999999999986e+00
5.610000000000000542e-01 1.217000000000000082e+00
5.620000000000000551e-01 1.192999999999999838e+00
5.629999999999999449e-01 1.162000000000000144e+00
5.639999999999999458e-01 1.122999999999999998e+00
5.649999999999999467e-01 1.078000000000000069e+00
5.659999999999999476e-01 1.024999999999999911e+00
5.669999999999999485e-01 9.665000000000000258e-01
5.679999999999999494e-01 9.119000000000000439e-01
5.689999999999999503e-01 8.647999999999999021e-01
5.699999999999999512e-01 8.252000000000000446e-01
5.709999999999999520e-01 7.931000000000000272e-01
5.719999999999999529e-01 7.683999999999999719e-01
5.729999999999999538e-01 7.512999999999999678e-01
5.739999999999999547e-01 7.417000000000000259e-01
5.749999999999999556e-01 7.396000000000000352e-01
5.759999999999999565e-01 7.449999999999999956e-01
5.769999999999999574e-01 7.579000000000000181e-01
5.779999999999999583e-01 7.782999999999999918e-01
5.789999999999999591e-01 8.060999999999999277e-01
5.799999999999999600e-01 8.415000000000000258e-01
5.809999999999999609e-01 8.844000000000000750e-01
5.819999999999999618e-01 9.347999999999999643e-01
5.829999999999999627e-01 9.927000000000000268e-01
5.839999999999999636e-01 1.055000000000000160e+00
5.849999999999999645e-01 1.110000000000000098e+00
5.859999999999999654e-01 1.157000000000000028e+00
5.869999999999999662e-01 1.196000000000000174e+00
5.879999999999999671e-01 1.226999999999999869e+00
5.889999999999999680e-01 1.250000000000000000e+00
5.899999999999999689e-01 1.266000000000000014e+00
5.909999999999999698e-01 1.272999999999999909e+00
5.919999999999999707e-01 1.272999999999999909e+00
5.929999999999999716e-01 1.264999999999999902e+00
5.939999999999999725e-01 1.249000000000000110e+00
5.949999999999999734e-01 1.224999999999999867e+00
5.959999999999999742e-01 1.192999999999999838e+00
5.969999999999999751e-01 1.153000000000000025e+00
5.979999999999999760e-01 1.104999999999999982e+00
5.989999999999999769e-01 1.050000000000000044e+00
5.999999999999999778e-01 9.864000000000000545e-01
6.009999999999999787e-01 9.231000000000000316e-01
6.019999999999999796e-01 8.681000000000000938e-01
6.029999999999999805e-01 8.213999999999999080e-01
6.039999999999999813e-01 7.829999999999999183e-01
6.049999999999999822e-01 7.529000000000000137e-01
6.059999999999999831e-01 7.310999999999999721e-01
6.069999999999999840e-01 7.175000000000000266e-01
6.079999999999999849e-01 7.123000000000000442e-01
6.089999999999999858e-01 7.153000000000000469e-01
6.099999999999999867e-01 7.266000000000000236e-01
6.109999999999999876e-01 7.461999999999999744e-01
6.119999999999999885e-01 7.740000000000000213e-01
6.129999999999999893e-01 8.101999999999999202e-01
6.139999999999999902e-01 8.545999999999999153e-01
6.149999999999999911e-01 9.073999999999999844e-01
6.159999999999999920e-01 9.684000000000000385e-01
6.169999999999999929e-01 1.037000000000000144e+00
6.179999999999999938e-01 1.099999999999999867e+00
6.189999999999999947e-01 1.155000000000000027e+00
6.199999999999999956e-01 1.201000000000000068e+00
6.209999999999999964e-01 1.237999999999999989e+00
6.219999999999999973e-01 1.267000000000000126e+00
6.229999999999999982e-01 1.287000000000000144e+00
6.239999999999999991e-01 1.298999999999999932e+00
6.250000000000000000e-01 1.301000000000000156e+00
6.260000000000000009e-01 1.294999999999999929e+00
6.270000000000000018e-01 1.280999999999999917e+00
6.280000000000000027e-01 1.256999999999999895e+00
6.290000000000000036e-01 1.224999999999999867e+00
6.300000000000000044e-01 1.185000000000000053e+00
6.310000000000000053e-01 1.135000000000000009e+00
6.320000000000000062e-01 1.076999999999999957e+00
6.330000000000000071e-01 1.010999999999999899e+00
6.340000000000000080e-01 9.391000000000000458e-01
6.350000000000000089e-01 8.756999999999999229e-01
6.360000000000000098e-01 8.213999999999999080e-01
6.370000000000000107e-01 7.762000000000000011e-01
6.380000000000000115e-01 7.399999999999999911e-01
6.390000000000000124e-01 7.128999999999999782e-01
6.400000000000000133e-01 6.948999999999999622e-01
6.410000000000000142e-01 6.860000000000000542e-01
6.420000000000000151e-01 6.861000000000000432e-01
6.430000000000000160e-01 6.953000000000000291e-01
6.440000000000000169e-01 7.136000000000000121e-01
6.450000000000000178e-01 7.409000000000000030e-01
6.460000000000000187e-01 7.772999999999999909e-01
6.470000000000000195e-01 8.227999999999999758e-01
6.480000000000000204e-01 8.773000000000000798e-01
6.490000000000000213e-01 9.409999999999999476e-01
6.500000000000000222e-01 1.014000000000000012e+00
6.510000000000000231e-01 1.085999999999999854e+00
6.520000000000000240e-01 1.149000000000000021e+00
6.530000000000000249e-01 1.203000000000000069e+00
6.540000000000000258e-01 1.246999999999999886e+00
6.550000000000000266e-01 1.280999999999999917e+00
6.560000000000000275e-01 1.306999999999999940e+00
6.570000000000000284e-01 1.322000000000000064e+00
6.580000000000000293e-01 1.328999999999999959e+00
6.590000000000000302e-01 1.324999999999999956e+00
6.600000000000000311e-01 1.312999999999999945e+00
6.610000000000000320e-01 1.290999999999999925e+00
6.620000000000000329e-01 1.258999999999999897e+00
6.630000000000000338e-01 1.217999999999999972e+00
6.640000000000000346e-01 1.167000000000000037e+00
6.650000000000000355e-01 1.106999999999999984e+00
6.660000000000000364e-01 1.038000000000000034e+00
6.670000000000000373e-01 9.599999999999999645e-01
6.680000000000000382e-01 8.876999999999999336e-01
6.690000000000000391e-01 8.253000000000000336e-01
6.700000000000000400e-01 7.727000000000000535e-01
6.710000000000000409e-01 7.300000000000000933e-01
6.720000000000000417e-01 6.970999999999999419e-01
6.730000000000000426e-01 6.742000000000000215e-01
6.740000000000000435e-01 6.610000000000000320e-01
6.750000000000000444e-01 6.578000000000000513e-01
6.760000000000000453e-01 6.643999999999999906e-01
6.770000000000000462e-01 6.807999999999999607e-01
6.780000000000000471e-01 7.072000000000000508e-01
6.790000000000000480e-01 7.434000000000000608e-01
6.800000000000000488e-01 7.893999999999998796e-01
6.810000000000000497e-01 8.453000000000000513e-01
6.820000000000000506e-01 9.111000000000000210e-01
6.830000000000000515e-01 9.867000000000000215e-01
6.840000000000000524e-01 1.067999999999999838e+00
6.850000000000000533e-01 1.139999999999999902e+00
6.860000000000000542e-01 1.201000000000000068e+00
6.870000000000000551e-01 1.252000000000000002e+00
6.879999999999999449e-01 1.292999999999999927e+00
6.889999999999999458e-01 1.324000000000000066e+00
6.899999999999999467e-01 1.344999999999999973e+00
6.909999999999999476e-01 1.354999999999999982e+00
6.919999999999999485e-01 1.354999999999999982e+00
6.929999999999999494e-01 1.344000000000000083e+00
6.939999999999999503e-01 1.322999999999999954e+00
6.949999999999999512e-01 1.292000000000000037e+00
6.959999999999999520e-01 1.251000000000000112e+00
6.969999999999999529e-01 1.199999999999999956e+00
6.979999999999999538e-01 1.137999999999999901e+00
6.989999999999999547e-01 1.066000000000000059e+00
6.999999999999999556e-01 9.830999999999999739e-01
7.009999999999999565e-01 9.010000000000000231e-01
7.019999999999999574e-01 8.296999999999999931e-01
7.029999999999999583e-01 7.693000000000000949e-01
7.039999999999999591e-01 7.197000000000000064e-01
7.049999999999999600e-01 6.810000000000000497e-01
7.059999999999999609e-01 6.531000000000000139e-01
7.069999999999999618e-01 6.360999999999999988e-01
7.079999999999999627e-01 6.300000000000000044e-01
7.089999999999999636e-01 6.347000000000000419e-01
7.099999999999999645e-01 6.502999999999999892e-01
7.109999999999999654e-01 6.766999999999999682e-01
7.119999999999999662e-01 7.140000000000000790e-01
7.129999999999999671e-01 7.621999999999999886e-01
7.139999999999999680e-01 8.212000000000000410e-01
7.149999999999999689e-01 8.911000000000000032e-01
7.159999999999999698e-01 9.718000000000001082e-01
7.169999999999999707e-01 1.062000000000000055e+00
7.179999999999999716e-01 1.146000000000000130e+00
7.189999999999999725e-01 1.217000000000000082e+00
7.199999999999999734e-01 1.276999999999999913e+00
7.209999999999999742e-01 1.324999999999999956e+00
7.219999999999999751e-01 1.362000000000000099e+00
7.229999999999999760e-01 1.385999999999999899e+00
7.239999999999999769e-01 1.397999999999999909e+00
7.249999999999999778e-01 1.399000000000000021e+00
7.259999999999999787e-01 1.387999999999999901e+00
7.269999999999999796e-01 1.364999999999999991e+00
7.279999999999999805e-01 1.330000000000000071e+00
7.289999999999999813e-01 1.283000000000000140e+00
7.299999999999999822e-01 1.224999999999999867e+00
7.309999999999999831e-01 1.155000000000000027e+00
7.319999999999999840e-01 1.072000000000000064e+00
7.329999999999999849e-01 9.783999999999999364e-01
7.339999999999999858e-01 8.764999999999999458e-01
7.349999999999999867e-01 7.798999999999999266e-01
7.359999999999999876e-01 6.895999999999999908e-01
7.369999999999999885e-01 6.054000000000000492e-01
7.379999999999999893e-01 5.275000000000000799e-01
7.389999999999999902e-01 4.558000000000000385e-01
7.399999999999999911e-01 3.902999999999999803e-01
7.409999999999999920e-01 3.311000000000000054e-01
7.419999999999999929e-01 2.781000000000000139e-01
7.429999999999999938e-01 2.313000000000000056e-01
7.439999999999999947e-01 1.908000000000000251e-01
7.449999999999999956e-01 1.565000000000000002e-01
7.459999999999999964e-01 1.283999999999999864e-01
7.469999999999999973e-01 1.066000000000000003e-01
7.479999999999999982e-01 9.095999999999999919e-02
7.489999999999999991e-01 8.157000000000000361e-02
7.500000000000000000e-01 7.842000000000000359e-02
7.510000000000000009e-01 7.838000000000000522e-02
7.520000000000000018e-01 7.833999999999999297e-02
7.530000000000000027e-01 7.828999999999999848e-02
7.540000000000000036e-01 7.825000000000000011e-02
7.550000000000000044e-01 7.820000000000000562e-02
7.560000000000000053e-01 7.814999999999999725e-02
7.570000000000000062e-01 7.810000000000000275e-02
7.580000000000000071e-01 7.804999999999999438e-02
7.590000000000000080e-01 7.799999999999999989e-02
7.600000000000000089e-01 7.793999999999999539e-02
7.610000000000000098e-01 7.787999999999999090e-02
7.620000000000000107e-01 7.782000000000000028e-02
7.630000000000000115e-01 7.775999999999999579e-02
7.640000000000000124e-01 7.770000000000000517e-02
7.650000000000000133e-01 7.764000000000000068e-02
7.660000000000000142e-01 7.757000000000000006e-02
7.670000000000000151e-01 7.750999999999999557e-02
7.680000000000000160e-01 7.744000000000000883e-02
7.690000000000000169e-01 7.736999999999999433e-02
7.700000000000000178e-01 7.729000000000001147e-02
7.710000000000000187e-01 7.721000000000000085e-02
7.720000000000000195e-01 7.713000000000000411e-02
7.730000000000000204e-01 7.704999999999999349e-02
7.740000000000000213e-01 7.696000000000000063e-02
7.750000000000000222e-01 7.687000000000000777e-02
7.760000000000000231e-01 7.678000000000000103e-02
7.770000000000000240e-01 7.667999999999999816e-02
7.780000000000000249e-01 7.658000000000000917e-02
7.790000000000000258e-01 7.647999999999999243e-02
7.800000000000000266e-01 7.636999999999999345e-02
7.810000000000000275e-01 7.625999999999999446e-02
7.820000000000000284e-01 7.615000000000000935e-02
7.830000000000000293e-01 7.603999999999999648e-02
7.840000000000000302e-01 7.592000000000000137e-02
7.850000000000000311e-01 7.579999999999999238e-02
7.860000000000000320e-01 7.567999999999999727e-02
7.870000000000000329e-01 7.556000000000000216e-02
7.880000000000000338e-01 7.542999999999999705e-02
7.890000000000000346e-01 7.530000000000000582e-02
7.900000000000000355e-01 7.517000000000000071e-02
7.910000000000000364e-01 7.502999999999999947e-02
7.920000000000000373e-01 7.488999999999999824e-02
7.930000000000000382e-01 7.475000000000001088e-02
7.940000000000000391e-01 7.461000000000000965e-02
7.950000000000000400e-01 7.445999999999999841e-02
7.960000000000000409e-01 7.431000000000000105e-02
7.970000000000000417e-01 7.416000000000000369e-02
7.980000000000000426e-01 7.401000000000000634e-02
7.990000000000000435e-01 7.384999999999999898e-02
8.000000000000000444e-01 7.369000000000000550e-02
8.010000000000000453e-01 7.352999999999999814e-02
8.020000000000000462e-01 7.336999999999999078e-02
8.030000000000000471e-01 7.320000000000000118e-02
8.040000000000000480e-01 7.302999999999999770e-02
8.050000000000000488e-01 7.285999999999999421e-02
8.060000000000000497e-01 7.269000000000000461e-02
8.070000000000000506e-01 7.250999999999999113e-02
8.080000000000000515e-01 7.233000000000000540e-02
8.090000000000000524e-01 7.215000000000000580e-02
8.100000000000000533e-01 7.195999999999999619e-02
8.110000000000000542e-01 7.177999999999999658e-02
8.120000000000000551e-01 7.159000000000000086e-02
8.129999999999999449e-01 7.138999999999999513e-02
8.139999999999999458e-01 7.119999999999999940e-02
8.149999999999999467e-01 7.099999999999999367e-02
8.159999999999999476e-01 7.080000000000000182e-02
8.169999999999999485e-01 7.059999999999999609e-02
8.179999999999999494e-01 7.039000000000000812e-02
8.189999999999999503e-01 7.018000000000000627e-02
8.199999999999999512e-01 6.997000000000000441e-02
8.209999999999999520e-01 6.976000000000000256e-02
8.219999999999999529e-01 6.954000000000000459e-02
8.229999999999999538e-01 6.931999999999999273e-02
8.239999999999999547e-01 6.910000000000000864e-02
8.249999999999999556e-01 6.887999999999999678e-02
8.259999999999999565e-01 6.865000000000000269e-02
8.269999999999999574e-01 6.842999999999999083e-02
8.279999999999999583e-01 6.819999999999999674e-02
8.289999999999999591e-01 6.796000000000000651e-02
8.299999999999999600e-01 6.772999999999999854e-02
8.309999999999999609e-01 6.748999999999999444e-02
8.319999999999999618e-01 6.725000000000000422e-02
8.329999999999999627e-01 6.700000000000000400e-02
8.339999999999999636e-01 6.675999999999999990e-02
8.349999999999999645e-01 6.650999999999999968e-02
8.359999999999999654e-01 6.625999999999999945e-02
8.369999999999999662e-01 6.600999999999999923e-02
8.379999999999999671e-01 6.574999999999998901e-02
8.389999999999999680e-01 6.548999999999999266e-02
8.399999999999999689e-01 6.522999999999999632e-02
8.409999999999999698e-01 6.496999999999999997e-02
8.419999999999999707e-01 6.471000000000000363e-02
8.429999999999999716e-01 6.443999999999999728e-02
8.439999999999999725e-01 6.417000000000000481e-02
8.449999999999999734e-01 6.389999999999999847e-02
8.459999999999999742e-01 6.362000000000000988e-02
8.469999999999999751e-01 6.334999999999998965e-02
8.479999999999999760e-01 6.307000000000000106e-02
8.489999999999999769e-01 6.278000000000000247e-02
8.499999999999999778e-01 6.250000000000000000e-02
8.509999999999999787e-01 6.221000000000000141e-02
8.519999999999999796e-01 6.193000000000000588e-02
8.529999999999999805e-01 6.163000000000000422e-02
8.539999999999999813e-01 6.134000000000000563e-02
8.549999999999999822e-01 6.105000000000000010e-02
8.559999999999999831e-01 6.074999999999999845e-02
8.569999999999999840e-01 6.044999999999999679e-02
8.579999999999999849e-01 6.014999999999999514e-02
8.589999999999999858e-01 5.983999999999999736e-02
8.599999999999999867e-01 5.953000000000000652e-02
8.609999999999999876e-01 5.923000000000000487e-02
8.619999999999999885e-01 5.890999999999999709e-02
8.629999999999999893e-01 5.859999999999999931e-02
8.639999999999999902e-01 5.828999999999999460e-02
8.649999999999999911e-01 5.797000000000000069e-02
8.659999999999999920e-01 5.764999999999999986e-02
8.669999999999999929e-01 5.731999999999999595e-02
8.679999999999999938e-01 5.700000000000000205e-02
8.689999999999999947e-01 5.666999999999999815e-02
8.699999999999999956e-01 5.633999999999999425e-02
8.709999999999999964e-01 5.601000000000000423e-02
8.719999999999999973e-01 5.568000000000000033e-02
8.729999999999999982e-01 5.533999999999999336e-02
8.739999999999999991e-01 5.501000000000000334e-02
8.750000000000000000e-01 5.466999999999999638e-02
8.760000000000000009e-01 5.432999999999999635e-02
8.770000000000000018e-01 5.398000000000000020e-02
8.780000000000000027e-01 5.363999999999999324e-02
8.790000000000000036e-01 5.329000000000000403e-02
8.800000000000000044e-01 5.293999999999999401e-02
8.810000000000000053e-01 5.259000000000000480e-02
8.820000000000000062e-01 5.222999999999999865e-02
8.830000000000000071e-01 5.188000000000000250e-02
8.840000000000000080e-01 5.151999999999999635e-02
8.850000000000000089e-01 5.115999999999999714e-02
8.860000000000000098e-01 5.080000000000000487e-02
8.870000000000000107e-01 5.042999999999999566e-02
8.880000000000000115e-01 5.007000000000000339e-02
8.890000000000000124e-01 4.969999999999999418e-02
8.900000000000000133e-01 4.932999999999999885e-02
8.910000000000000142e-01 4.896000000000000352e-02
8.920000000000000151e-01 4.857999999999999818e-02
8.930000000000000160e-01 4.821000000000000285e-02
8.940000000000000169e-01 4.783000000000000446e-02
8.950000000000000178e-01 4.744999999999999912e-02
8.960000000000000187e-01 4.707000000000000073e-02
8.970000000000000195e-01 4.668999999999999539e-02
8.980000000000000204e-01 4.630000000000000088e-02
8.990000000000000213e-01 4.590999999999999942e-02
9.000000000000000222e-01 4.551999999999999796e-02
9.010000000000000231e-01 4.513000000000000345e-02
9.020000000000000240e-01 4.474000000000000199e-02
9.030000000000000249e-01 4.435000000000000053e-02
9.040000000000000258e-01 4.394999999999999601e-02
9.050000000000000266e-01 4.354999999999999843e-02
9.060000000000000275e-01 4.315000000000000085e-02
9.070000000000000284e-01 4.274999999999999634e-02
9.080000000000000293e-01 4.234999999999999876e-02
9.090000000000000302e-01 4.193999999999999811e-02
9.100000000000000311e-01 4.154000000000000054e-02
9.110000000000000320e-01 4.112999999999999989e-02
9.120000000000000329e-01 4.071999999999999925e-02
9.130000000000000338e-01 4.030999999999999861e-02
9.140000000000000346e-01 3.989999999999999797e-02
9.150000000000000355e-01 3.948000000000000120e-02
9.160000000000000364e-01 3.906000000000000444e-02
9.170000000000000373e-01 3.865000000000000380e-02
9.180000000000000382e-01 3.823000000000000009e-02
9.190000000000000391e-01 3.780999999999999639e-02
9.200000000000000400e-01 3.738000000000000350e-02
9.210000000000000409e-01 3.695999999999999980e-02
9.220000000000000417e-01 3.652999999999999997e-02
9.230000000000000426e-01 3.611000000000000321e-02
9.240000000000000435e-01 3.568000000000000338e-02
9.250000000000000444e-01 3.525000000000000355e-02
9.260000000000000453e-01 3.482000000000000373e-02
9.270000000000000462e-01 3.438000000000000084e-02
9.280000000000000471e-01 3.395000000000000101e-02
9.290000000000000480e-01 3.350999999999999812e-02
9.300000000000000488e-01 3.307000000000000217e-02
9.310000000000000497e-01 3.264000000000000234e-02
9.320000000000000506e-01 3.219999999999999946e-02
9.330000000000000515e-01 3.175000000000000044e-02
9.340000000000000524e-01 3.131000000000000449e-02
9.350000000000000533e-01 3.087000000000000161e-02
9.360000000000000542e-01 3.041999999999999912e-02
9.370000000000000551e-01 2.997000000000000011e-02
9.379999999999999449e-01 2.953000000000000069e-02
9.389999999999999458e-01 2.907999999999999821e-02
9.399999999999999467e-01 2.863000000000000267e-02
9.409999999999999476e-01 2.816999999999999713e-02
9.419999999999999485e-01 2.772000000000000158e-02
9.429999999999999494e-01 2.726999999999999910e-02
9.439999999999999503e-01 2.681000000000000397e-02
9.449999999999999512e-01 2.634999999999999842e-02
9.459999999999999520e-01 2.589999999999999594e-02
9.469999999999999529e-01 2.544000000000000081e-02
9.479999999999999538e-01 2.497999999999999873e-02
9.489999999999999547e-01 2.452000000000000013e-02
9.499999999999999556e-01 2.405000000000000193e-02
9.509999999999999565e-01 2.358999999999999986e-02
9.519999999999999574e-01 2.313000000000000125e-02
9.529999999999999583e-01 2.265999999999999959e-02
9.539999999999999591e-01 2.218999999999999792e-02
9.549999999999999600e-01 2.172999999999999932e-02
9.559999999999999609e-01 2.126000000000000112e-02
9.569999999999999618e-01 2.078999999999999945e-02
9.579999999999999627e-01 2.031999999999999779e-02
9.589999999999999636e-01 1.984999999999999959e-02
9.599999999999999645e-01 1.938000000000000139e-02
9.609999999999999654e-01 1.890000000000000013e-02
9.619999999999999662e-01 1.843000000000000194e-02
9.629999999999999671e-01 1.796000000000000027e-02
9.639999999999999680e-01 1.747999999999999901e-02
9.649999999999999689e-01 1.699999999999999775e-02
9.659999999999999698e-01 1.652999999999999955e-02
9.669999999999999707e-01 1.604999999999999830e-02
9.679999999999999716e-01 1.557000000000000051e-02
9.689999999999999725e-01 1.509000000000000098e-02
9.699999999999999734e-01 1.460999999999999972e-02
9.709999999999999742e-01 1.413000000000000020e-02
9.719999999999999751e-01 1.365000000000000067e-02
9.729999999999999760e-01 1.316999999999999942e-02
9.739999999999999769e-01 1.268999999999999989e-02
9.749999999999999778e-01 1.220000000000000077e-02
9.759999999999999787e-01 1.172000000000000125e-02
9.769999999999999796e-01 1.123999999999999999e-02
9.779999999999999805e-01 1.075000000000000087e-02
9.789999999999999813e-01 1.026999999999999962e-02
9.799999999999999822e-01 9.780999999999999764e-03
9.809999999999999831e-01 9.294999999999999443e-03
9.819999999999999840e-01 8.807999999999999857e-03
9.829999999999999849e-01 8.321000000000000271e-03
9.839999999999999858e-01 7.832999999999999685e-03
9.849999999999999867e-01 7.344999999999999966e-03
9.859999999999999876e-01 6.856999999999999380e-03
9.869999999999999885e-01 6.367999999999999529e-03
9.879999999999999893e-01 5.878999999999999677e-03
9.889999999999999902e-01 5.390999999999999959e-03
9.899999999999999911e-01 4.902000000000000107e-03
9.909999999999999920e-01 4.412000000000000123e-03
9.919999999999999929e-01 3.923000000000000272e-03
9.929999999999999938e-01 3.432999999999999854e-03
9.939999999999999947e-01 2.942999999999999870e-03
9.949999999999999956e-01 2.452999999999999885e-03
9.959999999999999964e-01 1.962999999999999901e-03
9.969999999999999973e-01 1.472999999999999917e-03
9.979999999999999982e-01 9.818999999999999603e-04
9.989999999999999991e-01 4.910999999999999567e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-min-equal/data-3.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 9.995000000000000551e-01
1.000000000000000021e-03 9.995000000000000551e-01
2.000000000000000042e-03 9.995000000000000551e-01
3.000000000000000062e-03 9.995000000000000551e-01
4.000000000000000083e-03 9.995000000000000551e-01
5.000000000000000104e-03 9.995000000000000551e-01
6.000000000000000125e-03 9.995000000000000551e-01
7.000000000000000146e-03 9.995000000000000551e-01
8.000000000000000167e-03 9.995000000000000551e-01
8.999999999999999320e-03 9.995000000000000551e-01
1.000000000000000021e-02 9.995000000000000551e-01
1.099999999999999936e-02 9.995000000000000551e-01
1.200000000000000025e-02 9.995000000000000551e-01
1.299999999999999940e-02 9.995000000000000551e-01
1.400000000000000029e-02 9.995000000000000551e-01
1.499999999999999944e-02 9.995000000000000551e-01
1.600000000000000033e-02 9.995000000000000551e-01
1.700000000000000122e-02 9.995000000000000551e-01
1.799999999999999864e-02 9.995000000000000551e-01
1.899999999999999953e-02 9.995000000000000551e-01
2.000000000000000042e-02 9.995000000000000551e-01
2.100000000000000130e-02 9.995000000000000551e-01
2.199999999999999872e-02 9.995000000000000551e-01
2.299999999999999961e-02 9.995000000000000551e-01
2.400000000000000050e-02 9.995000000000000551e-01
2.500000000000000139e-02 9.995000000000000551e-01
2.599999999999999881e-02 9.995000000000000551e-01
2.699999999999999969e-02 9.995000000000000551e-01
2.800000000000000058e-02 9.995000000000000551e-01
2.900000000000000147e-02 9.995000000000000551e-01
2.999999999999999889e-02 9.995000000000000551e-01
3.099999999999999978e-02 9.995000000000000551e-01
3.200000000000000067e-02 9.995000000000000551e-01
3.300000000000000155e-02 9.995000000000000551e-01
3.400000000000000244e-02 9.995000000000000551e-01
3.500000000000000333e-02 9.995000000000000551e-01
3.599999999999999728e-02 9.995000000000000551e-01
3.699999999999999817e-02 9.995000000000000551e-01
3.799999999999999906e-02 9.995000000000000551e-01
3.899999999999999994e-02 9.995000000000000551e-01
4.000000000000000083e-02 9.995000000000000551e-01
4.100000000000000172e-02 9.995000000000000551e-01
4.200000000000000261e-02 9.995000000000000551e-01
4.299999999999999656e-02 9.995000000000000551e-01
4.399999999999999745e-02 9.995000000000000551e-01
4.499999999999999833e-02 9.995000000000000551e-01
4.599999999999999922e-02 9.995000000000000551e-01
4.700000000000000011e-02 9.995000000000000551e-01
4.800000000000000100e-02 9.995000000000000551e-01
4.900000000000000189e-02 9.995000000000000551e-01
5.000000000000000278e-02 9.995000000000000551e-01
5.099999999999999672e-02 9.995000000000000551e-01
5.199999999999999761e-02 9.995000000000000551e-01
5.299999999999999850e-02 9.995000000000000551e-01
5.399999999999999939e-02 9.995000000000000551e-01
5.500000000000000028e-02 9.995000000000000551e-01
5.600000000000000117e-02 9.995000000000000551e-01
5.700000000000000205e-02 9.995000000000000551e-01
5.800000000000000294e-02 9.995000000000000551e-01
5.899999999999999689e-02 9.995000000000000551e-01
5.999999999999999778e-02 9.995000000000000551e-01
6.099999999999999867e-02 9.995000000000000551e-01
6.199999999999999956e-02 9.995000000000000551e-01
6.300000000000000044e-02 9.995000000000000551e-01
6.400000000000000133e-02 9.995000000000000551e-01
6.500000000000000222e-02 9.995000000000000551e-01
6.600000000000000311e-02 9.995000000000000551e-01
6.700000000000000400e-02 9.995000000000000551e-01
6.800000000000000488e-02 9.995000000000000551e-01
6.900000000000000577e-02 9.995000000000000551e-01
7.000000000000000666e-02 9.995000000000000551e-01
7.099999999999999367e-02 9.995000000000000551e-01
7.199999999999999456e-02 9.995000000000000551e-01
7.299999999999999545e-02 9.995000000000000551e-01
7.399999999999999634e-02 9.995000000000000551e-01
7.499999999999999722e-02 9.995000000000000551e-01
7.599999999999999811e-02 9.995000000000000551e-01
7.699999999999999900e-02 9.995000000000000551e-01
7.799999999999999989e-02 9.995000000000000551e-01
7.900000000000000078e-02 9.995000000000000551e-01
8.000000000000000167e-02 9.995000000000000551e-01
8.100000000000000255e-02 9.995000000000000551e-01
8.200000000000000344e-02 9.995000000000000551e-01
8.300000000000000433e-02 9.995000000000000551e-01
8.400000000000000522e-02 9.995000000000000551e-01
8.500000000000000611e-02 9.995000000000000551e-01
8.599999999999999312e-02 9.995000000000000551e-01
8.699999999999999400e-02 9.995000000000000551e-01
8.799999999999999489e-02 9.995000000000000551e-01
8.899999999999999578e-02 9.995000000000000551e-01
8.999999999999999667e-02 9.995000000000000551e-01
9.099999999999999756e-02 9.995000000000000551e-01
9.199999999999999845e-02 9.995000000000000551e-01
9.299999999999999933e-02 9.995000000000000551e-01
9.400000000000000022e-02 9.995000000000000551e-01
9.500000000000000111e-02 9.995000000000000551e-01
9.600000000000000200e-02 9.995000000000000551e-01
9.700000000000000289e-02 9.995000000000000551e-01
9.800000000000000377e-02 9.995000000000000551e-01
9.900000000000000466e-02 9.995000000000000551e-01
1.000000000000000056e-01 9.995000000000000551e-01
1.010000000000000064e-01 9.995000000000000551e-01
1.019999999999999934e-01 9.995000000000000551e-01
1.029999999999999943e-01 9.995000000000000551e-01
1.039999999999999952e-01 9.995000000000000551e-01
1.049999999999999961e-01 9.995000000000000551e-01
1.059999999999999970e-01 9.995000000000000551e-01
1.069999999999999979e-01 9.995000000000000551e-01
1.079999999999999988e-01 9.995000000000000551e-01
1.089999999999999997e-01 9.995000000000000551e-01
1.100000000000000006e-01 9.995000000000000551e-01
1.110000000000000014e-01 9.995000000000000551e-01
1.120000000000000023e-01 9.995000000000000551e-01
1.130000000000000032e-01 9.995000000000000551e-01
1.140000000000000041e-01 9.995000000000000551e-01
1.150000000000000050e-01 9.995000000000000551e-01
1.160000000000000059e-01 9.995000000000000551e-01
1.170000000000000068e-01 9.995000000000000551e-01
1.179999999999999938e-01 9.995000000000000551e-01
1.189999999999999947e-01 9.995000000000000551e-01
1.199999999999999956e-01 9.995000000000000551e-01
1.209999999999999964e-01 9.995000000000000551e-01
1.219999999999999973e-01 9.995000000000000551e-01
1.229999999999999982e-01 9.995000000000000551e-01
1.239999999999999991e-01 9.995000000000000551e-01
1.250000000000000000e-01 9.995000000000000551e-01
1.260000000000000009e-01 9.995000000000000551e-01
1.270000000000000018e-01 9.995000000000000551e-01
1.280000000000000027e-01 9.995000000000000551e-01
1.290000000000000036e-01 9.995000000000000551e-01
1.300000000000000044e-01 9.995000000000000551e-01
1.310000000000000053e-01 9.995000000000000551e-01
1.320000000000000062e-01 9.995000000000000551e-01
1.330000000000000071e-01 9.995000000000000551e-01
1.340000000000000080e-01 9.995000000000000551e-01
1.350000000000000089e-01 9.995000000000000551e-01
1.360000000000000098e-01 9.995000000000000551e-01
1.370000000000000107e-01 9.995000000000000551e-01
1.380000000000000115e-01 9.995000000000000551e-01
1.390000000000000124e-01 9.995000000000000551e-01
1.400000000000000133e-01 9.995000000000000551e-01
1.409999999999999865e-01 9.995000000000000551e-01
1.419999999999999873e-01 9.995000000000000551e-01
1.429999999999999882e-01 9.995000000000000551e-01
1.439999999999999891e-01 9.995000000000000551e-01
1.449999999999999900e-01 9.995000000000000551e-01
1.459999999999999909e-01 9.995000000000000551e-01
1.469999999999999918e-01 9.995000000000000551e-01
1.479999999999999927e-01 9.995000000000000551e-01
1.489999999999999936e-01 9.995000000000000551e-01
1.499999999999999944e-01 9.995000000000000551e-01
1.509999999999999953e-01 9.995000000000000551e-01
1.519999999999999962e-01 9.995000000000000551e-01
1.529999999999999971e-01 9.995000000000000551e-01
1.539999999999999980e-01 9.995000000000000551e-01
1.549999999999999989e-01 9.995000000000000551e-01
1.559999999999999998e-01 9.995000000000000551e-01
1.570000000000000007e-01 9.995000000000000551e-01
1.580000000000000016e-01 9.995000000000000551e-01
1.590000000000000024e-01 9.995000000000000551e-01
1.600000000000000033e-01 9.995000000000000551e-01
1.610000000000000042e-01 9.995000000000000551e-01
1.620000000000000051e-01 9.995000000000000551e-01
1.630000000000000060e-01 9.995000000000000551e-01
1.640000000000000069e-01 9.995000000000000551e-01
1.650000000000000078e-01 9.995000000000000551e-01
1.660000000000000087e-01 9.995000000000000551e-01
1.670000000000000095e-01 9.995000000000000551e-01
1.680000000000000104e-01 9.995000000000000551e-01
1.690000000000000113e-01 9.995000000000000551e-01
1.700000000000000122e-01 9.995000000000000551e-01
1.710000000000000131e-01 9.995000000000000551e-01
1.719999999999999862e-01 9.995000000000000551e-01
1.729999999999999871e-01 9.995000000000000551e-01
1.739999999999999880e-01 9.995000000000000551e-01
1.749999999999999889e-01 9.995000000000000551e-01
1.759999999999999898e-01 9.995000000000000551e-01
1.769999999999999907e-01 9.995000000000000551e-01
1.779999999999999916e-01 9.995000000000000551e-01
1.789999999999999925e-01 9.995000000000000551e-01
1.799999999999999933e-01 9.995000000000000551e-01
1.809999999999999942e-01 9.995000000000000551e-01
1.819999999999999951e-01 9.995000000000000551e-01
1.829999999999999960e-01 9.995000000000000551e-01
1.839999999999999969e-01 9.995000000000000551e-01
1.849999999999999978e-01 9.995000000000000551e-01
1.859999999999999987e-01 9.995000000000000551e-01
1.869999999999999996e-01 9.995000000000000551e-01
1.880000000000000004e-01 9.995000000000000551e-01
1.890000000000000013e-01 9.995000000000000551e-01
1.900000000000000022e-01 9.995000000000000551e-01
1.910000000000000031e-01 9.995000000000000551e-01
1.920000000000000040e-01 9.995000000000000551e-01
1.930000000000000049e-01 9.995000000000000551e-01
1.940000000000000058e-01 9.995000000000000551e-01
1.950000000000000067e-01 9.995000000000000551e-01
1.960000000000000075e-01 9.995000000000000551e-01
1.970000000000000084e-01 9.995000000000000551e-01
1.980000000000000093e-01 9.995000000000000551e-01
1.990000000000000102e-01 9.995000000000000551e-01
2.000000000000000111e-01 9.995000000000000551e-01
2.010000000000000120e-01 9.995000000000000551e-01
2.020000000000000129e-01 9.995000000000000551e-01
2.030000000000000138e-01 9.995000000000000551e-01
2.039999999999999869e-01 9.995000000000000551e-01
2.049999999999999878e-01 9.995000000000000551e-01
2.059999999999999887e-01 9.995000000000000551e-01
2.069999999999999896e-01 9.995000000000000551e-01
2.079999999999999905e-01 9.995000000000000551e-01
2.089999999999999913e-01 9.995000000000000551e-01
2.099999999999999922e-01 9.995000000000000551e-01
2.109999999999999931e-01 9.995000000000000551e-01
2.119999999999999940e-01 9.995000000000000551e-01
2.129999999999999949e-01 9.995000000000000551e-01
2.139999999999999958e-01 9.995000000000000551e-01
2.149999999999999967e-01 9.995000000000000551e-01
2.159999999999999976e-01 9.995000000000000551e-01
2.169999999999999984e-01 9.995000000000000551e-01
2.179999999999999993e-01 9.995000000000000551e-01
2.190000000000000002e-01 9.995000000000000551e-01
2.200000000000000011e-01 9.995000000000000551e-01
2.210000000000000020e-01 9.995000000000000551e-01
2.220000000000000029e-01 9.995000000000000551e-01
2.230000000000000038e-01 9.995000000000000551e-01
2.240000000000000047e-01 9.995000000000000551e-01
2.250000000000000056e-01 9.995000000000000551e-01
2.260000000000000064e-01 9.995000000000000551e-01
2.270000000000000073e-01 9.995000000000000551e-01
2.280000000000000082e-01 9.995000000000000551e-01
2.290000000000000091e-01 9.995000000000000551e-01
2.300000000000000100e-01 9.995000000000000551e-01
2.310000000000000109e-01 9.995000000000000551e-01
2.320000000000000118e-01 9.995000000000000551e-01
2.330000000000000127e-01 9.995000000000000551e-01
2.340000000000000135e-01 9.995000000000000551e-01
2.349999999999999867e-01 9.995000000000000551e-01
2.359999999999999876e-01 9.995000000000000551e-01
2.369999999999999885e-01 9.995000000000000551e-01
2.379999999999999893e-01 9.995000000000000551e-01
2.389999999999999902e-01 9.995000000000000551e-01
2.399999999999999911e-01 9.995000000000000551e-01
2.409999999999999920e-01 9.995000000000000551e-01
2.419999999999999929e-01 9.995000000000000551e-01
2.429999999999999938e-01 9.995000000000000551e-01
2.439999999999999947e-01 9.995000000000000551e-01
2.449999999999999956e-01 9.995000000000000551e-01
2.459999999999999964e-01 9.995000000000000551e-01
2.469999999999999973e-01 9.995000000000000551e-01
2.479999999999999982e-01 9.995000000000000551e-01
2.489999999999999991e-01 9.995000000000000551e-01
2.500000000000000000e-01 9.995000000000000551e-01
2.510000000000000009e-01 9.995000000000000551e-01
2.520000000000000018e-01 9.995000000000000551e-01
2.530000000000000027e-01 9.995000000000000551e-01
2.540000000000000036e-01 9.995000000000000551e-01
2.550000000000000044e-01 9.996000000000000441e-01
2.560000000000000053e-01 9.996999999999999220e-01
2.570000000000000062e-01 9.998000000000000220e-01
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.001000000000000112e+00
2.610000000000000098e-01 1.001000000000000112e+00
2.620000000000000107e-01 1.001000000000000112e+00
2.630000000000000115e-01 1.002000000000000002e+00
2.640000000000000124e-01 1.003000000000000114e+00
2.650000000000000133e-01 1.004000000000000004e+00
2.660000000000000142e-01 1.004000000000000004e+00
2.670000000000000151e-01 1.005000000000000115e+00
2.680000000000000160e-01 1.007000000000000117e+00
2.690000000000000169e-01 1.008000000000000007e+00
2.700000000000000178e-01 1.008999999999999897e+00
2.710000000000000187e-01 1.010000000000000009e+00
2.720000000000000195e-01 1.010999999999999899e+00
2.730000000000000204e-01 1.012999999999999901e+00
2.740000000000000213e-01 1.014000000000000012e+00
2.750000000000000222e-01 1.014000000000000012e+00
2.760000000000000231e-01 1.014999999999999902e+00
2.770000000000000240e-01 1.016000000000000014e+00
2.780000000000000249e-01 1.016000000000000014e+00
2.790000000000000258e-01 1.016000000000000014e+00
2.800000000000000266e-01 1.014999999999999902e+00
2.810000000000000275e-01 1.014999999999999902e+00
2.819999999999999729e-01 1.014000000000000012e+00
2.829999999999999738e-01 1.012000000000000011e+00
2.839999999999999747e-01 1.010000000000000009e+00
2.849999999999999756e-01 1.007000000000000117e+00
2.859999999999999765e-01 1.005000000000000115e+00
2.869999999999999774e-01 1.001000000000000112e+00
2.879999999999999782e-01 9.980999999999999872e-01
2.889999999999999791e-01 9.948000000000000176e-01
2.899999999999999800e-01 9.914000000000000590e-01
2.909999999999999809e-01 9.881999999999999673e-01
2.919999999999999818e-01 9.850999999999999757e-01
2.929999999999999827e-01 9.823000000000000620e-01
2.939999999999999836e-01 9.799000000000001043e-01
2.949999999999999845e-01 9.778000000000000025e-01
2.959999999999999853e-01 9.764000000000000457e-01
2.969999999999999862e-01 9.755000000000000338e-01
2.979999999999999871e-01 9.752999999999999448e-01
2.989999999999999880e-01 9.758999999999998787e-01
2.999999999999999889e-01 9.774000000000000465e-01
3.009999999999999898e-01 9.798000000000000043e-01
3.019999999999999907e-01 9.830000000000000959e-01
3.029999999999999916e-01 9.868999999999999995e-01
3.039999999999999925e-01 9.914000000000000590e-01
3.049999999999999933e-01 9.962000000000000854e-01
3.059999999999999942e-01 1.001000000000000112e+00
3.069999999999999951e-01 1.006000000000000005e+00
3.079999999999999960e-01 1.012000000000000011e+00
3.089999999999999969e-01 1.016000000000000014e+00
3.099999999999999978e-01 1.021000000000000130e+00
3.109999999999999987e-01 1.024999999999999911e+00
3.119999999999999996e-01 1.028999999999999915e+00
3.130000000000000004e-01 1.032000000000000028e+00
3.140000000000000013e-01 1.032999999999999918e+00
3.150000000000000022e-01 1.034000000000000030e+00
3.160000000000000031e-01 1.034000000000000030e+00
3.170000000000000040e-01 1.032000000000000028e+00
3.180000000000000049e-01 1.028999999999999915e+00
3.190000000000000058e-01 1.024999999999999911e+00
3.200000000000000067e-01 1.020000000000000018e+00
3.210000000000000075e-01 1.014000000000000012e+00
3.220000000000000084e-01 1.008000000000000007e+00
3.230000000000000093e-01 1.001000000000000112e+00
3.240000000000000102e-01 9.939999999999999947e-01
3.250000000000000111e-01 9.869999999999999885e-01
3.260000000000000120e-01 9.803000000000000602e-01
3.270000000000000129e-01 9.739999999999999769e-01
3.280000000000000138e-01 9.683000000000000496e-01
3.290000000000000147e-01 9.635000000000000231e-01
3.300000000000000155e-01 9.595999999999998975e-01
3.310000000000000164e-01 9.569999999999999618e-01
3.320000000000000173e-01 9.556999999999999940e-01
3.330000000000000182e-01 9.561000000000000609e-01
3.340000000000000191e-01 9.582999999999999297e-01
3.350000000000000200e-01 9.620999999999999552e-01
3.360000000000000209e-01 9.674999999999999156e-01
3.370000000000000218e-01 9.739999999999999769e-01
3.380000000000000226e-01 9.813999999999999391e-01
3.390000000000000235e-01 9.895999999999999241e-01
3.400000000000000244e-01 9.981999999999999762e-01
3.410000000000000253e-01 1.007000000000000117e+00
3.420000000000000262e-01 1.016000000000000014e+00
3.430000000000000271e-01 1.024000000000000021e+00
3.439999999999999725e-01 1.032000000000000028e+00
3.449999999999999734e-01 1.039000000000000146e+00
3.459999999999999742e-01 1.044999999999999929e+00
3.469999999999999751e-01 1.050000000000000044e+00
3.479999999999999760e-01 1.053000000000000158e+00
3.489999999999999769e-01 1.054000000000000048e+00
3.499999999999999778e-01 1.054000000000000048e+00
3.509999999999999787e-01 1.050999999999999934e+00
3.519999999999999796e-01 1.046000000000000041e+00
3.529999999999999805e-01 1.039000000000000146e+00
3.539999999999999813e-01 1.030999999999999917e+00
3.549999999999999822e-01 1.022000000000000020e+00
3.559999999999999831e-01 1.012000000000000011e+00
3.569999999999999840e-01 1.001000000000000112e+00
3.579999999999999849e-01 9.907000000000000250e-01
3.589999999999999858e-01 9.802000000000000712e-01
3.599999999999999867e-01 9.701000000000000734e-01
3.609999999999999876e-01 9.606999999999999984e-01
3.619999999999999885e-01 9.524000000000000243e-01
3.629999999999999893e-01 9.453999999999999071e-01
3.639999999999999902e-01 9.399999999999999467e-01
3.649999999999999911e-01 9.365999999999999881e-01
3.659999999999999920e-01 9.354999999999998872e-01
3.669999999999999929e-01 9.368999999999999551e-01
3.679999999999999938e-01 9.408999999999999586e-01
3.689999999999999947e-01 9.472000000000000419e-01
3.699999999999999956e-01 9.554000000000000270e-01
3.709999999999999964e-01 9.652000000000000579e-01
3.719999999999999973e-01 9.762000000000000677e-01
3.729999999999999982e-01 9.879999999999999893e-01
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.012999999999999901e+00
3.760000000000000009e-01 1.024999999999999911e+00
3.770000000000000018e-01 1.037000000000000144e+00
3.780000000000000027e-01 1.048000000000000043e+00
3.790000000000000036e-01 1.056999999999999940e+00
3.800000000000000044e-01 1.064999999999999947e+00
3.810000000000000053e-01 1.071000000000000174e+00
3.820000000000000062e-01 1.074000000000000066e+00
3.830000000000000071e-01 1.074999999999999956e+00
3.840000000000000080e-01 1.072000000000000064e+00
3.850000000000000089e-01 1.066999999999999948e+00
3.860000000000000098e-01 1.058999999999999941e+00
3.870000000000000107e-01 1.048999999999999932e+00
3.880000000000000115e-01 1.038000000000000034e+00
3.890000000000000124e-01 1.024999999999999911e+00
3.900000000000000133e-01 1.010999999999999899e+00
3.910000000000000142e-01 9.966999999999999194e-01
3.920000000000000151e-01 9.823999999999999400e-01
3.930000000000000160e-01 9.684999999999999165e-01
3.940000000000000169e-01 9.553000000000000380e-01
3.950000000000000178e-01 9.432999999999999163e-01
3.960000000000000187e-01 9.328999999999999515e-01
3.970000000000000195e-01 9.245999999999999774e-01
3.980000000000000204e-01 9.185999999999999721e-01
3.990000000000000213e-01 9.154000000000001025e-01
4.000000000000000222e-01 9.154999999999999805e-01
4.010000000000000231e-01 9.191000000000000281e-01
4.020000000000000240e-01 9.259000000000000563e-01
4.030000000000000249e-01 9.354000000000000092e-01
4.040000000000000258e-01 9.472000000000000419e-01
4.050000000000000266e-01 9.606999999999999984e-01
4.060000000000000275e-01 9.755999999999999117e-01
4.069999999999999729e-01 9.912999999999999590e-01
4.079999999999999738e-01 1.007000000000000117e+00
4.089999999999999747e-01 1.024000000000000021e+00
4.099999999999999756e-01 1.039000000000000146e+00
4.109999999999999765e-01 1.054000000000000048e+00
4.119999999999999774e-01 1.066999999999999948e+00
4.129999999999999782e-01 1.078000000000000069e+00
4.139999999999999791e-01 1.086999999999999966e+00
4.149999999999999800e-01 1.092999999999999972e+00
4.159999999999999809e-01 1.094999999999999973e+00
4.169999999999999818e-01 1.094000000000000083e+00
4.179999999999999827e-01 1.088999999999999968e+00
4.189999999999999836e-01 1.080000000000000071e+00
4.199999999999999845e-01 1.068999999999999950e+00
4.209999999999999853e-01 1.055000000000000160e+00
4.219999999999999862e-01 1.040000000000000036e+00
4.229999999999999871e-01 1.023000000000000131e+00
4.239999999999999880e-01 1.005000000000000115e+00
4.249999999999999889e-01 9.870999999999998664e-01
4.259999999999999898e-01 9.694000000000000394e-01
4.269999999999999907e-01 9.523000000000000353e-01
4.279999999999999916e-01 9.364999999999998881e-01
4.289999999999999925e-01 9.225000000000000977e-01
4.299999999999999933e-01 9.107999999999999430e-01
4.309999999999999942e-01 9.018999999999999240e-01
4.319999999999999951e-01 8.963000000000000966e-01
4.329999999999999960e-01 8.946000000000000618e-01
4.339999999999999969e-01 8.971999999999999975e-01
4.349999999999999978e-01 9.038999999999999257e-01
4.359999999999999987e-01 9.142000000000000126e-01
4.369999999999999996e-01 9.276000000000000911e-01
4.380000000000000004e-01 9.432999999999999163e-01
4.390000000000000013e-01 9.609999999999999654e-01
4.400000000000000022e-01 9.799000000000001043e-01
4.410000000000000031e-01 9.996000000000000441e-01
4.420000000000000040e-01 1.019000000000000128e+00
4.430000000000000049e-01 1.039000000000000146e+00
4.440000000000000058e-01 1.056999999999999940e+00
4.450000000000000067e-01 1.074000000000000066e+00
4.460000000000000075e-01 1.088999999999999968e+00
4.470000000000000084e-01 1.100999999999999979e+00
4.480000000000000093e-01 1.110000000000000098e+00
4.490000000000000102e-01 1.114999999999999991e+00
4.500000000000000111e-01 1.114999999999999991e+00
4.510000000000000120e-01 1.110999999999999988e+00
4.520000000000000129e-01 1.101999999999999869e+00
4.530000000000000138e-01 1.090000000000000080e+00
4.540000000000000147e-01 1.074999999999999956e+00
4.550000000000000155e-01 1.056999999999999940e+00
4.560000000000000164e-01 1.037000000000000144e+00
4.570000000000000173e-01 1.016000000000000014e+00
4.580000000000000182e-01 9.943999999999999506e-01
4.590000000000000191e-01 9.728000000000001091e-01
4.600000000000000200e-01 9.517999999999999794e-01
4.610000000000000209e-01 9.320999999999999286e-01
4.620000000000000218e-01 9.143000000000000016e-01
4.630000000000000226e-01 8.990000000000000213e-01
4.640000000000000235e-01 8.868000000000000327e-01
4.650000000000000244e-01 8.783999999999999586e-01
4.660000000000000253e-01 8.743999999999999551e-01
4.670000000000000262e-01 8.753000000000000780e-01
4.680000000000000271e-01 8.814000000000000723e-01
4.689999999999999725e-01 8.921000000000000041e-01
4.699999999999999734e-01 9.065000000000000835e-01
4.709999999999999742e-01 9.242000000000000215e-01
4.719999999999999751e-01 9.442999999999999172e-01
4.729999999999999760e-01 9.663000000000000478e-01
4.739999999999999769e-01 9.892999999999999572e-01
4.749999999999999778e-01 1.012999999999999901e+00
4.759999999999999787e-01 1.036000000000000032e+00
4.769999999999999796e-01 1.058999999999999941e+00
4.779999999999999805e-01 1.078999999999999959e+00
4.789999999999999813e-01 1.098000000000000087e+00
4.799999999999999822e-01 1.114000000000000101e+00
4.809999999999999831e-01 1.126000000000000112e+00
4.819999999999999840e-01 1.133000000000000007e+00
4.829999999999999849e-01 1.135999999999999899e+00
4.839999999999999858e-01 1.133000000000000007e+00
4.849999999999999867e-01 1.125000000000000000e+00
4.859999999999999876e-01 1.112000000000000099e+00
4.869999999999999885e-01 1.096000000000000085e+00
4.879999999999999893e-01 1.076000000000000068e+00
4.889999999999999902e-01 1.053000000000000158e+00
4.899999999999999911e-01 1.028999999999999915e+00
4.909999999999999920e-01 1.004000000000000004e+00
4.919999999999999929e-01 9.787000000000000144e-01
4.929999999999999938e-01 9.538000000000000922e-01
4.939999999999999947e-01 9.300999999999999268e-01
4.949999999999999956e-01 9.082999999999998852e-01
4.959999999999999964e-01 8.892000000000001014e-01
4.969999999999999973e-01 8.733999999999999542e-01
4.979999999999999982e-01 8.617999999999998995e-01
4.989999999999999991e-01 8.549999999999999822e-01
5.000000000000000000e-01 8.538000000000000034e-01
5.010000000000000009e-01 8.586999999999999078e-01
5.020000000000000018e-01 8.690999999999999837e-01
5.030000000000000027e-01 8.842999999999999750e-01
5.040000000000000036e-01 9.033999999999999808e-01
5.050000000000000044e-01 9.256999999999999673e-01
5.060000000000000053e-01 9.504000000000001336e-01
5.070000000000000062e-01 9.767000000000000126e-01
5.080000000000000071e-01 1.004000000000000004e+00
5.090000000000000080e-01 1.030999999999999917e+00
5.100000000000000089e-01 1.056999999999999940e+00
5.110000000000000098e-01 1.082000000000000073e+00
5.120000000000000107e-01 1.104999999999999982e+00
5.130000000000000115e-01 1.124000000000000110e+00
5.140000000000000124e-01 1.139999999999999902e+00
5.150000000000000133e-01 1.151000000000000023e+00
5.160000000000000142e-01 1.155999999999999917e+00
5.170000000000000151e-01 1.155000000000000027e+00
5.180000000000000160e-01 1.147999999999999909e+00
5.190000000000000169e-01 1.135999999999999899e+00
5.200000000000000178e-01 1.117999999999999883e+00
5.210000000000000187e-01 1.096000000000000085e+00
5.220000000000000195e-01 1.072000000000000064e+00
5.230000000000000204e-01 1.044999999999999929e+00
5.240000000000000213e-01 1.016000000000000014e+00
5.250000000000000222e-01 9.870999999999998664e-01
5.260000000000000231e-01 9.582999999999999297e-01
5.270000000000000240e-01 9.304999999999999938e-01
5.280000000000000249e-01 9.046999999999999487e-01
5.290000000000000258e-01 8.814999999999999503e-01
5.300000000000000266e-01 8.618999999999999995e-01
5.310000000000000275e-01 8.467999999999998861e-01
5.320000000000000284e-01 8.369000000000000883e-01
5.330000000000000293e-01 8.329999999999999627e-01
5.340000000000000302e-01 8.360999999999999543e-01
5.350000000000000311e-01 8.457000000000000073e-01
5.360000000000000320e-01 8.610000000000000986e-01
5.370000000000000329e-01 8.811999999999999833e-01
5.380000000000000338e-01 9.052000000000001156e-01
5.390000000000000346e-01 9.323999999999998956e-01
5.400000000000000355e-01 9.616999999999999993e-01
5.410000000000000364e-01 9.921999999999999709e-01
5.420000000000000373e-01 1.023000000000000131e+00
5.430000000000000382e-01 1.054000000000000048e+00
5.440000000000000391e-01 1.082999999999999963e+00
5.450000000000000400e-01 1.108999999999999986e+00
5.460000000000000409e-01 1.133000000000000007e+00
5.470000000000000417e-01 1.151999999999999913e+00
5.480000000000000426e-01 1.167000000000000037e+00
5.490000000000000435e-01 1.174999999999999822e+00
5.500000000000000444e-01 1.177000000000000046e+00
5.510000000000000453e-01 1.171999999999999931e+00
5.520000000000000462e-01 1.159000000000000030e+00
5.530000000000000471e-01 1.141000000000000014e+00
5.540000000000000480e-01 1.118999999999999995e+00
5.550000000000000488e-01 1.092000000000000082e+00
5.560000000000000497e-01 1.062000000000000055e+00
5.570000000000000506e-01 1.030999999999999917e+00
5.580000000000000515e-01 9.980999999999999872e-01
5.590000000000000524e-01 9.653999999999999249e-01
5.600000000000000533e-01 9.334999999999999964e-01
5.610000000000000542e-01 9.035000000000000808e-01
5.620000000000000551e-01 8.761999999999999789e-01
5.629999999999999449e-01 8.525000000000000355e-01
5.639999999999999458e-01 8.335000000000000187e-01
5.649999999999999467e-01 8.200999999999999401e-01
5.659999999999999476e-01 8.131999999999999229e-01
5.669999999999999485e-01 8.136999999999999789e-01
5.679999999999999494e-01 8.219999999999999529e-01
5.689999999999999503e-01 8.369000000000000883e-01
5.699999999999999512e-01 8.576999999999999069e-01
5.709999999999999520e-01 8.831999999999999851e-01
5.719999999999999529e-01 9.123999999999999888e-01
5.729999999999999538e-01 9.445000000000000062e-01
5.739999999999999547e-01 9.782999999999999474e-01
5.749999999999999556e-01 1.012999999999999901e+00
5.759999999999999565e-01 1.046999999999999931e+00
5.769999999999999574e-01 1.080000000000000071e+00
5.779999999999999583e-01 1.110999999999999988e+00
5.789999999999999591e-01 1.139000000000000012e+00
5.799999999999999600e-01 1.163000000000000034e+00
5.809999999999999609e-01 1.181000000000000050e+00
5.819999999999999618e-01 1.192999999999999838e+00
5.829999999999999627e-01 1.197999999999999954e+00
5.839999999999999636e-01 1.195000000000000062e+00
5.849999999999999645e-01 1.183000000000000052e+00
5.859999999999999654e-01 1.165999999999999925e+00
5.869999999999999662e-01 1.142000000000000126e+00
5.879999999999999671e-01 1.114000000000000101e+00
5.889999999999999680e-01 1.082000000000000073e+00
5.899999999999999689e-01 1.046999999999999931e+00
5.909999999999999698e-01 1.010999999999999899e+00
5.919999999999999707e-01 9.749999999999999778e-01
5.929999999999999716e-01 9.391000000000000458e-01
5.939999999999999725e-01 9.048000000000000487e-01
5.949999999999999734e-01 8.732000000000000872e-01
5.959999999999999742e-01 8.453000000000000513e-01
5.969999999999999751e-01 8.222000000000000419e-01
5.979999999999999760e-01 8.049000000000000599e-01
5.989999999999999769e-01 7.945999999999999730e-01
5.999999999999999778e-01 7.920999999999999153e-01
6.009999999999999787e-01 7.983000000000000096e-01
6.019999999999999796e-01 8.123000000000000220e-01
6.029999999999999805e-01 8.331000000000000627e-01
6.039999999999999813e-01 8.596000000000000307e-01
6.049999999999999822e-01 8.906000000000000583e-01
6.059999999999999831e-01 9.251000000000000334e-01
6.069999999999999840e-01 9.619999999999999662e-01
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.038000000000000034e+00
6.099999999999999867e-01 1.076000000000000068e+00
6.109999999999999876e-01 1.110999999999999988e+00
6.119999999999999885e-01 1.143000000000000016e+00
6.129999999999999893e-01 1.171000000000000041e+00
6.139999999999999902e-01 1.192999999999999838e+00
6.149999999999999911e-01 1.208999999999999853e+00
6.159999999999999920e-01 1.217000000000000082e+00
6.169999999999999929e-01 1.217000000000000082e+00
6.179999999999999938e-01 1.207999999999999963e+00
6.189999999999999947e-01 1.190999999999999837e+00
6.199999999999999956e-01 1.167000000000000037e+00
6.209999999999999964e-01 1.137000000000000011e+00
6.219999999999999973e-01 1.102999999999999980e+00
6.229999999999999982e-01 1.066000000000000059e+00
6.239999999999999991e-01 1.026999999999999913e+00
6.250000000000000000e-01 9.869999999999999885e-01
6.260000000000000009e-01 9.470999999999999419e-01
6.270000000000000018e-01 9.086000000000000743e-01
6.280000000000000027e-01 8.726000000000000423e-01
6.290000000000000036e-01 8.403999999999999249e-01
6.300000000000000044e-01 8.128999999999999559e-01
6.310000000000000053e-01 7.914999999999999813e-01
6.320000000000000062e-01 7.772999999999999909e-01
6.330000000000000071e-01 7.713999999999999746e-01
6.340000000000000080e-01 7.749000000000000332e-01
6.350000000000000089e-01 7.873999999999999888e-01
6.360000000000000098e-01 8.077999999999999625e-01
6.370000000000000107e-01 8.347999999999999865e-01
6.380000000000000115e-01 8.672999999999999599e-01
6.390000000000000124e-01 9.040000000000000258e-01
6.400000000000000133e-01 9.436999999999999833e-01
6.410000000000000142e-01 9.850999999999999757e-01
6.420000000000000151e-01 1.026999999999999913e+00
6.430000000000000160e-01 1.068999999999999950e+00
6.440000000000000169e-01 1.108000000000000096e+00
6.450000000000000178e-01 1.145000000000000018e+00
6.460000000000000187e-01 1.177000000000000046e+00
6.470000000000000195e-01 1.203999999999999959e+00
6.480000000000000204e-01 1.223999999999999977e+00
6.490000000000000213e-01 1.235999999999999988e+00
6.500000000000000222e-01 1.239000000000000101e+00
6.510000000000000231e-01 1.231999999999999984e+00
6.520000000000000240e-01 1.215999999999999970e+00
6.530000000000000249e-01 1.191999999999999948e+00
6.540000000000000258e-01 1.162000000000000144e+00
6.550000000000000266e-01 1.126000000000000112e+00
6.560000000000000275e-01 1.086999999999999966e+00
6.570000000000000284e-01 1.044000000000000039e+00
6.580000000000000293e-01 1.001000000000000112e+00
6.590000000000000302e-01 9.568000000000000949e-01
6.600000000000000311e-01 9.140000000000000346e-01
6.610000000000000320e-01 8.736000000000000432e-01
6.620000000000000329e-01 8.367999999999999883e-01
6.630000000000000338e-01 8.049999999999999378e-01
6.640000000000000346e-01 7.792999999999999927e-01
6.650000000000000355e-01 7.610999999999999988e-01
6.660000000000000364e-01 7.515999999999999348e-01
6.670000000000000373e-01 7.520000000000000018e-01
6.680000000000000382e-01 7.627999999999999226e-01
6.690000000000000391e-01 7.825999999999999623e-01
6.700000000000000400e-01 8.100999999999999313e-01
6.710000000000000409e-01 8.440000000000000835e-01
6.720000000000000417e-01 8.830000000000000071e-01
6.730000000000000426e-01 9.256999999999999673e-01
6.740000000000000435e-01 9.707000000000000073e-01
6.750000000000000444e-01 1.016999999999999904e+00
6.760000000000000453e-01 1.062000000000000055e+00
6.770000000000000462e-01 1.106999999999999984e+00
6.780000000000000471e-01 1.147999999999999909e+00
6.790000000000000480e-01 1.183999999999999941e+00
6.800000000000000488e-01 1.215000000000000080e+00
6.810000000000000497e-01 1.239000000000000101e+00
6.820000000000000506e-01 1.255000000000000115e+00
6.830000000000000515e-01 1.260999999999999899e+00
6.840000000000000524e-01 1.256000000000000005e+00
6.850000000000000533e-01 1.240999999999999881e+00
6.860000000000000542e-01 1.217000000000000082e+00
6.870000000000000551e-01 1.183999999999999941e+00
6.879999999999999449e-01 1.146000000000000130e+00
6.889999999999999458e-01 1.102999999999999980e+00
6.899999999999999467e-01 1.056000000000000050e+00
6.909999999999999476e-01 1.008000000000000007e+00
6.919999999999999485e-01 9.591000000000000636e-01
6.929999999999999494e-01 9.109999999999999210e-01
6.939999999999999503e-01 8.654000000000000581e-01
6.949999999999999512e-01 8.235000000000000098e-01
6.959999999999999520e-01 7.869000000000000439e-01
6.969999999999999529e-01 7.569000000000000172e-01
6.979999999999999538e-01 7.349999999999999867e-01
6.989999999999999547e-01 7.226000000000000201e-01
6.999999999999999556e-01 7.210999999999999632e-01
7.009999999999999565e-01 7.315000000000000391e-01
7.019999999999999574e-01 7.528000000000000247e-01
7.029999999999999583e-01 7.833999999999999853e-01
7.039999999999999591e-01 8.217999999999999750e-01
7.049999999999999600e-01 8.664000000000000590e-01
7.059999999999999609e-01 9.157999999999999474e-01
7.069999999999999618e-01 9.683000000000000496e-01
7.079999999999999627e-01 1.023000000000000131e+00
7.089999999999999636e-01 1.076999999999999957e+00
7.099999999999999645e-01 1.130000000000000115e+00
7.109999999999999654e-01 1.180000000000000160e+00
7.119999999999999662e-01 1.225999999999999979e+00
7.129999999999999671e-01 1.264999999999999902e+00
7.139999999999999680e-01 1.296999999999999931e+00
7.149999999999999689e-01 1.320000000000000062e+00
7.159999999999999698e-01 1.332999999999999963e+00
7.169999999999999707e-01 1.332999999999999963e+00
7.179999999999999716e-01 1.320999999999999952e+00
7.189999999999999725e-01 1.298000000000000043e+00
7.199999999999999734e-01 1.264000000000000012e+00
7.209999999999999742e-01 1.219999999999999973e+00
7.219999999999999751e-01 1.169000000000000039e+00
7.229999999999999760e-01 1.110999999999999988e+00
7.239999999999999769e-01 1.048000000000000043e+00
7.249999999999999778e-01 9.798000000000000043e-01
7.259999999999999787e-01 9.084999999999999742e-01
7.269999999999999796e-01 8.352000000000000535e-01
7.279999999999999805e-01 7.610000000000000098e-01
7.289999999999999813e-01 6.871000000000000441e-01
7.299999999999999822e-01 6.147000000000000242e-01
7.309999999999999831e-01 5.450000000000000400e-01
7.319999999999999840e-01 4.791000000000000258e-01
7.329999999999999849e-01 4.182999999999999496e-01
7.339999999999999858e-01 3.635999999999999788e-01
7.349999999999999867e-01 3.153000000000000247e-01
7.359999999999999876e-01 2.730000000000000204e-01
7.369999999999999885e-01 2.361999999999999933e-01
7.379999999999999893e-01 2.046000000000000041e-01
7.389999999999999902e-01 1.776999999999999968e-01
7.399999999999999911e-01 1.552999999999999936e-01
7.409999999999999920e-01 1.368000000000000049e-01
7.419999999999999929e-01 1.219999999999999973e-01
7.429999999999999938e-01 1.103000000000000091e-01
7.439999999999999947e-01 1.013999999999999901e-01
7.449999999999999956e-01 9.496000000000000274e-02
7.459999999999999964e-01 9.052000000000000324e-02
7.469999999999999973e-01 8.769000000000000405e-02
7.479999999999999982e-01 8.608000000000000373e-02
7.489999999999999991e-01 8.530999999999999694e-02
7.500000000000000000e-01 8.497000000000000386e-02
7.510000000000000009e-01 8.472999999999999976e-02
7.520000000000000018e-01 8.451999999999999791e-02
7.530000000000000027e-01 8.434999999999999443e-02
7.540000000000000036e-01 8.420999999999999319e-02
7.550000000000000044e-01 8.408999999999999808e-02
7.560000000000000053e-01 8.400000000000000522e-02
7.570000000000000062e-01 8.392000000000000848e-02
7.580000000000000071e-01 8.386000000000000398e-02
7.590000000000000080e-01 8.381999999999999174e-02
7.600000000000000089e-01 8.378000000000000724e-02
7.610000000000000098e-01 8.375000000000000500e-02
7.620000000000000107e-01 8.372999999999999887e-02
7.630000000000000115e-01 8.371000000000000663e-02
7.640000000000000124e-01 8.368000000000000438e-02
7.650000000000000133e-01 8.365000000000000213e-02
7.660000000000000142e-01 8.361000000000000376e-02
7.670000000000000151e-01 8.355999999999999539e-02
7.680000000000000160e-01 8.350000000000000477e-02
7.690000000000000169e-01 8.341999999999999416e-02
7.700000000000000178e-01 8.333000000000000129e-02
7.710000000000000187e-01 8.322999999999999843e-02
7.720000000000000195e-01 8.311999999999999944e-02
7.730000000000000204e-01 8.301000000000000045e-02
7.740000000000000213e-01 8.287999999999999534e-02
7.750000000000000222e-01 8.275000000000000411e-02
7.760000000000000231e-01 8.261000000000000287e-02
7.770000000000000240e-01 8.247000000000000164e-02
7.780000000000000249e-01 8.232000000000000428e-02
7.790000000000000258e-01 8.217000000000000692e-02
7.800000000000000266e-01 8.201999999999999569e-02
7.810000000000000275e-01 8.186999999999999833e-02
7.820000000000000284e-01 8.170999999999999097e-02
7.830000000000000293e-01 8.155999999999999361e-02
7.840000000000000302e-01 8.140999999999999626e-02
7.850000000000000311e-01 8.125999999999999890e-02
7.860000000000000320e-01 8.110000000000000542e-02
7.870000000000000329e-01 8.095000000000000806e-02
7.880000000000000338e-01 8.081000000000000683e-02
7.890000000000000346e-01 8.066000000000000947e-02
7.900000000000000355e-01 8.050999999999999823e-02
7.910000000000000364e-01 8.035000000000000475e-02
7.920000000000000373e-01 8.020000000000000739e-02
7.930000000000000382e-01 8.004999999999999616e-02
7.940000000000000391e-01 7.989000000000000268e-02
7.950000000000000400e-01 7.972999999999999532e-02
7.960000000000000409e-01 7.957000000000000184e-02
7.970000000000000417e-01 7.941000000000000836e-02
7.980000000000000426e-01 7.924000000000000488e-02
7.990000000000000435e-01 7.907000000000000139e-02
8.000000000000000444e-01 7.889000000000000179e-02
8.010000000000000453e-01 7.871999999999999831e-02
8.020000000000000462e-01 7.853000000000000258e-02
8.030000000000000471e-01 7.833999999999999297e-02
8.040000000000000480e-01 7.814999999999999725e-02
8.050000000000000488e-01 7.795000000000000540e-02
8.060000000000000497e-01 7.774999999999999967e-02
8.070000000000000506e-01 7.755000000000000782e-02
8.080000000000000515e-01 7.733999999999999209e-02
8.090000000000000524e-01 7.713000000000000411e-02
8.100000000000000533e-01 7.692000000000000226e-02
8.110000000000000542e-01 7.671000000000000041e-02
8.120000000000000551e-01 7.649000000000000243e-02
8.129999999999999449e-01 7.627000000000000446e-02
8.139999999999999458e-01 7.603999999999999648e-02
8.149999999999999467e-01 7.581999999999999851e-02
8.159999999999999476e-01 7.559000000000000441e-02
8.169999999999999485e-01 7.535999999999999643e-02
8.179999999999999494e-01 7.513000000000000234e-02
8.189999999999999503e-01 7.488999999999999824e-02
8.199999999999999512e-01 7.466000000000000414e-02
8.209999999999999520e-01 7.442000000000000004e-02
8.219999999999999529e-01 7.418000000000000982e-02
8.229999999999999538e-01 7.393999999999999184e-02
8.239999999999999547e-01 7.369000000000000550e-02
8.249999999999999556e-01 7.345000000000000140e-02
8.259999999999999565e-01 7.320000000000000118e-02
8.269999999999999574e-01 7.295000000000000095e-02
8.279999999999999583e-01 7.270000000000000073e-02
8.289999999999999591e-01 7.244000000000000439e-02
8.299999999999999600e-01 7.218000000000000804e-02
8.309999999999999609e-01 7.191999999999999782e-02
8.319999999999999618e-01 7.166000000000000147e-02
8.329999999999999627e-01 7.138999999999999513e-02
8.339999999999999636e-01 7.112000000000000266e-02
8.349999999999999645e-01 7.084999999999999631e-02
8.359999999999999654e-01 7.056999999999999384e-02
8.369999999999999662e-01 7.030000000000000138e-02
8.379999999999999671e-01 7.001999999999999891e-02
8.389999999999999680e-01 6.973000000000000032e-02
8.399999999999999689e-01 6.944999999999999785e-02
8.409999999999999698e-01 6.915999999999999925e-02
8.419999999999999707e-01 6.887000000000000066e-02
8.429999999999999716e-01 6.858000000000000207e-02
8.439999999999999725e-01 6.828000000000000735e-02
8.449999999999999734e-01 6.797999999999999876e-02
8.459999999999999742e-01 6.768000000000000405e-02
8.469999999999999751e-01 6.737999999999999545e-02
8.479999999999999760e-01 6.707000000000000461e-02
8.489999999999999769e-01 6.676999999999999602e-02
8.499999999999999778e-01 6.645999999999999130e-02
8.509999999999999787e-01 6.615000000000000047e-02
8.519999999999999796e-01 6.582999999999999963e-02
8.529999999999999805e-01 6.551999999999999491e-02
8.539999999999999813e-01 6.519999999999999407e-02
8.549999999999999822e-01 6.488000000000000711e-02
8.559999999999999831e-01 6.454999999999999627e-02
8.569999999999999840e-01 6.422999999999999543e-02
8.579999999999999849e-01 6.389999999999999847e-02
8.589999999999999858e-01 6.357000000000000151e-02
8.599999999999999867e-01 6.323999999999999067e-02
8.609999999999999876e-01 6.291000000000000758e-02
8.619999999999999885e-01 6.257000000000000062e-02
8.629999999999999893e-01 6.222999999999999365e-02
8.639999999999999902e-01 6.189000000000000057e-02
8.649999999999999911e-01 6.155000000000000054e-02
8.659999999999999920e-01 6.120000000000000440e-02
8.669999999999999929e-01 6.084999999999999437e-02
8.679999999999999938e-01 6.050000000000000516e-02
8.689999999999999947e-01 6.014999999999999514e-02
8.699999999999999956e-01 5.980000000000000593e-02
8.709999999999999964e-01 5.943999999999999978e-02
8.719999999999999973e-01 5.908000000000000057e-02
8.729999999999999982e-01 5.871999999999999442e-02
8.739999999999999991e-01 5.836000000000000215e-02
8.750000000000000000e-01 5.799000000000000682e-02
8.760000000000000009e-01 5.761999999999999761e-02
8.770000000000000018e-01 5.725000000000000228e-02
8.780000000000000027e-01 5.687999999999999307e-02
8.790000000000000036e-01 5.650999999999999773e-02
8.800000000000000044e-01 5.613000000000000628e-02
8.810000000000000053e-01 5.574999999999999400e-02
8.820000000000000062e-01 5.536999999999999561e-02
8.830000000000000071e-01 5.499000000000000415e-02
8.840000000000000080e-01 5.461000000000000576e-02
8.850000000000000089e-01 5.421999999999999736e-02
8.860000000000000098e-01 5.383000000000000285e-02
8.870000000000000107e-01 5.344000000000000139e-02
8.880000000000000115e-01 5.305000000000000687e-02
8.890000000000000124e-01 5.265999999999999848e-02
8.900000000000000133e-01 5.226000000000000090e-02
8.910000000000000142e-01 5.185999999999999638e-02
8.920000000000000151e-01 5.145999999999999880e-02
8.930000000000000160e-01 5.106000000000000122e-02
8.940000000000000169e-01 5.066000000000000364e-02
8.950000000000000178e-01 5.024999999999999606e-02
8.960000000000000187e-01 4.984999999999999848e-02
8.970000000000000195e-01 4.943999999999999784e-02
8.980000000000000204e-01 4.902000000000000107e-02
8.990000000000000213e-01 4.861000000000000043e-02
9.000000000000000222e-01 4.819999999999999979e-02
9.010000000000000231e-01 4.778000000000000302e-02
9.020000000000000240e-01 4.735999999999999932e-02
9.030000000000000249e-01 4.694000000000000256e-02
9.040000000000000258e-01 4.651999999999999885e-02
9.050000000000000266e-01 4.608999999999999903e-02
9.060000000000000275e-01 4.567000000000000226e-02
9.070000000000000284e-01 4.524000000000000243e-02
9.080000000000000293e-01 4.481000000000000261e-02
9.090000000000000302e-01 4.437999999999999584e-02
9.100000000000000311e-01 4.394999999999999601e-02
9.110000000000000320e-01 4.351000000000000006e-02
9.120000000000000329e-01 4.308000000000000024e-02
9.130000000000000338e-01 4.263999999999999735e-02
9.140000000000000346e-01 4.220000000000000140e-02
9.150000000000000355e-01 4.175999999999999851e-02
9.160000000000000364e-01 4.132000000000000256e-02
9.170000000000000373e-01 4.086999999999999661e-02
9.180000000000000382e-01 4.043000000000000066e-02
9.190000000000000391e-01 3.998000000000000165e-02
9.200000000000000400e-01 3.953000000000000264e-02
9.210000000000000409e-01 3.907999999999999668e-02
9.220000000000000417e-01 3.862999999999999767e-02
9.230000000000000426e-01 3.816999999999999560e-02
9.240000000000000435e-01 3.772000000000000353e-02
9.250000000000000444e-01 3.726000000000000145e-02
9.260000000000000453e-01 3.679999999999999938e-02
9.270000000000000462e-01 3.633999999999999730e-02
9.280000000000000471e-01 3.588000000000000217e-02
9.290000000000000480e-01 3.542000000000000010e-02
9.300000000000000488e-01 3.495000000000000190e-02
9.310000000000000497e-01 3.448999999999999982e-02
9.320000000000000506e-01 3.402000000000000163e-02
9.330000000000000515e-01 3.355000000000000343e-02
9.340000000000000524e-01 3.308000000000000523e-02
9.350000000000000533e-01 3.261000000000000010e-02
9.360000000000000542e-01 3.214000000000000190e-02
9.370000000000000551e-01 3.167000000000000370e-02
9.379999999999999449e-01 3.118999999999999898e-02
9.389999999999999458e-01 3.072000000000000078e-02
9.399999999999999467e-01 3.023999999999999952e-02
9.409999999999999476e-01 2.976000000000000173e-02
9.419999999999999485e-01 2.927999999999999700e-02
9.429999999999999494e-01 2.879999999999999921e-02
9.439999999999999503e-01 2.831999999999999795e-02
9.449999999999999512e-01 2.783000000000000057e-02
9.459999999999999520e-01 2.734999999999999931e-02
9.469999999999999529e-01 2.686000000000000193e-02
9.479999999999999538e-01 2.638000000000000067e-02
9.489999999999999547e-01 2.589000000000000329e-02
9.499999999999999556e-01 2.540000000000000244e-02
9.509999999999999565e-01 2.490999999999999812e-02
9.519999999999999574e-01 2.441999999999999726e-02
9.529999999999999583e-01 2.392999999999999641e-02
9.539999999999999591e-01 2.342999999999999944e-02
9.549999999999999600e-01 2.293999999999999859e-02
9.559999999999999609e-01 2.243999999999999814e-02
9.569999999999999618e-01 2.195000000000000076e-02
9.579999999999999627e-01 2.145000000000000032e-02
9.589999999999999636e-01 2.094999999999999987e-02
9.599999999999999645e-01 2.044999999999999943e-02
9.609999999999999654e-01 1.994999999999999898e-02
9.619999999999999662e-01 1.944999999999999854e-02
9.629999999999999671e-01 1.894999999999999810e-02
9.639999999999999680e-01 1.844999999999999765e-02
9.649999999999999689e-01 1.795000000000000068e-02
9.659999999999999698e-01 1.744000000000000064e-02
9.669999999999999707e-01 1.694000000000000020e-02
9.679999999999999716e-01 1.643000000000000016e-02
9.689999999999999725e-01 1.592999999999999972e-02
9.699999999999999734e-01 1.541999999999999968e-02
9.709999999999999742e-01 1.490999999999999964e-02
9.719999999999999751e-01 1.440999999999999920e-02
9.729999999999999760e-01 1.389999999999999916e-02
9.739999999999999769e-01 1.339000000000000086e-02
9.749999999999999778e-01 1.287999999999999909e-02
9.759999999999999787e-01 1.237000000000000079e-02
9.769999999999999796e-01 1.186000000000000075e-02
9.779999999999999805e-01 1.133999999999999939e-02
9.789999999999999813e-01 1.082999999999999935e-02
9.799999999999999822e-01 1.031999999999999931e-02
9.809999999999999831e-01 9.806999999999999745e-03
9.819999999999999840e-01 9.292999999999999178e-03
9.829999999999999849e-01 8.778999999999998610e-03
9.839999999999999858e-01 8.264999999999999777e-03
9.849999999999999867e-01 7.749999999999999944e-03
9.859999999999999876e-01 7.234999999999999244e-03
9.869999999999999885e-01 6.720000000000000279e-03
9.879999999999999893e-01 6.204000000000000313e-03
9.889999999999999902e-01 5.687999999999999480e-03
9.899999999999999911e-01 5.172000000000000382e-03
9.909999999999999920e-01 4.655000000000000283e-03
9.919999999999999929e-01 4.139000000000000318e-03
9.929999999999999938e-01 3.622000000000000219e-03
9.939999999999999947e-01 3.104999999999999687e-03
9.949999999999999956e-01 2.586999999999999890e-03
9.959999999999999964e-01 2.069999999999999792e-03
9.969999999999999973e-01 1.553000000000000127e-03
9.979999999999999982e-01 1.034999999999999896e-03
9.989999999999999991e-01 5.176000000000000045e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-min-equal/data-4.csv <==
# 
#         Time: 2.000000
#         Scaled time: 2440298507.462687
#         In terms of critical timestep: 0.000035
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.001000000000000112e+00
2.560000000000000053e-01 1.001000000000000112e+00
2.570000000000000062e-01 1.001000000000000112e+00
2.580000000000000071e-01 1.001000000000000112e+00
2.590000000000000080e-01 1.001000000000000112e+00
2.600000000000000089e-01 1.001000000000000112e+00
2.610000000000000098e-01 1.002000000000000002e+00
2.620000000000000107e-01 1.002000000000000002e+00
2.630000000000000115e-01 1.002000000000000002e+00
2.640000000000000124e-01 1.002000000000000002e+00
2.650000000000000133e-01 1.002000000000000002e+00
2.660000000000000142e-01 1.002000000000000002e+00
2.670000000000000151e-01 1.002000000000000002e+00
2.680000000000000160e-01 1.002000000000000002e+00
2.690000000000000169e-01 1.002000000000000002e+00
2.700000000000000178e-01 1.001000000000000112e+00
2.710000000000000187e-01 1.001000000000000112e+00
2.720000000000000195e-01 1.001000000000000112e+00
2.730000000000000204e-01 9.999000000000000110e-01
2.740000000000000213e-01 9.991999999999999771e-01
2.750000000000000222e-01 9.985000000000000542e-01
2.760000000000000231e-01 9.976000000000000423e-01
2.770000000000000240e-01 9.966999999999999194e-01
2.780000000000000249e-01 9.958000000000000185e-01
2.790000000000000258e-01 9.948000000000000176e-01
2.800000000000000266e-01 9.938999999999998947e-01
2.810000000000000275e-01 9.928999999999998938e-01
2.819999999999999729e-01 9.921000000000000929e-01
2.829999999999999738e-01 9.912999999999999590e-01
2.839999999999999747e-01 9.907000000000000250e-01
2.849999999999999756e-01 9.902999999999999581e-01
2.859999999999999765e-01 9.901000000000000911e-01
2.869999999999999774e-01 9.901000000000000911e-01
2.879999999999999782e-01 9.902999999999999581e-01
2.889999999999999791e-01 9.908000000000000140e-01
2.899999999999999800e-01 9.915999999999999259e-01
2.909999999999999809e-01 9.925999999999999268e-01
2.919999999999999818e-01 9.938000000000000167e-01
2.929999999999999827e-01 9.952999999999999625e-01
2.939999999999999836e-01 9.969999999999998863e-01
2.949999999999999845e-01 9.989000000000000101e-01
2.959999999999999853e-01 1.001000000000000112e+00
2.969999999999999862e-01 1.003000000000000114e+00
2.979999999999999871e-01 1.005000000000000115e+00
2.989999999999999880e-01 1.007000000000000117e+00
2.999999999999999889e-01 1.008999999999999897e+00
3.009999999999999898e-01 1.010999999999999899e+00
3.019999999999999907e-01 1.012000000000000011e+00
3.029999999999999916e-01 1.012999999999999901e+00
3.039999999999999925e-01 1.014000000000000012e+00
3.049999999999999933e-01 1.014000000000000012e+00
3.059999999999999942e-01 1.014000000000000012e+00
3.069999999999999951e-01 1.014000000000000012e+00
3.079999999999999960e-01 1.012999999999999901e+00
3.089999999999999969e-01 1.012000000000000011e+00
3.099999999999999978e-01 1.010000000000000009e+00
3.109999999999999987e-01 1.008000000000000007e+00
3.119999999999999996e-01 1.005000000000000115e+00
3.130000000000000004e-01 1.002000000000000002e+00
3.140000000000000013e-01 9.995000000000000551e-01
3.150000000000000022e-01 9.965000000000000524e-01
3.160000000000000031e-01 9.935000000000000497e-01
3.170000000000000040e-01 9.904999999999999361e-01
3.180000000000000049e-01 9.877999999999999003e-01
3.190000000000000058e-01 9.853999999999999426e-01
3.200000000000000067e-01 9.835000000000000409e-01
3.210000000000000075e-01 9.819999999999998730e-01
3.220000000000000084e-01 9.810999999999999721e-01
3.230000000000000093e-01 9.808999999999999941e-01
3.240000000000000102e-01 9.812000000000000721e-01
3.250000000000000111e-01 9.820999999999999730e-01
3.260000000000000120e-01 9.836999999999999078e-01
3.270000000000000129e-01 9.857999999999998986e-01
3.280000000000000138e-01 9.884999999999999343e-01
3.290000000000000147e-01 9.917000000000000259e-01
3.300000000000000155e-01 9.952000000000000846e-01
3.310000000000000164e-01 9.989999999999998881e-01
3.320000000000000173e-01 1.003000000000000114e+00
3.330000000000000182e-01 1.007000000000000117e+00
3.340000000000000191e-01 1.010999999999999899e+00
3.350000000000000200e-01 1.014000000000000012e+00
3.360000000000000209e-01 1.018000000000000016e+00
3.370000000000000218e-01 1.020000000000000018e+00
3.380000000000000226e-01 1.022000000000000020e+00
3.390000000000000235e-01 1.023000000000000131e+00
3.400000000000000244e-01 1.024000000000000021e+00
3.410000000000000253e-01 1.024000000000000021e+00
3.420000000000000262e-01 1.023000000000000131e+00
3.430000000000000271e-01 1.021000000000000130e+00
3.439999999999999725e-01 1.018000000000000016e+00
3.449999999999999734e-01 1.014999999999999902e+00
3.459999999999999742e-01 1.010999999999999899e+00
3.469999999999999751e-01 1.006000000000000005e+00
3.479999999999999760e-01 1.002000000000000002e+00
3.489999999999999769e-01 9.968000000000000194e-01
3.499999999999999778e-01 9.918000000000000149e-01
3.509999999999999787e-01 9.870999999999998664e-01
3.519999999999999796e-01 9.826999999999999069e-01
3.529999999999999805e-01 9.788000000000000034e-01
3.539999999999999813e-01 9.755999999999999117e-01
3.549999999999999822e-01 9.731999999999999540e-01
3.559999999999999831e-01 9.717000000000000082e-01
3.569999999999999840e-01 9.711999999999999522e-01
3.579999999999999849e-01 9.716000000000000192e-01
3.589999999999999858e-01 9.729999999999999760e-01
3.599999999999999867e-01 9.752999999999999448e-01
3.609999999999999876e-01 9.785000000000000364e-01
3.619999999999999885e-01 9.825000000000000400e-01
3.629999999999999893e-01 9.873000000000000664e-01
3.639999999999999902e-01 9.925999999999999268e-01
3.649999999999999911e-01 9.983000000000000762e-01
3.659999999999999920e-01 1.004000000000000004e+00
3.669999999999999929e-01 1.010000000000000009e+00
3.679999999999999938e-01 1.016000000000000014e+00
3.689999999999999947e-01 1.021000000000000130e+00
3.699999999999999956e-01 1.024999999999999911e+00
3.709999999999999964e-01 1.028999999999999915e+00
3.719999999999999973e-01 1.032000000000000028e+00
3.729999999999999982e-01 1.032999999999999918e+00
3.739999999999999991e-01 1.034000000000000030e+00
3.750000000000000000e-01 1.032999999999999918e+00
3.760000000000000009e-01 1.030999999999999917e+00
3.770000000000000018e-01 1.028000000000000025e+00
3.780000000000000027e-01 1.024999999999999911e+00
3.790000000000000036e-01 1.020000000000000018e+00
3.800000000000000044e-01 1.014000000000000012e+00
3.810000000000000053e-01 1.008000000000000007e+00
3.820000000000000062e-01 1.001000000000000112e+00
3.830000000000000071e-01 9.942000000000000837e-01
3.840000000000000080e-01 9.874000000000000554e-01
3.850000000000000089e-01 9.809999999999998721e-01
3.860000000000000098e-01 9.751000000000000778e-01
3.870000000000000107e-01 9.701000000000000734e-01
3.880000000000000115e-01 9.660999999999999588e-01
3.890000000000000124e-01 9.633000000000000451e-01
3.900000000000000133e-01 9.616000000000001213e-01
3.910000000000000142e-01 9.612999999999999323e-01
3.920000000000000151e-01 9.622999999999999332e-01
3.930000000000000160e-01 9.646000000000000130e-01
3.940000000000000169e-01 9.681999999999999496e-01
3.950000000000000178e-01 9.728999999999999870e-01
3.960000000000000187e-01 9.786000000000001364e-01
3.970000000000000195e-01 9.853000000000000647e-01
3.980000000000000204e-01 9.925000000000000488e-01
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.008000000000000007e+00
4.010000000000000231e-01 1.016000000000000014e+00
4.020000000000000240e-01 1.023000000000000131e+00
4.030000000000000249e-01 1.028999999999999915e+00
4.040000000000000258e-01 1.034999999999999920e+00
4.050000000000000266e-01 1.039000000000000146e+00
4.060000000000000275e-01 1.042000000000000037e+00
4.069999999999999729e-01 1.044000000000000039e+00
4.079999999999999738e-01 1.044000000000000039e+00
4.089999999999999747e-01 1.042000000000000037e+00
4.099999999999999756e-01 1.039000000000000146e+00
4.109999999999999765e-01 1.034999999999999920e+00
4.119999999999999774e-01 1.028999999999999915e+00
4.129999999999999782e-01 1.023000000000000131e+00
4.139999999999999791e-01 1.014999999999999902e+00
4.149999999999999800e-01 1.007000000000000117e+00
4.159999999999999809e-01 9.978000000000000203e-01
4.169999999999999818e-01 9.889999999999999902e-01
4.179999999999999827e-01 9.805000000000000382e-01
4.189999999999999836e-01 9.726000000000000201e-01
4.199999999999999845e-01 9.656999999999998918e-01
4.209999999999999853e-01 9.599000000000000865e-01
4.219999999999999862e-01 9.555000000000001270e-01
4.229999999999999871e-01 9.526000000000000023e-01
4.239999999999999880e-01 9.513000000000000345e-01
4.249999999999999889e-01 9.517000000000001014e-01
4.259999999999999898e-01 9.538000000000000922e-01
4.269999999999999907e-01 9.574000000000000288e-01
4.279999999999999916e-01 9.626000000000001222e-01
4.289999999999999925e-01 9.691999999999999504e-01
4.299999999999999933e-01 9.769999999999999796e-01
4.309999999999999942e-01 9.857000000000000206e-01
4.319999999999999951e-01 9.950999999999999845e-01
4.329999999999999960e-01 1.005000000000000115e+00
4.339999999999999969e-01 1.014999999999999902e+00
4.349999999999999978e-01 1.024000000000000021e+00
4.359999999999999987e-01 1.032000000000000028e+00
4.369999999999999996e-01 1.040000000000000036e+00
4.380000000000000004e-01 1.046000000000000041e+00
4.390000000000000013e-01 1.050000000000000044e+00
4.400000000000000022e-01 1.053000000000000158e+00
4.410000000000000031e-01 1.054000000000000048e+00
4.420000000000000040e-01 1.053000000000000158e+00
4.430000000000000049e-01 1.050000000000000044e+00
4.440000000000000058e-01 1.046000000000000041e+00
4.450000000000000067e-01 1.039000000000000146e+00
4.460000000000000075e-01 1.032000000000000028e+00
4.470000000000000084e-01 1.023000000000000131e+00
4.480000000000000093e-01 1.012999999999999901e+00
4.490000000000000102e-01 1.003000000000000114e+00
4.500000000000000111e-01 9.918999999999998929e-01
4.510000000000000120e-01 9.813000000000000611e-01
4.520000000000000129e-01 9.714000000000000412e-01
4.530000000000000138e-01 9.623999999999999222e-01
4.540000000000000147e-01 9.546999999999999931e-01
4.550000000000000155e-01 9.485999999999999988e-01
4.560000000000000164e-01 9.442000000000000393e-01
4.570000000000000173e-01 9.418000000000000815e-01
4.580000000000000182e-01 9.412999999999999146e-01
4.590000000000000191e-01 9.429000000000000714e-01
4.600000000000000200e-01 9.463999999999999080e-01
4.610000000000000209e-01 9.517999999999999794e-01
4.620000000000000218e-01 9.589999999999999636e-01
4.630000000000000226e-01 9.677000000000001156e-01
4.640000000000000235e-01 9.777000000000000135e-01
4.650000000000000244e-01 9.887000000000000233e-01
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.012000000000000011e+00
4.680000000000000271e-01 1.023000000000000131e+00
4.689999999999999725e-01 1.034000000000000030e+00
4.699999999999999734e-01 1.042999999999999927e+00
4.709999999999999742e-01 1.050999999999999934e+00
4.719999999999999751e-01 1.056999999999999940e+00
4.729999999999999760e-01 1.062000000000000055e+00
4.739999999999999769e-01 1.064000000000000057e+00
4.749999999999999778e-01 1.062999999999999945e+00
4.759999999999999787e-01 1.060999999999999943e+00
4.769999999999999796e-01 1.056999999999999940e+00
4.779999999999999805e-01 1.050000000000000044e+00
4.789999999999999813e-01 1.042000000000000037e+00
4.799999999999999822e-01 1.032000000000000028e+00
4.809999999999999831e-01 1.021000000000000130e+00
4.819999999999999840e-01 1.008999999999999897e+00
4.829999999999999849e-01 9.960999999999999854e-01
4.839999999999999858e-01 9.835000000000000409e-01
4.849999999999999867e-01 9.714000000000000412e-01
4.859999999999999876e-01 9.602999999999999314e-01
4.869999999999999885e-01 9.506000000000000005e-01
4.879999999999999893e-01 9.425999999999998824e-01
4.889999999999999902e-01 9.365999999999999881e-01
4.899999999999999911e-01 9.327000000000000846e-01
4.909999999999999920e-01 9.312000000000000277e-01
4.919999999999999929e-01 9.320000000000000506e-01
4.929999999999999938e-01 9.351999999999999202e-01
4.939999999999999947e-01 9.405999999999999917e-01
4.949999999999999956e-01 9.482000000000000428e-01
4.959999999999999964e-01 9.576999999999999957e-01
4.969999999999999973e-01 9.687999999999999945e-01
4.979999999999999982e-01 9.812000000000000721e-01
4.989999999999999991e-01 9.945000000000000506e-01
5.000000000000000000e-01 1.008000000000000007e+00
5.010000000000000009e-01 1.022000000000000020e+00
5.020000000000000018e-01 1.034000000000000030e+00
5.030000000000000027e-01 1.046000000000000041e+00
5.040000000000000036e-01 1.056000000000000050e+00
5.050000000000000044e-01 1.064000000000000057e+00
5.060000000000000053e-01 1.069999999999999840e+00
5.070000000000000062e-01 1.072999999999999954e+00
5.080000000000000071e-01 1.074000000000000066e+00
5.090000000000000080e-01 1.072000000000000064e+00
5.100000000000000089e-01 1.067999999999999838e+00
5.110000000000000098e-01 1.062000000000000055e+00
5.120000000000000107e-01 1.053000000000000158e+00
5.130000000000000115e-01 1.042000000000000037e+00
5.140000000000000124e-01 1.030000000000000027e+00
5.150000000000000133e-01 1.016000000000000014e+00
5.160000000000000142e-01 1.002000000000000002e+00
5.170000000000000151e-01 9.870999999999998664e-01
5.180000000000000160e-01 9.728000000000001091e-01
5.190000000000000169e-01 9.595000000000000195e-01
5.200000000000000178e-01 9.476999999999998758e-01
5.210000000000000187e-01 9.375999999999999890e-01
5.220000000000000195e-01 9.297999999999999599e-01
5.230000000000000204e-01 9.243999999999999995e-01
5.240000000000000213e-01 9.215000000000000968e-01
5.250000000000000222e-01 9.213999999999999968e-01
5.260000000000000231e-01 9.239000000000000545e-01
5.270000000000000240e-01 9.292000000000000259e-01
5.280000000000000249e-01 9.368999999999999551e-01
5.290000000000000258e-01 9.469000000000000750e-01
5.300000000000000266e-01 9.588999999999998636e-01
5.310000000000000275e-01 9.726000000000000201e-01
5.320000000000000284e-01 9.874000000000000554e-01
5.330000000000000293e-01 1.003000000000000114e+00
5.340000000000000302e-01 1.018000000000000016e+00
5.350000000000000311e-01 1.032999999999999918e+00
5.360000000000000320e-01 1.046999999999999931e+00
5.370000000000000329e-01 1.058999999999999941e+00
5.380000000000000338e-01 1.068999999999999950e+00
5.390000000000000346e-01 1.076999999999999957e+00
5.400000000000000355e-01 1.082000000000000073e+00
5.410000000000000364e-01 1.083999999999999853e+00
5.420000000000000373e-01 1.082999999999999963e+00
5.430000000000000382e-01 1.080000000000000071e+00
5.440000000000000391e-01 1.072999999999999954e+00
5.450000000000000400e-01 1.064000000000000057e+00
5.460000000000000409e-01 1.053000000000000158e+00
5.470000000000000417e-01 1.039000000000000146e+00
5.480000000000000426e-01 1.024000000000000021e+00
5.490000000000000435e-01 1.008000000000000007e+00
5.500000000000000444e-01 9.918999999999998929e-01
5.510000000000000453e-01 9.755000000000000338e-01
5.520000000000000462e-01 9.599999999999999645e-01
5.530000000000000471e-01 9.459000000000000741e-01
5.540000000000000480e-01 9.337999999999999634e-01
5.550000000000000488e-01 9.239000000000000545e-01
5.560000000000000497e-01 9.167000000000000703e-01
5.570000000000000506e-01 9.123999999999999888e-01
5.580000000000000515e-01 9.109999999999999210e-01
5.590000000000000524e-01 9.126999999999999558e-01
5.600000000000000533e-01 9.174999999999999822e-01
5.610000000000000542e-01 9.252000000000000224e-01
5.620000000000000551e-01 9.354999999999998872e-01
5.629999999999999449e-01 9.482000000000000428e-01
5.639999999999999458e-01 9.629999999999999671e-01
5.649999999999999467e-01 9.792000000000000703e-01
5.659999999999999476e-01 9.963999999999999524e-01
5.669999999999999485e-01 1.014000000000000012e+00
5.679999999999999494e-01 1.030999999999999917e+00
5.689999999999999503e-01 1.046999999999999931e+00
5.699999999999999512e-01 1.060999999999999943e+00
5.709999999999999520e-01 1.074000000000000066e+00
5.719999999999999529e-01 1.082999999999999963e+00
5.729999999999999538e-01 1.090000000000000080e+00
5.739999999999999547e-01 1.092999999999999972e+00
5.749999999999999556e-01 1.094000000000000083e+00
5.759999999999999565e-01 1.090999999999999970e+00
5.769999999999999574e-01 1.084999999999999964e+00
5.779999999999999583e-01 1.076000000000000068e+00
5.789999999999999591e-01 1.064000000000000057e+00
5.799999999999999600e-01 1.050000000000000044e+00
5.809999999999999609e-01 1.034000000000000030e+00
5.819999999999999618e-01 1.016000000000000014e+00
5.829999999999999627e-01 9.979999999999998872e-01
5.839999999999999636e-01 9.796000000000000263e-01
5.849999999999999645e-01 9.617999999999999883e-01
5.859999999999999654e-01 9.455000000000000071e-01
5.869999999999999662e-01 9.310000000000000497e-01
5.879999999999999671e-01 9.190000000000000391e-01
5.889999999999999680e-01 9.099000000000000421e-01
5.899999999999999689e-01 9.038000000000000478e-01
5.909999999999999698e-01 9.011000000000000121e-01
5.919999999999999707e-01 9.017000000000000570e-01
5.929999999999999716e-01 9.058000000000000496e-01
5.939999999999999725e-01 9.132000000000000117e-01
5.949999999999999734e-01 9.235999999999999766e-01
5.959999999999999742e-01 9.368000000000000771e-01
5.969999999999999751e-01 9.524999999999999023e-01
5.979999999999999760e-01 9.700000000000000844e-01
5.989999999999999769e-01 9.887999999999999012e-01
5.999999999999999778e-01 1.008000000000000007e+00
6.009999999999999787e-01 1.028000000000000025e+00
6.019999999999999796e-01 1.046000000000000041e+00
6.029999999999999805e-01 1.062000000000000055e+00
6.039999999999999813e-01 1.076999999999999957e+00
6.049999999999999822e-01 1.088999999999999968e+00
6.059999999999999831e-01 1.096999999999999975e+00
6.069999999999999840e-01 1.101999999999999869e+00
6.079999999999999849e-01 1.103999999999999870e+00
6.089999999999999858e-01 1.101999999999999869e+00
6.099999999999999867e-01 1.096999999999999975e+00
6.109999999999999876e-01 1.087999999999999856e+00
6.119999999999999885e-01 1.076000000000000068e+00
6.129999999999999893e-01 1.060999999999999943e+00
6.139999999999999902e-01 1.044000000000000039e+00
6.149999999999999911e-01 1.024999999999999911e+00
6.159999999999999920e-01 1.005000000000000115e+00
6.169999999999999929e-01 9.846000000000000307e-01
6.179999999999999938e-01 9.646000000000000130e-01
6.189999999999999947e-01 9.459000000000000741e-01
6.199999999999999956e-01 9.292000000000000259e-01
6.209999999999999964e-01 9.149000000000000465e-01
6.219999999999999973e-01 9.037000000000000588e-01
6.229999999999999982e-01 8.957999999999999297e-01
6.239999999999999991e-01 8.915000000000000702e-01
6.250000000000000000e-01 8.909000000000000252e-01
6.260000000000000009e-01 8.941999999999999948e-01
6.270000000000000018e-01 9.011000000000000121e-01
6.280000000000000027e-01 9.114999999999999769e-01
6.290000000000000036e-01 9.252000000000000224e-01
6.300000000000000044e-01 9.415999999999998815e-01
6.310000000000000053e-01 9.604000000000000314e-01
6.320000000000000062e-01 9.808000000000000052e-01
6.330000000000000071e-01 1.002000000000000002e+00
6.340000000000000080e-01 1.024000000000000021e+00
6.350000000000000089e-01 1.044000000000000039e+00
6.360000000000000098e-01 1.062999999999999945e+00
6.370000000000000107e-01 1.080000000000000071e+00
6.380000000000000115e-01 1.094000000000000083e+00
6.390000000000000124e-01 1.103999999999999870e+00
6.400000000000000133e-01 1.110999999999999988e+00
6.410000000000000142e-01 1.114000000000000101e+00
6.420000000000000151e-01 1.114000000000000101e+00
6.430000000000000160e-01 1.108999999999999986e+00
6.440000000000000169e-01 1.099999999999999867e+00
6.450000000000000178e-01 1.087999999999999856e+00
6.460000000000000187e-01 1.072000000000000064e+00
6.470000000000000195e-01 1.054000000000000048e+00
6.480000000000000204e-01 1.034000000000000030e+00
6.490000000000000213e-01 1.012000000000000011e+00
6.500000000000000222e-01 9.889999999999999902e-01
6.510000000000000231e-01 9.666000000000000147e-01
6.520000000000000240e-01 9.453999999999999071e-01
6.530000000000000249e-01 9.261000000000000343e-01
6.540000000000000258e-01 9.096000000000000751e-01
6.550000000000000266e-01 8.961999999999999966e-01
6.560000000000000275e-01 8.865000000000000657e-01
6.570000000000000284e-01 8.807999999999999163e-01
6.580000000000000293e-01 8.791999999999999815e-01
6.590000000000000302e-01 8.819000000000000172e-01
6.600000000000000311e-01 8.886999999999999345e-01
6.610000000000000320e-01 8.995999999999999552e-01
6.620000000000000329e-01 9.140999999999999126e-01
6.630000000000000338e-01 9.318999999999999506e-01
6.640000000000000346e-01 9.524000000000000243e-01
6.650000000000000355e-01 9.748999999999998778e-01
6.660000000000000364e-01 9.986999999999999211e-01
6.670000000000000373e-01 1.023000000000000131e+00
6.680000000000000382e-01 1.046000000000000041e+00
6.690000000000000391e-01 1.067999999999999838e+00
6.700000000000000400e-01 1.087999999999999856e+00
6.710000000000000409e-01 1.103999999999999870e+00
6.720000000000000417e-01 1.116999999999999993e+00
6.730000000000000426e-01 1.125000000000000000e+00
6.740000000000000435e-01 1.129000000000000004e+00
6.750000000000000444e-01 1.129000000000000004e+00
6.760000000000000453e-01 1.124000000000000110e+00
6.770000000000000462e-01 1.114999999999999991e+00
6.780000000000000471e-01 1.100999999999999979e+00
6.790000000000000480e-01 1.082999999999999963e+00
6.800000000000000488e-01 1.062999999999999945e+00
6.810000000000000497e-01 1.039000000000000146e+00
6.820000000000000506e-01 1.014000000000000012e+00
6.830000000000000515e-01 9.874000000000000554e-01
6.840000000000000524e-01 9.609999999999999654e-01
6.850000000000000533e-01 9.357000000000000872e-01
6.860000000000000542e-01 9.124999999999999778e-01
6.870000000000000551e-01 8.921000000000000041e-01
6.879999999999999449e-01 8.755000000000000560e-01
6.889999999999999458e-01 8.629999999999999893e-01
6.899999999999999467e-01 8.550999999999999712e-01
6.909999999999999476e-01 8.520999999999999686e-01
6.919999999999999485e-01 8.542000000000000703e-01
6.929999999999999494e-01 8.613000000000000655e-01
6.939999999999999503e-01 8.733999999999999542e-01
6.949999999999999512e-01 8.901000000000000023e-01
6.959999999999999520e-01 9.111000000000000210e-01
6.969999999999999529e-01 9.357999999999999652e-01
6.979999999999999538e-01 9.636000000000000121e-01
6.989999999999999547e-01 9.935000000000000497e-01
6.999999999999999556e-01 1.024999999999999911e+00
7.009999999999999565e-01 1.056000000000000050e+00
7.019999999999999574e-01 1.085999999999999854e+00
7.029999999999999583e-01 1.114999999999999991e+00
7.039999999999999591e-01 1.139999999999999902e+00
7.049999999999999600e-01 1.162000000000000144e+00
7.059999999999999609e-01 1.180000000000000160e+00
7.069999999999999618e-01 1.191999999999999948e+00
7.079999999999999627e-01 1.199999999999999956e+00
7.089999999999999636e-01 1.201999999999999957e+00
7.099999999999999645e-01 1.197999999999999954e+00
7.109999999999999654e-01 1.189000000000000057e+00
7.119999999999999662e-01 1.173999999999999932e+00
7.129999999999999671e-01 1.153000000000000025e+00
7.139999999999999680e-01 1.126000000000000112e+00
7.149999999999999689e-01 1.094999999999999973e+00
7.159999999999999698e-01 1.060000000000000053e+00
7.169999999999999707e-01 1.020000000000000018e+00
7.179999999999999716e-01 9.774000000000000465e-01
7.189999999999999725e-01 9.323999999999998956e-01
7.199999999999999734e-01 8.855999999999999428e-01
7.209999999999999742e-01 8.377000000000000002e-01
7.219999999999999751e-01 7.892000000000000126e-01
7.229999999999999760e-01 7.406000000000000361e-01
7.239999999999999769e-01 6.925000000000000044e-01
7.249999999999999778e-01 6.451000000000000068e-01
7.259999999999999787e-01 5.989999999999999769e-01
7.269999999999999796e-01 5.543000000000000149e-01
7.279999999999999805e-01 5.115000000000000657e-01
7.289999999999999813e-01 4.706000000000000183e-01
7.299999999999999822e-01 4.318999999999999506e-01
7.309999999999999831e-01 3.955000000000000182e-01
7.319999999999999840e-01 3.614999999999999880e-01
7.329999999999999849e-01 3.299000000000000266e-01
7.339999999999999858e-01 3.006000000000000338e-01
7.349999999999999867e-01 2.736999999999999988e-01
7.359999999999999876e-01 2.489999999999999991e-01
7.369999999999999885e-01 2.264999999999999791e-01
7.379999999999999893e-01 2.060999999999999777e-01
7.389999999999999902e-01 1.877999999999999947e-01
7.399999999999999911e-01 1.713000000000000078e-01
7.409999999999999920e-01 1.567000000000000060e-01
7.419999999999999929e-01 1.439000000000000001e-01
7.429999999999999938e-01 1.326999999999999846e-01
7.439999999999999947e-01 1.230000000000000121e-01
7.449999999999999956e-01 1.148999999999999883e-01
7.459999999999999964e-01 1.080999999999999878e-01
7.469999999999999973e-01 1.024999999999999939e-01
7.479999999999999982e-01 9.802999999999999214e-02
7.489999999999999991e-01 9.457999999999999741e-02
7.500000000000000000e-01 9.200999999999999457e-02
7.510000000000000009e-01 9.020000000000000240e-02
7.520000000000000018e-01 8.902000000000000191e-02
7.530000000000000027e-01 8.835999999999999410e-02
7.540000000000000036e-01 8.811000000000000776e-02
7.550000000000000044e-01 8.817999999999999450e-02
7.560000000000000053e-01 8.848000000000000309e-02
7.570000000000000062e-01 8.892999999999999516e-02
7.580000000000000071e-01 8.945999999999999786e-02
7.590000000000000080e-01 9.002000000000000279e-02
7.600000000000000089e-01 9.056000000000000161e-02
7.610000000000000098e-01 9.102999999999999980e-02
7.620000000000000107e-01 9.139999999999999514e-02
7.630000000000000115e-01 9.166000000000000536e-02
7.640000000000000124e-01 9.178000000000000047e-02
7.650000000000000133e-01 9.177000000000000435e-02
7.660000000000000142e-01 9.163000000000000311e-02
7.670000000000000151e-01 9.138000000000000289e-02
7.680000000000000160e-01 9.102999999999999980e-02
7.690000000000000169e-01 9.062000000000000610e-02
7.700000000000000178e-01 9.017000000000000015e-02
7.710000000000000187e-01 8.969000000000000583e-02
7.720000000000000195e-01 8.920000000000000151e-02
7.730000000000000204e-01 8.871000000000001107e-02
7.740000000000000213e-01 8.825000000000000899e-02
7.750000000000000222e-01 8.781999999999999529e-02
7.760000000000000231e-01 8.743000000000000771e-02
7.770000000000000240e-01 8.709000000000000075e-02
7.780000000000000249e-01 8.680000000000000215e-02
7.790000000000000258e-01 8.655999999999999805e-02
7.800000000000000266e-01 8.637999999999999845e-02
7.810000000000000275e-01 8.623999999999999722e-02
7.820000000000000284e-01 8.615000000000000435e-02
7.830000000000000293e-01 8.611000000000000598e-02
7.840000000000000302e-01 8.608999999999999986e-02
7.850000000000000311e-01 8.608999999999999986e-02
7.860000000000000320e-01 8.611000000000000598e-02
7.870000000000000329e-01 8.612999999999999823e-02
7.880000000000000338e-01 8.614000000000000823e-02
7.890000000000000346e-01 8.614000000000000823e-02
7.900000000000000355e-01 8.612999999999999823e-02
7.910000000000000364e-01 8.608999999999999986e-02
7.920000000000000373e-01 8.603000000000000924e-02
7.930000000000000382e-01 8.594000000000000250e-02
7.940000000000000391e-01 8.581999999999999351e-02
7.950000000000000400e-01 8.566999999999999615e-02
7.960000000000000409e-01 8.548999999999999655e-02
7.970000000000000417e-01 8.526999999999999857e-02
7.980000000000000426e-01 8.503000000000000835e-02
7.990000000000000435e-01 8.476999999999999813e-02
8.000000000000000444e-01 8.447999999999999954e-02
8.010000000000000453e-01 8.418000000000000482e-02
8.020000000000000462e-01 8.386000000000000398e-02
8.030000000000000471e-01 8.354000000000000314e-02
8.040000000000000480e-01 8.321000000000000618e-02
8.050000000000000488e-01 8.289000000000000534e-02
8.060000000000000497e-01 8.257000000000000450e-02
8.070000000000000506e-01 8.224999999999998979e-02
8.080000000000000515e-01 8.195000000000000895e-02
8.090000000000000524e-01 8.166000000000001036e-02
8.100000000000000533e-01 8.136999999999999789e-02
8.110000000000000542e-01 8.110000000000000542e-02
8.120000000000000551e-01 8.083999999999999519e-02
8.129999999999999449e-01 8.060000000000000497e-02
8.139999999999999458e-01 8.036000000000000087e-02
8.149999999999999467e-01 8.014000000000000290e-02
8.159999999999999476e-01 7.993000000000000105e-02
8.169999999999999485e-01 7.971999999999999920e-02
8.179999999999999494e-01 7.950999999999999734e-02
8.189999999999999503e-01 7.930999999999999162e-02
8.199999999999999512e-01 7.910000000000000364e-02
8.209999999999999520e-01 7.889000000000000179e-02
8.219999999999999529e-01 7.867999999999999994e-02
8.229999999999999538e-01 7.846000000000000196e-02
8.239999999999999547e-01 7.823000000000000786e-02
8.249999999999999556e-01 7.799000000000000377e-02
8.259999999999999565e-01 7.773999999999998967e-02
8.269999999999999574e-01 7.749000000000000332e-02
8.279999999999999583e-01 7.721999999999999698e-02
8.289999999999999591e-01 7.693999999999999451e-02
8.299999999999999600e-01 7.664999999999999591e-02
8.309999999999999609e-01 7.635000000000000120e-02
8.319999999999999618e-01 7.603999999999999648e-02
8.329999999999999627e-01 7.573000000000000564e-02
8.339999999999999636e-01 7.541000000000000481e-02
8.349999999999999645e-01 7.507999999999999396e-02
8.359999999999999654e-01 7.475000000000001088e-02
8.369999999999999662e-01 7.441000000000000392e-02
8.379999999999999671e-01 7.407999999999999308e-02
8.389999999999999680e-01 7.373999999999999999e-02
8.399999999999999689e-01 7.339999999999999303e-02
8.409999999999999698e-01 7.307000000000000994e-02
8.419999999999999707e-01 7.273000000000000298e-02
8.429999999999999716e-01 7.239999999999999214e-02
8.439999999999999725e-01 7.207000000000000905e-02
8.449999999999999734e-01 7.173999999999999821e-02
8.459999999999999742e-01 7.141000000000000125e-02
8.469999999999999751e-01 7.108000000000000429e-02
8.479999999999999760e-01 7.076000000000000345e-02
8.489999999999999769e-01 7.044000000000000261e-02
8.499999999999999778e-01 7.011000000000000565e-02
8.509999999999999787e-01 6.979000000000000481e-02
8.519999999999999796e-01 6.947000000000000397e-02
8.529999999999999805e-01 6.913999999999999313e-02
8.539999999999999813e-01 6.880999999999999617e-02
8.549999999999999822e-01 6.847999999999999921e-02
8.559999999999999831e-01 6.815000000000000224e-02
8.569999999999999840e-01 6.780999999999999528e-02
8.579999999999999849e-01 6.745999999999999219e-02
8.589999999999999858e-01 6.711999999999999911e-02
8.599999999999999867e-01 6.676999999999999602e-02
8.609999999999999876e-01 6.640999999999999681e-02
8.619999999999999885e-01 6.604999999999999760e-02
8.629999999999999893e-01 6.568999999999999839e-02
8.639999999999999902e-01 6.532000000000000306e-02
8.649999999999999911e-01 6.493999999999999773e-02
8.659999999999999920e-01 6.457000000000000239e-02
8.669999999999999929e-01 6.419000000000001094e-02
8.679999999999999938e-01 6.379999999999999560e-02
8.689999999999999947e-01 6.342000000000000415e-02
8.699999999999999956e-01 6.303000000000000269e-02
8.709999999999999964e-01 6.264000000000000123e-02
8.719999999999999973e-01 6.223999999999999672e-02
8.729999999999999982e-01 6.184999999999999526e-02
8.739999999999999991e-01 6.144999999999999768e-02
8.750000000000000000e-01 6.106000000000000316e-02
8.760000000000000009e-01 6.066000000000000558e-02
8.770000000000000018e-01 6.025999999999999412e-02
8.780000000000000027e-01 5.985999999999999654e-02
8.790000000000000036e-01 5.945999999999999897e-02
8.800000000000000044e-01 5.906000000000000139e-02
8.810000000000000053e-01 5.866000000000000381e-02
8.820000000000000062e-01 5.826000000000000623e-02
8.830000000000000071e-01 5.785000000000000558e-02
8.840000000000000080e-01 5.744999999999999413e-02
8.850000000000000089e-01 5.704000000000000042e-02
8.860000000000000098e-01 5.662999999999999978e-02
8.870000000000000107e-01 5.621999999999999914e-02
8.880000000000000115e-01 5.580999999999999850e-02
8.890000000000000124e-01 5.539000000000000173e-02
8.900000000000000133e-01 5.496999999999999803e-02
8.910000000000000142e-01 5.455000000000000127e-02
8.920000000000000151e-01 5.412999999999999756e-02
8.930000000000000160e-01 5.371000000000000080e-02
8.940000000000000169e-01 5.328000000000000097e-02
8.950000000000000178e-01 5.285000000000000114e-02
8.960000000000000187e-01 5.242000000000000132e-02
8.970000000000000195e-01 5.197999999999999843e-02
8.980000000000000204e-01 5.154999999999999860e-02
8.990000000000000213e-01 5.110999999999999571e-02
9.000000000000000222e-01 5.066000000000000364e-02
9.010000000000000231e-01 5.022000000000000075e-02
9.020000000000000240e-01 4.977000000000000174e-02
9.030000000000000249e-01 4.932999999999999885e-02
9.040000000000000258e-01 4.887999999999999984e-02
9.050000000000000266e-01 4.841999999999999776e-02
9.060000000000000275e-01 4.797000000000000569e-02
9.070000000000000284e-01 4.751999999999999974e-02
9.080000000000000293e-01 4.705999999999999767e-02
9.090000000000000302e-01 4.660000000000000253e-02
9.100000000000000311e-01 4.614000000000000046e-02
9.110000000000000320e-01 4.567999999999999838e-02
9.120000000000000329e-01 4.521999999999999631e-02
9.130000000000000338e-01 4.476000000000000117e-02
9.140000000000000346e-01 4.429999999999999910e-02
9.150000000000000355e-01 4.383000000000000090e-02
9.160000000000000364e-01 4.336000000000000271e-02
9.170000000000000373e-01 4.290000000000000063e-02
9.180000000000000382e-01 4.243000000000000244e-02
9.190000000000000391e-01 4.195000000000000118e-02
9.200000000000000400e-01 4.147999999999999604e-02
9.210000000000000409e-01 4.100999999999999784e-02
9.220000000000000417e-01 4.053000000000000352e-02
9.230000000000000426e-01 4.005000000000000226e-02
9.240000000000000435e-01 3.957999999999999713e-02
9.250000000000000444e-01 3.910000000000000281e-02
9.260000000000000453e-01 3.860999999999999849e-02
9.270000000000000462e-01 3.812999999999999723e-02
9.280000000000000471e-01 3.763999999999999985e-02
9.290000000000000480e-01 3.715999999999999859e-02
9.300000000000000488e-01 3.667000000000000121e-02
9.310000000000000497e-01 3.618000000000000382e-02
9.320000000000000506e-01 3.568999999999999950e-02
9.330000000000000515e-01 3.518999999999999906e-02
9.340000000000000524e-01 3.470000000000000168e-02
9.350000000000000533e-01 3.420000000000000123e-02
9.360000000000000542e-01 3.370000000000000079e-02
9.370000000000000551e-01 3.320000000000000034e-02
9.379999999999999449e-01 3.269999999999999990e-02
9.389999999999999458e-01 3.219999999999999946e-02
9.399999999999999467e-01 3.169999999999999901e-02
9.409999999999999476e-01 3.119999999999999857e-02
9.419999999999999485e-01 3.068999999999999853e-02
9.429999999999999494e-01 3.019000000000000156e-02
9.439999999999999503e-01 2.968000000000000152e-02
9.449999999999999512e-01 2.917000000000000148e-02
9.459999999999999520e-01 2.865999999999999798e-02
9.469999999999999529e-01 2.815000000000000141e-02
9.479999999999999538e-01 2.764000000000000137e-02
9.489999999999999547e-01 2.713000000000000134e-02
9.499999999999999556e-01 2.661999999999999783e-02
9.509999999999999565e-01 2.610000000000000167e-02
9.519999999999999574e-01 2.559000000000000163e-02
9.529999999999999583e-01 2.506999999999999854e-02
9.539999999999999591e-01 2.455000000000000238e-02
9.549999999999999600e-01 2.402999999999999928e-02
9.559999999999999609e-01 2.350999999999999965e-02
9.569999999999999618e-01 2.299000000000000002e-02
9.579999999999999627e-01 2.247000000000000039e-02
9.589999999999999636e-01 2.195000000000000076e-02
9.599999999999999645e-01 2.143000000000000113e-02
9.609999999999999654e-01 2.090000000000000191e-02
9.619999999999999662e-01 2.038000000000000228e-02
9.629999999999999671e-01 1.984999999999999959e-02
9.639999999999999680e-01 1.932999999999999996e-02
9.649999999999999689e-01 1.879999999999999727e-02
9.659999999999999698e-01 1.826999999999999805e-02
9.669999999999999707e-01 1.773999999999999883e-02
9.679999999999999716e-01 1.720999999999999960e-02
9.689999999999999725e-01 1.668000000000000038e-02
9.699999999999999734e-01 1.615000000000000116e-02
9.709999999999999742e-01 1.562000000000000020e-02
9.719999999999999751e-01 1.509000000000000098e-02
9.729999999999999760e-01 1.455000000000000043e-02
9.739999999999999769e-01 1.401999999999999948e-02
9.749999999999999778e-01 1.347999999999999893e-02
9.759999999999999787e-01 1.294999999999999797e-02
9.769999999999999796e-01 1.241000000000000089e-02
9.779999999999999805e-01 1.187999999999999994e-02
9.789999999999999813e-01 1.133999999999999939e-02
9.799999999999999822e-01 1.080000000000000057e-02
9.809999999999999831e-01 1.026999999999999962e-02
9.819999999999999840e-01 9.730000000000000801e-03
9.829999999999999849e-01 9.192000000000000517e-03
9.839999999999999858e-01 8.652999999999999234e-03
9.849999999999999867e-01 8.113999999999999685e-03
9.859999999999999876e-01 7.575000000000000136e-03
9.869999999999999885e-01 7.036000000000000587e-03
9.879999999999999893e-01 6.495999999999999171e-03
9.889999999999999902e-01 5.955000000000000224e-03
9.899999999999999911e-01 5.414999999999999675e-03
9.909999999999999920e-01 4.873999999999999860e-03
9.919999999999999929e-01 4.333000000000000046e-03
9.929999999999999938e-01 3.791999999999999798e-03
9.939999999999999947e-01 3.249999999999999851e-03
9.949999999999999956e-01 2.709000000000000036e-03
9.959999999999999964e-01 2.167000000000000089e-03
9.969999999999999973e-01 1.624999999999999925e-03
9.979999999999999982e-01 1.083999999999999894e-03
9.989999999999999991e-01 5.416999999999999940e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-min-equal/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
1.666666666666666644e-02 5.000000000000000000e-01
3.333333333333333287e-02 5.000000000000000000e-01
5.000000000000000278e-02 5.000000000000000000e-01
6.666666666666666574e-02 5.000000000000000000e-01
8.333333333333332871e-02 5.000000000000000000e-01
1.000000000000000056e-01 5.000000000000000000e-01
1.166666666666666685e-01 5.000000000000000000e-01
1.333333333333333315e-01 5.000000000000000000e-01
1.499999999999999944e-01 5.000000000000000000e-01
1.666666666666666574e-01 5.000000000000000000e-01
1.833333333333333204e-01 5.000000000000000000e-01
2.000000000000000111e-01 5.000000000000000000e-01
2.166666666666666741e-01 5.000000000000000000e-01
2.333333333333333370e-01 5.000000000000000000e-01
2.500000000000000000e-01 5.000000000000000000e-01
2.666666666666666630e-01 5.000000000000000000e-01
2.833333333333333259e-01 5.000000000000000000e-01
2.999999999999999889e-01 5.000000000000000000e-01
3.166666666666666519e-01 5.000000000000000000e-01
3.333333333333333148e-01 5.000000000000000000e-01
3.499999999999999778e-01 5.000000000000000000e-01
3.666666666666666408e-01 5.000000000000000000e-01
3.833333333333333037e-01 5.000000000000000000e-01
4.000000000000000222e-01 5.000000000000000000e-01
4.166666666666666852e-01 5.000000000000000000e-01
4.333333333333333481e-01 5.000000000000000000e-01
4.500000000000000111e-01 5.000000000000000000e-01
4.666666666666666741e-01 5.000000000000000000e-01
4.833333333333333370e-01 5.000000000000000000e-01
5.000000000000000000e-01 5.000000000000000000e-01
5.166666666666666075e-01 5.000000000000000000e-01
5.333333333333333259e-01 5.000000000000000000e-01
5.500000000000000444e-01 5.000000000000000000e-01
5.666666666666666519e-01 5.000000000000000000e-01
5.833333333333333703e-01 5.000000000000000000e-01
5.999999999999999778e-01 5.000000000000000000e-01
6.166666666666666963e-01 5.000000000000000000e-01
6.333333333333333037e-01 5.000000000000000000e-01
6.500000000000000222e-01 5.000000000000000000e-01
6.666666666666666297e-01 5.000000000000000000e-01
6.833333333333333481e-01 5.000000000000000000e-01
6.999999999999999556e-01 5.000000000000000000e-01
7.166666666666666741e-01 5.000000000000000000e-01
7.333333333333332815e-01 5.000000000000000000e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.666666666666666075e-01 5.000000000000000000e-01
7.833333333333333259e-01 5.000000000000000000e-01
8.000000000000000444e-01 5.000000000000000000e-01
8.166666666666666519e-01 5.000000000000000000e-01
8.333333333333333703e-01 5.000000000000000000e-01
8.499999999999999778e-01 5.000000000000000000e-01
8.666666666666666963e-01 5.000000000000000000e-01
8.833333333333333037e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01
9.166666666666666297e-01 5.000000000000000000e-01
9.333333333333333481e-01 5.000000000000000000e-01
9.499999999999999556e-01 5.000000000000000000e-01
9.666666666666666741e-01 5.000000000000000000e-01
9.833333333333332815e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> data/haga-unif-min-mixed/data-1.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000001
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 1.000000000000000000e+00
5.899999999999999689e-01 1.000000000000000000e+00
5.909999999999999698e-01 1.000000000000000000e+00
5.919999999999999707e-01 1.000000000000000000e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.000000000000000000e+00
6.159999999999999920e-01 1.000000000000000000e+00
6.169999999999999929e-01 1.000000000000000000e+00
6.179999999999999938e-01 1.000000000000000000e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 1.000000000000000000e+00
6.219999999999999973e-01 1.000000000000000000e+00
6.229999999999999982e-01 1.000000000000000000e+00
6.239999999999999991e-01 1.000000000000000000e+00
6.250000000000000000e-01 1.000000000000000000e+00
6.260000000000000009e-01 1.000000000000000000e+00
6.270000000000000018e-01 1.000000000000000000e+00
6.280000000000000027e-01 1.000000000000000000e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.000000000000000000e+00
6.340000000000000080e-01 1.000000000000000000e+00
6.350000000000000089e-01 1.000000000000000000e+00
6.360000000000000098e-01 1.000000000000000000e+00
6.370000000000000107e-01 1.000000000000000000e+00
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 9.999000000000000110e-01
6.400000000000000133e-01 9.999000000000000110e-01
6.410000000000000142e-01 9.999000000000000110e-01
6.420000000000000151e-01 9.999000000000000110e-01
6.430000000000000160e-01 9.998000000000000220e-01
6.440000000000000169e-01 9.998000000000000220e-01
6.450000000000000178e-01 9.998000000000000220e-01
6.460000000000000187e-01 9.998000000000000220e-01
6.470000000000000195e-01 9.996999999999999220e-01
6.480000000000000204e-01 9.996999999999999220e-01
6.490000000000000213e-01 9.996999999999999220e-01
6.500000000000000222e-01 9.996999999999999220e-01
6.510000000000000231e-01 9.998000000000000220e-01
6.520000000000000240e-01 9.999000000000000110e-01
6.530000000000000249e-01 9.999000000000000110e-01
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 1.000000000000000000e+00
6.560000000000000275e-01 1.000000000000000000e+00
6.570000000000000284e-01 1.000000000000000000e+00
6.580000000000000293e-01 1.000000000000000000e+00
6.590000000000000302e-01 1.001000000000000112e+00
6.600000000000000311e-01 1.001000000000000112e+00
6.610000000000000320e-01 1.001000000000000112e+00
6.620000000000000329e-01 1.001000000000000112e+00
6.630000000000000338e-01 1.001000000000000112e+00
6.640000000000000346e-01 1.001000000000000112e+00
6.650000000000000355e-01 1.001000000000000112e+00
6.660000000000000364e-01 1.001000000000000112e+00
6.670000000000000373e-01 1.001000000000000112e+00
6.680000000000000382e-01 1.001000000000000112e+00
6.690000000000000391e-01 1.000000000000000000e+00
6.700000000000000400e-01 1.000000000000000000e+00
6.710000000000000409e-01 9.996999999999999220e-01
6.720000000000000417e-01 9.993000000000000771e-01
6.730000000000000426e-01 9.989999999999998881e-01
6.740000000000000435e-01 9.986000000000000432e-01
6.750000000000000444e-01 9.983000000000000762e-01
6.760000000000000453e-01 9.979000000000000092e-01
6.770000000000000462e-01 9.975000000000000533e-01
6.780000000000000471e-01 9.972000000000000863e-01
6.790000000000000480e-01 9.968000000000000194e-01
6.800000000000000488e-01 9.963999999999999524e-01
6.810000000000000497e-01 9.960999999999999854e-01
6.820000000000000506e-01 9.956999999999999185e-01
6.830000000000000515e-01 9.953999999999999515e-01
6.840000000000000524e-01 9.960999999999999854e-01
6.850000000000000533e-01 9.975000000000000533e-01
6.860000000000000542e-01 9.988000000000000211e-01
6.870000000000000551e-01 1.000000000000000000e+00
6.879999999999999449e-01 1.002000000000000002e+00
6.889999999999999458e-01 1.003000000000000114e+00
6.899999999999999467e-01 1.004000000000000004e+00
6.909999999999999476e-01 1.006000000000000005e+00
6.919999999999999485e-01 1.007000000000000117e+00
6.929999999999999494e-01 1.008000000000000007e+00
6.939999999999999503e-01 1.010000000000000009e+00
6.949999999999999512e-01 1.010999999999999899e+00
6.959999999999999520e-01 1.012000000000000011e+00
6.969999999999999529e-01 1.014000000000000012e+00
6.979999999999999538e-01 1.014999999999999902e+00
6.989999999999999547e-01 1.016000000000000014e+00
6.999999999999999556e-01 1.018000000000000016e+00
7.009999999999999565e-01 1.012999999999999901e+00
7.019999999999999574e-01 1.008000000000000007e+00
7.029999999999999583e-01 1.003000000000000114e+00
7.039999999999999591e-01 9.976000000000000423e-01
7.049999999999999600e-01 9.925000000000000488e-01
7.059999999999999609e-01 9.874999999999999334e-01
7.069999999999999618e-01 9.823999999999999400e-01
7.079999999999999627e-01 9.774000000000000465e-01
7.089999999999999636e-01 9.722999999999999421e-01
7.099999999999999645e-01 9.673000000000000487e-01
7.109999999999999654e-01 9.622000000000000552e-01
7.119999999999999662e-01 9.571999999999999398e-01
7.129999999999999671e-01 9.521000000000000574e-01
7.139999999999999680e-01 9.470000000000000639e-01
7.149999999999999689e-01 9.419999999999999485e-01
7.159999999999999698e-01 9.368999999999999551e-01
7.169999999999999707e-01 9.398999999999999577e-01
7.179999999999999716e-01 9.586999999999999966e-01
7.189999999999999725e-01 9.775999999999999135e-01
7.199999999999999734e-01 9.963999999999999524e-01
7.209999999999999742e-01 1.014999999999999902e+00
7.219999999999999751e-01 1.034000000000000030e+00
7.229999999999999760e-01 1.053000000000000158e+00
7.239999999999999769e-01 1.072000000000000064e+00
7.249999999999999778e-01 1.090999999999999970e+00
7.259999999999999787e-01 1.110000000000000098e+00
7.269999999999999796e-01 1.128000000000000114e+00
7.279999999999999805e-01 1.147000000000000020e+00
7.289999999999999813e-01 1.165999999999999925e+00
7.299999999999999822e-01 1.185000000000000053e+00
7.309999999999999831e-01 1.203999999999999959e+00
7.319999999999999840e-01 1.223000000000000087e+00
7.329999999999999849e-01 1.241999999999999993e+00
7.339999999999999858e-01 1.201000000000000068e+00
7.349999999999999867e-01 1.131000000000000005e+00
7.359999999999999876e-01 1.060000000000000053e+00
7.369999999999999885e-01 9.898000000000001242e-01
7.379999999999999893e-01 9.193999999999999950e-01
7.389999999999999902e-01 8.489999999999999769e-01
7.399999999999999911e-01 7.785999999999999588e-01
7.409999999999999920e-01 7.082000000000000517e-01
7.419999999999999929e-01 6.377999999999999226e-01
7.429999999999999938e-01 5.674000000000000155e-01
7.439999999999999947e-01 4.969999999999999973e-01
7.449999999999999956e-01 4.267000000000000237e-01
7.459999999999999964e-01 3.563000000000000056e-01
7.469999999999999973e-01 2.858999999999999875e-01
7.479999999999999982e-01 2.155000000000000249e-01
7.489999999999999991e-01 1.451000000000000068e-01
7.500000000000000000e-01 7.467999999999999639e-02
7.510000000000000009e-01 7.463999999999999801e-02
7.520000000000000018e-01 7.461000000000000965e-02
7.530000000000000027e-01 7.456999999999999740e-02
7.540000000000000036e-01 7.453999999999999515e-02
7.550000000000000044e-01 7.449999999999999678e-02
7.560000000000000053e-01 7.447000000000000841e-02
7.570000000000000062e-01 7.442999999999999616e-02
7.580000000000000071e-01 7.438999999999999779e-02
7.590000000000000080e-01 7.435999999999999555e-02
7.600000000000000089e-01 7.431999999999999718e-02
7.610000000000000098e-01 7.428999999999999493e-02
7.620000000000000107e-01 7.424999999999999656e-02
7.630000000000000115e-01 7.421999999999999431e-02
7.640000000000000124e-01 7.418000000000000982e-02
7.650000000000000133e-01 7.413999999999999757e-02
7.660000000000000142e-01 7.410999999999999532e-02
7.670000000000000151e-01 7.406000000000000083e-02
7.680000000000000160e-01 7.398000000000000409e-02
7.690000000000000169e-01 7.390000000000000735e-02
7.700000000000000178e-01 7.381999999999999673e-02
7.710000000000000187e-01 7.373999999999999999e-02
7.720000000000000195e-01 7.366000000000000325e-02
7.730000000000000204e-01 7.358000000000000651e-02
7.740000000000000213e-01 7.348999999999999977e-02
7.750000000000000222e-01 7.341000000000000303e-02
7.760000000000000231e-01 7.333000000000000629e-02
7.770000000000000240e-01 7.324999999999999567e-02
7.780000000000000249e-01 7.316999999999999893e-02
7.790000000000000258e-01 7.309000000000000219e-02
7.800000000000000266e-01 7.301000000000000545e-02
7.810000000000000275e-01 7.293000000000000871e-02
7.820000000000000284e-01 7.284999999999999809e-02
7.830000000000000293e-01 7.277000000000000135e-02
7.840000000000000302e-01 7.266000000000000236e-02
7.850000000000000311e-01 7.252999999999999725e-02
7.860000000000000320e-01 7.241000000000000214e-02
7.870000000000000329e-01 7.227999999999999703e-02
7.880000000000000338e-01 7.216000000000000192e-02
7.890000000000000346e-01 7.202999999999999681e-02
7.900000000000000355e-01 7.191000000000000170e-02
7.910000000000000364e-01 7.177999999999999658e-02
7.920000000000000373e-01 7.166000000000000147e-02
7.930000000000000382e-01 7.152999999999999636e-02
7.940000000000000391e-01 7.141000000000000125e-02
7.950000000000000400e-01 7.128999999999999226e-02
7.960000000000000409e-01 7.116000000000000103e-02
7.970000000000000417e-01 7.104000000000000592e-02
7.980000000000000426e-01 7.091000000000000081e-02
7.990000000000000435e-01 7.079000000000000570e-02
8.000000000000000444e-01 7.066000000000000059e-02
8.010000000000000453e-01 7.048999999999999710e-02
8.020000000000000462e-01 7.031999999999999362e-02
8.030000000000000471e-01 7.016000000000000014e-02
8.040000000000000480e-01 6.998999999999999666e-02
8.050000000000000488e-01 6.982000000000000706e-02
8.060000000000000497e-01 6.965000000000000357e-02
8.070000000000000506e-01 6.948000000000000009e-02
8.080000000000000515e-01 6.930999999999999661e-02
8.090000000000000524e-01 6.915000000000000313e-02
8.100000000000000533e-01 6.897999999999999965e-02
8.110000000000000542e-01 6.880999999999999617e-02
8.120000000000000551e-01 6.864000000000000656e-02
8.129999999999999449e-01 6.847000000000000308e-02
8.139999999999999458e-01 6.829999999999999960e-02
8.149999999999999467e-01 6.813999999999999224e-02
8.159999999999999476e-01 6.797000000000000264e-02
8.169999999999999485e-01 6.777999999999999303e-02
8.179999999999999494e-01 6.757000000000000506e-02
8.189999999999999503e-01 6.736000000000000321e-02
8.199999999999999512e-01 6.715000000000000135e-02
8.209999999999999520e-01 6.693999999999999950e-02
8.219999999999999529e-01 6.673000000000001153e-02
8.229999999999999538e-01 6.651999999999999580e-02
8.239999999999999547e-01 6.630999999999999395e-02
8.249999999999999556e-01 6.610000000000000597e-02
8.259999999999999565e-01 6.588999999999999024e-02
8.269999999999999574e-01 6.568000000000000227e-02
8.279999999999999583e-01 6.547000000000000042e-02
8.289999999999999591e-01 6.525999999999999857e-02
8.299999999999999600e-01 6.504999999999999671e-02
8.309999999999999609e-01 6.483999999999999486e-02
8.319999999999999618e-01 6.462999999999999301e-02
8.329999999999999627e-01 6.442000000000000504e-02
8.339999999999999636e-01 6.418000000000000094e-02
8.349999999999999645e-01 6.393000000000000071e-02
8.359999999999999654e-01 6.368000000000000049e-02
8.369999999999999662e-01 6.343000000000000027e-02
8.379999999999999671e-01 6.318000000000000005e-02
8.389999999999999680e-01 6.292999999999999983e-02
8.399999999999999689e-01 6.267000000000000348e-02
8.409999999999999698e-01 6.241999999999999632e-02
8.419999999999999707e-01 6.217000000000000304e-02
8.429999999999999716e-01 6.192000000000000282e-02
8.439999999999999725e-01 6.166999999999999565e-02
8.449999999999999734e-01 6.141999999999999543e-02
8.459999999999999742e-01 6.117000000000000215e-02
8.469999999999999751e-01 6.092000000000000193e-02
8.479999999999999760e-01 6.067000000000000864e-02
8.489999999999999769e-01 6.041999999999999454e-02
8.499999999999999778e-01 6.017000000000000126e-02
8.509999999999999787e-01 5.987999999999999573e-02
8.519999999999999796e-01 5.958999999999999714e-02
8.529999999999999805e-01 5.929999999999999855e-02
8.539999999999999813e-01 5.900999999999999995e-02
8.549999999999999822e-01 5.871999999999999442e-02
8.559999999999999831e-01 5.842999999999999583e-02
8.569999999999999840e-01 5.813999999999999724e-02
8.579999999999999849e-01 5.785000000000000558e-02
8.589999999999999858e-01 5.756000000000000699e-02
8.599999999999999867e-01 5.727000000000000146e-02
8.609999999999999876e-01 5.698000000000000287e-02
8.619999999999999885e-01 5.669000000000000428e-02
8.629999999999999893e-01 5.639999999999999875e-02
8.639999999999999902e-01 5.611000000000000015e-02
8.649999999999999911e-01 5.582000000000000156e-02
8.659999999999999920e-01 5.553000000000000297e-02
8.669999999999999929e-01 5.523000000000000131e-02
8.679999999999999938e-01 5.490999999999999354e-02
8.689999999999999947e-01 5.458000000000000351e-02
8.699999999999999956e-01 5.426000000000000267e-02
8.709999999999999964e-01 5.392999999999999877e-02
8.719999999999999973e-01 5.361000000000000487e-02
8.729999999999999982e-01 5.328000000000000097e-02
8.739999999999999991e-01 5.296000000000000013e-02
8.750000000000000000e-01 5.263000000000000317e-02
8.760000000000000009e-01 5.229999999999999927e-02
8.770000000000000018e-01 5.197999999999999843e-02
8.780000000000000027e-01 5.165000000000000840e-02
8.790000000000000036e-01 5.133000000000000063e-02
8.800000000000000044e-01 5.099999999999999672e-02
8.810000000000000053e-01 5.067999999999999589e-02
8.820000000000000062e-01 5.035000000000000586e-02
8.830000000000000071e-01 5.002999999999999808e-02
8.840000000000000080e-01 4.967999999999999500e-02
8.850000000000000089e-01 4.932000000000000273e-02
8.860000000000000098e-01 4.896000000000000352e-02
8.870000000000000107e-01 4.859999999999999737e-02
8.880000000000000115e-01 4.824000000000000510e-02
8.890000000000000124e-01 4.787999999999999895e-02
8.900000000000000133e-01 4.752999999999999586e-02
8.910000000000000142e-01 4.717000000000000359e-02
8.920000000000000151e-01 4.681000000000000438e-02
8.930000000000000160e-01 4.644999999999999823e-02
8.940000000000000169e-01 4.608999999999999903e-02
8.950000000000000178e-01 4.572999999999999982e-02
8.960000000000000187e-01 4.537000000000000061e-02
8.970000000000000195e-01 4.501000000000000140e-02
8.980000000000000204e-01 4.465999999999999831e-02
8.990000000000000213e-01 4.429999999999999910e-02
9.000000000000000222e-01 4.393999999999999989e-02
9.010000000000000231e-01 4.354999999999999843e-02
9.020000000000000240e-01 4.315999999999999698e-02
9.030000000000000249e-01 4.277000000000000246e-02
9.040000000000000258e-01 4.238000000000000100e-02
9.050000000000000266e-01 4.198999999999999955e-02
9.060000000000000275e-01 4.160999999999999421e-02
9.070000000000000284e-01 4.121999999999999970e-02
9.080000000000000293e-01 4.083000000000000518e-02
9.090000000000000302e-01 4.043999999999999678e-02
9.100000000000000311e-01 4.005000000000000226e-02
9.110000000000000320e-01 3.966000000000000081e-02
9.120000000000000329e-01 3.926999999999999935e-02
9.130000000000000338e-01 3.887999999999999790e-02
9.140000000000000346e-01 3.849999999999999950e-02
9.150000000000000355e-01 3.810999999999999804e-02
9.160000000000000364e-01 3.772000000000000353e-02
9.170000000000000373e-01 3.731999999999999901e-02
9.180000000000000382e-01 3.690999999999999837e-02
9.190000000000000391e-01 3.649000000000000160e-02
9.200000000000000400e-01 3.606999999999999790e-02
9.210000000000000409e-01 3.565999999999999726e-02
9.220000000000000417e-01 3.524000000000000049e-02
9.230000000000000426e-01 3.482999999999999985e-02
9.240000000000000435e-01 3.441000000000000308e-02
9.250000000000000444e-01 3.399999999999999550e-02
9.260000000000000453e-01 3.357999999999999874e-02
9.270000000000000462e-01 3.316999999999999810e-02
9.280000000000000471e-01 3.275000000000000133e-02
9.290000000000000480e-01 3.234000000000000069e-02
9.300000000000000488e-01 3.191999999999999699e-02
9.310000000000000497e-01 3.151000000000000328e-02
9.320000000000000506e-01 3.108999999999999958e-02
9.330000000000000515e-01 3.068000000000000241e-02
9.340000000000000524e-01 3.025000000000000258e-02
9.350000000000000533e-01 2.980999999999999969e-02
9.360000000000000542e-01 2.937000000000000027e-02
9.370000000000000551e-01 2.893999999999999698e-02
9.379999999999999449e-01 2.850000000000000103e-02
9.389999999999999458e-01 2.806000000000000161e-02
9.399999999999999467e-01 2.761999999999999872e-02
9.409999999999999476e-01 2.718999999999999889e-02
9.419999999999999485e-01 2.674999999999999947e-02
9.429999999999999494e-01 2.631000000000000352e-02
9.439999999999999503e-01 2.588000000000000023e-02
9.449999999999999512e-01 2.544000000000000081e-02
9.459999999999999520e-01 2.499999999999999792e-02
9.469999999999999529e-01 2.455999999999999850e-02
9.479999999999999538e-01 2.413000000000000214e-02
9.489999999999999547e-01 2.369000000000000272e-02
9.499999999999999556e-01 2.324999999999999983e-02
9.509999999999999565e-01 2.280000000000000082e-02
9.519999999999999574e-01 2.233999999999999875e-02
9.529999999999999583e-01 2.188999999999999974e-02
9.539999999999999591e-01 2.143000000000000113e-02
9.549999999999999600e-01 2.098000000000000212e-02
9.559999999999999609e-01 2.052000000000000005e-02
9.569999999999999618e-01 2.006999999999999756e-02
9.579999999999999627e-01 1.960999999999999896e-02
9.589999999999999636e-01 1.915999999999999995e-02
9.599999999999999645e-01 1.869999999999999787e-02
9.609999999999999654e-01 1.824999999999999886e-02
9.619999999999999662e-01 1.779000000000000026e-02
9.629999999999999671e-01 1.734000000000000125e-02
9.639999999999999680e-01 1.687999999999999917e-02
9.649999999999999689e-01 1.643000000000000016e-02
9.659999999999999698e-01 1.597999999999999768e-02
9.669999999999999707e-01 1.551999999999999907e-02
9.679999999999999716e-01 1.505000000000000088e-02
9.689999999999999725e-01 1.457999999999999921e-02
9.699999999999999734e-01 1.411999999999999887e-02
9.709999999999999742e-01 1.365000000000000067e-02
9.719999999999999751e-01 1.318000000000000074e-02
9.729999999999999760e-01 1.270999999999999908e-02
9.739999999999999769e-01 1.224999999999999874e-02
9.749999999999999778e-01 1.177999999999999881e-02
9.759999999999999787e-01 1.131000000000000061e-02
9.769999999999999796e-01 1.085000000000000027e-02
9.779999999999999805e-01 1.038000000000000034e-02
9.789999999999999813e-01 9.912999999999999937e-03
9.799999999999999822e-01 9.445999999999999536e-03
9.809999999999999831e-01 8.978999999999999135e-03
9.819999999999999840e-01 8.512000000000000469e-03
9.829999999999999849e-01 8.045000000000000068e-03
9.839999999999999858e-01 7.574000000000000003e-03
9.849999999999999867e-01 7.100000000000000408e-03
9.859999999999999876e-01 6.627000000000000078e-03
9.869999999999999885e-01 6.153999999999999748e-03
9.879999999999999893e-01 5.680000000000000153e-03
9.889999999999999902e-01 5.206999999999999823e-03
9.899999999999999911e-01 4.733999999999999493e-03
9.909999999999999920e-01 4.259999999999999898e-03
9.919999999999999929e-01 3.787000000000000002e-03
9.929999999999999938e-01 3.312999999999999973e-03
9.939999999999999947e-01 2.840000000000000076e-03
9.949999999999999956e-01 2.366999999999999747e-03
9.959999999999999964e-01 1.893000000000000151e-03
9.969999999999999973e-01 1.420000000000000038e-03
9.979999999999999982e-01 9.466999999999999721e-04
9.989999999999999991e-01 4.734000000000000144e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-min-mixed/data-2.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000001
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 1.000000000000000000e+00
5.649999999999999467e-01 1.000000000000000000e+00
5.659999999999999476e-01 1.000000000000000000e+00
5.669999999999999485e-01 1.000000000000000000e+00
5.679999999999999494e-01 1.000000000000000000e+00
5.689999999999999503e-01 1.000000000000000000e+00
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 9.999000000000000110e-01
5.849999999999999645e-01 9.999000000000000110e-01
5.859999999999999654e-01 9.999000000000000110e-01
5.869999999999999662e-01 9.999000000000000110e-01
5.879999999999999671e-01 9.999000000000000110e-01
5.889999999999999680e-01 9.999000000000000110e-01
5.899999999999999689e-01 9.999000000000000110e-01
5.909999999999999698e-01 9.999000000000000110e-01
5.919999999999999707e-01 9.999000000000000110e-01
5.929999999999999716e-01 9.999000000000000110e-01
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 1.000000000000000000e+00
5.979999999999999760e-01 1.000000000000000000e+00
5.989999999999999769e-01 1.000000000000000000e+00
5.999999999999999778e-01 1.000000000000000000e+00
6.009999999999999787e-01 1.000000000000000000e+00
6.019999999999999796e-01 1.000000000000000000e+00
6.029999999999999805e-01 1.000000000000000000e+00
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.000000000000000000e+00
6.089999999999999858e-01 1.000000000000000000e+00
6.099999999999999867e-01 1.000000000000000000e+00
6.109999999999999876e-01 1.000000000000000000e+00
6.119999999999999885e-01 1.000000000000000000e+00
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 9.999000000000000110e-01
6.149999999999999911e-01 9.999000000000000110e-01
6.159999999999999920e-01 9.998000000000000220e-01
6.169999999999999929e-01 9.996999999999999220e-01
6.179999999999999938e-01 9.996000000000000441e-01
6.189999999999999947e-01 9.996000000000000441e-01
6.199999999999999956e-01 9.995000000000000551e-01
6.209999999999999964e-01 9.995000000000000551e-01
6.219999999999999973e-01 9.995000000000000551e-01
6.229999999999999982e-01 9.995000000000000551e-01
6.239999999999999991e-01 9.996000000000000441e-01
6.250000000000000000e-01 9.996000000000000441e-01
6.260000000000000009e-01 9.996999999999999220e-01
6.270000000000000018e-01 9.996999999999999220e-01
6.280000000000000027e-01 9.998000000000000220e-01
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 1.000000000000000000e+00
6.310000000000000053e-01 1.000000000000000000e+00
6.320000000000000062e-01 1.000000000000000000e+00
6.330000000000000071e-01 1.001000000000000112e+00
6.340000000000000080e-01 1.001000000000000112e+00
6.350000000000000089e-01 1.001000000000000112e+00
6.360000000000000098e-01 1.001000000000000112e+00
6.370000000000000107e-01 1.001000000000000112e+00
6.380000000000000115e-01 1.001000000000000112e+00
6.390000000000000124e-01 1.001000000000000112e+00
6.400000000000000133e-01 1.001000000000000112e+00
6.410000000000000142e-01 1.001000000000000112e+00
6.420000000000000151e-01 1.001000000000000112e+00
6.430000000000000160e-01 1.001000000000000112e+00
6.440000000000000169e-01 1.001000000000000112e+00
6.450000000000000178e-01 1.000000000000000000e+00
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 9.996999999999999220e-01
6.480000000000000204e-01 9.993000000000000771e-01
6.490000000000000213e-01 9.989000000000000101e-01
6.500000000000000222e-01 9.985000000000000542e-01
6.510000000000000231e-01 9.980999999999999872e-01
6.520000000000000240e-01 9.978000000000000203e-01
6.530000000000000249e-01 9.975000000000000533e-01
6.540000000000000258e-01 9.973999999999999533e-01
6.550000000000000266e-01 9.972999999999999643e-01
6.560000000000000275e-01 9.973999999999999533e-01
6.570000000000000284e-01 9.975000000000000533e-01
6.580000000000000293e-01 9.976999999999999202e-01
6.590000000000000302e-01 9.980999999999999872e-01
6.600000000000000311e-01 9.985000000000000542e-01
6.610000000000000320e-01 9.989999999999998881e-01
6.620000000000000329e-01 9.996000000000000441e-01
6.630000000000000338e-01 1.000000000000000000e+00
6.640000000000000346e-01 1.001000000000000112e+00
6.650000000000000355e-01 1.002000000000000002e+00
6.660000000000000364e-01 1.003000000000000114e+00
6.670000000000000373e-01 1.004000000000000004e+00
6.680000000000000382e-01 1.005000000000000115e+00
6.690000000000000391e-01 1.005000000000000115e+00
6.700000000000000400e-01 1.006000000000000005e+00
6.710000000000000409e-01 1.006000000000000005e+00
6.720000000000000417e-01 1.006000000000000005e+00
6.730000000000000426e-01 1.006000000000000005e+00
6.740000000000000435e-01 1.006000000000000005e+00
6.750000000000000444e-01 1.005000000000000115e+00
6.760000000000000453e-01 1.004000000000000004e+00
6.770000000000000462e-01 1.003000000000000114e+00
6.780000000000000471e-01 1.002000000000000002e+00
6.790000000000000480e-01 1.001000000000000112e+00
6.800000000000000488e-01 9.989000000000000101e-01
6.810000000000000497e-01 9.969999999999998863e-01
6.820000000000000506e-01 9.949000000000001176e-01
6.830000000000000515e-01 9.925999999999999268e-01
6.840000000000000524e-01 9.902999999999999581e-01
6.850000000000000533e-01 9.884000000000000563e-01
6.860000000000000542e-01 9.869999999999999885e-01
6.870000000000000551e-01 9.860999999999999766e-01
6.879999999999999449e-01 9.857000000000000206e-01
6.889999999999999458e-01 9.857999999999998986e-01
6.899999999999999467e-01 9.863000000000000655e-01
6.909999999999999476e-01 9.874000000000000554e-01
6.919999999999999485e-01 9.889999999999999902e-01
6.929999999999999494e-01 9.909999999999999920e-01
6.939999999999999503e-01 9.935000000000000497e-01
6.949999999999999512e-01 9.965000000000000524e-01
6.959999999999999520e-01 1.000000000000000000e+00
6.969999999999999529e-01 1.004000000000000004e+00
6.979999999999999538e-01 1.008999999999999897e+00
6.989999999999999547e-01 1.014000000000000012e+00
6.999999999999999556e-01 1.019000000000000128e+00
7.009999999999999565e-01 1.024000000000000021e+00
7.019999999999999574e-01 1.028000000000000025e+00
7.029999999999999583e-01 1.030999999999999917e+00
7.039999999999999591e-01 1.032999999999999918e+00
7.049999999999999600e-01 1.032999999999999918e+00
7.059999999999999609e-01 1.032999999999999918e+00
7.069999999999999618e-01 1.030999999999999917e+00
7.079999999999999627e-01 1.028000000000000025e+00
7.089999999999999636e-01 1.024000000000000021e+00
7.099999999999999645e-01 1.019000000000000128e+00
7.109999999999999654e-01 1.012000000000000011e+00
7.119999999999999662e-01 1.005000000000000115e+00
7.129999999999999671e-01 9.962000000000000854e-01
7.139999999999999680e-01 9.864000000000000545e-01
7.149999999999999689e-01 9.755000000000000338e-01
7.159999999999999698e-01 9.633999999999999231e-01
7.169999999999999707e-01 9.504000000000001336e-01
7.179999999999999716e-01 9.394000000000000128e-01
7.189999999999999725e-01 9.312000000000000277e-01
7.199999999999999734e-01 9.259999999999999343e-01
7.209999999999999742e-01 9.235999999999999766e-01
7.219999999999999751e-01 9.241000000000000325e-01
7.229999999999999760e-01 9.274999999999999911e-01
7.239999999999999769e-01 9.337999999999999634e-01
7.249999999999999778e-01 9.429999999999999494e-01
7.259999999999999787e-01 9.551000000000000600e-01
7.269999999999999796e-01 9.701000000000000734e-01
7.279999999999999805e-01 9.879000000000000004e-01
7.289999999999999813e-01 1.008999999999999897e+00
7.299999999999999822e-01 1.032000000000000028e+00
7.309999999999999831e-01 1.058999999999999941e+00
7.319999999999999840e-01 1.087999999999999856e+00
7.329999999999999849e-01 1.120999999999999996e+00
7.339999999999999858e-01 1.151999999999999913e+00
7.349999999999999867e-01 1.173000000000000043e+00
7.359999999999999876e-01 1.183000000000000052e+00
7.369999999999999885e-01 1.180000000000000160e+00
7.379999999999999893e-01 1.165999999999999925e+00
7.389999999999999902e-01 1.139000000000000012e+00
7.399999999999999911e-01 1.100999999999999979e+00
7.409999999999999920e-01 1.050999999999999934e+00
7.419999999999999929e-01 9.899000000000000021e-01
7.429999999999999938e-01 9.164999999999999813e-01
7.439999999999999947e-01 8.313000000000000389e-01
7.449999999999999956e-01 7.344000000000000528e-01
7.459999999999999964e-01 6.256000000000000449e-01
7.469999999999999973e-01 5.050999999999999934e-01
7.479999999999999982e-01 3.727000000000000313e-01
7.489999999999999991e-01 2.285999999999999699e-01
7.500000000000000000e-01 7.270000000000000073e-02
7.510000000000000009e-01 7.269000000000000461e-02
7.520000000000000018e-01 7.267999999999999461e-02
7.530000000000000027e-01 7.266000000000000236e-02
7.540000000000000036e-01 7.264999999999999236e-02
7.550000000000000044e-01 7.263000000000000012e-02
7.560000000000000053e-01 7.261000000000000787e-02
7.570000000000000062e-01 7.258000000000000562e-02
7.580000000000000071e-01 7.255999999999999950e-02
7.590000000000000080e-01 7.252999999999999725e-02
7.600000000000000089e-01 7.248999999999999888e-02
7.610000000000000098e-01 7.245999999999999663e-02
7.620000000000000107e-01 7.241999999999999826e-02
7.630000000000000115e-01 7.237999999999999989e-02
7.640000000000000124e-01 7.234000000000000152e-02
7.650000000000000133e-01 7.228999999999999315e-02
7.660000000000000142e-01 7.223999999999999866e-02
7.670000000000000151e-01 7.219000000000000417e-02
7.680000000000000160e-01 7.213999999999999579e-02
7.690000000000000169e-01 7.208000000000000518e-02
7.700000000000000178e-01 7.202000000000000068e-02
7.710000000000000187e-01 7.195999999999999619e-02
7.720000000000000195e-01 7.190000000000000557e-02
7.730000000000000204e-01 7.182999999999999108e-02
7.740000000000000213e-01 7.176000000000000434e-02
7.750000000000000222e-01 7.168999999999998984e-02
7.760000000000000231e-01 7.161000000000000698e-02
7.770000000000000240e-01 7.153999999999999249e-02
7.780000000000000249e-01 7.145999999999999575e-02
7.790000000000000258e-01 7.137000000000000288e-02
7.800000000000000266e-01 7.128999999999999226e-02
7.810000000000000275e-01 7.119999999999999940e-02
7.820000000000000284e-01 7.110999999999999266e-02
7.830000000000000293e-01 7.101000000000000367e-02
7.840000000000000302e-01 7.091999999999999693e-02
7.850000000000000311e-01 7.081999999999999407e-02
7.860000000000000320e-01 7.071999999999999120e-02
7.870000000000000329e-01 7.061000000000000609e-02
7.880000000000000338e-01 7.051000000000000323e-02
7.890000000000000346e-01 7.039999999999999036e-02
7.900000000000000355e-01 7.027999999999999525e-02
7.910000000000000364e-01 7.016999999999999627e-02
7.920000000000000373e-01 7.005000000000000115e-02
7.930000000000000382e-01 6.993000000000000604e-02
7.940000000000000391e-01 6.980999999999999706e-02
7.950000000000000400e-01 6.968000000000000582e-02
7.960000000000000409e-01 6.955999999999999683e-02
7.970000000000000417e-01 6.942999999999999172e-02
7.980000000000000426e-01 6.928999999999999049e-02
7.990000000000000435e-01 6.915999999999999925e-02
8.000000000000000444e-01 6.901999999999999802e-02
8.010000000000000453e-01 6.887999999999999678e-02
8.020000000000000462e-01 6.873999999999999555e-02
8.030000000000000471e-01 6.858999999999999819e-02
8.040000000000000480e-01 6.844000000000000083e-02
8.050000000000000488e-01 6.828999999999998960e-02
8.060000000000000497e-01 6.813999999999999224e-02
8.070000000000000506e-01 6.797999999999999876e-02
8.080000000000000515e-01 6.782000000000000528e-02
8.090000000000000524e-01 6.765999999999999792e-02
8.100000000000000533e-01 6.750000000000000444e-02
8.110000000000000542e-01 6.733000000000000096e-02
8.120000000000000551e-01 6.715999999999999748e-02
8.129999999999999449e-01 6.699000000000000787e-02
8.139999999999999458e-01 6.682000000000000439e-02
8.149999999999999467e-01 6.664000000000000479e-02
8.159999999999999476e-01 6.645999999999999130e-02
8.169999999999999485e-01 6.628000000000000558e-02
8.179999999999999494e-01 6.608999999999999597e-02
8.189999999999999503e-01 6.590999999999999637e-02
8.199999999999999512e-01 6.572000000000000064e-02
8.209999999999999520e-01 6.553000000000000491e-02
8.219999999999999529e-01 6.532999999999999918e-02
8.229999999999999538e-01 6.513000000000000733e-02
8.239999999999999547e-01 6.493999999999999773e-02
8.249999999999999556e-01 6.473000000000000975e-02
8.259999999999999565e-01 6.453000000000000402e-02
8.269999999999999574e-01 6.432000000000000217e-02
8.279999999999999583e-01 6.411000000000000032e-02
8.289999999999999591e-01 6.389999999999999847e-02
8.299999999999999600e-01 6.368999999999999662e-02
8.309999999999999609e-01 6.346999999999999864e-02
8.319999999999999618e-01 6.325000000000000067e-02
8.329999999999999627e-01 6.303000000000000269e-02
8.339999999999999636e-01 6.280999999999999084e-02
8.349999999999999645e-01 6.257999999999999674e-02
8.359999999999999654e-01 6.235000000000000264e-02
8.369999999999999662e-01 6.211999999999999467e-02
8.379999999999999671e-01 6.189000000000000057e-02
8.389999999999999680e-01 6.165999999999999259e-02
8.399999999999999689e-01 6.141999999999999543e-02
8.409999999999999698e-01 6.117999999999999827e-02
8.419999999999999707e-01 6.093000000000000499e-02
8.429999999999999716e-01 6.068999999999999395e-02
8.439999999999999725e-01 6.044000000000000067e-02
8.449999999999999734e-01 6.019000000000000045e-02
8.459999999999999742e-01 5.994000000000000022e-02
8.469999999999999751e-01 5.968999999999999306e-02
8.479999999999999760e-01 5.942999999999999672e-02
8.489999999999999769e-01 5.917000000000000037e-02
8.499999999999999778e-01 5.890999999999999709e-02
8.509999999999999787e-01 5.863999999999999768e-02
8.519999999999999796e-01 5.838000000000000134e-02
8.529999999999999805e-01 5.811000000000000193e-02
8.539999999999999813e-01 5.784000000000000252e-02
8.549999999999999822e-01 5.756999999999999618e-02
8.559999999999999831e-01 5.728999999999999371e-02
8.569999999999999840e-01 5.700999999999999818e-02
8.579999999999999849e-01 5.672999999999999571e-02
8.589999999999999858e-01 5.644999999999999324e-02
8.599999999999999867e-01 5.616999999999999771e-02
8.609999999999999876e-01 5.587999999999999218e-02
8.619999999999999885e-01 5.559000000000000746e-02
8.629999999999999893e-01 5.530000000000000193e-02
8.639999999999999902e-01 5.501000000000000334e-02
8.649999999999999911e-01 5.472000000000000475e-02
8.659999999999999920e-01 5.442000000000000309e-02
8.669999999999999929e-01 5.412000000000000144e-02
8.679999999999999938e-01 5.381999999999999978e-02
8.689999999999999947e-01 5.350999999999999507e-02
8.699999999999999956e-01 5.320999999999999341e-02
8.709999999999999964e-01 5.290000000000000258e-02
8.719999999999999973e-01 5.259000000000000480e-02
8.729999999999999982e-01 5.228000000000000008e-02
8.739999999999999991e-01 5.195999999999999924e-02
8.750000000000000000e-01 5.165000000000000840e-02
8.760000000000000009e-01 5.133000000000000063e-02
8.770000000000000018e-01 5.100999999999999979e-02
8.780000000000000027e-01 5.068999999999999895e-02
8.790000000000000036e-01 5.036000000000000199e-02
8.800000000000000044e-01 5.002999999999999808e-02
8.810000000000000053e-01 4.970999999999999724e-02
8.820000000000000062e-01 4.938000000000000722e-02
8.830000000000000071e-01 4.904000000000000026e-02
8.840000000000000080e-01 4.870999999999999636e-02
8.850000000000000089e-01 4.837000000000000327e-02
8.860000000000000098e-01 4.802999999999999631e-02
8.870000000000000107e-01 4.769000000000000322e-02
8.880000000000000115e-01 4.735000000000000320e-02
8.890000000000000124e-01 4.700000000000000011e-02
8.900000000000000133e-01 4.666000000000000009e-02
8.910000000000000142e-01 4.631000000000000394e-02
8.920000000000000151e-01 4.596000000000000085e-02
8.930000000000000160e-01 4.561000000000000471e-02
8.940000000000000169e-01 4.524999999999999856e-02
8.950000000000000178e-01 4.490000000000000241e-02
8.960000000000000187e-01 4.454000000000000320e-02
8.970000000000000195e-01 4.417999999999999705e-02
8.980000000000000204e-01 4.381999999999999784e-02
8.990000000000000213e-01 4.345999999999999863e-02
9.000000000000000222e-01 4.308999999999999636e-02
9.010000000000000231e-01 4.272000000000000103e-02
9.020000000000000240e-01 4.234999999999999876e-02
9.030000000000000249e-01 4.197999999999999649e-02
9.040000000000000258e-01 4.160999999999999421e-02
9.050000000000000266e-01 4.123999999999999888e-02
9.060000000000000275e-01 4.086000000000000049e-02
9.070000000000000284e-01 4.048000000000000209e-02
9.080000000000000293e-01 4.010999999999999982e-02
9.090000000000000302e-01 3.973000000000000143e-02
9.100000000000000311e-01 3.933999999999999997e-02
9.110000000000000320e-01 3.896000000000000157e-02
9.120000000000000329e-01 3.857000000000000012e-02
9.130000000000000338e-01 3.819000000000000172e-02
9.140000000000000346e-01 3.780000000000000027e-02
9.150000000000000355e-01 3.740999999999999881e-02
9.160000000000000364e-01 3.701000000000000123e-02
9.170000000000000373e-01 3.661999999999999977e-02
9.180000000000000382e-01 3.622000000000000219e-02
9.190000000000000391e-01 3.583000000000000074e-02
9.200000000000000400e-01 3.542999999999999622e-02
9.210000000000000409e-01 3.502999999999999864e-02
9.220000000000000417e-01 3.463000000000000106e-02
9.230000000000000426e-01 3.422000000000000042e-02
9.240000000000000435e-01 3.382000000000000284e-02
9.250000000000000444e-01 3.341000000000000220e-02
9.260000000000000453e-01 3.301000000000000462e-02
9.270000000000000462e-01 3.259999999999999704e-02
9.280000000000000471e-01 3.218999999999999639e-02
9.290000000000000480e-01 3.176999999999999963e-02
9.300000000000000488e-01 3.135999999999999899e-02
9.310000000000000497e-01 3.095000000000000182e-02
9.320000000000000506e-01 3.053000000000000158e-02
9.330000000000000515e-01 3.011000000000000135e-02
9.340000000000000524e-01 2.969000000000000111e-02
9.350000000000000533e-01 2.927000000000000088e-02
9.360000000000000542e-01 2.885000000000000064e-02
9.370000000000000551e-01 2.843000000000000388e-02
9.379999999999999449e-01 2.800999999999999671e-02
9.389999999999999458e-01 2.758000000000000382e-02
9.399999999999999467e-01 2.715000000000000052e-02
9.409999999999999476e-01 2.673000000000000029e-02
9.419999999999999485e-01 2.630000000000000046e-02
9.429999999999999494e-01 2.587000000000000063e-02
9.439999999999999503e-01 2.544000000000000081e-02
9.449999999999999512e-01 2.501000000000000098e-02
9.459999999999999520e-01 2.456999999999999809e-02
9.469999999999999529e-01 2.413999999999999826e-02
9.479999999999999538e-01 2.369999999999999885e-02
9.489999999999999547e-01 2.325999999999999943e-02
9.499999999999999556e-01 2.282999999999999960e-02
9.509999999999999565e-01 2.239000000000000018e-02
9.519999999999999574e-01 2.195000000000000076e-02
9.529999999999999583e-01 2.150999999999999787e-02
9.539999999999999591e-01 2.105999999999999886e-02
9.549999999999999600e-01 2.061999999999999944e-02
9.559999999999999609e-01 2.018000000000000002e-02
9.569999999999999618e-01 1.973000000000000101e-02
9.579999999999999627e-01 1.928999999999999812e-02
9.589999999999999636e-01 1.883999999999999911e-02
9.599999999999999645e-01 1.839000000000000010e-02
9.609999999999999654e-01 1.795000000000000068e-02
9.619999999999999662e-01 1.749999999999999820e-02
9.629999999999999671e-01 1.704999999999999918e-02
9.639999999999999680e-01 1.660000000000000017e-02
9.649999999999999689e-01 1.614000000000000157e-02
9.659999999999999698e-01 1.569000000000000256e-02
9.669999999999999707e-01 1.523999999999999834e-02
9.679999999999999716e-01 1.478000000000000147e-02
9.689999999999999725e-01 1.432999999999999899e-02
9.699999999999999734e-01 1.386999999999999865e-02
9.709999999999999742e-01 1.341999999999999964e-02
9.719999999999999751e-01 1.295999999999999930e-02
9.729999999999999760e-01 1.249999999999999896e-02
9.739999999999999769e-01 1.204999999999999995e-02
9.749999999999999778e-01 1.158999999999999961e-02
9.759999999999999787e-01 1.112999999999999927e-02
9.769999999999999796e-01 1.066999999999999893e-02
9.779999999999999805e-01 1.020999999999999859e-02
9.789999999999999813e-01 9.749999999999999986e-03
9.799999999999999822e-01 9.289000000000000382e-03
9.809999999999999831e-01 8.826999999999999777e-03
9.819999999999999840e-01 8.364999999999999172e-03
9.829999999999999849e-01 7.902000000000001037e-03
9.839999999999999858e-01 7.439000000000000300e-03
9.849999999999999867e-01 6.975999999999999562e-03
9.859999999999999876e-01 6.512000000000000427e-03
9.869999999999999885e-01 6.047999999999999557e-03
9.879999999999999893e-01 5.584000000000000422e-03
9.889999999999999902e-01 5.120000000000000419e-03
9.899999999999999911e-01 4.655000000000000283e-03
9.909999999999999920e-01 4.191000000000000281e-03
9.919999999999999929e-01 3.725999999999999712e-03
9.929999999999999938e-01 3.261000000000000010e-03
9.939999999999999947e-01 2.795999999999999874e-03
9.949999999999999956e-01 2.330000000000000040e-03
9.959999999999999964e-01 1.865000000000000121e-03
9.969999999999999973e-01 1.399000000000000070e-03
9.979999999999999982e-01 9.326999999999999571e-04
9.989999999999999991e-01 4.663999999999999526e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-min-mixed/data-3.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000001
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 1.000000000000000000e+00
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 1.000000000000000000e+00
5.110000000000000098e-01 1.000000000000000000e+00
5.120000000000000107e-01 1.000000000000000000e+00
5.130000000000000115e-01 1.000000000000000000e+00
5.140000000000000124e-01 1.000000000000000000e+00
5.150000000000000133e-01 1.000000000000000000e+00
5.160000000000000142e-01 1.000000000000000000e+00
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 1.000000000000000000e+00
5.350000000000000311e-01 1.000000000000000000e+00
5.360000000000000320e-01 1.000000000000000000e+00
5.370000000000000329e-01 1.000000000000000000e+00
5.380000000000000338e-01 1.000000000000000000e+00
5.390000000000000346e-01 1.000000000000000000e+00
5.400000000000000355e-01 1.000000000000000000e+00
5.410000000000000364e-01 1.000000000000000000e+00
5.420000000000000373e-01 1.000000000000000000e+00
5.430000000000000382e-01 1.000000000000000000e+00
5.440000000000000391e-01 1.000000000000000000e+00
5.450000000000000400e-01 1.000000000000000000e+00
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 9.999000000000000110e-01
5.580000000000000515e-01 9.999000000000000110e-01
5.590000000000000524e-01 9.999000000000000110e-01
5.600000000000000533e-01 9.999000000000000110e-01
5.610000000000000542e-01 9.999000000000000110e-01
5.620000000000000551e-01 9.999000000000000110e-01
5.629999999999999449e-01 9.998000000000000220e-01
5.639999999999999458e-01 9.998000000000000220e-01
5.649999999999999467e-01 9.999000000000000110e-01
5.659999999999999476e-01 9.999000000000000110e-01
5.669999999999999485e-01 9.999000000000000110e-01
5.679999999999999494e-01 9.999000000000000110e-01
5.689999999999999503e-01 9.999000000000000110e-01
5.699999999999999512e-01 1.000000000000000000e+00
5.709999999999999520e-01 1.000000000000000000e+00
5.719999999999999529e-01 1.000000000000000000e+00
5.729999999999999538e-01 1.000000000000000000e+00
5.739999999999999547e-01 1.000000000000000000e+00
5.749999999999999556e-01 1.000000000000000000e+00
5.759999999999999565e-01 1.000000000000000000e+00
5.769999999999999574e-01 1.000000000000000000e+00
5.779999999999999583e-01 1.000000000000000000e+00
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.000000000000000000e+00
5.849999999999999645e-01 1.000000000000000000e+00
5.859999999999999654e-01 1.000000000000000000e+00
5.869999999999999662e-01 1.000000000000000000e+00
5.879999999999999671e-01 1.000000000000000000e+00
5.889999999999999680e-01 9.999000000000000110e-01
5.899999999999999689e-01 9.998000000000000220e-01
5.909999999999999698e-01 9.996999999999999220e-01
5.919999999999999707e-01 9.996999999999999220e-01
5.929999999999999716e-01 9.996000000000000441e-01
5.939999999999999725e-01 9.996000000000000441e-01
5.949999999999999734e-01 9.995000000000000551e-01
5.959999999999999742e-01 9.995000000000000551e-01
5.969999999999999751e-01 9.995000000000000551e-01
5.979999999999999760e-01 9.995000000000000551e-01
5.989999999999999769e-01 9.995000000000000551e-01
5.999999999999999778e-01 9.996000000000000441e-01
6.009999999999999787e-01 9.996000000000000441e-01
6.019999999999999796e-01 9.996999999999999220e-01
6.029999999999999805e-01 9.999000000000000110e-01
6.039999999999999813e-01 1.000000000000000000e+00
6.049999999999999822e-01 1.000000000000000000e+00
6.059999999999999831e-01 1.000000000000000000e+00
6.069999999999999840e-01 1.000000000000000000e+00
6.079999999999999849e-01 1.001000000000000112e+00
6.089999999999999858e-01 1.001000000000000112e+00
6.099999999999999867e-01 1.001000000000000112e+00
6.109999999999999876e-01 1.001000000000000112e+00
6.119999999999999885e-01 1.001000000000000112e+00
6.129999999999999893e-01 1.001000000000000112e+00
6.139999999999999902e-01 1.001000000000000112e+00
6.149999999999999911e-01 1.001000000000000112e+00
6.159999999999999920e-01 1.001000000000000112e+00
6.169999999999999929e-01 1.001000000000000112e+00
6.179999999999999938e-01 1.001000000000000112e+00
6.189999999999999947e-01 1.000000000000000000e+00
6.199999999999999956e-01 1.000000000000000000e+00
6.209999999999999964e-01 9.999000000000000110e-01
6.219999999999999973e-01 9.996999999999999220e-01
6.229999999999999982e-01 9.993999999999999551e-01
6.239999999999999991e-01 9.991999999999999771e-01
6.250000000000000000e-01 9.989000000000000101e-01
6.260000000000000009e-01 9.986999999999999211e-01
6.270000000000000018e-01 9.985000000000000542e-01
6.280000000000000027e-01 9.983000000000000762e-01
6.290000000000000036e-01 9.981999999999999762e-01
6.300000000000000044e-01 9.981999999999999762e-01
6.310000000000000053e-01 9.981999999999999762e-01
6.320000000000000062e-01 9.981999999999999762e-01
6.330000000000000071e-01 9.983999999999999542e-01
6.340000000000000080e-01 9.986000000000000432e-01
6.350000000000000089e-01 9.989999999999998881e-01
6.360000000000000098e-01 9.993999999999999551e-01
6.370000000000000107e-01 9.998000000000000220e-01
6.380000000000000115e-01 1.000000000000000000e+00
6.390000000000000124e-01 1.001000000000000112e+00
6.400000000000000133e-01 1.001000000000000112e+00
6.410000000000000142e-01 1.002000000000000002e+00
6.420000000000000151e-01 1.002000000000000002e+00
6.430000000000000160e-01 1.003000000000000114e+00
6.440000000000000169e-01 1.003000000000000114e+00
6.450000000000000178e-01 1.003000000000000114e+00
6.460000000000000187e-01 1.003000000000000114e+00
6.470000000000000195e-01 1.003000000000000114e+00
6.480000000000000204e-01 1.003000000000000114e+00
6.490000000000000213e-01 1.003000000000000114e+00
6.500000000000000222e-01 1.003000000000000114e+00
6.510000000000000231e-01 1.002000000000000002e+00
6.520000000000000240e-01 1.002000000000000002e+00
6.530000000000000249e-01 1.001000000000000112e+00
6.540000000000000258e-01 1.000000000000000000e+00
6.550000000000000266e-01 9.991999999999999771e-01
6.560000000000000275e-01 9.983000000000000762e-01
6.570000000000000284e-01 9.973999999999999533e-01
6.580000000000000293e-01 9.965000000000000524e-01
6.590000000000000302e-01 9.956999999999999185e-01
6.600000000000000311e-01 9.949000000000001176e-01
6.610000000000000320e-01 9.942999999999999616e-01
6.620000000000000329e-01 9.938999999999998947e-01
6.630000000000000338e-01 9.935999999999999277e-01
6.640000000000000346e-01 9.935999999999999277e-01
6.650000000000000355e-01 9.938000000000000167e-01
6.660000000000000364e-01 9.942000000000000837e-01
6.670000000000000373e-01 9.949999999999999956e-01
6.680000000000000382e-01 9.959999999999999964e-01
6.690000000000000391e-01 9.972999999999999643e-01
6.700000000000000400e-01 9.988000000000000211e-01
6.710000000000000409e-01 1.000000000000000000e+00
6.720000000000000417e-01 1.002000000000000002e+00
6.730000000000000426e-01 1.004000000000000004e+00
6.740000000000000435e-01 1.006000000000000005e+00
6.750000000000000444e-01 1.007000000000000117e+00
6.760000000000000453e-01 1.008999999999999897e+00
6.770000000000000462e-01 1.010000000000000009e+00
6.780000000000000471e-01 1.010999999999999899e+00
6.790000000000000480e-01 1.012000000000000011e+00
6.800000000000000488e-01 1.012000000000000011e+00
6.810000000000000497e-01 1.012000000000000011e+00
6.820000000000000506e-01 1.010999999999999899e+00
6.830000000000000515e-01 1.010000000000000009e+00
6.840000000000000524e-01 1.008999999999999897e+00
6.850000000000000533e-01 1.007000000000000117e+00
6.860000000000000542e-01 1.004000000000000004e+00
6.870000000000000551e-01 1.001000000000000112e+00
6.879999999999999449e-01 9.979999999999998872e-01
6.889999999999999458e-01 9.948000000000000176e-01
6.899999999999999467e-01 9.915999999999999259e-01
6.909999999999999476e-01 9.884999999999999343e-01
6.919999999999999485e-01 9.854999999999999316e-01
6.929999999999999494e-01 9.828999999999999959e-01
6.939999999999999503e-01 9.806999999999999051e-01
6.949999999999999512e-01 9.789999999999999813e-01
6.959999999999999520e-01 9.779999999999999805e-01
6.969999999999999529e-01 9.775999999999999135e-01
6.979999999999999538e-01 9.780999999999999694e-01
6.989999999999999547e-01 9.796000000000000263e-01
6.999999999999999556e-01 9.819999999999998730e-01
7.009999999999999565e-01 9.856000000000000316e-01
7.019999999999999574e-01 9.901000000000000911e-01
7.029999999999999583e-01 9.952999999999999625e-01
7.039999999999999591e-01 1.001000000000000112e+00
7.049999999999999600e-01 1.007000000000000117e+00
7.059999999999999609e-01 1.012999999999999901e+00
7.069999999999999618e-01 1.019000000000000128e+00
7.079999999999999627e-01 1.024999999999999911e+00
7.089999999999999636e-01 1.030000000000000027e+00
7.099999999999999645e-01 1.034000000000000030e+00
7.109999999999999654e-01 1.038000000000000034e+00
7.119999999999999662e-01 1.040000000000000036e+00
7.129999999999999671e-01 1.040999999999999925e+00
7.139999999999999680e-01 1.040000000000000036e+00
7.149999999999999689e-01 1.038000000000000034e+00
7.159999999999999698e-01 1.034000000000000030e+00
7.169999999999999707e-01 1.026999999999999913e+00
7.179999999999999716e-01 1.018000000000000016e+00
7.189999999999999725e-01 1.008000000000000007e+00
7.199999999999999734e-01 9.959999999999999964e-01
7.209999999999999742e-01 9.838000000000000078e-01
7.219999999999999751e-01 9.714999999999999192e-01
7.229999999999999760e-01 9.595000000000000195e-01
7.239999999999999769e-01 9.485000000000000098e-01
7.249999999999999778e-01 9.389999999999999458e-01
7.259999999999999787e-01 9.313999999999998947e-01
7.269999999999999796e-01 9.262999999999999012e-01
7.279999999999999805e-01 9.242000000000000215e-01
7.289999999999999813e-01 9.256000000000000894e-01
7.299999999999999822e-01 9.310000000000000497e-01
7.309999999999999831e-01 9.409999999999999476e-01
7.319999999999999840e-01 9.561000000000000609e-01
7.329999999999999849e-01 9.767000000000000126e-01
7.339999999999999858e-01 1.003000000000000114e+00
7.349999999999999867e-01 1.034000000000000030e+00
7.359999999999999876e-01 1.066999999999999948e+00
7.369999999999999885e-01 1.098000000000000087e+00
7.379999999999999893e-01 1.125000000000000000e+00
7.389999999999999902e-01 1.144000000000000128e+00
7.399999999999999911e-01 1.153999999999999915e+00
7.409999999999999920e-01 1.151000000000000023e+00
7.419999999999999929e-01 1.131999999999999895e+00
7.429999999999999938e-01 1.094999999999999973e+00
7.439999999999999947e-01 1.036000000000000032e+00
7.449999999999999956e-01 9.527999999999998693e-01
7.459999999999999964e-01 8.423999999999999266e-01
7.469999999999999973e-01 7.021000000000000574e-01
7.479999999999999982e-01 5.287000000000000588e-01
7.489999999999999991e-01 3.196999999999999842e-01
7.500000000000000000e-01 7.191999999999999782e-02
7.510000000000000009e-01 7.191000000000000170e-02
7.520000000000000018e-01 7.190000000000000557e-02
7.530000000000000027e-01 7.188999999999999557e-02
7.540000000000000036e-01 7.187999999999999945e-02
7.550000000000000044e-01 7.185999999999999333e-02
7.560000000000000053e-01 7.184000000000000108e-02
7.570000000000000062e-01 7.181999999999999496e-02
7.580000000000000071e-01 7.180000000000000271e-02
7.590000000000000080e-01 7.177000000000000046e-02
7.600000000000000089e-01 7.173999999999999821e-02
7.610000000000000098e-01 7.170999999999999597e-02
7.620000000000000107e-01 7.166999999999999760e-02
7.630000000000000115e-01 7.162999999999999923e-02
7.640000000000000124e-01 7.159000000000000086e-02
7.650000000000000133e-01 7.155000000000000249e-02
7.660000000000000142e-01 7.151000000000000412e-02
7.670000000000000151e-01 7.145999999999999575e-02
7.680000000000000160e-01 7.141000000000000125e-02
7.690000000000000169e-01 7.134999999999999676e-02
7.700000000000000178e-01 7.130000000000000226e-02
7.710000000000000187e-01 7.124000000000001165e-02
7.720000000000000195e-01 7.116999999999999715e-02
7.730000000000000204e-01 7.110999999999999266e-02
7.740000000000000213e-01 7.104000000000000592e-02
7.750000000000000222e-01 7.096999999999999142e-02
7.760000000000000231e-01 7.090000000000000469e-02
7.770000000000000240e-01 7.082999999999999019e-02
7.780000000000000249e-01 7.074999999999999345e-02
7.790000000000000258e-01 7.067000000000001059e-02
7.800000000000000266e-01 7.058000000000000385e-02
7.810000000000000275e-01 7.050000000000000711e-02
7.820000000000000284e-01 7.041000000000000036e-02
7.830000000000000293e-01 7.031999999999999362e-02
7.840000000000000302e-01 7.023000000000000076e-02
7.850000000000000311e-01 7.012999999999999790e-02
7.860000000000000320e-01 7.002999999999999503e-02
7.870000000000000329e-01 6.993000000000000604e-02
7.880000000000000338e-01 6.983000000000000318e-02
7.890000000000000346e-01 6.971999999999999031e-02
7.900000000000000355e-01 6.961000000000000520e-02
7.910000000000000364e-01 6.950000000000000622e-02
7.920000000000000373e-01 6.937999999999999723e-02
7.930000000000000382e-01 6.926999999999999824e-02
7.940000000000000391e-01 6.915000000000000313e-02
7.950000000000000400e-01 6.901999999999999802e-02
7.960000000000000409e-01 6.890000000000000291e-02
7.970000000000000417e-01 6.876999999999999780e-02
7.980000000000000426e-01 6.864000000000000656e-02
7.990000000000000435e-01 6.851000000000000145e-02
8.000000000000000444e-01 6.837000000000000022e-02
8.010000000000000453e-01 6.822999999999999898e-02
8.020000000000000462e-01 6.808999999999999775e-02
8.030000000000000471e-01 6.794999999999999651e-02
8.040000000000000480e-01 6.780999999999999528e-02
8.050000000000000488e-01 6.765999999999999792e-02
8.060000000000000497e-01 6.751000000000000056e-02
8.070000000000000506e-01 6.734999999999999321e-02
8.080000000000000515e-01 6.719999999999999585e-02
8.090000000000000524e-01 6.704000000000000237e-02
8.100000000000000533e-01 6.687999999999999501e-02
8.110000000000000542e-01 6.671000000000000540e-02
8.120000000000000551e-01 6.654999999999999805e-02
8.129999999999999449e-01 6.637999999999999456e-02
8.139999999999999458e-01 6.620999999999999108e-02
8.149999999999999467e-01 6.602999999999999148e-02
8.159999999999999476e-01 6.586000000000000187e-02
8.169999999999999485e-01 6.568000000000000227e-02
8.179999999999999494e-01 6.550000000000000266e-02
8.189999999999999503e-01 6.531000000000000694e-02
8.199999999999999512e-01 6.513000000000000733e-02
8.209999999999999520e-01 6.493999999999999773e-02
8.219999999999999529e-01 6.475000000000000200e-02
8.229999999999999538e-01 6.456000000000000627e-02
8.239999999999999547e-01 6.436000000000000054e-02
8.249999999999999556e-01 6.416000000000000869e-02
8.259999999999999565e-01 6.396000000000000296e-02
8.269999999999999574e-01 6.376000000000001111e-02
8.279999999999999583e-01 6.354999999999999538e-02
8.289999999999999591e-01 6.334000000000000741e-02
8.299999999999999600e-01 6.313000000000000556e-02
8.309999999999999609e-01 6.292000000000000370e-02
8.319999999999999618e-01 6.270000000000000573e-02
8.329999999999999627e-01 6.248000000000000081e-02
8.339999999999999636e-01 6.225999999999999590e-02
8.349999999999999645e-01 6.204000000000000486e-02
8.359999999999999654e-01 6.180999999999999689e-02
8.369999999999999662e-01 6.158999999999999891e-02
8.379999999999999671e-01 6.136000000000000482e-02
8.389999999999999680e-01 6.111999999999999378e-02
8.399999999999999689e-01 6.088999999999999968e-02
8.409999999999999698e-01 6.065000000000000252e-02
8.419999999999999707e-01 6.040999999999999842e-02
8.429999999999999716e-01 6.017000000000000126e-02
8.439999999999999725e-01 5.993000000000000410e-02
8.449999999999999734e-01 5.968000000000000388e-02
8.459999999999999742e-01 5.942999999999999672e-02
8.469999999999999751e-01 5.917999999999999650e-02
8.479999999999999760e-01 5.892000000000000015e-02
8.489999999999999769e-01 5.866999999999999993e-02
8.499999999999999778e-01 5.841000000000000358e-02
8.509999999999999787e-01 5.814999999999999336e-02
8.519999999999999796e-01 5.788999999999999702e-02
8.529999999999999805e-01 5.761999999999999761e-02
8.539999999999999813e-01 5.734999999999999820e-02
8.549999999999999822e-01 5.707999999999999879e-02
8.559999999999999831e-01 5.680999999999999939e-02
8.569999999999999840e-01 5.653999999999999998e-02
8.579999999999999849e-01 5.626000000000000445e-02
8.589999999999999858e-01 5.598000000000000198e-02
8.599999999999999867e-01 5.569999999999999951e-02
8.609999999999999876e-01 5.542000000000000398e-02
8.619999999999999885e-01 5.513000000000000539e-02
8.629999999999999893e-01 5.485000000000000292e-02
8.639999999999999902e-01 5.456000000000000433e-02
8.649999999999999911e-01 5.426000000000000267e-02
8.659999999999999920e-01 5.396999999999999714e-02
8.669999999999999929e-01 5.366999999999999549e-02
8.679999999999999938e-01 5.337999999999999690e-02
8.689999999999999947e-01 5.307999999999999524e-02
8.699999999999999956e-01 5.277000000000000440e-02
8.709999999999999964e-01 5.247000000000000275e-02
8.719999999999999973e-01 5.215999999999999803e-02
8.729999999999999982e-01 5.185000000000000026e-02
8.739999999999999991e-01 5.153999999999999554e-02
8.750000000000000000e-01 5.122999999999999776e-02
8.760000000000000009e-01 5.091000000000000386e-02
8.770000000000000018e-01 5.059999999999999915e-02
8.780000000000000027e-01 5.027999999999999831e-02
8.790000000000000036e-01 4.995999999999999747e-02
8.800000000000000044e-01 4.963000000000000050e-02
8.810000000000000053e-01 4.930999999999999966e-02
8.820000000000000062e-01 4.897999999999999576e-02
8.830000000000000071e-01 4.864999999999999880e-02
8.840000000000000080e-01 4.832000000000000184e-02
8.850000000000000089e-01 4.798000000000000181e-02
8.860000000000000098e-01 4.764999999999999791e-02
8.870000000000000107e-01 4.731000000000000483e-02
8.880000000000000115e-01 4.696999999999999786e-02
8.890000000000000124e-01 4.662999999999999784e-02
8.900000000000000133e-01 4.628999999999999782e-02
8.910000000000000142e-01 4.594000000000000167e-02
8.920000000000000151e-01 4.560000000000000164e-02
8.930000000000000160e-01 4.524999999999999856e-02
8.940000000000000169e-01 4.490000000000000241e-02
8.950000000000000178e-01 4.454000000000000320e-02
8.960000000000000187e-01 4.419000000000000011e-02
8.970000000000000195e-01 4.383000000000000090e-02
8.980000000000000204e-01 4.347000000000000169e-02
8.990000000000000213e-01 4.310999999999999555e-02
9.000000000000000222e-01 4.274999999999999634e-02
9.010000000000000231e-01 4.238999999999999713e-02
9.020000000000000240e-01 4.202000000000000179e-02
9.030000000000000249e-01 4.166000000000000258e-02
9.040000000000000258e-01 4.129000000000000031e-02
9.050000000000000266e-01 4.091999999999999804e-02
9.060000000000000275e-01 4.053999999999999965e-02
9.070000000000000284e-01 4.016999999999999738e-02
9.080000000000000293e-01 3.978999999999999898e-02
9.090000000000000302e-01 3.942000000000000365e-02
9.100000000000000311e-01 3.903999999999999831e-02
9.110000000000000320e-01 3.865999999999999992e-02
9.120000000000000329e-01 3.826999999999999846e-02
9.130000000000000338e-01 3.789000000000000007e-02
9.140000000000000346e-01 3.749999999999999861e-02
9.150000000000000355e-01 3.712000000000000022e-02
9.160000000000000364e-01 3.672999999999999876e-02
9.170000000000000373e-01 3.633999999999999730e-02
9.180000000000000382e-01 3.595000000000000279e-02
9.190000000000000391e-01 3.554999999999999827e-02
9.200000000000000400e-01 3.515999999999999681e-02
9.210000000000000409e-01 3.475999999999999923e-02
9.220000000000000417e-01 3.435999999999999471e-02
9.230000000000000426e-01 3.395999999999999713e-02
9.240000000000000435e-01 3.355999999999999955e-02
9.250000000000000444e-01 3.315999999999999504e-02
9.260000000000000453e-01 3.275000000000000133e-02
9.270000000000000462e-01 3.235000000000000375e-02
9.280000000000000471e-01 3.194000000000000311e-02
9.290000000000000480e-01 3.153000000000000247e-02
9.300000000000000488e-01 3.111999999999999836e-02
9.310000000000000497e-01 3.070999999999999772e-02
9.320000000000000506e-01 3.030000000000000054e-02
9.330000000000000515e-01 2.988000000000000031e-02
9.340000000000000524e-01 2.946999999999999967e-02
9.350000000000000533e-01 2.905000000000000290e-02
9.360000000000000542e-01 2.863000000000000267e-02
9.370000000000000551e-01 2.822000000000000203e-02
9.379999999999999449e-01 2.779999999999999832e-02
9.389999999999999458e-01 2.737000000000000197e-02
9.399999999999999467e-01 2.695000000000000173e-02
9.409999999999999476e-01 2.653000000000000150e-02
9.419999999999999485e-01 2.610000000000000167e-02
9.429999999999999494e-01 2.567000000000000184e-02
9.439999999999999503e-01 2.525000000000000161e-02
9.449999999999999512e-01 2.482000000000000178e-02
9.459999999999999520e-01 2.439000000000000196e-02
9.469999999999999529e-01 2.395999999999999866e-02
9.479999999999999538e-01 2.351999999999999924e-02
9.489999999999999547e-01 2.308999999999999941e-02
9.499999999999999556e-01 2.265999999999999959e-02
9.509999999999999565e-01 2.222000000000000017e-02
9.519999999999999574e-01 2.178000000000000075e-02
9.529999999999999583e-01 2.135000000000000092e-02
9.539999999999999591e-01 2.091000000000000150e-02
9.549999999999999600e-01 2.046999999999999861e-02
9.559999999999999609e-01 2.002999999999999919e-02
9.569999999999999618e-01 1.958999999999999977e-02
9.579999999999999627e-01 1.914000000000000076e-02
9.589999999999999636e-01 1.869999999999999787e-02
9.599999999999999645e-01 1.826000000000000192e-02
9.609999999999999654e-01 1.781000000000000291e-02
9.619999999999999662e-01 1.737000000000000002e-02
9.629999999999999671e-01 1.692000000000000101e-02
9.639999999999999680e-01 1.647000000000000200e-02
9.649999999999999689e-01 1.601999999999999952e-02
9.659999999999999698e-01 1.558000000000000010e-02
9.669999999999999707e-01 1.513000000000000109e-02
9.679999999999999716e-01 1.467000000000000075e-02
9.689999999999999725e-01 1.421999999999999827e-02
9.699999999999999734e-01 1.376999999999999925e-02
9.709999999999999742e-01 1.332000000000000024e-02
9.719999999999999751e-01 1.287000000000000123e-02
9.729999999999999760e-01 1.241000000000000089e-02
9.739999999999999769e-01 1.196000000000000188e-02
9.749999999999999778e-01 1.149999999999999981e-02
9.759999999999999787e-01 1.105000000000000079e-02
9.769999999999999796e-01 1.059000000000000045e-02
9.779999999999999805e-01 1.013000000000000012e-02
9.789999999999999813e-01 9.676999999999999838e-03
9.799999999999999822e-01 9.220000000000000764e-03
9.809999999999999831e-01 8.762000000000000691e-03
9.819999999999999840e-01 8.302999999999999617e-03
9.829999999999999849e-01 7.844000000000000278e-03
9.839999999999999858e-01 7.385000000000000071e-03
9.849999999999999867e-01 6.924999999999999732e-03
9.859999999999999876e-01 6.465000000000000260e-03
9.869999999999999885e-01 6.004999999999999921e-03
9.879999999999999893e-01 5.543999999999999449e-03
9.889999999999999902e-01 5.082999999999999845e-03
9.899999999999999911e-01 4.622000000000000240e-03
9.909999999999999920e-01 4.160000000000000503e-03
9.919999999999999929e-01 3.697999999999999898e-03
9.929999999999999938e-01 3.236999999999999860e-03
9.939999999999999947e-01 2.775000000000000123e-03
9.949999999999999956e-01 2.312000000000000253e-03
9.959999999999999964e-01 1.850000000000000082e-03
9.969999999999999973e-01 1.387999999999999911e-03
9.979999999999999982e-01 9.250999999999999892e-04
9.989999999999999991e-01 4.626000000000000229e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-min-mixed/data-4.csv <==
# 
#         Time: 2.000000
#         Scaled time: 163500000000.000000
#         In terms of critical timestep: 0.000001
#         
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
8.000000000000000167e-03 1.000000000000000000e+00
8.999999999999999320e-03 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00
1.099999999999999936e-02 1.000000000000000000e+00
1.200000000000000025e-02 1.000000000000000000e+00
1.299999999999999940e-02 1.000000000000000000e+00
1.400000000000000029e-02 1.000000000000000000e+00
1.499999999999999944e-02 1.000000000000000000e+00
1.600000000000000033e-02 1.000000000000000000e+00
1.700000000000000122e-02 1.000000000000000000e+00
1.799999999999999864e-02 1.000000000000000000e+00
1.899999999999999953e-02 1.000000000000000000e+00
2.000000000000000042e-02 1.000000000000000000e+00
2.100000000000000130e-02 1.000000000000000000e+00
2.199999999999999872e-02 1.000000000000000000e+00
2.299999999999999961e-02 1.000000000000000000e+00
2.400000000000000050e-02 1.000000000000000000e+00
2.500000000000000139e-02 1.000000000000000000e+00
2.599999999999999881e-02 1.000000000000000000e+00
2.699999999999999969e-02 1.000000000000000000e+00
2.800000000000000058e-02 1.000000000000000000e+00
2.900000000000000147e-02 1.000000000000000000e+00
2.999999999999999889e-02 1.000000000000000000e+00
3.099999999999999978e-02 1.000000000000000000e+00
3.200000000000000067e-02 1.000000000000000000e+00
3.300000000000000155e-02 1.000000000000000000e+00
3.400000000000000244e-02 1.000000000000000000e+00
3.500000000000000333e-02 1.000000000000000000e+00
3.599999999999999728e-02 1.000000000000000000e+00
3.699999999999999817e-02 1.000000000000000000e+00
3.799999999999999906e-02 1.000000000000000000e+00
3.899999999999999994e-02 1.000000000000000000e+00
4.000000000000000083e-02 1.000000000000000000e+00
4.100000000000000172e-02 1.000000000000000000e+00
4.200000000000000261e-02 1.000000000000000000e+00
4.299999999999999656e-02 1.000000000000000000e+00
4.399999999999999745e-02 1.000000000000000000e+00
4.499999999999999833e-02 1.000000000000000000e+00
4.599999999999999922e-02 1.000000000000000000e+00
4.700000000000000011e-02 1.000000000000000000e+00
4.800000000000000100e-02 1.000000000000000000e+00
4.900000000000000189e-02 1.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00
5.099999999999999672e-02 1.000000000000000000e+00
5.199999999999999761e-02 1.000000000000000000e+00
5.299999999999999850e-02 1.000000000000000000e+00
5.399999999999999939e-02 1.000000000000000000e+00
5.500000000000000028e-02 1.000000000000000000e+00
5.600000000000000117e-02 1.000000000000000000e+00
5.700000000000000205e-02 1.000000000000000000e+00
5.800000000000000294e-02 1.000000000000000000e+00
5.899999999999999689e-02 1.000000000000000000e+00
5.999999999999999778e-02 1.000000000000000000e+00
6.099999999999999867e-02 1.000000000000000000e+00
6.199999999999999956e-02 1.000000000000000000e+00
6.300000000000000044e-02 1.000000000000000000e+00
6.400000000000000133e-02 1.000000000000000000e+00
6.500000000000000222e-02 1.000000000000000000e+00
6.600000000000000311e-02 1.000000000000000000e+00
6.700000000000000400e-02 1.000000000000000000e+00
6.800000000000000488e-02 1.000000000000000000e+00
6.900000000000000577e-02 1.000000000000000000e+00
7.000000000000000666e-02 1.000000000000000000e+00
7.099999999999999367e-02 1.000000000000000000e+00
7.199999999999999456e-02 1.000000000000000000e+00
7.299999999999999545e-02 1.000000000000000000e+00
7.399999999999999634e-02 1.000000000000000000e+00
7.499999999999999722e-02 1.000000000000000000e+00
7.599999999999999811e-02 1.000000000000000000e+00
7.699999999999999900e-02 1.000000000000000000e+00
7.799999999999999989e-02 1.000000000000000000e+00
7.900000000000000078e-02 1.000000000000000000e+00
8.000000000000000167e-02 1.000000000000000000e+00
8.100000000000000255e-02 1.000000000000000000e+00
8.200000000000000344e-02 1.000000000000000000e+00
8.300000000000000433e-02 1.000000000000000000e+00
8.400000000000000522e-02 1.000000000000000000e+00
8.500000000000000611e-02 1.000000000000000000e+00
8.599999999999999312e-02 1.000000000000000000e+00
8.699999999999999400e-02 1.000000000000000000e+00
8.799999999999999489e-02 1.000000000000000000e+00
8.899999999999999578e-02 1.000000000000000000e+00
8.999999999999999667e-02 1.000000000000000000e+00
9.099999999999999756e-02 1.000000000000000000e+00
9.199999999999999845e-02 1.000000000000000000e+00
9.299999999999999933e-02 1.000000000000000000e+00
9.400000000000000022e-02 1.000000000000000000e+00
9.500000000000000111e-02 1.000000000000000000e+00
9.600000000000000200e-02 1.000000000000000000e+00
9.700000000000000289e-02 1.000000000000000000e+00
9.800000000000000377e-02 1.000000000000000000e+00
9.900000000000000466e-02 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00
1.010000000000000064e-01 1.000000000000000000e+00
1.019999999999999934e-01 1.000000000000000000e+00
1.029999999999999943e-01 1.000000000000000000e+00
1.039999999999999952e-01 1.000000000000000000e+00
1.049999999999999961e-01 1.000000000000000000e+00
1.059999999999999970e-01 1.000000000000000000e+00
1.069999999999999979e-01 1.000000000000000000e+00
1.079999999999999988e-01 1.000000000000000000e+00
1.089999999999999997e-01 1.000000000000000000e+00
1.100000000000000006e-01 1.000000000000000000e+00
1.110000000000000014e-01 1.000000000000000000e+00
1.120000000000000023e-01 1.000000000000000000e+00
1.130000000000000032e-01 1.000000000000000000e+00
1.140000000000000041e-01 1.000000000000000000e+00
1.150000000000000050e-01 1.000000000000000000e+00
1.160000000000000059e-01 1.000000000000000000e+00
1.170000000000000068e-01 1.000000000000000000e+00
1.179999999999999938e-01 1.000000000000000000e+00
1.189999999999999947e-01 1.000000000000000000e+00
1.199999999999999956e-01 1.000000000000000000e+00
1.209999999999999964e-01 1.000000000000000000e+00
1.219999999999999973e-01 1.000000000000000000e+00
1.229999999999999982e-01 1.000000000000000000e+00
1.239999999999999991e-01 1.000000000000000000e+00
1.250000000000000000e-01 1.000000000000000000e+00
1.260000000000000009e-01 1.000000000000000000e+00
1.270000000000000018e-01 1.000000000000000000e+00
1.280000000000000027e-01 1.000000000000000000e+00
1.290000000000000036e-01 1.000000000000000000e+00
1.300000000000000044e-01 1.000000000000000000e+00
1.310000000000000053e-01 1.000000000000000000e+00
1.320000000000000062e-01 1.000000000000000000e+00
1.330000000000000071e-01 1.000000000000000000e+00
1.340000000000000080e-01 1.000000000000000000e+00
1.350000000000000089e-01 1.000000000000000000e+00
1.360000000000000098e-01 1.000000000000000000e+00
1.370000000000000107e-01 1.000000000000000000e+00
1.380000000000000115e-01 1.000000000000000000e+00
1.390000000000000124e-01 1.000000000000000000e+00
1.400000000000000133e-01 1.000000000000000000e+00
1.409999999999999865e-01 1.000000000000000000e+00
1.419999999999999873e-01 1.000000000000000000e+00
1.429999999999999882e-01 1.000000000000000000e+00
1.439999999999999891e-01 1.000000000000000000e+00
1.449999999999999900e-01 1.000000000000000000e+00
1.459999999999999909e-01 1.000000000000000000e+00
1.469999999999999918e-01 1.000000000000000000e+00
1.479999999999999927e-01 1.000000000000000000e+00
1.489999999999999936e-01 1.000000000000000000e+00
1.499999999999999944e-01 1.000000000000000000e+00
1.509999999999999953e-01 1.000000000000000000e+00
1.519999999999999962e-01 1.000000000000000000e+00
1.529999999999999971e-01 1.000000000000000000e+00
1.539999999999999980e-01 1.000000000000000000e+00
1.549999999999999989e-01 1.000000000000000000e+00
1.559999999999999998e-01 1.000000000000000000e+00
1.570000000000000007e-01 1.000000000000000000e+00
1.580000000000000016e-01 1.000000000000000000e+00
1.590000000000000024e-01 1.000000000000000000e+00
1.600000000000000033e-01 1.000000000000000000e+00
1.610000000000000042e-01 1.000000000000000000e+00
1.620000000000000051e-01 1.000000000000000000e+00
1.630000000000000060e-01 1.000000000000000000e+00
1.640000000000000069e-01 1.000000000000000000e+00
1.650000000000000078e-01 1.000000000000000000e+00
1.660000000000000087e-01 1.000000000000000000e+00
1.670000000000000095e-01 1.000000000000000000e+00
1.680000000000000104e-01 1.000000000000000000e+00
1.690000000000000113e-01 1.000000000000000000e+00
1.700000000000000122e-01 1.000000000000000000e+00
1.710000000000000131e-01 1.000000000000000000e+00
1.719999999999999862e-01 1.000000000000000000e+00
1.729999999999999871e-01 1.000000000000000000e+00
1.739999999999999880e-01 1.000000000000000000e+00
1.749999999999999889e-01 1.000000000000000000e+00
1.759999999999999898e-01 1.000000000000000000e+00
1.769999999999999907e-01 1.000000000000000000e+00
1.779999999999999916e-01 1.000000000000000000e+00
1.789999999999999925e-01 1.000000000000000000e+00
1.799999999999999933e-01 1.000000000000000000e+00
1.809999999999999942e-01 1.000000000000000000e+00
1.819999999999999951e-01 1.000000000000000000e+00
1.829999999999999960e-01 1.000000000000000000e+00
1.839999999999999969e-01 1.000000000000000000e+00
1.849999999999999978e-01 1.000000000000000000e+00
1.859999999999999987e-01 1.000000000000000000e+00
1.869999999999999996e-01 1.000000000000000000e+00
1.880000000000000004e-01 1.000000000000000000e+00
1.890000000000000013e-01 1.000000000000000000e+00
1.900000000000000022e-01 1.000000000000000000e+00
1.910000000000000031e-01 1.000000000000000000e+00
1.920000000000000040e-01 1.000000000000000000e+00
1.930000000000000049e-01 1.000000000000000000e+00
1.940000000000000058e-01 1.000000000000000000e+00
1.950000000000000067e-01 1.000000000000000000e+00
1.960000000000000075e-01 1.000000000000000000e+00
1.970000000000000084e-01 1.000000000000000000e+00
1.980000000000000093e-01 1.000000000000000000e+00
1.990000000000000102e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00
2.010000000000000120e-01 1.000000000000000000e+00
2.020000000000000129e-01 1.000000000000000000e+00
2.030000000000000138e-01 1.000000000000000000e+00
2.039999999999999869e-01 1.000000000000000000e+00
2.049999999999999878e-01 1.000000000000000000e+00
2.059999999999999887e-01 1.000000000000000000e+00
2.069999999999999896e-01 1.000000000000000000e+00
2.079999999999999905e-01 1.000000000000000000e+00
2.089999999999999913e-01 1.000000000000000000e+00
2.099999999999999922e-01 1.000000000000000000e+00
2.109999999999999931e-01 1.000000000000000000e+00
2.119999999999999940e-01 1.000000000000000000e+00
2.129999999999999949e-01 1.000000000000000000e+00
2.139999999999999958e-01 1.000000000000000000e+00
2.149999999999999967e-01 1.000000000000000000e+00
2.159999999999999976e-01 1.000000000000000000e+00
2.169999999999999984e-01 1.000000000000000000e+00
2.179999999999999993e-01 1.000000000000000000e+00
2.190000000000000002e-01 1.000000000000000000e+00
2.200000000000000011e-01 1.000000000000000000e+00
2.210000000000000020e-01 1.000000000000000000e+00
2.220000000000000029e-01 1.000000000000000000e+00
2.230000000000000038e-01 1.000000000000000000e+00
2.240000000000000047e-01 1.000000000000000000e+00
2.250000000000000056e-01 1.000000000000000000e+00
2.260000000000000064e-01 1.000000000000000000e+00
2.270000000000000073e-01 1.000000000000000000e+00
2.280000000000000082e-01 1.000000000000000000e+00
2.290000000000000091e-01 1.000000000000000000e+00
2.300000000000000100e-01 1.000000000000000000e+00
2.310000000000000109e-01 1.000000000000000000e+00
2.320000000000000118e-01 1.000000000000000000e+00
2.330000000000000127e-01 1.000000000000000000e+00
2.340000000000000135e-01 1.000000000000000000e+00
2.349999999999999867e-01 1.000000000000000000e+00
2.359999999999999876e-01 1.000000000000000000e+00
2.369999999999999885e-01 1.000000000000000000e+00
2.379999999999999893e-01 1.000000000000000000e+00
2.389999999999999902e-01 1.000000000000000000e+00
2.399999999999999911e-01 1.000000000000000000e+00
2.409999999999999920e-01 1.000000000000000000e+00
2.419999999999999929e-01 1.000000000000000000e+00
2.429999999999999938e-01 1.000000000000000000e+00
2.439999999999999947e-01 1.000000000000000000e+00
2.449999999999999956e-01 1.000000000000000000e+00
2.459999999999999964e-01 1.000000000000000000e+00
2.469999999999999973e-01 1.000000000000000000e+00
2.479999999999999982e-01 1.000000000000000000e+00
2.489999999999999991e-01 1.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000000e+00
2.510000000000000009e-01 1.000000000000000000e+00
2.520000000000000018e-01 1.000000000000000000e+00
2.530000000000000027e-01 1.000000000000000000e+00
2.540000000000000036e-01 1.000000000000000000e+00
2.550000000000000044e-01 1.000000000000000000e+00
2.560000000000000053e-01 1.000000000000000000e+00
2.570000000000000062e-01 1.000000000000000000e+00
2.580000000000000071e-01 1.000000000000000000e+00
2.590000000000000080e-01 1.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000000e+00
2.610000000000000098e-01 1.000000000000000000e+00
2.620000000000000107e-01 1.000000000000000000e+00
2.630000000000000115e-01 1.000000000000000000e+00
2.640000000000000124e-01 1.000000000000000000e+00
2.650000000000000133e-01 1.000000000000000000e+00
2.660000000000000142e-01 1.000000000000000000e+00
2.670000000000000151e-01 1.000000000000000000e+00
2.680000000000000160e-01 1.000000000000000000e+00
2.690000000000000169e-01 1.000000000000000000e+00
2.700000000000000178e-01 1.000000000000000000e+00
2.710000000000000187e-01 1.000000000000000000e+00
2.720000000000000195e-01 1.000000000000000000e+00
2.730000000000000204e-01 1.000000000000000000e+00
2.740000000000000213e-01 1.000000000000000000e+00
2.750000000000000222e-01 1.000000000000000000e+00
2.760000000000000231e-01 1.000000000000000000e+00
2.770000000000000240e-01 1.000000000000000000e+00
2.780000000000000249e-01 1.000000000000000000e+00
2.790000000000000258e-01 1.000000000000000000e+00
2.800000000000000266e-01 1.000000000000000000e+00
2.810000000000000275e-01 1.000000000000000000e+00
2.819999999999999729e-01 1.000000000000000000e+00
2.829999999999999738e-01 1.000000000000000000e+00
2.839999999999999747e-01 1.000000000000000000e+00
2.849999999999999756e-01 1.000000000000000000e+00
2.859999999999999765e-01 1.000000000000000000e+00
2.869999999999999774e-01 1.000000000000000000e+00
2.879999999999999782e-01 1.000000000000000000e+00
2.889999999999999791e-01 1.000000000000000000e+00
2.899999999999999800e-01 1.000000000000000000e+00
2.909999999999999809e-01 1.000000000000000000e+00
2.919999999999999818e-01 1.000000000000000000e+00
2.929999999999999827e-01 1.000000000000000000e+00
2.939999999999999836e-01 1.000000000000000000e+00
2.949999999999999845e-01 1.000000000000000000e+00
2.959999999999999853e-01 1.000000000000000000e+00
2.969999999999999862e-01 1.000000000000000000e+00
2.979999999999999871e-01 1.000000000000000000e+00
2.989999999999999880e-01 1.000000000000000000e+00
2.999999999999999889e-01 1.000000000000000000e+00
3.009999999999999898e-01 1.000000000000000000e+00
3.019999999999999907e-01 1.000000000000000000e+00
3.029999999999999916e-01 1.000000000000000000e+00
3.039999999999999925e-01 1.000000000000000000e+00
3.049999999999999933e-01 1.000000000000000000e+00
3.059999999999999942e-01 1.000000000000000000e+00
3.069999999999999951e-01 1.000000000000000000e+00
3.079999999999999960e-01 1.000000000000000000e+00
3.089999999999999969e-01 1.000000000000000000e+00
3.099999999999999978e-01 1.000000000000000000e+00
3.109999999999999987e-01 1.000000000000000000e+00
3.119999999999999996e-01 1.000000000000000000e+00
3.130000000000000004e-01 1.000000000000000000e+00
3.140000000000000013e-01 1.000000000000000000e+00
3.150000000000000022e-01 1.000000000000000000e+00
3.160000000000000031e-01 1.000000000000000000e+00
3.170000000000000040e-01 1.000000000000000000e+00
3.180000000000000049e-01 1.000000000000000000e+00
3.190000000000000058e-01 1.000000000000000000e+00
3.200000000000000067e-01 1.000000000000000000e+00
3.210000000000000075e-01 1.000000000000000000e+00
3.220000000000000084e-01 1.000000000000000000e+00
3.230000000000000093e-01 1.000000000000000000e+00
3.240000000000000102e-01 1.000000000000000000e+00
3.250000000000000111e-01 1.000000000000000000e+00
3.260000000000000120e-01 1.000000000000000000e+00
3.270000000000000129e-01 1.000000000000000000e+00
3.280000000000000138e-01 1.000000000000000000e+00
3.290000000000000147e-01 1.000000000000000000e+00
3.300000000000000155e-01 1.000000000000000000e+00
3.310000000000000164e-01 1.000000000000000000e+00
3.320000000000000173e-01 1.000000000000000000e+00
3.330000000000000182e-01 1.000000000000000000e+00
3.340000000000000191e-01 1.000000000000000000e+00
3.350000000000000200e-01 1.000000000000000000e+00
3.360000000000000209e-01 1.000000000000000000e+00
3.370000000000000218e-01 1.000000000000000000e+00
3.380000000000000226e-01 1.000000000000000000e+00
3.390000000000000235e-01 1.000000000000000000e+00
3.400000000000000244e-01 1.000000000000000000e+00
3.410000000000000253e-01 1.000000000000000000e+00
3.420000000000000262e-01 1.000000000000000000e+00
3.430000000000000271e-01 1.000000000000000000e+00
3.439999999999999725e-01 1.000000000000000000e+00
3.449999999999999734e-01 1.000000000000000000e+00
3.459999999999999742e-01 1.000000000000000000e+00
3.469999999999999751e-01 1.000000000000000000e+00
3.479999999999999760e-01 1.000000000000000000e+00
3.489999999999999769e-01 1.000000000000000000e+00
3.499999999999999778e-01 1.000000000000000000e+00
3.509999999999999787e-01 1.000000000000000000e+00
3.519999999999999796e-01 1.000000000000000000e+00
3.529999999999999805e-01 1.000000000000000000e+00
3.539999999999999813e-01 1.000000000000000000e+00
3.549999999999999822e-01 1.000000000000000000e+00
3.559999999999999831e-01 1.000000000000000000e+00
3.569999999999999840e-01 1.000000000000000000e+00
3.579999999999999849e-01 1.000000000000000000e+00
3.589999999999999858e-01 1.000000000000000000e+00
3.599999999999999867e-01 1.000000000000000000e+00
3.609999999999999876e-01 1.000000000000000000e+00
3.619999999999999885e-01 1.000000000000000000e+00
3.629999999999999893e-01 1.000000000000000000e+00
3.639999999999999902e-01 1.000000000000000000e+00
3.649999999999999911e-01 1.000000000000000000e+00
3.659999999999999920e-01 1.000000000000000000e+00
3.669999999999999929e-01 1.000000000000000000e+00
3.679999999999999938e-01 1.000000000000000000e+00
3.689999999999999947e-01 1.000000000000000000e+00
3.699999999999999956e-01 1.000000000000000000e+00
3.709999999999999964e-01 1.000000000000000000e+00
3.719999999999999973e-01 1.000000000000000000e+00
3.729999999999999982e-01 1.000000000000000000e+00
3.739999999999999991e-01 1.000000000000000000e+00
3.750000000000000000e-01 1.000000000000000000e+00
3.760000000000000009e-01 1.000000000000000000e+00
3.770000000000000018e-01 1.000000000000000000e+00
3.780000000000000027e-01 1.000000000000000000e+00
3.790000000000000036e-01 1.000000000000000000e+00
3.800000000000000044e-01 1.000000000000000000e+00
3.810000000000000053e-01 1.000000000000000000e+00
3.820000000000000062e-01 1.000000000000000000e+00
3.830000000000000071e-01 1.000000000000000000e+00
3.840000000000000080e-01 1.000000000000000000e+00
3.850000000000000089e-01 1.000000000000000000e+00
3.860000000000000098e-01 1.000000000000000000e+00
3.870000000000000107e-01 1.000000000000000000e+00
3.880000000000000115e-01 1.000000000000000000e+00
3.890000000000000124e-01 1.000000000000000000e+00
3.900000000000000133e-01 1.000000000000000000e+00
3.910000000000000142e-01 1.000000000000000000e+00
3.920000000000000151e-01 1.000000000000000000e+00
3.930000000000000160e-01 1.000000000000000000e+00
3.940000000000000169e-01 1.000000000000000000e+00
3.950000000000000178e-01 1.000000000000000000e+00
3.960000000000000187e-01 1.000000000000000000e+00
3.970000000000000195e-01 1.000000000000000000e+00
3.980000000000000204e-01 1.000000000000000000e+00
3.990000000000000213e-01 1.000000000000000000e+00
4.000000000000000222e-01 1.000000000000000000e+00
4.010000000000000231e-01 1.000000000000000000e+00
4.020000000000000240e-01 1.000000000000000000e+00
4.030000000000000249e-01 1.000000000000000000e+00
4.040000000000000258e-01 1.000000000000000000e+00
4.050000000000000266e-01 1.000000000000000000e+00
4.060000000000000275e-01 1.000000000000000000e+00
4.069999999999999729e-01 1.000000000000000000e+00
4.079999999999999738e-01 1.000000000000000000e+00
4.089999999999999747e-01 1.000000000000000000e+00
4.099999999999999756e-01 1.000000000000000000e+00
4.109999999999999765e-01 1.000000000000000000e+00
4.119999999999999774e-01 1.000000000000000000e+00
4.129999999999999782e-01 1.000000000000000000e+00
4.139999999999999791e-01 1.000000000000000000e+00
4.149999999999999800e-01 1.000000000000000000e+00
4.159999999999999809e-01 1.000000000000000000e+00
4.169999999999999818e-01 1.000000000000000000e+00
4.179999999999999827e-01 1.000000000000000000e+00
4.189999999999999836e-01 1.000000000000000000e+00
4.199999999999999845e-01 1.000000000000000000e+00
4.209999999999999853e-01 1.000000000000000000e+00
4.219999999999999862e-01 1.000000000000000000e+00
4.229999999999999871e-01 1.000000000000000000e+00
4.239999999999999880e-01 1.000000000000000000e+00
4.249999999999999889e-01 1.000000000000000000e+00
4.259999999999999898e-01 1.000000000000000000e+00
4.269999999999999907e-01 1.000000000000000000e+00
4.279999999999999916e-01 1.000000000000000000e+00
4.289999999999999925e-01 1.000000000000000000e+00
4.299999999999999933e-01 1.000000000000000000e+00
4.309999999999999942e-01 1.000000000000000000e+00
4.319999999999999951e-01 1.000000000000000000e+00
4.329999999999999960e-01 1.000000000000000000e+00
4.339999999999999969e-01 1.000000000000000000e+00
4.349999999999999978e-01 1.000000000000000000e+00
4.359999999999999987e-01 1.000000000000000000e+00
4.369999999999999996e-01 1.000000000000000000e+00
4.380000000000000004e-01 1.000000000000000000e+00
4.390000000000000013e-01 1.000000000000000000e+00
4.400000000000000022e-01 1.000000000000000000e+00
4.410000000000000031e-01 1.000000000000000000e+00
4.420000000000000040e-01 1.000000000000000000e+00
4.430000000000000049e-01 1.000000000000000000e+00
4.440000000000000058e-01 1.000000000000000000e+00
4.450000000000000067e-01 1.000000000000000000e+00
4.460000000000000075e-01 1.000000000000000000e+00
4.470000000000000084e-01 1.000000000000000000e+00
4.480000000000000093e-01 1.000000000000000000e+00
4.490000000000000102e-01 1.000000000000000000e+00
4.500000000000000111e-01 1.000000000000000000e+00
4.510000000000000120e-01 1.000000000000000000e+00
4.520000000000000129e-01 1.000000000000000000e+00
4.530000000000000138e-01 1.000000000000000000e+00
4.540000000000000147e-01 1.000000000000000000e+00
4.550000000000000155e-01 1.000000000000000000e+00
4.560000000000000164e-01 1.000000000000000000e+00
4.570000000000000173e-01 1.000000000000000000e+00
4.580000000000000182e-01 1.000000000000000000e+00
4.590000000000000191e-01 1.000000000000000000e+00
4.600000000000000200e-01 1.000000000000000000e+00
4.610000000000000209e-01 1.000000000000000000e+00
4.620000000000000218e-01 1.000000000000000000e+00
4.630000000000000226e-01 1.000000000000000000e+00
4.640000000000000235e-01 1.000000000000000000e+00
4.650000000000000244e-01 1.000000000000000000e+00
4.660000000000000253e-01 1.000000000000000000e+00
4.670000000000000262e-01 1.000000000000000000e+00
4.680000000000000271e-01 1.000000000000000000e+00
4.689999999999999725e-01 1.000000000000000000e+00
4.699999999999999734e-01 1.000000000000000000e+00
4.709999999999999742e-01 1.000000000000000000e+00
4.719999999999999751e-01 1.000000000000000000e+00
4.729999999999999760e-01 1.000000000000000000e+00
4.739999999999999769e-01 1.000000000000000000e+00
4.749999999999999778e-01 1.000000000000000000e+00
4.759999999999999787e-01 1.000000000000000000e+00
4.769999999999999796e-01 1.000000000000000000e+00
4.779999999999999805e-01 1.000000000000000000e+00
4.789999999999999813e-01 1.000000000000000000e+00
4.799999999999999822e-01 1.000000000000000000e+00
4.809999999999999831e-01 1.000000000000000000e+00
4.819999999999999840e-01 1.000000000000000000e+00
4.829999999999999849e-01 1.000000000000000000e+00
4.839999999999999858e-01 1.000000000000000000e+00
4.849999999999999867e-01 1.000000000000000000e+00
4.859999999999999876e-01 1.000000000000000000e+00
4.869999999999999885e-01 1.000000000000000000e+00
4.879999999999999893e-01 1.000000000000000000e+00
4.889999999999999902e-01 1.000000000000000000e+00
4.899999999999999911e-01 1.000000000000000000e+00
4.909999999999999920e-01 1.000000000000000000e+00
4.919999999999999929e-01 1.000000000000000000e+00
4.929999999999999938e-01 1.000000000000000000e+00
4.939999999999999947e-01 1.000000000000000000e+00
4.949999999999999956e-01 1.000000000000000000e+00
4.959999999999999964e-01 1.000000000000000000e+00
4.969999999999999973e-01 1.000000000000000000e+00
4.979999999999999982e-01 1.000000000000000000e+00
4.989999999999999991e-01 1.000000000000000000e+00
5.000000000000000000e-01 9.999000000000000110e-01
5.010000000000000009e-01 1.000000000000000000e+00
5.020000000000000018e-01 1.000000000000000000e+00
5.030000000000000027e-01 1.000000000000000000e+00
5.040000000000000036e-01 1.000000000000000000e+00
5.050000000000000044e-01 1.000000000000000000e+00
5.060000000000000053e-01 1.000000000000000000e+00
5.070000000000000062e-01 1.000000000000000000e+00
5.080000000000000071e-01 1.000000000000000000e+00
5.090000000000000080e-01 1.000000000000000000e+00
5.100000000000000089e-01 9.999000000000000110e-01
5.110000000000000098e-01 9.999000000000000110e-01
5.120000000000000107e-01 9.999000000000000110e-01
5.130000000000000115e-01 9.999000000000000110e-01
5.140000000000000124e-01 9.999000000000000110e-01
5.150000000000000133e-01 9.999000000000000110e-01
5.160000000000000142e-01 9.999000000000000110e-01
5.170000000000000151e-01 1.000000000000000000e+00
5.180000000000000160e-01 1.000000000000000000e+00
5.190000000000000169e-01 1.000000000000000000e+00
5.200000000000000178e-01 1.000000000000000000e+00
5.210000000000000187e-01 1.000000000000000000e+00
5.220000000000000195e-01 1.000000000000000000e+00
5.230000000000000204e-01 1.000000000000000000e+00
5.240000000000000213e-01 1.000000000000000000e+00
5.250000000000000222e-01 1.000000000000000000e+00
5.260000000000000231e-01 1.000000000000000000e+00
5.270000000000000240e-01 1.000000000000000000e+00
5.280000000000000249e-01 1.000000000000000000e+00
5.290000000000000258e-01 1.000000000000000000e+00
5.300000000000000266e-01 1.000000000000000000e+00
5.310000000000000275e-01 1.000000000000000000e+00
5.320000000000000284e-01 1.000000000000000000e+00
5.330000000000000293e-01 1.000000000000000000e+00
5.340000000000000302e-01 9.999000000000000110e-01
5.350000000000000311e-01 9.999000000000000110e-01
5.360000000000000320e-01 9.999000000000000110e-01
5.370000000000000329e-01 9.998000000000000220e-01
5.380000000000000338e-01 9.998000000000000220e-01
5.390000000000000346e-01 9.998000000000000220e-01
5.400000000000000355e-01 9.998000000000000220e-01
5.410000000000000364e-01 9.998000000000000220e-01
5.420000000000000373e-01 9.998000000000000220e-01
5.430000000000000382e-01 9.999000000000000110e-01
5.440000000000000391e-01 9.999000000000000110e-01
5.450000000000000400e-01 9.999000000000000110e-01
5.460000000000000409e-01 1.000000000000000000e+00
5.470000000000000417e-01 1.000000000000000000e+00
5.480000000000000426e-01 1.000000000000000000e+00
5.490000000000000435e-01 1.000000000000000000e+00
5.500000000000000444e-01 1.000000000000000000e+00
5.510000000000000453e-01 1.000000000000000000e+00
5.520000000000000462e-01 1.000000000000000000e+00
5.530000000000000471e-01 1.000000000000000000e+00
5.540000000000000480e-01 1.000000000000000000e+00
5.550000000000000488e-01 1.000000000000000000e+00
5.560000000000000497e-01 1.000000000000000000e+00
5.570000000000000506e-01 1.000000000000000000e+00
5.580000000000000515e-01 1.000000000000000000e+00
5.590000000000000524e-01 1.000000000000000000e+00
5.600000000000000533e-01 1.000000000000000000e+00
5.610000000000000542e-01 1.000000000000000000e+00
5.620000000000000551e-01 1.000000000000000000e+00
5.629999999999999449e-01 1.000000000000000000e+00
5.639999999999999458e-01 9.999000000000000110e-01
5.649999999999999467e-01 9.998000000000000220e-01
5.659999999999999476e-01 9.998000000000000220e-01
5.669999999999999485e-01 9.996999999999999220e-01
5.679999999999999494e-01 9.996000000000000441e-01
5.689999999999999503e-01 9.996000000000000441e-01
5.699999999999999512e-01 9.995000000000000551e-01
5.709999999999999520e-01 9.995000000000000551e-01
5.719999999999999529e-01 9.995000000000000551e-01
5.729999999999999538e-01 9.995000000000000551e-01
5.739999999999999547e-01 9.995000000000000551e-01
5.749999999999999556e-01 9.996000000000000441e-01
5.759999999999999565e-01 9.996999999999999220e-01
5.769999999999999574e-01 9.996999999999999220e-01
5.779999999999999583e-01 9.998000000000000220e-01
5.789999999999999591e-01 1.000000000000000000e+00
5.799999999999999600e-01 1.000000000000000000e+00
5.809999999999999609e-01 1.000000000000000000e+00
5.819999999999999618e-01 1.000000000000000000e+00
5.829999999999999627e-01 1.000000000000000000e+00
5.839999999999999636e-01 1.001000000000000112e+00
5.849999999999999645e-01 1.001000000000000112e+00
5.859999999999999654e-01 1.001000000000000112e+00
5.869999999999999662e-01 1.001000000000000112e+00
5.879999999999999671e-01 1.001000000000000112e+00
5.889999999999999680e-01 1.001000000000000112e+00
5.899999999999999689e-01 1.001000000000000112e+00
5.909999999999999698e-01 1.001000000000000112e+00
5.919999999999999707e-01 1.001000000000000112e+00
5.929999999999999716e-01 1.000000000000000000e+00
5.939999999999999725e-01 1.000000000000000000e+00
5.949999999999999734e-01 1.000000000000000000e+00
5.959999999999999742e-01 1.000000000000000000e+00
5.969999999999999751e-01 9.998000000000000220e-01
5.979999999999999760e-01 9.996000000000000441e-01
5.989999999999999769e-01 9.993999999999999551e-01
5.999999999999999778e-01 9.991999999999999771e-01
6.009999999999999787e-01 9.989999999999998881e-01
6.019999999999999796e-01 9.988000000000000211e-01
6.029999999999999805e-01 9.986999999999999211e-01
6.039999999999999813e-01 9.986999999999999211e-01
6.049999999999999822e-01 9.986000000000000432e-01
6.059999999999999831e-01 9.986999999999999211e-01
6.069999999999999840e-01 9.986999999999999211e-01
6.079999999999999849e-01 9.989000000000000101e-01
6.089999999999999858e-01 9.990999999999999881e-01
6.099999999999999867e-01 9.993000000000000771e-01
6.109999999999999876e-01 9.995000000000000551e-01
6.119999999999999885e-01 9.998000000000000220e-01
6.129999999999999893e-01 1.000000000000000000e+00
6.139999999999999902e-01 1.000000000000000000e+00
6.149999999999999911e-01 1.001000000000000112e+00
6.159999999999999920e-01 1.001000000000000112e+00
6.169999999999999929e-01 1.001000000000000112e+00
6.179999999999999938e-01 1.002000000000000002e+00
6.189999999999999947e-01 1.002000000000000002e+00
6.199999999999999956e-01 1.002000000000000002e+00
6.209999999999999964e-01 1.002000000000000002e+00
6.219999999999999973e-01 1.002000000000000002e+00
6.229999999999999982e-01 1.002000000000000002e+00
6.239999999999999991e-01 1.002000000000000002e+00
6.250000000000000000e-01 1.002000000000000002e+00
6.260000000000000009e-01 1.001000000000000112e+00
6.270000000000000018e-01 1.001000000000000112e+00
6.280000000000000027e-01 1.001000000000000112e+00
6.290000000000000036e-01 1.000000000000000000e+00
6.300000000000000044e-01 9.996000000000000441e-01
6.310000000000000053e-01 9.989999999999998881e-01
6.320000000000000062e-01 9.983999999999999542e-01
6.330000000000000071e-01 9.979000000000000092e-01
6.340000000000000080e-01 9.973999999999999533e-01
6.350000000000000089e-01 9.969999999999998863e-01
6.360000000000000098e-01 9.966999999999999194e-01
6.370000000000000107e-01 9.963999999999999524e-01
6.380000000000000115e-01 9.962999999999999634e-01
6.390000000000000124e-01 9.963999999999999524e-01
6.400000000000000133e-01 9.965000000000000524e-01
6.410000000000000142e-01 9.969000000000000083e-01
6.420000000000000151e-01 9.972999999999999643e-01
6.430000000000000160e-01 9.978000000000000203e-01
6.440000000000000169e-01 9.985000000000000542e-01
6.450000000000000178e-01 9.993000000000000771e-01
6.460000000000000187e-01 1.000000000000000000e+00
6.470000000000000195e-01 1.001000000000000112e+00
6.480000000000000204e-01 1.002000000000000002e+00
6.490000000000000213e-01 1.003000000000000114e+00
6.500000000000000222e-01 1.004000000000000004e+00
6.510000000000000231e-01 1.005000000000000115e+00
6.520000000000000240e-01 1.005000000000000115e+00
6.530000000000000249e-01 1.006000000000000005e+00
6.540000000000000258e-01 1.006000000000000005e+00
6.550000000000000266e-01 1.006000000000000005e+00
6.560000000000000275e-01 1.006000000000000005e+00
6.570000000000000284e-01 1.006000000000000005e+00
6.580000000000000293e-01 1.005000000000000115e+00
6.590000000000000302e-01 1.004000000000000004e+00
6.600000000000000311e-01 1.003000000000000114e+00
6.610000000000000320e-01 1.002000000000000002e+00
6.620000000000000329e-01 1.001000000000000112e+00
6.630000000000000338e-01 9.991999999999999771e-01
6.640000000000000346e-01 9.976999999999999202e-01
6.650000000000000355e-01 9.962000000000000854e-01
6.660000000000000364e-01 9.947000000000000286e-01
6.670000000000000373e-01 9.934000000000000608e-01
6.680000000000000382e-01 9.921999999999999709e-01
6.690000000000000391e-01 9.911999999999999700e-01
6.700000000000000400e-01 9.904999999999999361e-01
6.710000000000000409e-01 9.901999999999999691e-01
6.720000000000000417e-01 9.901999999999999691e-01
6.730000000000000426e-01 9.904999999999999361e-01
6.740000000000000435e-01 9.912999999999999590e-01
6.750000000000000444e-01 9.924000000000000599e-01
6.760000000000000453e-01 9.938999999999998947e-01
6.770000000000000462e-01 9.955999999999999295e-01
6.780000000000000471e-01 9.976999999999999202e-01
6.790000000000000480e-01 1.000000000000000000e+00
6.800000000000000488e-01 1.002000000000000002e+00
6.810000000000000497e-01 1.005000000000000115e+00
6.820000000000000506e-01 1.007000000000000117e+00
6.830000000000000515e-01 1.010000000000000009e+00
6.840000000000000524e-01 1.012000000000000011e+00
6.850000000000000533e-01 1.014000000000000012e+00
6.860000000000000542e-01 1.014999999999999902e+00
6.870000000000000551e-01 1.016000000000000014e+00
6.879999999999999449e-01 1.016000000000000014e+00
6.889999999999999458e-01 1.016000000000000014e+00
6.899999999999999467e-01 1.014999999999999902e+00
6.909999999999999476e-01 1.012999999999999901e+00
6.919999999999999485e-01 1.010999999999999899e+00
6.929999999999999494e-01 1.008000000000000007e+00
6.939999999999999503e-01 1.005000000000000115e+00
6.949999999999999512e-01 1.001000000000000112e+00
6.959999999999999520e-01 9.973999999999999533e-01
6.969999999999999529e-01 9.932000000000000828e-01
6.979999999999999538e-01 9.891000000000000902e-01
6.989999999999999547e-01 9.850000000000000977e-01
6.999999999999999556e-01 9.813000000000000611e-01
7.009999999999999565e-01 9.782000000000000695e-01
7.019999999999999574e-01 9.757000000000000117e-01
7.029999999999999583e-01 9.741999999999999549e-01
7.039999999999999591e-01 9.735999999999999099e-01
7.049999999999999600e-01 9.741999999999999549e-01
7.059999999999999609e-01 9.758000000000000007e-01
7.069999999999999618e-01 9.786000000000001364e-01
7.079999999999999627e-01 9.825000000000000400e-01
7.089999999999999636e-01 9.873000000000000664e-01
7.099999999999999645e-01 9.929999999999999938e-01
7.109999999999999654e-01 9.993999999999999551e-01
7.119999999999999662e-01 1.006000000000000005e+00
7.129999999999999671e-01 1.014000000000000012e+00
7.139999999999999680e-01 1.021000000000000130e+00
7.149999999999999689e-01 1.026999999999999913e+00
7.159999999999999698e-01 1.034000000000000030e+00
7.169999999999999707e-01 1.038000000000000034e+00
7.179999999999999716e-01 1.042000000000000037e+00
7.189999999999999725e-01 1.042999999999999927e+00
7.199999999999999734e-01 1.042999999999999927e+00
7.209999999999999742e-01 1.040000000000000036e+00
7.219999999999999751e-01 1.034000000000000030e+00
7.229999999999999760e-01 1.026999999999999913e+00
7.239999999999999769e-01 1.016999999999999904e+00
7.249999999999999778e-01 1.006000000000000005e+00
7.259999999999999787e-01 9.932999999999999607e-01
7.269999999999999796e-01 9.799000000000001043e-01
7.279999999999999805e-01 9.661999999999999478e-01
7.289999999999999813e-01 9.531000000000000583e-01
7.299999999999999822e-01 9.414000000000000146e-01
7.309999999999999831e-01 9.320999999999999286e-01
7.319999999999999840e-01 9.262999999999999012e-01
7.329999999999999849e-01 9.251000000000000334e-01
7.339999999999999858e-01 9.297999999999999599e-01
7.349999999999999867e-01 9.415999999999998815e-01
7.359999999999999876e-01 9.606999999999999984e-01
7.369999999999999885e-01 9.867000000000000215e-01
7.379999999999999893e-01 1.018000000000000016e+00
7.389999999999999902e-01 1.053000000000000158e+00
7.399999999999999911e-01 1.086999999999999966e+00
7.409999999999999920e-01 1.116999999999999993e+00
7.419999999999999929e-01 1.137999999999999901e+00
7.429999999999999938e-01 1.143000000000000016e+00
7.439999999999999947e-01 1.126000000000000112e+00
7.449999999999999956e-01 1.080000000000000071e+00
7.459999999999999964e-01 9.956999999999999185e-01
7.469999999999999973e-01 8.634000000000000563e-01
7.479999999999999982e-01 6.729000000000000536e-01
7.489999999999999991e-01 4.130000000000000338e-01
7.500000000000000000e-01 7.152000000000000024e-02
7.510000000000000009e-01 7.151000000000000412e-02
7.520000000000000018e-01 7.151000000000000412e-02
7.530000000000000027e-01 7.150000000000000799e-02
7.540000000000000036e-01 7.148000000000000187e-02
7.550000000000000044e-01 7.147000000000000575e-02
7.560000000000000053e-01 7.144999999999999962e-02
7.570000000000000062e-01 7.142999999999999350e-02
7.580000000000000071e-01 7.141000000000000125e-02
7.590000000000000080e-01 7.137999999999999901e-02
7.600000000000000089e-01 7.134999999999999676e-02
7.610000000000000098e-01 7.131999999999999451e-02
7.620000000000000107e-01 7.128999999999999226e-02
7.630000000000000115e-01 7.124999999999999389e-02
7.640000000000000124e-01 7.121000000000000940e-02
7.650000000000000133e-01 7.116999999999999715e-02
7.660000000000000142e-01 7.112999999999999878e-02
7.670000000000000151e-01 7.108000000000000429e-02
7.680000000000000160e-01 7.102999999999999592e-02
7.690000000000000169e-01 7.098000000000000143e-02
7.700000000000000178e-01 7.091999999999999693e-02
7.710000000000000187e-01 7.085999999999999244e-02
7.720000000000000195e-01 7.080000000000000182e-02
7.730000000000000204e-01 7.073999999999999733e-02
7.740000000000000213e-01 7.067999999999999283e-02
7.750000000000000222e-01 7.061000000000000609e-02
7.760000000000000231e-01 7.053999999999999160e-02
7.770000000000000240e-01 7.045999999999999486e-02
7.780000000000000249e-01 7.039000000000000812e-02
7.790000000000000258e-01 7.030999999999999750e-02
7.800000000000000266e-01 7.023000000000000076e-02
7.810000000000000275e-01 7.013999999999999402e-02
7.820000000000000284e-01 7.005000000000000115e-02
7.830000000000000293e-01 6.996000000000000829e-02
7.840000000000000302e-01 6.987000000000000155e-02
7.850000000000000311e-01 6.977999999999999481e-02
7.860000000000000320e-01 6.968000000000000582e-02
7.870000000000000329e-01 6.958000000000000296e-02
7.880000000000000338e-01 6.948000000000000009e-02
7.890000000000000346e-01 6.937000000000000111e-02
7.900000000000000355e-01 6.926000000000000212e-02
7.910000000000000364e-01 6.915000000000000313e-02
7.920000000000000373e-01 6.904000000000000414e-02
7.930000000000000382e-01 6.891999999999999515e-02
7.940000000000000391e-01 6.880999999999999617e-02
7.950000000000000400e-01 6.869000000000000106e-02
7.960000000000000409e-01 6.856000000000000982e-02
7.970000000000000417e-01 6.844000000000000083e-02
7.980000000000000426e-01 6.830999999999999572e-02
7.990000000000000435e-01 6.818000000000000449e-02
8.000000000000000444e-01 6.804000000000000326e-02
8.010000000000000453e-01 6.790999999999999814e-02
8.020000000000000462e-01 6.776999999999999691e-02
8.030000000000000471e-01 6.761999999999999955e-02
8.040000000000000480e-01 6.747999999999999832e-02
8.050000000000000488e-01 6.733000000000000096e-02
8.060000000000000497e-01 6.718000000000000360e-02
8.070000000000000506e-01 6.702999999999999237e-02
8.080000000000000515e-01 6.687999999999999501e-02
8.090000000000000524e-01 6.672000000000000153e-02
8.100000000000000533e-01 6.656000000000000805e-02
8.110000000000000542e-01 6.640000000000000069e-02
8.120000000000000551e-01 6.622999999999999721e-02
8.129999999999999449e-01 6.607000000000000373e-02
8.139999999999999458e-01 6.590000000000000024e-02
8.149999999999999467e-01 6.573000000000001064e-02
8.159999999999999476e-01 6.554999999999999716e-02
8.169999999999999485e-01 6.536999999999999755e-02
8.179999999999999494e-01 6.518999999999999795e-02
8.189999999999999503e-01 6.500999999999999834e-02
8.199999999999999512e-01 6.482999999999999874e-02
8.209999999999999520e-01 6.464000000000000301e-02
8.219999999999999529e-01 6.445000000000000728e-02
8.229999999999999538e-01 6.425999999999999768e-02
8.239999999999999547e-01 6.405999999999999195e-02
8.249999999999999556e-01 6.386999999999999622e-02
8.259999999999999565e-01 6.367000000000000437e-02
8.269999999999999574e-01 6.346999999999999864e-02
8.279999999999999583e-01 6.325999999999999679e-02
8.289999999999999591e-01 6.305000000000000882e-02
8.299999999999999600e-01 6.283999999999999309e-02
8.309999999999999609e-01 6.263000000000000511e-02
8.319999999999999618e-01 6.241999999999999632e-02
8.329999999999999627e-01 6.220000000000000528e-02
8.339999999999999636e-01 6.198000000000000037e-02
8.349999999999999645e-01 6.176000000000000240e-02
8.359999999999999654e-01 6.153999999999999748e-02
8.369999999999999662e-01 6.131000000000000338e-02
8.379999999999999671e-01 6.108000000000000235e-02
8.389999999999999680e-01 6.084999999999999437e-02
8.399999999999999689e-01 6.062000000000000027e-02
8.409999999999999698e-01 6.038000000000000311e-02
8.419999999999999707e-01 6.013999999999999901e-02
8.429999999999999716e-01 5.990000000000000185e-02
8.439999999999999725e-01 5.966000000000000469e-02
8.449999999999999734e-01 5.941999999999999366e-02
8.459999999999999742e-01 5.917000000000000037e-02
8.469999999999999751e-01 5.892000000000000015e-02
8.479999999999999760e-01 5.866999999999999993e-02
8.489999999999999769e-01 5.841000000000000358e-02
8.499999999999999778e-01 5.815999999999999642e-02
8.509999999999999787e-01 5.790000000000000008e-02
8.519999999999999796e-01 5.763999999999999679e-02
8.529999999999999805e-01 5.737000000000000433e-02
8.539999999999999813e-01 5.711000000000000104e-02
8.549999999999999822e-01 5.684000000000000163e-02
8.559999999999999831e-01 5.657000000000000223e-02
8.569999999999999840e-01 5.629000000000000670e-02
8.579999999999999849e-01 5.601999999999999341e-02
8.589999999999999858e-01 5.573999999999999788e-02
8.599999999999999867e-01 5.545999999999999541e-02
8.609999999999999876e-01 5.517999999999999294e-02
8.619999999999999885e-01 5.489999999999999741e-02
8.629999999999999893e-01 5.461000000000000576e-02
8.639999999999999902e-01 5.432000000000000717e-02
8.649999999999999911e-01 5.403000000000000164e-02
8.659999999999999920e-01 5.374000000000000304e-02
8.669999999999999929e-01 5.345000000000000445e-02
8.679999999999999938e-01 5.315000000000000280e-02
8.689999999999999947e-01 5.285000000000000114e-02
8.699999999999999956e-01 5.254999999999999949e-02
8.709999999999999964e-01 5.224999999999999784e-02
8.719999999999999973e-01 5.193999999999999312e-02
8.729999999999999982e-01 5.163000000000000228e-02
8.739999999999999991e-01 5.133000000000000063e-02
8.750000000000000000e-01 5.100999999999999979e-02
8.760000000000000009e-01 5.069999999999999507e-02
8.770000000000000018e-01 5.038000000000000811e-02
8.780000000000000027e-01 5.007000000000000339e-02
8.790000000000000036e-01 4.975000000000000255e-02
8.800000000000000044e-01 4.942999999999999478e-02
8.810000000000000053e-01 4.910000000000000475e-02
8.820000000000000062e-01 4.878000000000000391e-02
8.830000000000000071e-01 4.845000000000000001e-02
8.840000000000000080e-01 4.812000000000000305e-02
8.850000000000000089e-01 4.778999999999999915e-02
8.860000000000000098e-01 4.744999999999999912e-02
8.870000000000000107e-01 4.711999999999999522e-02
8.880000000000000115e-01 4.678000000000000214e-02
8.890000000000000124e-01 4.644000000000000211e-02
8.900000000000000133e-01 4.610000000000000209e-02
8.910000000000000142e-01 4.574999999999999900e-02
8.920000000000000151e-01 4.540999999999999898e-02
8.930000000000000160e-01 4.506000000000000283e-02
8.940000000000000169e-01 4.470999999999999974e-02
8.950000000000000178e-01 4.435999999999999666e-02
8.960000000000000187e-01 4.401000000000000051e-02
8.970000000000000195e-01 4.365000000000000130e-02
8.980000000000000204e-01 4.330000000000000515e-02
8.990000000000000213e-01 4.293999999999999900e-02
9.000000000000000222e-01 4.257999999999999979e-02
9.010000000000000231e-01 4.222000000000000058e-02
9.020000000000000240e-01 4.184999999999999831e-02
9.030000000000000249e-01 4.148999999999999910e-02
9.040000000000000258e-01 4.111999999999999683e-02
9.050000000000000266e-01 4.075000000000000150e-02
9.060000000000000275e-01 4.037999999999999923e-02
9.070000000000000284e-01 4.000999999999999696e-02
9.080000000000000293e-01 3.963999999999999468e-02
9.090000000000000302e-01 3.926000000000000323e-02
9.100000000000000311e-01 3.887999999999999790e-02
9.110000000000000320e-01 3.849999999999999950e-02
9.120000000000000329e-01 3.812000000000000111e-02
9.130000000000000338e-01 3.773999999999999577e-02
9.140000000000000346e-01 3.736000000000000432e-02
9.150000000000000355e-01 3.696999999999999592e-02
9.160000000000000364e-01 3.658000000000000140e-02
9.170000000000000373e-01 3.618999999999999995e-02
9.180000000000000382e-01 3.579999999999999849e-02
9.190000000000000391e-01 3.540999999999999703e-02
9.200000000000000400e-01 3.502000000000000252e-02
9.210000000000000409e-01 3.462000000000000494e-02
9.220000000000000417e-01 3.422999999999999654e-02
9.230000000000000426e-01 3.382999999999999896e-02
9.240000000000000435e-01 3.343000000000000138e-02
9.250000000000000444e-01 3.302999999999999686e-02
9.260000000000000453e-01 3.262999999999999928e-02
9.270000000000000462e-01 3.221999999999999864e-02
9.280000000000000471e-01 3.182000000000000106e-02
9.290000000000000480e-01 3.141000000000000042e-02
9.300000000000000488e-01 3.099999999999999978e-02
9.310000000000000497e-01 3.058999999999999914e-02
9.320000000000000506e-01 3.018000000000000196e-02
9.330000000000000515e-01 2.977000000000000132e-02
9.340000000000000524e-01 2.934999999999999762e-02
9.350000000000000533e-01 2.893999999999999698e-02
9.360000000000000542e-01 2.852000000000000021e-02
9.370000000000000551e-01 2.810999999999999957e-02
9.379999999999999449e-01 2.768999999999999934e-02
9.389999999999999458e-01 2.726999999999999910e-02
9.399999999999999467e-01 2.684999999999999887e-02
9.409999999999999476e-01 2.641999999999999904e-02
9.419999999999999485e-01 2.599999999999999881e-02
9.429999999999999494e-01 2.556999999999999898e-02
9.439999999999999503e-01 2.514999999999999875e-02
9.449999999999999512e-01 2.471999999999999892e-02
9.459999999999999520e-01 2.428999999999999909e-02
9.469999999999999529e-01 2.385999999999999927e-02
9.479999999999999538e-01 2.342999999999999944e-02
9.489999999999999547e-01 2.299999999999999961e-02
9.499999999999999556e-01 2.256999999999999978e-02
9.509999999999999565e-01 2.213999999999999996e-02
9.519999999999999574e-01 2.170000000000000054e-02
9.529999999999999583e-01 2.126000000000000112e-02
9.539999999999999591e-01 2.083000000000000129e-02
9.549999999999999600e-01 2.038999999999999840e-02
9.559999999999999609e-01 1.994999999999999898e-02
9.569999999999999618e-01 1.950999999999999956e-02
9.579999999999999627e-01 1.907000000000000015e-02
9.589999999999999636e-01 1.863000000000000073e-02
9.599999999999999645e-01 1.819000000000000131e-02
9.609999999999999654e-01 1.773999999999999883e-02
9.619999999999999662e-01 1.729999999999999941e-02
9.629999999999999671e-01 1.685999999999999999e-02
9.639999999999999680e-01 1.641000000000000097e-02
9.649999999999999689e-01 1.595999999999999849e-02
9.659999999999999698e-01 1.551999999999999907e-02
9.669999999999999707e-01 1.507000000000000006e-02
9.679999999999999716e-01 1.461999999999999932e-02
9.689999999999999725e-01 1.417000000000000030e-02
9.699999999999999734e-01 1.372000000000000129e-02
9.709999999999999742e-01 1.326999999999999881e-02
9.719999999999999751e-01 1.281999999999999980e-02
9.729999999999999760e-01 1.237000000000000079e-02
9.739999999999999769e-01 1.191000000000000045e-02
9.749999999999999778e-01 1.145999999999999970e-02
9.759999999999999787e-01 1.101000000000000069e-02
9.769999999999999796e-01 1.055000000000000035e-02
9.779999999999999805e-01 1.009999999999999960e-02
9.789999999999999813e-01 9.641000000000000264e-03
9.799999999999999822e-01 9.185000000000000456e-03
9.809999999999999831e-01 8.727999999999999647e-03
9.819999999999999840e-01 8.271999999999999839e-03
9.829999999999999849e-01 7.813999999999999765e-03
9.839999999999999858e-01 7.357000000000000692e-03
9.849999999999999867e-01 6.898999999999999751e-03
9.859999999999999876e-01 6.439999999999999544e-03
9.869999999999999885e-01 5.982000000000000338e-03
9.879999999999999893e-01 5.523000000000000131e-03
9.889999999999999902e-01 5.063999999999999925e-03
9.899999999999999911e-01 4.604000000000000453e-03
9.909999999999999920e-01 4.144000000000000114e-03
9.919999999999999929e-01 3.683999999999999775e-03
9.929999999999999938e-01 3.224000000000000303e-03
9.939999999999999947e-01 2.763999999999999964e-03
9.949999999999999956e-01 2.304000000000000058e-03
9.959999999999999964e-01 1.843000000000000020e-03
9.969999999999999973e-01 1.381999999999999982e-03
9.979999999999999982e-01 9.215999999999999583e-04
9.989999999999999991e-01 4.607999999999999791e-04
1.000000000000000000e+00 0.000000000000000000e+00


==> data/haga-unif-min-mixed/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
1.666666666666666644e-02 5.000000000000000000e-01
3.333333333333333287e-02 5.000000000000000000e-01
5.000000000000000278e-02 5.000000000000000000e-01
6.666666666666666574e-02 5.000000000000000000e-01
8.333333333333332871e-02 5.000000000000000000e-01
1.000000000000000056e-01 5.000000000000000000e-01
1.166666666666666685e-01 5.000000000000000000e-01
1.333333333333333315e-01 5.000000000000000000e-01
1.499999999999999944e-01 5.000000000000000000e-01
1.666666666666666574e-01 5.000000000000000000e-01
1.833333333333333204e-01 5.000000000000000000e-01
2.000000000000000111e-01 5.000000000000000000e-01
2.166666666666666741e-01 5.000000000000000000e-01
2.333333333333333370e-01 5.000000000000000000e-01
2.500000000000000000e-01 5.000000000000000000e-01
2.666666666666666630e-01 5.000000000000000000e-01
2.833333333333333259e-01 5.000000000000000000e-01
2.999999999999999889e-01 5.000000000000000000e-01
3.166666666666666519e-01 5.000000000000000000e-01
3.333333333333333148e-01 5.000000000000000000e-01
3.499999999999999778e-01 5.000000000000000000e-01
3.666666666666666408e-01 5.000000000000000000e-01
3.833333333333333037e-01 5.000000000000000000e-01
4.000000000000000222e-01 5.000000000000000000e-01
4.166666666666666852e-01 5.000000000000000000e-01
4.333333333333333481e-01 5.000000000000000000e-01
4.500000000000000111e-01 5.000000000000000000e-01
4.666666666666666741e-01 5.000000000000000000e-01
4.833333333333333370e-01 5.000000000000000000e-01
5.000000000000000000e-01 5.000000000000000000e-01
5.166666666666666075e-01 5.000000000000000000e-01
5.333333333333333259e-01 5.000000000000000000e-01
5.500000000000000444e-01 5.000000000000000000e-01
5.666666666666666519e-01 5.000000000000000000e-01
5.833333333333333703e-01 5.000000000000000000e-01
5.999999999999999778e-01 5.000000000000000000e-01
6.166666666666666963e-01 5.000000000000000000e-01
6.333333333333333037e-01 5.000000000000000000e-01
6.500000000000000222e-01 5.000000000000000000e-01
6.666666666666666297e-01 5.000000000000000000e-01
6.833333333333333481e-01 5.000000000000000000e-01
6.999999999999999556e-01 5.000000000000000000e-01
7.166666666666666741e-01 5.000000000000000000e-01
7.333333333333332815e-01 5.000000000000000000e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.666666666666666075e-01 5.000000000000000000e-01
7.833333333333333259e-01 5.000000000000000000e-01
8.000000000000000444e-01 5.000000000000000000e-01
8.166666666666666519e-01 5.000000000000000000e-01
8.333333333333333703e-01 5.000000000000000000e-01
8.499999999999999778e-01 5.000000000000000000e-01
8.666666666666666963e-01 5.000000000000000000e-01
8.833333333333333037e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01
9.166666666666666297e-01 5.000000000000000000e-01
9.333333333333333481e-01 5.000000000000000000e-01
9.499999999999999556e-01 5.000000000000000000e-01
9.666666666666666741e-01 5.000000000000000000e-01
9.833333333333332815e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> data/terzhagi-crit/data-0.csv <==
# 
#             Time: 0.160000
#             Scaled time: 0.000064
#             In terms of critical timestep: 1.999543
#             
0.000000000000000000e+00 1.000000000000000000e+00 9.999999999999996669e-01
7.999999999999999638e-06 1.000000000000000000e+00 9.999999999999991118e-01
1.599999999999999928e-05 1.000000000000000000e+00 1.000000000000000666e+00
2.400000000000000061e-05 1.000000000000000000e+00 9.999999999999997780e-01
3.199999999999999855e-05 1.000000000000000000e+00 1.000000000000000666e+00
4.000000000000000327e-05 1.000000000000000000e+00 9.999999999999997780e-01
4.800000000000000122e-05 1.000000000000000000e+00 9.999999999999995559e-01
5.599999999999999916e-05 1.000000000000000000e+00 1.000000000000000000e+00
6.399999999999999710e-05 1.000000000000000000e+00 9.999999999999996669e-01
7.200000000000000182e-05 1.000000000000000000e+00 9.999999999999997780e-01
8.000000000000000654e-05 1.000000000000000000e+00 9.999999999999985567e-01
8.799999999999999771e-05 1.000000000000000000e+00 9.999999999999990008e-01
9.600000000000000243e-05 1.000000000000000000e+00 9.999999999999996669e-01
1.039999999999999936e-04 1.000000000000000000e+00 1.000000000000001554e+00
1.119999999999999983e-04 1.000000000000000000e+00 1.000000000000001776e+00
1.200000000000000030e-04 1.000000000000000000e+00 1.000000000000000444e+00
1.279999999999999942e-04 1.000000000000000000e+00 1.000000000000000444e+00
1.359999999999999989e-04 1.000000000000000000e+00 1.000000000000000000e+00
1.440000000000000036e-04 1.000000000000000000e+00 1.000000000000000666e+00
1.520000000000000084e-04 1.000000000000000000e+00 9.999999999999998890e-01
1.600000000000000131e-04 1.000000000000000000e+00 9.999999999999980016e-01
1.679999999999999907e-04 1.000000000000000000e+00 9.999999999999996669e-01
1.759999999999999954e-04 1.000000000000000000e+00 1.000000000000001110e+00
1.840000000000000001e-04 1.000000000000000000e+00 1.000000000000000888e+00
1.920000000000000049e-04 1.000000000000000000e+00 1.000000000000001332e+00
2.000000000000000096e-04 1.000000000000000000e+00 1.000000000000002220e+00
2.079999999999999872e-04 1.000000000000000000e+00 1.000000000000000000e+00
2.159999999999999919e-04 1.000000000000000000e+00 9.999999999999986677e-01
2.239999999999999966e-04 1.000000000000000000e+00 1.000000000000000444e+00
2.320000000000000014e-04 1.000000000000000000e+00 9.999999999999991118e-01
2.400000000000000061e-04 1.000000000000000000e+00 9.999999999999992228e-01
2.480000000000000108e-04 1.000000000000000000e+00 9.999999999999991118e-01
2.559999999999999884e-04 1.000000000000000000e+00 9.999999999999996669e-01
2.640000000000000202e-04 1.000000000000000000e+00 9.999999999999988898e-01
2.719999999999999979e-04 1.000000000000000000e+00 9.999999999999995559e-01
2.799999999999999755e-04 1.000000000000000000e+00 9.999999999999998890e-01
2.880000000000000073e-04 1.000000000000000000e+00 9.999999999999993339e-01
2.959999999999999849e-04 1.000000000000000000e+00 9.999999999999998890e-01
3.040000000000000167e-04 1.000000000000000000e+00 9.999999999999985567e-01
3.119999999999999944e-04 1.000000000000000000e+00 9.999999999999987788e-01
3.200000000000000262e-04 1.000000000000000000e+00 9.999999999999995559e-01
3.280000000000000038e-04 1.000000000000000000e+00 1.000000000000000222e+00
3.359999999999999814e-04 1.000000000000000000e+00 1.000000000000001554e+00
3.440000000000000132e-04 1.000000000000000000e+00 9.999999999999998890e-01
3.519999999999999908e-04 1.000000000000000000e+00 1.000000000000000888e+00
3.600000000000000227e-04 1.000000000000000000e+00 9.999999999999990008e-01
3.680000000000000003e-04 1.000000000000000000e+00 1.000000000000000666e+00
3.759999999999999779e-04 1.000000000000000000e+00 9.999999999999992228e-01
3.840000000000000097e-04 1.000000000000000000e+00 9.999999999999996669e-01
3.919999999999999873e-04 1.000000000000000000e+00 9.999999999999994449e-01
4.000000000000000192e-04 1.000000000000000000e+00 1.000000000000000222e+00
4.079999999999999968e-04 1.000000000000000000e+00 9.999999999999998890e-01
4.159999999999999744e-04 1.000000000000000000e+00 1.000000000000000222e+00
4.240000000000000062e-04 1.000000000000000000e+00 1.000000000000000222e+00
4.319999999999999838e-04 1.000000000000000000e+00 9.999999999999997780e-01
4.400000000000000157e-04 1.000000000000000000e+00 9.999999999999992228e-01
4.479999999999999933e-04 1.000000000000000000e+00 9.999999999999998890e-01
4.560000000000000251e-04 1.000000000000000000e+00 1.000000000000000888e+00
4.640000000000000027e-04 1.000000000000000000e+00 9.999999999999992228e-01
4.719999999999999803e-04 1.000000000000000000e+00 9.999999999999997780e-01
4.800000000000000122e-04 1.000000000000000000e+00 1.000000000000000222e+00
4.879999999999999898e-04 1.000000000000000000e+00 1.000000000000001776e+00
4.960000000000000216e-04 1.000000000000000000e+00 1.000000000000000444e+00
5.039999999999999992e-04 1.000000000000000000e+00 9.999999999999993339e-01
5.119999999999999768e-04 1.000000000000000000e+00 9.999999999999995559e-01
5.199999999999999544e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.280000000000000405e-04 1.000000000000000000e+00 9.999999999999987788e-01
5.360000000000000181e-04 1.000000000000000000e+00 1.000000000000000444e+00
5.439999999999999957e-04 1.000000000000000000e+00 1.000000000000000888e+00
5.519999999999999733e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.599999999999999509e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.680000000000000370e-04 1.000000000000000000e+00 1.000000000000000666e+00
5.760000000000000146e-04 1.000000000000000000e+00 1.000000000000000444e+00
5.839999999999999922e-04 1.000000000000000000e+00 9.999999999999986677e-01
5.919999999999999698e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.999999999999999474e-04 1.000000000000000000e+00 1.000000000000000000e+00
6.080000000000000335e-04 1.000000000000000000e+00 9.999999999999993339e-01
6.160000000000000111e-04 1.000000000000000000e+00 9.999999999999993339e-01
6.239999999999999887e-04 1.000000000000000000e+00 9.999999999999983347e-01
6.319999999999999663e-04 1.000000000000000000e+00 9.999999999999995559e-01
6.400000000000000524e-04 1.000000000000000000e+00 1.000000000000001554e+00
6.480000000000000300e-04 1.000000000000000000e+00 1.000000000000000444e+00
6.560000000000000076e-04 1.000000000000000000e+00 9.999999999999994449e-01
6.639999999999999852e-04 1.000000000000000000e+00 9.999999999999994449e-01
6.719999999999999628e-04 1.000000000000000000e+00 9.999999999999996669e-01
6.800000000000000488e-04 1.000000000000000000e+00 1.000000000000000222e+00
6.880000000000000265e-04 1.000000000000000000e+00 1.000000000000000666e+00
6.960000000000000041e-04 1.000000000000000000e+00 9.999999999999995559e-01
7.039999999999999817e-04 1.000000000000000000e+00 1.000000000000000222e+00
7.119999999999999593e-04 1.000000000000000000e+00 1.000000000000001554e+00
7.200000000000000453e-04 1.000000000000000000e+00 1.000000000000000444e+00
7.280000000000000230e-04 1.000000000000000000e+00 1.000000000000000000e+00
7.360000000000000006e-04 1.000000000000000000e+00 1.000000000000001332e+00
7.439999999999999782e-04 1.000000000000000000e+00 9.999999999999992228e-01
7.519999999999999558e-04 1.000000000000000000e+00 1.000000000000000666e+00
7.600000000000000418e-04 1.000000000000000000e+00 9.999999999999997780e-01
7.680000000000000195e-04 1.000000000000000000e+00 9.999999999999990008e-01
7.759999999999999971e-04 1.000000000000000000e+00 1.000000000000000000e+00
7.839999999999999747e-04 1.000000000000000000e+00 1.000000000000001110e+00
7.919999999999999523e-04 1.000000000000000000e+00 9.999999999999994449e-01
8.000000000000000383e-04 1.000000000000000000e+00 1.000000000000000444e+00
8.080000000000000160e-04 1.000000000000000000e+00 9.999999999999995559e-01
8.159999999999999936e-04 1.000000000000000000e+00 1.000000000000000444e+00
8.239999999999999712e-04 1.000000000000000000e+00 9.999999999999973355e-01
8.319999999999999488e-04 1.000000000000000000e+00 9.999999999999985567e-01
8.400000000000000348e-04 1.000000000000000000e+00 9.999999999999981126e-01
8.480000000000000124e-04 1.000000000000000000e+00 1.000000000000000444e+00
8.559999999999999901e-04 1.000000000000000000e+00 9.999999999999995559e-01
8.639999999999999677e-04 1.000000000000000000e+00 1.000000000000000666e+00
8.720000000000000537e-04 1.000000000000000000e+00 9.999999999999995559e-01
8.800000000000000313e-04 1.000000000000000000e+00 1.000000000000001554e+00
8.880000000000000089e-04 1.000000000000000000e+00 1.000000000000001110e+00
8.959999999999999866e-04 1.000000000000000000e+00 9.999999999999994449e-01
9.039999999999999642e-04 1.000000000000000000e+00 9.999999999999993339e-01
9.120000000000000502e-04 1.000000000000000000e+00 9.999999999999986677e-01
9.200000000000000278e-04 1.000000000000000000e+00 1.000000000000000444e+00
9.280000000000000054e-04 1.000000000000000000e+00 1.000000000000001998e+00
9.359999999999999831e-04 1.000000000000000000e+00 1.000000000000000222e+00
9.439999999999999607e-04 1.000000000000000000e+00 1.000000000000001332e+00
9.520000000000000467e-04 1.000000000000000000e+00 9.999999999999988898e-01
9.600000000000000243e-04 1.000000000000000000e+00 1.000000000000000000e+00
9.680000000000000019e-04 1.000000000000000000e+00 1.000000000000000888e+00
9.759999999999999796e-04 1.000000000000000000e+00 9.999999999999997780e-01
9.840000000000000656e-04 1.000000000000000000e+00 9.999999999999990008e-01
9.920000000000000432e-04 1.000000000000000000e+00 9.999999999999997780e-01
1.000000000000000021e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.007999999999999998e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.015999999999999976e-03 1.000000000000000000e+00 1.000000000000002220e+00
1.023999999999999954e-03 1.000000000000000000e+00 9.999999999999994449e-01
1.031999999999999931e-03 1.000000000000000000e+00 1.000000000000001998e+00
1.039999999999999909e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.048000000000000103e-03 1.000000000000000000e+00 9.999999999999991118e-01
1.056000000000000081e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.064000000000000059e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.072000000000000036e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.080000000000000014e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.087999999999999991e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.095999999999999969e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.103999999999999947e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.111999999999999924e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.119999999999999902e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.128000000000000096e-03 1.000000000000000000e+00 9.999999999999990008e-01
1.136000000000000074e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.144000000000000052e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.152000000000000029e-03 1.000000000000000000e+00 9.999999999999991118e-01
1.160000000000000007e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.167999999999999984e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.175999999999999962e-03 1.000000000000000000e+00 9.999999999999992228e-01
1.183999999999999940e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.191999999999999917e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.199999999999999895e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.208000000000000089e-03 1.000000000000000000e+00 9.999999999999983347e-01
1.216000000000000067e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.224000000000000045e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.232000000000000022e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.240000000000000000e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.247999999999999977e-03 1.000000000000000000e+00 1.000000000000001554e+00
1.255999999999999955e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.263999999999999933e-03 1.000000000000000000e+00 9.999999999999992228e-01
1.271999999999999910e-03 1.000000000000000000e+00 9.999999999999990008e-01
1.280000000000000105e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.288000000000000082e-03 1.000000000000000000e+00 9.999999999999984457e-01
1.296000000000000060e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.304000000000000038e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.312000000000000015e-03 1.000000000000000000e+00 1.000000000000001554e+00
1.319999999999999993e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.327999999999999970e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.335999999999999948e-03 1.000000000000000000e+00 1.000000000000001332e+00
1.343999999999999926e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.351999999999999903e-03 1.000000000000000000e+00 9.999999999999992228e-01
1.360000000000000098e-03 1.000000000000000000e+00 1.000000000000001110e+00
1.368000000000000075e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.376000000000000053e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.384000000000000031e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.392000000000000008e-03 1.000000000000000000e+00 1.000000000000001776e+00
1.399999999999999986e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.407999999999999963e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.415999999999999941e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.423999999999999919e-03 1.000000000000000000e+00 9.999999999999991118e-01
1.431999999999999896e-03 1.000000000000000000e+00 9.999999999999988898e-01
1.440000000000000091e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.448000000000000068e-03 1.000000000000000000e+00 9.999999999999993339e-01
1.456000000000000046e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.464000000000000024e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.472000000000000001e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.479999999999999979e-03 1.000000000000000000e+00 1.000000000000001554e+00
1.487999999999999956e-03 1.000000000000000000e+00 1.000000000000001110e+00
1.495999999999999934e-03 1.000000000000000000e+00 9.999999999999994449e-01
1.503999999999999912e-03 1.000000000000000000e+00 9.999999999999990008e-01
1.512000000000000106e-03 1.000000000000000000e+00 9.999999999999981126e-01
1.520000000000000084e-03 1.000000000000000000e+00 9.999999999999992228e-01
1.528000000000000061e-03 1.000000000000000000e+00 9.999999999999985567e-01
1.536000000000000039e-03 1.000000000000000000e+00 9.999999999999987788e-01
1.544000000000000017e-03 1.000000000000000000e+00 1.000000000000001110e+00
1.551999999999999994e-03 1.000000000000000000e+00 1.000000000000001776e+00
1.559999999999999972e-03 1.000000000000000000e+00 1.000000000000001554e+00
1.567999999999999949e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.575999999999999927e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.583999999999999905e-03 1.000000000000000000e+00 9.999999999999980016e-01
1.592000000000000099e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.600000000000000077e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.608000000000000054e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.616000000000000032e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.624000000000000010e-03 1.000000000000000000e+00 1.000000000000001332e+00
1.631999999999999987e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.639999999999999965e-03 1.000000000000000000e+00 1.000000000000001332e+00
1.647999999999999942e-03 1.000000000000000000e+00 9.999999999999980016e-01
1.655999999999999920e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.663999999999999898e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.672000000000000092e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.680000000000000070e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.688000000000000047e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.696000000000000025e-03 1.000000000000000000e+00 1.000000000000001110e+00
1.704000000000000003e-03 1.000000000000000000e+00 1.000000000000001110e+00
1.711999999999999980e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.719999999999999958e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.727999999999999935e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.735999999999999913e-03 1.000000000000000000e+00 9.999999999999986677e-01
1.744000000000000107e-03 1.000000000000000000e+00 9.999999999999993339e-01
1.752000000000000085e-03 1.000000000000000000e+00 9.999999999999994449e-01
1.760000000000000063e-03 1.000000000000000000e+00 9.999999999999992228e-01
1.768000000000000040e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.776000000000000018e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.783999999999999996e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.791999999999999973e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.799999999999999951e-03 1.000000000000000000e+00 9.999999999999988898e-01
1.807999999999999928e-03 1.000000000000000000e+00 9.999999999999991118e-01
1.815999999999999906e-03 1.000000000000000000e+00 9.999999999999985567e-01
1.824000000000000100e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.832000000000000078e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.840000000000000056e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.848000000000000033e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.856000000000000011e-03 1.000000000000000000e+00 1.000000000000001110e+00
1.863999999999999988e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.871999999999999966e-03 1.000000000000000000e+00 1.000000000000001332e+00
1.879999999999999944e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.887999999999999921e-03 1.000000000000000000e+00 9.999999999999993339e-01
1.895999999999999899e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.904000000000000093e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.912000000000000071e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.920000000000000049e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.928000000000000026e-03 1.000000000000000000e+00 1.000000000000000888e+00
1.936000000000000004e-03 1.000000000000000000e+00 9.999999999999993339e-01
1.943999999999999981e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.951999999999999959e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.959999999999999937e-03 1.000000000000000000e+00 9.999999999999986677e-01
1.968000000000000131e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.975999999999999892e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.984000000000000086e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.991999999999999847e-03 1.000000000000000000e+00 1.000000000000001110e+00
2.000000000000000042e-03 1.000000000000000000e+00 1.000000000000001332e+00
2.007999999999999802e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.015999999999999997e-03 1.000000000000000000e+00 1.000000000000001332e+00
2.024000000000000191e-03 1.000000000000000000e+00 9.999999999999993339e-01
2.031999999999999952e-03 1.000000000000000000e+00 9.999999999999988898e-01
2.040000000000000147e-03 1.000000000000000000e+00 9.999999999999987788e-01
2.047999999999999907e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.056000000000000102e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.063999999999999863e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.072000000000000057e-03 1.000000000000000000e+00 9.999999999999995559e-01
2.079999999999999818e-03 1.000000000000000000e+00 1.000000000000001332e+00
2.088000000000000012e-03 1.000000000000000000e+00 1.000000000000001776e+00
2.096000000000000207e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.103999999999999967e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.112000000000000162e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.119999999999999923e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.128000000000000117e-03 1.000000000000000000e+00 9.999999999999992228e-01
2.135999999999999878e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.144000000000000072e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.151999999999999833e-03 1.000000000000000000e+00 1.000000000000001554e+00
2.160000000000000028e-03 1.000000000000000000e+00 1.000000000000001554e+00
2.167999999999999788e-03 1.000000000000000000e+00 9.999999999999988898e-01
2.175999999999999983e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.184000000000000177e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.191999999999999938e-03 1.000000000000000000e+00 9.999999999999987788e-01
2.200000000000000133e-03 1.000000000000000000e+00 9.999999999999992228e-01
2.207999999999999893e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.216000000000000088e-03 1.000000000000000000e+00 9.999999999999992228e-01
2.223999999999999849e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.232000000000000043e-03 1.000000000000000000e+00 1.000000000000001332e+00
2.239999999999999804e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.247999999999999998e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.256000000000000193e-03 1.000000000000000000e+00 9.999999999999990008e-01
2.263999999999999953e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.272000000000000148e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.279999999999999909e-03 1.000000000000000000e+00 9.999999999999987788e-01
2.288000000000000103e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.295999999999999864e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.304000000000000058e-03 1.000000000000000000e+00 1.000000000000001776e+00
2.311999999999999819e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.320000000000000014e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.328000000000000208e-03 1.000000000000000000e+00 9.999999999999995559e-01
2.335999999999999969e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.344000000000000163e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.351999999999999924e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.360000000000000119e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.367999999999999879e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.376000000000000074e-03 1.000000000000000000e+00 1.000000000000001776e+00
2.383999999999999835e-03 1.000000000000000000e+00 9.999999999999995559e-01
2.392000000000000029e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.399999999999999790e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.407999999999999984e-03 1.000000000000000000e+00 9.999999999999995559e-01
2.416000000000000179e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.423999999999999939e-03 1.000000000000000000e+00 9.999999999999993339e-01
2.432000000000000134e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.439999999999999895e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.448000000000000089e-03 1.000000000000000000e+00 1.000000000000001332e+00
2.455999999999999850e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.464000000000000044e-03 1.000000000000000000e+00 1.000000000000000888e+00
2.471999999999999805e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.480000000000000000e-03 1.000000000000000000e+00 9.999999999999990008e-01
2.488000000000000194e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.495999999999999955e-03 1.000000000000000000e+00 9.999999999999992228e-01
2.504000000000000149e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.511999999999999910e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.520000000000000104e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.527999999999999865e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.536000000000000060e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.543999999999999821e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.552000000000000015e-03 1.000000000000000000e+00 9.999999999999991118e-01
2.560000000000000209e-03 1.000000000000000000e+00 9.999999999999992228e-01
2.567999999999999970e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.576000000000000165e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.583999999999999925e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.592000000000000120e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.599999999999999881e-03 1.000000000000000000e+00 1.000000000000000888e+00
2.608000000000000075e-03 1.000000000000000000e+00 1.000000000000001554e+00
2.615999999999999836e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.624000000000000030e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.631999999999999791e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.639999999999999986e-03 1.000000000000000000e+00 9.999999999999993339e-01
2.648000000000000180e-03 1.000000000000000000e+00 9.999999999999987788e-01
2.655999999999999941e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.664000000000000135e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.671999999999999896e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.680000000000000090e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.687999999999999851e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.696000000000000046e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.703999999999999806e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.712000000000000001e-03 1.000000000000000000e+00 9.999999999999975575e-01
2.720000000000000195e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.727999999999999956e-03 1.000000000000000000e+00 9.999999999999993339e-01
2.736000000000000151e-03 1.000000000000000000e+00 1.000000000000001998e+00
2.743999999999999911e-03 1.000000000000000000e+00 1.000000000000000888e+00
2.752000000000000106e-03 1.000000000000000000e+00 1.000000000000000888e+00
2.759999999999999867e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.768000000000000061e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.775999999999999822e-03 1.000000000000000000e+00 9.999999999999985567e-01
2.784000000000000016e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.792000000000000211e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.799999999999999972e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.808000000000000166e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.815999999999999927e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.824000000000000121e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.831999999999999882e-03 1.000000000000000000e+00 1.000000000000000888e+00
2.840000000000000076e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.847999999999999837e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.856000000000000032e-03 1.000000000000000000e+00 9.999999999999992228e-01
2.863999999999999792e-03 1.000000000000000000e+00 9.999999999999987788e-01
2.871999999999999987e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.880000000000000181e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.887999999999999942e-03 1.000000000000000000e+00 1.000000000000001332e+00
2.896000000000000137e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.903999999999999897e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.912000000000000092e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.919999999999999853e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.928000000000000047e-03 1.000000000000000000e+00 1.000000000000000888e+00
2.935999999999999808e-03 1.000000000000000000e+00 9.999999999999977796e-01
2.944000000000000002e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.952000000000000197e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.959999999999999958e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.968000000000000152e-03 1.000000000000000000e+00 1.000000000000001998e+00
2.975999999999999913e-03 1.000000000000000000e+00 1.000000000000001332e+00
2.984000000000000107e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.991999999999999868e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.000000000000000062e-03 1.000000000000000000e+00 9.999999999999986677e-01
3.007999999999999823e-03 1.000000000000000000e+00 9.999999999999991118e-01
3.016000000000000018e-03 1.000000000000000000e+00 1.000000000000000222e+00
3.024000000000000212e-03 1.000000000000000000e+00 9.999999999999990008e-01
3.031999999999999973e-03 1.000000000000000000e+00 9.999999999999998890e-01
3.040000000000000167e-03 1.000000000000000000e+00 1.000000000000000222e+00
3.047999999999999928e-03 1.000000000000000000e+00 1.000000000000000666e+00
3.056000000000000123e-03 1.000000000000000000e+00 1.000000000000001554e+00
3.063999999999999883e-03 1.000000000000000000e+00 1.000000000000000666e+00
3.072000000000000078e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.079999999999999839e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.088000000000000033e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.095999999999999794e-03 1.000000000000000000e+00 9.999999999999998890e-01
3.103999999999999988e-03 1.000000000000000000e+00 9.999999999999992228e-01
3.112000000000000183e-03 1.000000000000000000e+00 1.000000000000000666e+00
3.119999999999999944e-03 1.000000000000000000e+00 9.999999999999995559e-01
3.128000000000000138e-03 1.000000000000000000e+00 9.999999999999995559e-01
3.135999999999999899e-03 1.000000000000000000e+00 1.000000000000002220e+00
3.144000000000000093e-03 1.000000000000000000e+00 1.000000000000000444e+00
3.151999999999999854e-03 1.000000000000000000e+00 9.999999999999995559e-01
3.160000000000000048e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.167999999999999809e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.176000000000000004e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.184000000000000198e-03 1.000000000000000000e+00 9.999999999999998890e-01
3.191999999999999959e-03 1.000000000000000000e+00 1.000000000000001110e+00
3.200000000000000153e-03 1.000000000000000000e+00 1.000000000000000666e+00
3.207999999999999914e-03 1.000000000000000000e+00 1.000000000000001110e+00
3.216000000000000109e-03 1.000000000000000000e+00 1.000000000000000666e+00
3.223999999999999869e-03 1.000000000000000000e+00 1.000000000000001332e+00
3.232000000000000064e-03 1.000000000000000000e+00 9.999999999999987788e-01
3.239999999999999825e-03 1.000000000000000000e+00 9.999999999999997780e-01
3.248000000000000019e-03 1.000000000000000000e+00 9.999999999999997780e-01
3.256000000000000213e-03 1.000000000000000000e+00 9.999999999999995559e-01
3.263999999999999974e-03 1.000000000000000000e+00 9.999999999999991118e-01
3.272000000000000169e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.279999999999999930e-03 1.000000000000000000e+00 1.000000000000001110e+00
3.288000000000000124e-03 1.000000000000000000e+00 1.000000000000000222e+00
3.295999999999999885e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.304000000000000079e-03 1.000000000000000000e+00 9.999999999999993339e-01
3.311999999999999840e-03 1.000000000000000000e+00 9.999999999999990008e-01
3.320000000000000034e-03 1.000000000000000000e+00 9.999999999999991118e-01
3.327999999999999795e-03 1.000000000000000000e+00 1.000000000000000222e+00
3.335999999999999990e-03 1.000000000000000000e+00 9.999999999999997780e-01
3.344000000000000184e-03 1.000000000000000000e+00 9.999999999999988898e-01
3.351999999999999945e-03 1.000000000000000000e+00 9.999999999999997780e-01
3.360000000000000139e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.367999999999999900e-03 1.000000000000000000e+00 1.000000000000000444e+00
3.376000000000000095e-03 1.000000000000000000e+00 9.999999999999998890e-01
3.383999999999999855e-03 1.000000000000000000e+00 9.999999999999997780e-01
3.392000000000000050e-03 1.000000000000000000e+00 9.999999999999987788e-01
3.399999999999999811e-03 1.000000000000000000e+00 9.999999999999986677e-01
3.408000000000000005e-03 1.000000000000000000e+00 1.000000000000000222e+00
3.416000000000000199e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.423999999999999960e-03 1.000000000000000000e+00 9.999999999999990008e-01
3.432000000000000155e-03 1.000000000000000000e+00 1.000000000000001776e+00
3.439999999999999915e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.448000000000000110e-03 1.000000000000000000e+00 1.000000000000001110e+00
3.455999999999999871e-03 1.000000000000000000e+00 1.000000000000000222e+00
3.464000000000000065e-03 1.000000000000000000e+00 9.999999999999995559e-01
3.471999999999999826e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.480000000000000020e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.488000000000000215e-03 1.000000000000000000e+00 9.999999999999986677e-01
3.495999999999999976e-03 1.000000000000000000e+00 1.000000000000001554e+00
3.504000000000000170e-03 1.000000000000000000e+00 1.000000000000001554e+00
3.511999999999999931e-03 1.000000000000000000e+00 1.000000000000001776e+00
3.520000000000000125e-03 1.000000000000000000e+00 1.000000000000000666e+00
3.527999999999999886e-03 1.000000000000000000e+00 9.999999999999995559e-01
3.536000000000000081e-03 1.000000000000000000e+00 9.999999999999993339e-01
3.543999999999999841e-03 1.000000000000000000e+00 9.999999999999983347e-01
3.552000000000000036e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.559999999999999797e-03 1.000000000000000000e+00 1.000000000000001332e+00
3.567999999999999991e-03 1.000000000000000000e+00 9.999999999999991118e-01
3.576000000000000185e-03 1.000000000000000000e+00 9.999999999999982236e-01
3.583999999999999946e-03 1.000000000000000000e+00 1.000000000000000666e+00
3.592000000000000141e-03 1.000000000000000000e+00 1.000000000000000444e+00
3.599999999999999901e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.608000000000000096e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.615999999999999857e-03 1.000000000000000000e+00 9.999999999999987788e-01
3.624000000000000051e-03 1.000000000000000000e+00 9.999999999999990008e-01
3.631999999999999812e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.640000000000000006e-03 1.000000000000000000e+00 9.999999999999988898e-01
3.648000000000000201e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.655999999999999962e-03 1.000000000000000000e+00 1.000000000000001998e+00
3.664000000000000156e-03 1.000000000000000000e+00 1.000000000000000222e+00
3.671999999999999917e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.680000000000000111e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.687999999999999872e-03 1.000000000000000000e+00 9.999999999999987788e-01
3.696000000000000067e-03 1.000000000000000000e+00 9.999999999999988898e-01
3.703999999999999827e-03 1.000000000000000000e+00 9.999999999999988898e-01
3.712000000000000022e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.720000000000000216e-03 1.000000000000000000e+00 9.999999999999992228e-01
3.727999999999999977e-03 1.000000000000000000e+00 1.000000000000002220e+00
3.736000000000000171e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.743999999999999932e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.752000000000000127e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.759999999999999887e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.768000000000000082e-03 1.000000000000000000e+00 9.999999999999988898e-01
3.775999999999999843e-03 1.000000000000000000e+00 9.999999999999986677e-01
3.784000000000000037e-03 1.000000000000000000e+00 1.000000000000000222e+00
3.791999999999999798e-03 1.000000000000000000e+00 9.999999999999998890e-01
3.799999999999999992e-03 1.000000000000000000e+00 1.000000000000001110e+00
3.808000000000000187e-03 1.000000000000000000e+00 1.000000000000001554e+00
3.815999999999999948e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.824000000000000142e-03 1.000000000000000000e+00 9.999999999999988898e-01
3.831999999999999903e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.840000000000000097e-03 1.000000000000000000e+00 9.999999999999997780e-01
3.847999999999999858e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.856000000000000053e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.863999999999999813e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.872000000000000008e-03 1.000000000000000000e+00 1.000000000000000000e+00
3.880000000000000202e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.887999999999999963e-03 1.000000000000000000e+00 1.000000000000000888e+00
3.896000000000000157e-03 1.000000000000000000e+00 1.000000000000001776e+00
3.903999999999999918e-03 1.000000000000000000e+00 9.999999999999994449e-01
3.911999999999999679e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.919999999999999873e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.928000000000000068e-03 1.000000000000000000e+00 9.999999999999987788e-01
3.936000000000000262e-03 1.000000000000000000e+00 9.999999999999990008e-01
3.943999999999999589e-03 1.000000000000000000e+00 1.000000000000001110e+00
3.951999999999999784e-03 1.000000000000000000e+00 1.000000000000001776e+00
3.959999999999999978e-03 1.000000000000000000e+00 1.000000000000002665e+00
3.968000000000000173e-03 1.000000000000000000e+00 1.000000000000000444e+00
3.976000000000000367e-03 1.000000000000000000e+00 1.000000000000001110e+00
3.983999999999999694e-03 1.000000000000000000e+00 9.999999999999996669e-01
3.991999999999999889e-03 1.000000000000000000e+00 9.999999999999985567e-01
4.000000000000000083e-03 1.000000000000000000e+00 9.999999999999990008e-01
4.008000000000000278e-03 1.000000000000000000e+00 9.999999999999996669e-01
4.015999999999999605e-03 1.000000000000000000e+00 9.999999999999998890e-01
4.023999999999999799e-03 1.000000000000000000e+00 1.000000000000001554e+00
4.031999999999999994e-03 1.000000000000000000e+00 1.000000000000002220e+00
4.040000000000000188e-03 1.000000000000000000e+00 1.000000000000000000e+00
4.048000000000000383e-03 1.000000000000000000e+00 1.000000000000001110e+00
4.055999999999999710e-03 1.000000000000000000e+00 9.999999999999993339e-01
4.063999999999999904e-03 1.000000000000000000e+00 1.000000000000000666e+00
4.072000000000000099e-03 1.000000000000000000e+00 9.999999999999995559e-01
4.080000000000000293e-03 1.000000000000000000e+00 9.999999999999986677e-01
4.087999999999999620e-03 1.000000000000000000e+00 1.000000000000000000e+00
4.095999999999999815e-03 1.000000000000000000e+00 9.999999999999991118e-01
4.104000000000000009e-03 1.000000000000000000e+00 1.000000000000002220e+00
4.112000000000000204e-03 1.000000000000000000e+00 1.000000000000001998e+00
4.120000000000000398e-03 1.000000000000000000e+00 1.000000000000001554e+00
4.127999999999999725e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.135999999999999920e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.144000000000000114e-03 1.000000000000000000e+00 9.999999999999990008e-01
4.152000000000000308e-03 1.000000000000000000e+00 9.999999999999995559e-01
4.159999999999999636e-03 1.000000000000000000e+00 9.999999999999996669e-01
4.167999999999999830e-03 1.000000000000000000e+00 9.999999999999998890e-01
4.176000000000000024e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.184000000000000219e-03 1.000000000000000000e+00 1.000000000000001110e+00
4.192000000000000413e-03 1.000000000000000000e+00 1.000000000000001776e+00
4.199999999999999740e-03 1.000000000000000000e+00 9.999999999999995559e-01
4.207999999999999935e-03 1.000000000000000000e+00 9.999999999999997780e-01
4.216000000000000129e-03 1.000000000000000000e+00 1.000000000000000000e+00
4.224000000000000324e-03 1.000000000000000000e+00 1.000000000000001110e+00
4.231999999999999651e-03 1.000000000000000000e+00 9.999999999999988898e-01
4.239999999999999845e-03 1.000000000000000000e+00 1.000000000000002220e+00
4.248000000000000040e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.256000000000000234e-03 1.000000000000000000e+00 1.000000000000001110e+00
4.264000000000000429e-03 1.000000000000000000e+00 1.000000000000001554e+00
4.271999999999999756e-03 1.000000000000000000e+00 9.999999999999991118e-01
4.279999999999999950e-03 1.000000000000000000e+00 9.999999999999993339e-01
4.288000000000000145e-03 1.000000000000000000e+00 9.999999999999996669e-01
4.296000000000000339e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.303999999999999666e-03 1.000000000000000000e+00 9.999999999999982236e-01
4.311999999999999861e-03 1.000000000000000000e+00 1.000000000000001110e+00
4.320000000000000055e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.328000000000000250e-03 1.000000000000000000e+00 1.000000000000000666e+00
4.335999999999999577e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.343999999999999771e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.351999999999999966e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.360000000000000160e-03 1.000000000000000000e+00 9.999999999999994449e-01
4.368000000000000355e-03 1.000000000000000000e+00 9.999999999999998890e-01
4.375999999999999682e-03 1.000000000000000000e+00 9.999999999999994449e-01
4.383999999999999876e-03 1.000000000000000000e+00 9.999999999999978906e-01
4.392000000000000071e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.400000000000000265e-03 1.000000000000000000e+00 9.999999999999996669e-01
4.407999999999999592e-03 1.000000000000000000e+00 9.999999999999992228e-01
4.415999999999999787e-03 1.000000000000000000e+00 1.000000000000000666e+00
4.423999999999999981e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.432000000000000176e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.440000000000000370e-03 1.000000000000000000e+00 9.999999999999992228e-01
4.447999999999999697e-03 1.000000000000000000e+00 9.999999999999985567e-01
4.455999999999999892e-03 1.000000000000000000e+00 9.999999999999986677e-01
4.464000000000000086e-03 1.000000000000000000e+00 9.999999999999990008e-01
4.472000000000000280e-03 1.000000000000000000e+00 1.000000000000000000e+00
4.479999999999999608e-03 1.000000000000000000e+00 9.999999999999984457e-01
4.487999999999999802e-03 1.000000000000000000e+00 1.000000000000001554e+00
4.495999999999999996e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.504000000000000191e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.512000000000000385e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.519999999999999712e-03 1.000000000000000000e+00 9.999999999999976685e-01
4.527999999999999907e-03 1.000000000000000000e+00 9.999999999999987788e-01
4.536000000000000101e-03 1.000000000000000000e+00 9.999999999999995559e-01
4.544000000000000296e-03 1.000000000000000000e+00 9.999999999999993339e-01
4.551999999999999623e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.559999999999999817e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.568000000000000012e-03 1.000000000000000000e+00 1.000000000000001998e+00
4.576000000000000206e-03 1.000000000000000000e+00 1.000000000000001332e+00
4.584000000000000401e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.591999999999999728e-03 1.000000000000000000e+00 9.999999999999983347e-01
4.599999999999999922e-03 1.000000000000000000e+00 9.999999999999992228e-01
4.608000000000000117e-03 1.000000000000000000e+00 9.999999999999992228e-01
4.616000000000000311e-03 1.000000000000000000e+00 9.999999999999996669e-01
4.623999999999999638e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.631999999999999833e-03 1.000000000000000000e+00 9.999999999999993339e-01
4.640000000000000027e-03 1.000000000000000000e+00 1.000000000000001332e+00
4.648000000000000222e-03 1.000000000000000000e+00 1.000000000000000888e+00
4.656000000000000416e-03 1.000000000000000000e+00 1.000000000000001776e+00
4.663999999999999743e-03 1.000000000000000000e+00 1.000000000000000000e+00
4.671999999999999938e-03 1.000000000000000000e+00 9.999999999999987788e-01
4.680000000000000132e-03 1.000000000000000000e+00 9.999999999999991118e-01
4.688000000000000327e-03 1.000000000000000000e+00 9.999999999999996669e-01
4.695999999999999654e-03 1.000000000000000000e+00 9.999999999999996669e-01
4.703999999999999848e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.712000000000000043e-03 1.000000000000000000e+00 1.000000000000000000e+00
4.720000000000000237e-03 1.000000000000000000e+00 1.000000000000001110e+00
4.728000000000000431e-03 1.000000000000000000e+00 1.000000000000001554e+00
4.735999999999999759e-03 1.000000000000000000e+00 9.999999999999993339e-01
4.743999999999999953e-03 1.000000000000000000e+00 9.999999999999985567e-01
4.752000000000000147e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.760000000000000342e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.767999999999999669e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.775999999999999863e-03 1.000000000000000000e+00 1.000000000000000666e+00
4.784000000000000058e-03 1.000000000000000000e+00 1.000000000000000888e+00
4.792000000000000252e-03 1.000000000000000000e+00 1.000000000000001554e+00
4.799999999999999580e-03 1.000000000000000000e+00 1.000000000000000666e+00
4.807999999999999774e-03 1.000000000000000000e+00 1.000000000000000444e+00
4.815999999999999968e-03 1.000000000000000000e+00 1.000000000000000000e+00
4.824000000000000163e-03 1.000000000000000000e+00 9.999999999999987788e-01
4.832000000000000357e-03 1.000000000000000000e+00 9.999999999999992228e-01
4.839999999999999684e-03 1.000000000000000000e+00 9.999999999999987788e-01
4.847999999999999879e-03 1.000000000000000000e+00 1.000000000000000888e+00
4.856000000000000073e-03 1.000000000000000000e+00 1.000000000000000222e+00
4.864000000000000268e-03 1.000000000000000000e+00 1.000000000000001998e+00
4.871999999999999595e-03 1.000000000000000000e+00 1.000000000000001110e+00
4.879999999999999789e-03 1.000000000000000000e+00 1.000000000000000666e+00
4.887999999999999984e-03 1.000000000000000000e+00 9.999999999999997780e-01
4.896000000000000178e-03 1.000000000000000000e+00 9.999999999999997780e-01
4.904000000000000373e-03 1.000000000000000000e+00 9.999999999999978906e-01
4.911999999999999700e-03 1.000000000000000000e+00 1.000000000000000000e+00
4.919999999999999894e-03 1.000000000000000000e+00 9.999999999999991118e-01
4.928000000000000089e-03 1.000000000000000000e+00 1.000000000000001554e+00
4.936000000000000283e-03 1.000000000000000000e+00 1.000000000000001110e+00
4.943999999999999610e-03 1.000000000000000000e+00 9.999999999999997780e-01
4.951999999999999805e-03 1.000000000000000000e+00 1.000000000000000888e+00
4.959999999999999999e-03 1.000000000000000000e+00 9.999999999999991118e-01
4.968000000000000194e-03 1.000000000000000000e+00 9.999999999999988898e-01
4.976000000000000388e-03 1.000000000000000000e+00 9.999999999999988898e-01
4.983999999999999715e-03 1.000000000000000000e+00 9.999999999999994449e-01
4.991999999999999910e-03 1.000000000000000000e+00 9.999999999999983347e-01
5.000000000000000104e-03 1.000000000000000000e+00 1.000000000000000888e+00
5.008000000000000299e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.015999999999999626e-03 1.000000000000000000e+00 1.000000000000001110e+00
5.023999999999999820e-03 1.000000000000000000e+00 1.000000000000001110e+00
5.032000000000000015e-03 1.000000000000000000e+00 1.000000000000000000e+00
5.040000000000000209e-03 1.000000000000000000e+00 9.999999999999994449e-01
5.048000000000000403e-03 1.000000000000000000e+00 9.999999999999988898e-01
5.055999999999999731e-03 1.000000000000000000e+00 1.000000000000000000e+00
5.063999999999999925e-03 1.000000000000000000e+00 9.999999999999967804e-01
5.072000000000000119e-03 1.000000000000000000e+00 1.000000000000000444e+00
5.080000000000000314e-03 1.000000000000000000e+00 9.999999999999994449e-01
5.087999999999999641e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.095999999999999835e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.104000000000000030e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.112000000000000224e-03 1.000000000000000000e+00 9.999999999999991118e-01
5.120000000000000419e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.127999999999999746e-03 1.000000000000000000e+00 9.999999999999992228e-01
5.135999999999999940e-03 1.000000000000000000e+00 9.999999999999995559e-01
5.144000000000000135e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.152000000000000329e-03 1.000000000000000000e+00 1.000000000000001554e+00
5.159999999999999656e-03 1.000000000000000000e+00 1.000000000000001554e+00
5.167999999999999851e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.176000000000000045e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.184000000000000240e-03 1.000000000000000000e+00 9.999999999999987788e-01
5.191999999999999567e-03 1.000000000000000000e+00 1.000000000000000000e+00
5.199999999999999761e-03 1.000000000000000000e+00 9.999999999999990008e-01
5.207999999999999956e-03 1.000000000000000000e+00 9.999999999999998890e-01
5.216000000000000150e-03 1.000000000000000000e+00 9.999999999999997780e-01
5.224000000000000345e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.231999999999999672e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.239999999999999866e-03 1.000000000000000000e+00 1.000000000000001554e+00
5.248000000000000061e-03 1.000000000000000000e+00 1.000000000000002442e+00
5.256000000000000255e-03 1.000000000000000000e+00 1.000000000000000000e+00
5.263999999999999582e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.271999999999999777e-03 1.000000000000000000e+00 9.999999999999982236e-01
5.279999999999999971e-03 1.000000000000000000e+00 9.999999999999976685e-01
5.288000000000000166e-03 1.000000000000000000e+00 9.999999999999988898e-01
5.296000000000000360e-03 1.000000000000000000e+00 9.999999999999996669e-01
5.303999999999999687e-03 1.000000000000000000e+00 9.999999999999997780e-01
5.311999999999999882e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.320000000000000076e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.328000000000000271e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.335999999999999598e-03 1.000000000000000000e+00 9.999999999999997780e-01
5.343999999999999792e-03 1.000000000000000000e+00 9.999999999999980016e-01
5.351999999999999987e-03 1.000000000000000000e+00 9.999999999999991118e-01
5.360000000000000181e-03 1.000000000000000000e+00 9.999999999999978906e-01
5.368000000000000375e-03 1.000000000000000000e+00 9.999999999999988898e-01
5.375999999999999703e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.383999999999999897e-03 1.000000000000000000e+00 1.000000000000001554e+00
5.392000000000000091e-03 1.000000000000000000e+00 1.000000000000000888e+00
5.400000000000000286e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.407999999999999613e-03 1.000000000000000000e+00 9.999999999999998890e-01
5.415999999999999807e-03 1.000000000000000000e+00 9.999999999999986677e-01
5.424000000000000002e-03 1.000000000000000000e+00 9.999999999999983347e-01
5.432000000000000196e-03 1.000000000000000000e+00 9.999999999999997780e-01
5.440000000000000391e-03 1.000000000000000000e+00 9.999999999999990008e-01
5.447999999999999718e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.455999999999999912e-03 1.000000000000000000e+00 1.000000000000000888e+00
5.464000000000000107e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.472000000000000301e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.479999999999999628e-03 1.000000000000000000e+00 1.000000000000000000e+00
5.487999999999999823e-03 1.000000000000000000e+00 9.999999999999984457e-01
5.496000000000000017e-03 1.000000000000000000e+00 9.999999999999990008e-01
5.504000000000000212e-03 1.000000000000000000e+00 9.999999999999982236e-01
5.512000000000000406e-03 1.000000000000000000e+00 9.999999999999993339e-01
5.519999999999999733e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.527999999999999928e-03 1.000000000000000000e+00 9.999999999999998890e-01
5.536000000000000122e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.544000000000000317e-03 1.000000000000000000e+00 1.000000000000000888e+00
5.551999999999999644e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.559999999999999838e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.568000000000000033e-03 1.000000000000000000e+00 1.000000000000000000e+00
5.576000000000000227e-03 1.000000000000000000e+00 9.999999999999982236e-01
5.584000000000000422e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.591999999999999749e-03 1.000000000000000000e+00 1.000000000000000000e+00
5.599999999999999943e-03 1.000000000000000000e+00 1.000000000000000888e+00
5.608000000000000138e-03 1.000000000000000000e+00 1.000000000000000888e+00
5.616000000000000332e-03 1.000000000000000000e+00 1.000000000000000000e+00
5.623999999999999659e-03 1.000000000000000000e+00 1.000000000000002442e+00
5.631999999999999854e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.640000000000000048e-03 1.000000000000000000e+00 9.999999999999981126e-01
5.648000000000000242e-03 1.000000000000000000e+00 1.000000000000000888e+00
5.655999999999999570e-03 1.000000000000000000e+00 9.999999999999977796e-01
5.663999999999999764e-03 1.000000000000000000e+00 9.999999999999975575e-01
5.671999999999999958e-03 1.000000000000000000e+00 9.999999999999994449e-01
5.680000000000000153e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.688000000000000347e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.695999999999999674e-03 1.000000000000000000e+00 1.000000000000001776e+00
5.703999999999999869e-03 1.000000000000000000e+00 9.999999999999995559e-01
5.712000000000000063e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.720000000000000258e-03 1.000000000000000000e+00 9.999999999999984457e-01
5.727999999999999585e-03 1.000000000000000000e+00 9.999999999999991118e-01
5.735999999999999779e-03 1.000000000000000000e+00 9.999999999999986677e-01
5.743999999999999974e-03 1.000000000000000000e+00 9.999999999999986677e-01
5.752000000000000168e-03 1.000000000000000000e+00 1.000000000000000444e+00
5.760000000000000363e-03 1.000000000000000000e+00 1.000000000000001554e+00
5.767999999999999690e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.775999999999999884e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.784000000000000079e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.792000000000000273e-03 1.000000000000000000e+00 9.999999999999973355e-01
5.799999999999999600e-03 1.000000000000000000e+00 9.999999999999990008e-01
5.807999999999999795e-03 1.000000000000000000e+00 9.999999999999978906e-01
5.815999999999999989e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.824000000000000184e-03 1.000000000000000000e+00 9.999999999999983347e-01
5.832000000000000378e-03 1.000000000000000000e+00 1.000000000000001110e+00
5.839999999999999705e-03 1.000000000000000000e+00 1.000000000000001110e+00
5.847999999999999900e-03 1.000000000000000000e+00 1.000000000000001554e+00
5.856000000000000094e-03 1.000000000000000000e+00 1.000000000000002220e+00
5.864000000000000289e-03 1.000000000000000000e+00 1.000000000000000222e+00
5.871999999999999616e-03 1.000000000000000000e+00 9.999999999999993339e-01
5.879999999999999810e-03 1.000000000000000000e+00 9.999999999999978906e-01
5.888000000000000005e-03 1.000000000000000000e+00 9.999999999999982236e-01
5.896000000000000199e-03 1.000000000000000000e+00 9.999999999999995559e-01
5.904000000000000394e-03 1.000000000000000000e+00 1.000000000000001554e+00
5.911999999999999721e-03 1.000000000000000000e+00 1.000000000000000888e+00
5.919999999999999915e-03 1.000000000000000000e+00 1.000000000000001776e+00
5.928000000000000110e-03 1.000000000000000000e+00 9.999999999999994449e-01
5.936000000000000304e-03 1.000000000000000000e+00 1.000000000000001332e+00
5.943999999999999631e-03 1.000000000000000000e+00 9.999999999999993339e-01
5.951999999999999826e-03 1.000000000000000000e+00 9.999999999999982236e-01
5.960000000000000020e-03 1.000000000000000000e+00 9.999999999999985567e-01
5.968000000000000214e-03 1.000000000000000000e+00 9.999999999999981126e-01
5.976000000000000409e-03 1.000000000000000000e+00 1.000000000000000666e+00
5.983999999999999736e-03 1.000000000000000000e+00 1.000000000000001554e+00
5.991999999999999930e-03 1.000000000000000000e+00 1.000000000000000666e+00
6.000000000000000125e-03 1.000000000000000000e+00 1.000000000000001332e+00
6.008000000000000319e-03 1.000000000000000000e+00 1.000000000000000222e+00
6.015999999999999646e-03 1.000000000000000000e+00 9.999999999999982236e-01
6.023999999999999841e-03 1.000000000000000000e+00 9.999999999999996669e-01
6.032000000000000035e-03 1.000000000000000000e+00 9.999999999999977796e-01
6.040000000000000230e-03 1.000000000000000000e+00 9.999999999999983347e-01
6.048000000000000424e-03 1.000000000000000000e+00 9.999999999999985567e-01
6.055999999999999751e-03 1.000000000000000000e+00 1.000000000000001332e+00
6.063999999999999946e-03 1.000000000000000000e+00 1.000000000000000888e+00
6.072000000000000140e-03 1.000000000000000000e+00 1.000000000000002220e+00
6.080000000000000335e-03 1.000000000000000000e+00 9.999999999999997780e-01
6.087999999999999662e-03 1.000000000000000000e+00 9.999999999999994449e-01
6.095999999999999856e-03 1.000000000000000000e+00 9.999999999999986677e-01
6.104000000000000051e-03 1.000000000000000000e+00 9.999999999999978906e-01
6.112000000000000245e-03 1.000000000000000000e+00 9.999999999999972244e-01
6.119999999999999572e-03 1.000000000000000000e+00 1.000000000000000000e+00
6.127999999999999767e-03 1.000000000000000000e+00 1.000000000000000666e+00
6.135999999999999961e-03 1.000000000000000000e+00 1.000000000000001110e+00
6.144000000000000156e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.152000000000000350e-03 1.000000000000000000e+00 1.000000000000000666e+00
6.159999999999999677e-03 1.000000000000000000e+00 1.000000000000001776e+00
6.167999999999999872e-03 1.000000000000000000e+00 1.000000000000000000e+00
6.176000000000000066e-03 1.000000000000000000e+00 9.999999999999977796e-01
6.184000000000000261e-03 1.000000000000000000e+00 9.999999999999978906e-01
6.191999999999999588e-03 1.000000000000000000e+00 9.999999999999980016e-01
6.199999999999999782e-03 1.000000000000000000e+00 1.000000000000000666e+00
6.207999999999999977e-03 1.000000000000000000e+00 9.999999999999993339e-01
6.216000000000000171e-03 1.000000000000000000e+00 1.000000000000001776e+00
6.224000000000000365e-03 1.000000000000000000e+00 1.000000000000000222e+00
6.231999999999999693e-03 1.000000000000000000e+00 1.000000000000002220e+00
6.239999999999999887e-03 1.000000000000000000e+00 9.999999999999997780e-01
6.248000000000000081e-03 1.000000000000000000e+00 9.999999999999983347e-01
6.256000000000000276e-03 1.000000000000000000e+00 9.999999999999978906e-01
6.263999999999999603e-03 1.000000000000000000e+00 9.999999999999984457e-01
6.271999999999999797e-03 1.000000000000000000e+00 9.999999999999980016e-01
6.279999999999999992e-03 1.000000000000000000e+00 9.999999999999994449e-01
6.288000000000000186e-03 1.000000000000000000e+00 1.000000000000001776e+00
6.296000000000000381e-03 1.000000000000000000e+00 1.000000000000001332e+00
6.303999999999999708e-03 1.000000000000000000e+00 1.000000000000002220e+00
6.311999999999999902e-03 1.000000000000000000e+00 1.000000000000000222e+00
6.320000000000000097e-03 1.000000000000000000e+00 9.999999999999987788e-01
6.328000000000000291e-03 1.000000000000000000e+00 9.999999999999986677e-01
6.335999999999999618e-03 1.000000000000000000e+00 9.999999999999996669e-01
6.343999999999999813e-03 1.000000000000000000e+00 9.999999999999991118e-01
6.352000000000000007e-03 1.000000000000000000e+00 1.000000000000000222e+00
6.360000000000000202e-03 1.000000000000000000e+00 1.000000000000000444e+00
6.368000000000000396e-03 1.000000000000000000e+00 1.000000000000001776e+00
6.375999999999999723e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.383999999999999918e-03 1.000000000000000000e+00 1.000000000000000000e+00
6.392000000000000112e-03 1.000000000000000000e+00 9.999999999999987788e-01
6.400000000000000307e-03 1.000000000000000000e+00 9.999999999999992228e-01
6.407999999999999634e-03 1.000000000000000000e+00 9.999999999999970024e-01
6.415999999999999828e-03 1.000000000000000000e+00 9.999999999999998890e-01
6.424000000000000023e-03 1.000000000000000000e+00 9.999999999999986677e-01
6.432000000000000217e-03 1.000000000000000000e+00 1.000000000000001110e+00
6.440000000000000412e-03 1.000000000000000000e+00 1.000000000000003109e+00
6.447999999999999739e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.455999999999999933e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.464000000000000128e-03 1.000000000000000000e+00 1.000000000000000444e+00
6.472000000000000322e-03 1.000000000000000000e+00 9.999999999999983347e-01
6.479999999999999649e-03 1.000000000000000000e+00 9.999999999999978906e-01
6.487999999999999844e-03 1.000000000000000000e+00 9.999999999999974465e-01
6.496000000000000038e-03 1.000000000000000000e+00 9.999999999999983347e-01
6.504000000000000233e-03 1.000000000000000000e+00 1.000000000000001110e+00
6.512000000000000427e-03 1.000000000000000000e+00 1.000000000000001110e+00
6.519999999999999754e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.527999999999999949e-03 1.000000000000000000e+00 1.000000000000002442e+00
6.536000000000000143e-03 1.000000000000000000e+00 1.000000000000000444e+00
6.544000000000000337e-03 1.000000000000000000e+00 9.999999999999980016e-01
6.551999999999999665e-03 1.000000000000000000e+00 9.999999999999967804e-01
6.559999999999999859e-03 1.000000000000000000e+00 9.999999999999980016e-01
6.568000000000000053e-03 1.000000000000000000e+00 9.999999999999973355e-01
6.576000000000000248e-03 1.000000000000000000e+00 9.999999999999990008e-01
6.583999999999999575e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.591999999999999769e-03 1.000000000000000000e+00 1.000000000000002220e+00
6.599999999999999964e-03 1.000000000000000000e+00 1.000000000000002442e+00
6.608000000000000158e-03 1.000000000000000000e+00 1.000000000000001332e+00
6.616000000000000353e-03 1.000000000000000000e+00 9.999999999999998890e-01
6.623999999999999680e-03 1.000000000000000000e+00 9.999999999999994449e-01
6.631999999999999874e-03 1.000000000000000000e+00 9.999999999999977796e-01
6.640000000000000069e-03 1.000000000000000000e+00 9.999999999999975575e-01
6.648000000000000263e-03 1.000000000000000000e+00 9.999999999999987788e-01
6.655999999999999590e-03 1.000000000000000000e+00 1.000000000000000444e+00
6.663999999999999785e-03 1.000000000000000000e+00 1.000000000000001332e+00
6.671999999999999979e-03 1.000000000000000000e+00 1.000000000000001998e+00
6.680000000000000174e-03 1.000000000000000000e+00 1.000000000000000888e+00
6.688000000000000368e-03 1.000000000000000000e+00 1.000000000000000888e+00
6.695999999999999695e-03 1.000000000000000000e+00 9.999999999999987788e-01
6.703999999999999890e-03 1.000000000000000000e+00 9.999999999999988898e-01
6.712000000000000084e-03 1.000000000000000000e+00 9.999999999999981126e-01
6.720000000000000279e-03 1.000000000000000000e+00 9.999999999999991118e-01
6.727999999999999606e-03 1.000000000000000000e+00 9.999999999999978906e-01
6.735999999999999800e-03 1.000000000000000000e+00 1.000000000000002442e+00
6.743999999999999995e-03 1.000000000000000000e+00 1.000000000000003109e+00
6.752000000000000189e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.760000000000000384e-03 1.000000000000000000e+00 1.000000000000001110e+00
6.767999999999999711e-03 1.000000000000000000e+00 9.999999999999982236e-01
6.775999999999999905e-03 1.000000000000000000e+00 9.999999999999981126e-01
6.784000000000000100e-03 1.000000000000000000e+00 9.999999999999980016e-01
6.792000000000000294e-03 1.000000000000000000e+00 9.999999999999987788e-01
6.799999999999999621e-03 1.000000000000000000e+00 1.000000000000000000e+00
6.807999999999999816e-03 1.000000000000000000e+00 1.000000000000000222e+00
6.816000000000000010e-03 1.000000000000000000e+00 1.000000000000001110e+00
6.824000000000000205e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.832000000000000399e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.839999999999999726e-03 1.000000000000000000e+00 1.000000000000000222e+00
6.847999999999999921e-03 1.000000000000000000e+00 9.999999999999988898e-01
6.856000000000000115e-03 1.000000000000000000e+00 9.999999999999967804e-01
6.864000000000000309e-03 1.000000000000000000e+00 9.999999999999981126e-01
6.871999999999999637e-03 1.000000000000000000e+00 9.999999999999985567e-01
6.879999999999999831e-03 1.000000000000000000e+00 1.000000000000000444e+00
6.888000000000000025e-03 1.000000000000000000e+00 1.000000000000001332e+00
6.896000000000000220e-03 1.000000000000000000e+00 1.000000000000002665e+00
6.904000000000000414e-03 1.000000000000000000e+00 1.000000000000001332e+00
6.911999999999999741e-03 1.000000000000000000e+00 1.000000000000001110e+00
6.919999999999999936e-03 1.000000000000000000e+00 1.000000000000000000e+00
6.928000000000000130e-03 1.000000000000000000e+00 9.999999999999993339e-01
6.936000000000000325e-03 1.000000000000000000e+00 9.999999999999960032e-01
6.943999999999999652e-03 1.000000000000000000e+00 9.999999999999981126e-01
6.951999999999999846e-03 1.000000000000000000e+00 9.999999999999993339e-01
6.960000000000000041e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.968000000000000235e-03 1.000000000000000000e+00 1.000000000000002665e+00
6.976000000000000430e-03 1.000000000000000000e+00 1.000000000000002220e+00
6.983999999999999757e-03 1.000000000000000000e+00 1.000000000000001554e+00
6.991999999999999951e-03 1.000000000000000000e+00 1.000000000000000222e+00
7.000000000000000146e-03 1.000000000000000000e+00 9.999999999999981126e-01
7.008000000000000340e-03 1.000000000000000000e+00 9.999999999999982236e-01
7.015999999999999667e-03 1.000000000000000000e+00 9.999999999999982236e-01
7.023999999999999862e-03 1.000000000000000000e+00 9.999999999999976685e-01
7.032000000000000056e-03 1.000000000000000000e+00 9.999999999999995559e-01
7.040000000000000251e-03 1.000000000000000000e+00 1.000000000000002442e+00
7.047999999999999578e-03 1.000000000000000000e+00 1.000000000000002665e+00
7.055999999999999772e-03 1.000000000000000000e+00 1.000000000000001110e+00
7.063999999999999967e-03 1.000000000000000000e+00 1.000000000000001332e+00
7.072000000000000161e-03 1.000000000000000000e+00 9.999999999999994449e-01
7.080000000000000356e-03 1.000000000000000000e+00 9.999999999999975575e-01
7.087999999999999683e-03 1.000000000000000000e+00 9.999999999999976685e-01
7.095999999999999877e-03 1.000000000000000000e+00 9.999999999999995559e-01
7.104000000000000072e-03 1.000000000000000000e+00 9.999999999999983347e-01
7.112000000000000266e-03 1.000000000000000000e+00 1.000000000000001998e+00
7.119999999999999593e-03 1.000000000000000000e+00 1.000000000000002220e+00
7.127999999999999788e-03 1.000000000000000000e+00 1.000000000000001554e+00
7.135999999999999982e-03 1.000000000000000000e+00 1.000000000000003109e+00
7.144000000000000176e-03 1.000000000000000000e+00 9.999999999999997780e-01
7.152000000000000371e-03 1.000000000000000000e+00 9.999999999999966693e-01
7.159999999999999698e-03 1.000000000000000000e+00 9.999999999999974465e-01
7.167999999999999892e-03 9.999000000000001220e-01 9.999999999999975575e-01
7.176000000000000087e-03 9.999000000000001220e-01 9.999999999999988898e-01
7.184000000000000281e-03 9.999000000000001220e-01 1.000000000000001998e+00
7.191999999999999608e-03 9.999000000000001220e-01 1.000000000000002220e+00
7.199999999999999803e-03 9.999000000000001220e-01 1.000000000000002887e+00
7.207999999999999997e-03 9.999000000000001220e-01 1.000000000000002887e+00
7.216000000000000192e-03 1.000000000000000000e+00 1.000000000000000444e+00
7.224000000000000386e-03 1.000000000000000000e+00 9.999999999999970024e-01
7.231999999999999713e-03 1.000000000000000000e+00 9.999999999999967804e-01
7.239999999999999908e-03 1.000000000000000000e+00 9.999999999999978906e-01
7.248000000000000102e-03 1.000000000000000000e+00 9.999999999999970024e-01
7.256000000000000297e-03 1.000000000000000000e+00 9.999999999999996669e-01
7.263999999999999624e-03 1.000000000000000000e+00 1.000000000000001554e+00
7.271999999999999818e-03 1.000000000000000000e+00 1.000000000000003331e+00
7.280000000000000013e-03 1.000000000000000000e+00 1.000000000000000222e+00
7.288000000000000207e-03 1.000000000000000000e+00 9.999999999999952260e-01
7.296000000000000402e-03 1.000000000000000000e+00 9.999999999999912292e-01
7.303999999999999729e-03 1.000000000000000000e+00 9.999999999999794609e-01
7.311999999999999923e-03 1.000000000000000000e+00 9.999999999999645839e-01
7.320000000000000118e-03 1.000000000000000000e+00 9.999999999999311662e-01
7.328000000000000312e-03 1.000000000000000000e+00 9.999999999998707700e-01
7.335999999999999639e-03 1.000000000000000000e+00 9.999999999997544187e-01
7.343999999999999834e-03 1.000000000000000000e+00 9.999999999995246025e-01
7.352000000000000028e-03 1.000000000000000000e+00 9.999999999990937249e-01
7.360000000000000223e-03 1.000000000000000000e+00 9.999999999982790433e-01
7.368000000000000417e-03 1.000000000000000000e+00 9.999999999967649211e-01
7.375999999999999744e-03 9.999000000000001220e-01 9.999999999939696016e-01
7.383999999999999939e-03 9.997999999999999110e-01 9.999999999888439239e-01
7.392000000000000133e-03 9.997999999999999110e-01 9.999999999795194938e-01
7.400000000000000328e-03 9.997000000000000330e-01 9.999999999626885128e-01
7.407999999999999655e-03 9.997000000000000330e-01 9.999999999325357436e-01
7.415999999999999849e-03 9.996000000000000441e-01 9.999999998789405042e-01
7.424000000000000044e-03 9.996000000000000441e-01 9.999999997844124522e-01
7.432000000000000238e-03 9.996000000000000441e-01 9.999999996189832263e-01
7.440000000000000432e-03 9.996000000000000441e-01 9.999999993317156832e-01
7.447999999999999760e-03 9.996000000000000441e-01 9.999999988367410664e-01
7.455999999999999954e-03 9.997000000000000330e-01 9.999999979904853342e-01
7.464000000000000148e-03 9.997000000000000330e-01 9.999999965548426184e-01
7.472000000000000343e-03 9.997999999999999110e-01 9.999999941381775281e-01
7.479999999999999670e-03 9.999000000000001220e-01 9.999999901016304316e-01
7.487999999999999864e-03 9.999000000000001220e-01 9.999999834115945729e-01
7.496000000000000059e-03 1.000000000000000000e+00 9.999999724096003684e-01
7.504000000000000253e-03 1.000000000000000000e+00 9.999999544565515430e-01
7.511999999999999580e-03 1.000000000000000000e+00 9.999999253875874183e-01
7.519999999999999775e-03 1.000000000000000000e+00 9.999998786845487597e-01
7.527999999999999969e-03 1.000999999999999890e+00 9.999998042310614954e-01
7.536000000000000164e-03 1.000999999999999890e+00 9.999996864571087940e-01
7.544000000000000358e-03 1.000999999999999890e+00 9.999995015993040637e-01
7.551999999999999685e-03 1.000999999999999890e+00 9.999992136933425479e-01
7.559999999999999880e-03 1.000000000000000000e+00 9.999987687672762249e-01
7.568000000000000074e-03 1.000000000000000000e+00 9.999980865081405934e-01
7.576000000000000269e-03 1.000000000000000000e+00 9.999970484176924357e-01
7.583999999999999596e-03 1.000000000000000000e+00 9.999954811421585266e-01
7.591999999999999790e-03 9.997000000000000330e-01 9.999931332408525941e-01
7.599999999999999985e-03 9.993999999999999551e-01 9.999896431346266823e-01
7.608000000000000179e-03 9.989999999999999991e-01 9.999844953332734931e-01
7.616000000000000374e-03 9.985999999999999321e-01 9.999769612703912625e-01
7.623999999999999701e-03 9.980999999999999872e-01 9.999660201693424399e-01
7.631999999999999895e-03 9.975999999999999313e-01 9.999502543282283717e-01
7.640000000000000090e-03 9.970999999999999863e-01 9.999277120611765879e-01
7.648000000000000284e-03 9.965000000000000524e-01 9.998957303008295661e-01
7.655999999999999611e-03 9.959000000000000075e-01 9.998507076078200217e-01
7.663999999999999806e-03 9.952000000000000846e-01 9.997878171287787330e-01
7.672000000000000000e-03 9.945000000000000506e-01 9.997006480075200097e-01
7.680000000000000195e-03 9.937999999999999057e-01 9.995807630304547331e-01
7.688000000000000389e-03 9.929999999999999938e-01 9.994171600568165781e-01
7.695999999999999716e-03 9.923000000000000709e-01 9.991956252584698328e-01
7.703999999999999911e-03 9.914000000000000590e-01 9.988979676086802151e-01
7.712000000000000105e-03 9.905999999999999250e-01 9.985011266628510684e-01
7.720000000000000299e-03 9.896999999999999131e-01 9.979761497099888246e-01
7.727999999999999627e-03 9.888000000000000123e-01 9.972870400563144111e-01
7.735999999999999821e-03 9.877999999999999003e-01 9.963894856876727157e-01
7.744000000000000015e-03 9.867999999999998995e-01 9.952294869099083119e-01
7.752000000000000210e-03 9.858000000000000096e-01 9.937419127218497517e-01
7.760000000000000404e-03 9.847000000000000197e-01 9.918490284064935825e-01
7.767999999999999731e-03 9.828000000000000069e-01 9.894590507108889099e-01
7.775999999999999926e-03 9.797000000000000153e-01 9.864648013861969655e-01
7.784000000000000120e-03 9.755000000000000338e-01 9.827425439168829824e-01
7.792000000000000315e-03 9.701999999999999513e-01 9.781511009116565791e-01
7.799999999999999642e-03 9.637000000000000011e-01 9.725313596143235761e-01
7.807999999999999836e-03 9.561999999999999389e-01 9.657062789635095790e-01
7.816000000000000031e-03 9.475000000000000089e-01 9.574815122057558359e-01
7.823999999999999358e-03 9.376999999999999780e-01 9.476467529546656055e-01
7.832000000000000420e-03 9.268000000000000682e-01 9.359778987169692366e-01
7.839999999999999747e-03 9.147000000000000686e-01 9.222401035606679898e-01
7.848000000000000809e-03 9.015999999999999570e-01 9.061917605630245287e-01
7.856000000000000136e-03 8.872999999999999776e-01 8.875894153446387547e-01
7.863999999999999463e-03 8.719000000000000083e-01 8.661935654686455655e-01
7.872000000000000525e-03 8.553000000000000602e-01 8.417752486000704693e-01
7.879999999999999852e-03 8.376000000000000112e-01 8.141232676341282337e-01
7.887999999999999179e-03 8.163999999999999035e-01 7.830518466936415845e-01
7.896000000000000241e-03 7.902000000000000135e-01 7.484084616048203298e-01
7.903999999999999568e-03 7.590999999999999970e-01 7.100815460574316784e-01
7.912000000000000630e-03 7.229999999999999760e-01 6.680077439544551687e-01
7.919999999999999957e-03 6.818999999999999506e-01 6.221783628999375537e-01
7.927999999999999284e-03 6.360000000000000098e-01 5.726446861022008727e-01
7.936000000000000346e-03 5.850999999999999535e-01 5.195218219255964831e-01
7.943999999999999673e-03 5.292000000000000037e-01 4.629908123991104962e-01
7.952000000000000735e-03 4.685000000000000275e-01 4.032987832706458331e-01
7.960000000000000062e-03 4.027000000000000024e-01 3.407569963073738828e-01
7.967999999999999389e-03 3.321000000000000063e-01 2.757367557215985587e-01
7.976000000000000451e-03 2.565000000000000058e-01 2.086632198993364218e-01
7.983999999999999778e-03 1.759000000000000008e-01 1.400072711991909025e-01
7.992000000000000839e-03 9.042999999999999650e-02 7.027569418701452852e-02
8.000000000000000167e-03 0.000000000000000000e+00 2.726052075961259172e-15


==> data/terzhagi-crit/data-1.csv <==
# 
#             Time: 8.080000
#             Scaled time: 0.003246
#             In terms of critical timestep: 100.976914
#             
0.000000000000000000e+00 1.000000000000000000e+00 9.999999999999998890e-01
7.999999999999999638e-06 1.000000000000000000e+00 1.000000000000000222e+00
1.599999999999999928e-05 1.000000000000000000e+00 9.999999999999998890e-01
2.400000000000000061e-05 1.000000000000000000e+00 9.999999999999995559e-01
3.199999999999999855e-05 1.000000000000000000e+00 9.999999999999993339e-01
4.000000000000000327e-05 1.000000000000000000e+00 1.000000000000000000e+00
4.800000000000000122e-05 1.000000000000000000e+00 1.000000000000000444e+00
5.599999999999999916e-05 1.000000000000000000e+00 1.000000000000000000e+00
6.399999999999999710e-05 1.000000000000000000e+00 1.000000000000000000e+00
7.200000000000000182e-05 1.000000000000000000e+00 1.000000000000000222e+00
8.000000000000000654e-05 1.000000000000000000e+00 9.999999999999996669e-01
8.799999999999999771e-05 1.000000000000000000e+00 1.000000000000000000e+00
9.600000000000000243e-05 1.000000000000000000e+00 1.000000000000000000e+00
1.039999999999999936e-04 1.000000000000000000e+00 1.000000000000000222e+00
1.119999999999999983e-04 1.000000000000000000e+00 1.000000000000000222e+00
1.200000000000000030e-04 1.000000000000000000e+00 1.000000000000000222e+00
1.279999999999999942e-04 1.000000000000000000e+00 1.000000000000000222e+00
1.359999999999999989e-04 1.000000000000000000e+00 1.000000000000000222e+00
1.440000000000000036e-04 1.000000000000000000e+00 1.000000000000000000e+00
1.520000000000000084e-04 1.000000000000000000e+00 1.000000000000000222e+00
1.600000000000000131e-04 1.000000000000000000e+00 1.000000000000000000e+00
1.679999999999999907e-04 1.000000000000000000e+00 1.000000000000000444e+00
1.759999999999999954e-04 1.000000000000000000e+00 1.000000000000000666e+00
1.840000000000000001e-04 1.000000000000000000e+00 1.000000000000000000e+00
1.920000000000000049e-04 1.000000000000000000e+00 9.999999999999995559e-01
2.000000000000000096e-04 1.000000000000000000e+00 1.000000000000000000e+00
2.079999999999999872e-04 1.000000000000000000e+00 9.999999999999996669e-01
2.159999999999999919e-04 1.000000000000000000e+00 1.000000000000000222e+00
2.239999999999999966e-04 1.000000000000000000e+00 9.999999999999997780e-01
2.320000000000000014e-04 1.000000000000000000e+00 9.999999999999998890e-01
2.400000000000000061e-04 1.000000000000000000e+00 1.000000000000000222e+00
2.480000000000000108e-04 1.000000000000000000e+00 1.000000000000000222e+00
2.559999999999999884e-04 1.000000000000000000e+00 1.000000000000000000e+00
2.640000000000000202e-04 1.000000000000000000e+00 1.000000000000000000e+00
2.719999999999999979e-04 1.000000000000000000e+00 9.999999999999997780e-01
2.799999999999999755e-04 1.000000000000000000e+00 9.999999999999997780e-01
2.880000000000000073e-04 1.000000000000000000e+00 1.000000000000000666e+00
2.959999999999999849e-04 1.000000000000000000e+00 1.000000000000000000e+00
3.040000000000000167e-04 1.000000000000000000e+00 9.999999999999994449e-01
3.119999999999999944e-04 1.000000000000000000e+00 1.000000000000000666e+00
3.200000000000000262e-04 1.000000000000000000e+00 9.999999999999997780e-01
3.280000000000000038e-04 1.000000000000000000e+00 1.000000000000000000e+00
3.359999999999999814e-04 1.000000000000000000e+00 9.999999999999996669e-01
3.440000000000000132e-04 1.000000000000000000e+00 1.000000000000000222e+00
3.519999999999999908e-04 1.000000000000000000e+00 9.999999999999996669e-01
3.600000000000000227e-04 1.000000000000000000e+00 1.000000000000000000e+00
3.680000000000000003e-04 1.000000000000000000e+00 1.000000000000000444e+00
3.759999999999999779e-04 1.000000000000000000e+00 1.000000000000000000e+00
3.840000000000000097e-04 1.000000000000000000e+00 1.000000000000000000e+00
3.919999999999999873e-04 1.000000000000000000e+00 1.000000000000000222e+00
4.000000000000000192e-04 1.000000000000000000e+00 9.999999999999998890e-01
4.079999999999999968e-04 1.000000000000000000e+00 9.999999999999996669e-01
4.159999999999999744e-04 1.000000000000000000e+00 1.000000000000000000e+00
4.240000000000000062e-04 1.000000000000000000e+00 1.000000000000000222e+00
4.319999999999999838e-04 1.000000000000000000e+00 9.999999999999997780e-01
4.400000000000000157e-04 1.000000000000000000e+00 1.000000000000000666e+00
4.479999999999999933e-04 1.000000000000000000e+00 1.000000000000000000e+00
4.560000000000000251e-04 1.000000000000000000e+00 1.000000000000000222e+00
4.640000000000000027e-04 1.000000000000000000e+00 9.999999999999997780e-01
4.719999999999999803e-04 1.000000000000000000e+00 1.000000000000000666e+00
4.800000000000000122e-04 1.000000000000000000e+00 1.000000000000000222e+00
4.879999999999999898e-04 1.000000000000000000e+00 9.999999999999998890e-01
4.960000000000000216e-04 1.000000000000000000e+00 1.000000000000000444e+00
5.039999999999999992e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.119999999999999768e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.199999999999999544e-04 1.000000000000000000e+00 9.999999999999998890e-01
5.280000000000000405e-04 1.000000000000000000e+00 1.000000000000000666e+00
5.360000000000000181e-04 1.000000000000000000e+00 9.999999999999994449e-01
5.439999999999999957e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.519999999999999733e-04 1.000000000000000000e+00 1.000000000000000000e+00
5.599999999999999509e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.680000000000000370e-04 1.000000000000000000e+00 1.000000000000000000e+00
5.760000000000000146e-04 1.000000000000000000e+00 1.000000000000000000e+00
5.839999999999999922e-04 1.000000000000000000e+00 9.999999999999997780e-01
5.919999999999999698e-04 1.000000000000000000e+00 1.000000000000000222e+00
5.999999999999999474e-04 1.000000000000000000e+00 1.000000000000000222e+00
6.080000000000000335e-04 1.000000000000000000e+00 1.000000000000000666e+00
6.160000000000000111e-04 1.000000000000000000e+00 9.999999999999998890e-01
6.239999999999999887e-04 1.000000000000000000e+00 1.000000000000000000e+00
6.319999999999999663e-04 1.000000000000000000e+00 1.000000000000000000e+00
6.400000000000000524e-04 1.000000000000000000e+00 9.999999999999997780e-01
6.480000000000000300e-04 1.000000000000000000e+00 9.999999999999998890e-01
6.560000000000000076e-04 1.000000000000000000e+00 9.999999999999996669e-01
6.639999999999999852e-04 1.000000000000000000e+00 1.000000000000000222e+00
6.719999999999999628e-04 1.000000000000000000e+00 1.000000000000000222e+00
6.800000000000000488e-04 1.000000000000000000e+00 1.000000000000000000e+00
6.880000000000000265e-04 1.000000000000000000e+00 9.999999999999997780e-01
6.960000000000000041e-04 1.000000000000000000e+00 9.999999999999997780e-01
7.039999999999999817e-04 1.000000000000000000e+00 1.000000000000000444e+00
7.119999999999999593e-04 1.000000000000000000e+00 9.999999999999998890e-01
7.200000000000000453e-04 1.000000000000000000e+00 1.000000000000000444e+00
7.280000000000000230e-04 1.000000000000000000e+00 1.000000000000000444e+00
7.360000000000000006e-04 1.000000000000000000e+00 1.000000000000000000e+00
7.439999999999999782e-04 1.000000000000000000e+00 1.000000000000000000e+00
7.519999999999999558e-04 1.000000000000000000e+00 1.000000000000000000e+00
7.600000000000000418e-04 1.000000000000000000e+00 1.000000000000000222e+00
7.680000000000000195e-04 1.000000000000000000e+00 9.999999999999997780e-01
7.759999999999999971e-04 1.000000000000000000e+00 1.000000000000000000e+00
7.839999999999999747e-04 1.000000000000000000e+00 1.000000000000000000e+00
7.919999999999999523e-04 1.000000000000000000e+00 1.000000000000000000e+00
8.000000000000000383e-04 1.000000000000000000e+00 9.999999999999997780e-01
8.080000000000000160e-04 1.000000000000000000e+00 9.999999999999998890e-01
8.159999999999999936e-04 1.000000000000000000e+00 1.000000000000000000e+00
8.239999999999999712e-04 1.000000000000000000e+00 9.999999999999998890e-01
8.319999999999999488e-04 1.000000000000000000e+00 1.000000000000000000e+00
8.400000000000000348e-04 1.000000000000000000e+00 1.000000000000000222e+00
8.480000000000000124e-04 1.000000000000000000e+00 1.000000000000000222e+00
8.559999999999999901e-04 1.000000000000000000e+00 9.999999999999998890e-01
8.639999999999999677e-04 1.000000000000000000e+00 1.000000000000000222e+00
8.720000000000000537e-04 1.000000000000000000e+00 1.000000000000000000e+00
8.800000000000000313e-04 1.000000000000000000e+00 1.000000000000000000e+00
8.880000000000000089e-04 1.000000000000000000e+00 1.000000000000000222e+00
8.959999999999999866e-04 1.000000000000000000e+00 9.999999999999997780e-01
9.039999999999999642e-04 1.000000000000000000e+00 1.000000000000000444e+00
9.120000000000000502e-04 1.000000000000000000e+00 1.000000000000000444e+00
9.200000000000000278e-04 1.000000000000000000e+00 1.000000000000000222e+00
9.280000000000000054e-04 1.000000000000000000e+00 9.999999999999998890e-01
9.359999999999999831e-04 1.000000000000000000e+00 1.000000000000000222e+00
9.439999999999999607e-04 1.000000000000000000e+00 1.000000000000000222e+00
9.520000000000000467e-04 1.000000000000000000e+00 9.999999999999997780e-01
9.600000000000000243e-04 1.000000000000000000e+00 1.000000000000000444e+00
9.680000000000000019e-04 1.000000000000000000e+00 1.000000000000000000e+00
9.759999999999999796e-04 1.000000000000000000e+00 1.000000000000000222e+00
9.840000000000000656e-04 1.000000000000000000e+00 9.999999999999998890e-01
9.920000000000000432e-04 1.000000000000000000e+00 9.999999999999998890e-01
1.000000000000000021e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.007999999999999998e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.015999999999999976e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.023999999999999954e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.031999999999999931e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.039999999999999909e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.048000000000000103e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.056000000000000081e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.064000000000000059e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.072000000000000036e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.080000000000000014e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.087999999999999991e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.095999999999999969e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.103999999999999947e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.111999999999999924e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.119999999999999902e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.128000000000000096e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.136000000000000074e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.144000000000000052e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.152000000000000029e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.160000000000000007e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.167999999999999984e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.175999999999999962e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.183999999999999940e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.191999999999999917e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.199999999999999895e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.208000000000000089e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.216000000000000067e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.224000000000000045e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.232000000000000022e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.240000000000000000e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.247999999999999977e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.255999999999999955e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.263999999999999933e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.271999999999999910e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.280000000000000105e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.288000000000000082e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.296000000000000060e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.304000000000000038e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.312000000000000015e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.319999999999999993e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.327999999999999970e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.335999999999999948e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.343999999999999926e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.351999999999999903e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.360000000000000098e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.368000000000000075e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.376000000000000053e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.384000000000000031e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.392000000000000008e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.399999999999999986e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.407999999999999963e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.415999999999999941e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.423999999999999919e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.431999999999999896e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.440000000000000091e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.448000000000000068e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.456000000000000046e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.464000000000000024e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.472000000000000001e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.479999999999999979e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.487999999999999956e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.495999999999999934e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.503999999999999912e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.512000000000000106e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.520000000000000084e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.528000000000000061e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.536000000000000039e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.544000000000000017e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.551999999999999994e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.559999999999999972e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.567999999999999949e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.575999999999999927e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.583999999999999905e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.592000000000000099e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.600000000000000077e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.608000000000000054e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.616000000000000032e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.624000000000000010e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.631999999999999987e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.639999999999999965e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.647999999999999942e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.655999999999999920e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.663999999999999898e-03 1.000000000000000000e+00 9.999999999999996669e-01
1.672000000000000092e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.680000000000000070e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.688000000000000047e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.696000000000000025e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.704000000000000003e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.711999999999999980e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.719999999999999958e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.727999999999999935e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.735999999999999913e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.744000000000000107e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.752000000000000085e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.760000000000000063e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.768000000000000040e-03 1.000000000000000000e+00 9.999999999999995559e-01
1.776000000000000018e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.783999999999999996e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.791999999999999973e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.799999999999999951e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.807999999999999928e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.815999999999999906e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.824000000000000100e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.832000000000000078e-03 1.000000000000000000e+00 9.999999999999994449e-01
1.840000000000000056e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.848000000000000033e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.856000000000000011e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.863999999999999988e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.871999999999999966e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.879999999999999944e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.887999999999999921e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.895999999999999899e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.904000000000000093e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.912000000000000071e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.920000000000000049e-03 1.000000000000000000e+00 9.999999999999998890e-01
1.928000000000000026e-03 1.000000000000000000e+00 1.000000000000000666e+00
1.936000000000000004e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.943999999999999981e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.951999999999999959e-03 1.000000000000000000e+00 1.000000000000000000e+00
1.959999999999999937e-03 1.000000000000000000e+00 9.999999999999997780e-01
1.968000000000000131e-03 1.000000000000000000e+00 1.000000000000000222e+00
1.975999999999999892e-03 1.000000000000000000e+00 9.999999999999994449e-01
1.984000000000000086e-03 1.000000000000000000e+00 1.000000000000000444e+00
1.991999999999999847e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.000000000000000042e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.007999999999999802e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.015999999999999997e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.024000000000000191e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.031999999999999952e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.040000000000000147e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.047999999999999907e-03 1.000000000000000000e+00 9.999999999999995559e-01
2.056000000000000102e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.063999999999999863e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.072000000000000057e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.079999999999999818e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.088000000000000012e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.096000000000000207e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.103999999999999967e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.112000000000000162e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.119999999999999923e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.128000000000000117e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.135999999999999878e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.144000000000000072e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.151999999999999833e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.160000000000000028e-03 1.000000000000000000e+00 1.000000000000000888e+00
2.167999999999999788e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.175999999999999983e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.184000000000000177e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.191999999999999938e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.200000000000000133e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.207999999999999893e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.216000000000000088e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.223999999999999849e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.232000000000000043e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.239999999999999804e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.247999999999999998e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.256000000000000193e-03 1.000000000000000000e+00 9.999999999999995559e-01
2.263999999999999953e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.272000000000000148e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.279999999999999909e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.288000000000000103e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.295999999999999864e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.304000000000000058e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.311999999999999819e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.320000000000000014e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.328000000000000208e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.335999999999999969e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.344000000000000163e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.351999999999999924e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.360000000000000119e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.367999999999999879e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.376000000000000074e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.383999999999999835e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.392000000000000029e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.399999999999999790e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.407999999999999984e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.416000000000000179e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.423999999999999939e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.432000000000000134e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.439999999999999895e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.448000000000000089e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.455999999999999850e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.464000000000000044e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.471999999999999805e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.480000000000000000e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.488000000000000194e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.495999999999999955e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.504000000000000149e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.511999999999999910e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.520000000000000104e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.527999999999999865e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.536000000000000060e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.543999999999999821e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.552000000000000015e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.560000000000000209e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.567999999999999970e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.576000000000000165e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.583999999999999925e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.592000000000000120e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.599999999999999881e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.608000000000000075e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.615999999999999836e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.624000000000000030e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.631999999999999791e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.639999999999999986e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.648000000000000180e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.655999999999999941e-03 1.000000000000000000e+00 9.999999999999993339e-01
2.664000000000000135e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.671999999999999896e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.680000000000000090e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.687999999999999851e-03 1.000000000000000000e+00 1.000000000000000666e+00
2.696000000000000046e-03 1.000000000000000000e+00 1.000000000000000222e+00
2.703999999999999806e-03 1.000000000000000000e+00 1.000000000000000444e+00
2.712000000000000001e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.720000000000000195e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.727999999999999956e-03 1.000000000000000000e+00 9.999999999999998890e-01
2.736000000000000151e-03 1.000000000000000000e+00 1.000000000000000000e+00
2.743999999999999911e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.752000000000000106e-03 1.000000000000000000e+00 9.999999999999997780e-01
2.759999999999999867e-03 1.000000000000000000e+00 9.999999999999996669e-01
2.768000000000000061e-03 1.000000000000000000e+00 9.999999999999990008e-01
2.775999999999999822e-03 1.000000000000000000e+00 9.999999999999995559e-01
2.784000000000000016e-03 1.000000000000000000e+00 9.999999999999994449e-01
2.792000000000000211e-03 1.000000000000000000e+00 9.999999999999993339e-01
2.799999999999999972e-03 1.000000000000000000e+00 9.999999999999990008e-01
2.808000000000000166e-03 1.000000000000000000e+00 9.999999999999991118e-01
2.815999999999999927e-03 1.000000000000000000e+00 9.999999999999992228e-01
2.824000000000000121e-03 1.000000000000000000e+00 9.999999999999987788e-01
2.831999999999999882e-03 1.000000000000000000e+00 9.999999999999988898e-01
2.840000000000000076e-03 1.000000000000000000e+00 9.999999999999984457e-01
2.847999999999999837e-03 1.000000000000000000e+00 9.999999999999985567e-01
2.856000000000000032e-03 1.000000000000000000e+00 9.999999999999986677e-01
2.863999999999999792e-03 1.000000000000000000e+00 9.999999999999985567e-01
2.871999999999999987e-03 1.000000000000000000e+00 9.999999999999985567e-01
2.880000000000000181e-03 1.000000000000000000e+00 9.999999999999980016e-01
2.887999999999999942e-03 1.000000000000000000e+00 9.999999999999980016e-01
2.896000000000000137e-03 1.000000000000000000e+00 9.999999999999977796e-01
2.903999999999999897e-03 1.000000000000000000e+00 9.999999999999972244e-01
2.912000000000000092e-03 1.000000000000000000e+00 9.999999999999973355e-01
2.919999999999999853e-03 1.000000000000000000e+00 9.999999999999963363e-01
2.928000000000000047e-03 1.000000000000000000e+00 9.999999999999964473e-01
2.935999999999999808e-03 1.000000000000000000e+00 9.999999999999952260e-01
2.944000000000000002e-03 1.000000000000000000e+00 9.999999999999962252e-01
2.952000000000000197e-03 1.000000000000000000e+00 9.999999999999955591e-01
2.959999999999999958e-03 1.000000000000000000e+00 9.999999999999948930e-01
2.968000000000000152e-03 1.000000000000000000e+00 9.999999999999942268e-01
2.975999999999999913e-03 1.000000000000000000e+00 9.999999999999937828e-01
2.984000000000000107e-03 1.000000000000000000e+00 9.999999999999923395e-01
2.991999999999999868e-03 1.000000000000000000e+00 9.999999999999917843e-01
3.000000000000000062e-03 1.000000000000000000e+00 9.999999999999907851e-01
3.007999999999999823e-03 1.000000000000000000e+00 9.999999999999905631e-01
3.016000000000000018e-03 1.000000000000000000e+00 9.999999999999890088e-01
3.024000000000000212e-03 1.000000000000000000e+00 9.999999999999881206e-01
3.031999999999999973e-03 1.000000000000000000e+00 9.999999999999866773e-01
3.040000000000000167e-03 1.000000000000000000e+00 9.999999999999850120e-01
3.047999999999999928e-03 1.000000000000000000e+00 9.999999999999837907e-01
3.056000000000000123e-03 1.000000000000000000e+00 9.999999999999825695e-01
3.063999999999999883e-03 1.000000000000000000e+00 9.999999999999807931e-01
3.072000000000000078e-03 1.000000000000000000e+00 9.999999999999790168e-01
3.079999999999999839e-03 1.000000000000000000e+00 9.999999999999769074e-01
3.088000000000000033e-03 1.000000000000000000e+00 9.999999999999744649e-01
3.095999999999999794e-03 1.000000000000000000e+00 9.999999999999718003e-01
3.103999999999999988e-03 1.000000000000000000e+00 9.999999999999695799e-01
3.112000000000000183e-03 1.000000000000000000e+00 9.999999999999661382e-01
3.119999999999999944e-03 1.000000000000000000e+00 9.999999999999626965e-01
3.128000000000000138e-03 1.000000000000000000e+00 9.999999999999590328e-01
3.135999999999999899e-03 1.000000000000000000e+00 9.999999999999552580e-01
3.144000000000000093e-03 1.000000000000000000e+00 9.999999999999502620e-01
3.151999999999999854e-03 1.000000000000000000e+00 9.999999999999459321e-01
3.160000000000000048e-03 1.000000000000000000e+00 9.999999999999400480e-01
3.167999999999999809e-03 1.000000000000000000e+00 9.999999999999341638e-01
3.176000000000000004e-03 1.000000000000000000e+00 9.999999999999276135e-01
3.184000000000000198e-03 1.000000000000000000e+00 9.999999999999202860e-01
3.191999999999999959e-03 1.000000000000000000e+00 9.999999999999128475e-01
3.200000000000000153e-03 1.000000000000000000e+00 9.999999999999040767e-01
3.207999999999999914e-03 1.000000000000000000e+00 9.999999999998948619e-01
3.216000000000000109e-03 1.000000000000000000e+00 9.999999999998843148e-01
3.223999999999999869e-03 1.000000000000000000e+00 9.999999999998725464e-01
3.232000000000000064e-03 1.000000000000000000e+00 9.999999999998601119e-01
3.239999999999999825e-03 1.000000000000000000e+00 9.999999999998466782e-01
3.248000000000000019e-03 1.000000000000000000e+00 9.999999999998314681e-01
3.256000000000000213e-03 1.000000000000000000e+00 9.999999999998145928e-01
3.263999999999999974e-03 1.000000000000000000e+00 9.999999999997970512e-01
3.272000000000000169e-03 1.000000000000000000e+00 9.999999999997772893e-01
3.279999999999999930e-03 1.000000000000000000e+00 9.999999999997564171e-01
3.288000000000000124e-03 1.000000000000000000e+00 9.999999999997324363e-01
3.295999999999999885e-03 1.000000000000000000e+00 9.999999999997064570e-01
3.304000000000000079e-03 1.000000000000000000e+00 9.999999999996781463e-01
3.311999999999999840e-03 1.000000000000000000e+00 9.999999999996470601e-01
3.320000000000000034e-03 1.000000000000000000e+00 9.999999999996131983e-01
3.327999999999999795e-03 1.000000000000000000e+00 9.999999999995756728e-01
3.335999999999999990e-03 1.000000000000000000e+00 9.999999999995353717e-01
3.344000000000000184e-03 1.000000000000000000e+00 9.999999999994902966e-01
3.351999999999999945e-03 1.000000000000000000e+00 9.999999999994421129e-01
3.360000000000000139e-03 1.000000000000000000e+00 9.999999999993890443e-01
3.367999999999999900e-03 1.000000000000000000e+00 9.999999999993305355e-01
3.376000000000000095e-03 1.000000000000000000e+00 9.999999999992670308e-01
3.383999999999999855e-03 1.000000000000000000e+00 9.999999999991981969e-01
3.392000000000000050e-03 1.000000000000000000e+00 9.999999999991213695e-01
3.399999999999999811e-03 1.000000000000000000e+00 9.999999999990388799e-01
3.408000000000000005e-03 1.000000000000000000e+00 9.999999999989485078e-01
3.416000000000000199e-03 1.000000000000000000e+00 9.999999999988492538e-01
3.423999999999999960e-03 1.000000000000000000e+00 9.999999999987406740e-01
3.432000000000000155e-03 1.000000000000000000e+00 9.999999999986225463e-01
3.439999999999999915e-03 1.000000000000000000e+00 9.999999999984937604e-01
3.448000000000000110e-03 1.000000000000000000e+00 9.999999999983524290e-01
3.455999999999999871e-03 1.000000000000000000e+00 9.999999999981984411e-01
3.464000000000000065e-03 1.000000000000000000e+00 9.999999999980301313e-01
3.471999999999999826e-03 1.000000000000000000e+00 9.999999999978476106e-01
3.480000000000000020e-03 1.000000000000000000e+00 9.999999999976476595e-01
3.488000000000000215e-03 1.000000000000000000e+00 9.999999999974295006e-01
3.495999999999999976e-03 1.000000000000000000e+00 9.999999999971916909e-01
3.504000000000000170e-03 1.000000000000000000e+00 9.999999999969324538e-01
3.511999999999999931e-03 1.000000000000000000e+00 9.999999999966490138e-01
3.520000000000000125e-03 1.000000000000000000e+00 9.999999999963409270e-01
3.527999999999999886e-03 1.000000000000000000e+00 9.999999999960045294e-01
3.536000000000000081e-03 1.000000000000000000e+00 9.999999999956385999e-01
3.543999999999999841e-03 1.000000000000000000e+00 9.999999999952393637e-01
3.552000000000000036e-03 1.000000000000000000e+00 9.999999999948043783e-01
3.559999999999999797e-03 1.000000000000000000e+00 9.999999999943305351e-01
3.567999999999999991e-03 1.000000000000000000e+00 9.999999999938142814e-01
3.576000000000000185e-03 1.000000000000000000e+00 9.999999999932521755e-01
3.583999999999999946e-03 1.000000000000000000e+00 9.999999999926395544e-01
3.592000000000000141e-03 1.000000000000000000e+00 9.999999999919734206e-01
3.599999999999999901e-03 1.000000000000000000e+00 9.999999999912475568e-01
3.608000000000000096e-03 1.000000000000000000e+00 9.999999999904577441e-01
3.615999999999999857e-03 1.000000000000000000e+00 9.999999999895989866e-01
3.624000000000000051e-03 1.000000000000000000e+00 9.999999999886641788e-01
3.631999999999999812e-03 1.000000000000000000e+00 9.999999999876465484e-01
3.640000000000000006e-03 1.000000000000000000e+00 9.999999999865398781e-01
3.648000000000000201e-03 1.000000000000000000e+00 9.999999999853370625e-01
3.655999999999999962e-03 1.000000000000000000e+00 9.999999999840286646e-01
3.664000000000000156e-03 1.000000000000000000e+00 9.999999999826056918e-01
3.671999999999999917e-03 1.000000000000000000e+00 9.999999999810597062e-01
3.680000000000000111e-03 1.000000000000000000e+00 9.999999999793792727e-01
3.687999999999999872e-03 1.000000000000000000e+00 9.999999999775525117e-01
3.696000000000000067e-03 1.000000000000000000e+00 9.999999999755679880e-01
3.703999999999999827e-03 1.000000000000000000e+00 9.999999999734119349e-01
3.712000000000000022e-03 1.000000000000000000e+00 9.999999999710702525e-01
3.720000000000000216e-03 1.000000000000000000e+00 9.999999999685266205e-01
3.727999999999999977e-03 1.000000000000000000e+00 9.999999999657648297e-01
3.736000000000000171e-03 1.000000000000000000e+00 9.999999999627657843e-01
3.743999999999999932e-03 1.000000000000000000e+00 9.999999999595113875e-01
3.752000000000000127e-03 1.000000000000000000e+00 9.999999999559778807e-01
3.759999999999999887e-03 1.000000000000000000e+00 9.999999999521435035e-01
3.768000000000000082e-03 1.000000000000000000e+00 9.999999999479828316e-01
3.775999999999999843e-03 1.000000000000000000e+00 9.999999999434693310e-01
3.784000000000000037e-03 1.000000000000000000e+00 9.999999999385742466e-01
3.791999999999999798e-03 1.000000000000000000e+00 9.999999999332638279e-01
3.799999999999999992e-03 1.000000000000000000e+00 9.999999999275062113e-01
3.808000000000000187e-03 1.000000000000000000e+00 9.999999999212628721e-01
3.815999999999999948e-03 1.000000000000000000e+00 9.999999999144952856e-01
3.824000000000000142e-03 1.000000000000000000e+00 9.999999999071603751e-01
3.831999999999999903e-03 1.000000000000000000e+00 9.999999998992112893e-01
3.840000000000000097e-03 1.000000000000000000e+00 9.999999998905978460e-01
3.847999999999999858e-03 1.000000000000000000e+00 9.999999998812661994e-01
3.856000000000000053e-03 1.000000000000000000e+00 9.999999998711577298e-01
3.863999999999999813e-03 1.000000000000000000e+00 9.999999998602105977e-01
3.872000000000000008e-03 1.000000000000000000e+00 9.999999998483554142e-01
3.880000000000000202e-03 1.000000000000000000e+00 9.999999998355206809e-01
3.887999999999999963e-03 1.000000000000000000e+00 9.999999998216252406e-01
3.896000000000000157e-03 1.000000000000000000e+00 9.999999998065856044e-01
3.903999999999999918e-03 1.000000000000000000e+00 9.999999997903098459e-01
3.911999999999999679e-03 1.000000000000000000e+00 9.999999997726980450e-01
3.919999999999999873e-03 1.000000000000000000e+00 9.999999997536443974e-01
3.928000000000000068e-03 1.000000000000000000e+00 9.999999997330341062e-01
3.936000000000000262e-03 1.000000000000000000e+00 9.999999997107424932e-01
3.943999999999999589e-03 1.000000000000000000e+00 9.999999996866368868e-01
3.951999999999999784e-03 1.000000000000000000e+00 9.999999996605744013e-01
3.959999999999999978e-03 1.000000000000000000e+00 9.999999996323983842e-01
3.968000000000000173e-03 1.000000000000000000e+00 9.999999996019445225e-01
3.976000000000000367e-03 1.000000000000000000e+00 9.999999995690318499e-01
3.983999999999999694e-03 1.000000000000000000e+00 9.999999995334685199e-01
3.991999999999999889e-03 1.000000000000000000e+00 9.999999994950465876e-01
4.000000000000000083e-03 1.000000000000000000e+00 9.999999994535426762e-01
4.008000000000000278e-03 1.000000000000000000e+00 9.999999994087163113e-01
4.015999999999999605e-03 1.000000000000000000e+00 9.999999993603089221e-01
4.023999999999999799e-03 1.000000000000000000e+00 9.999999993080419536e-01
4.031999999999999994e-03 1.000000000000000000e+00 9.999999992516178660e-01
4.040000000000000188e-03 1.000000000000000000e+00 9.999999991907151387e-01
4.048000000000000383e-03 1.000000000000000000e+00 9.999999991249870490e-01
4.055999999999999710e-03 1.000000000000000000e+00 9.999999990540626715e-01
4.063999999999999904e-03 1.000000000000000000e+00 9.999999989775443243e-01
4.072000000000000099e-03 1.000000000000000000e+00 9.999999988950014629e-01
4.080000000000000293e-03 1.000000000000000000e+00 9.999999988059754541e-01
4.087999999999999620e-03 1.000000000000000000e+00 9.999999987099715826e-01
4.095999999999999815e-03 1.000000000000000000e+00 9.999999986064568303e-01
4.104000000000000009e-03 1.000000000000000000e+00 9.999999984948634291e-01
4.112000000000000204e-03 1.000000000000000000e+00 9.999999983745766485e-01
4.120000000000000398e-03 1.000000000000000000e+00 9.999999982449420122e-01
4.127999999999999725e-03 1.000000000000000000e+00 9.999999981052529741e-01
4.135999999999999920e-03 1.000000000000000000e+00 9.999999979547531392e-01
4.144000000000000114e-03 1.000000000000000000e+00 9.999999977926309347e-01
4.152000000000000308e-03 1.000000000000000000e+00 9.999999976180157235e-01
4.159999999999999636e-03 1.000000000000000000e+00 9.999999974299736971e-01
4.167999999999999830e-03 1.000000000000000000e+00 9.999999972275034343e-01
4.176000000000000024e-03 1.000000000000000000e+00 9.999999970095322377e-01
4.184000000000000219e-03 1.000000000000000000e+00 9.999999967749085839e-01
4.192000000000000413e-03 1.000000000000000000e+00 9.999999965223996812e-01
4.199999999999999740e-03 1.000000000000000000e+00 9.999999962506832540e-01
4.207999999999999935e-03 1.000000000000000000e+00 9.999999959583442122e-01
4.216000000000000129e-03 1.000000000000000000e+00 9.999999956438656579e-01
4.224000000000000324e-03 1.000000000000000000e+00 9.999999953056226687e-01
4.231999999999999651e-03 1.000000000000000000e+00 9.999999949418757472e-01
4.239999999999999845e-03 1.000000000000000000e+00 9.999999945507621613e-01
4.248000000000000040e-03 1.000000000000000000e+00 9.999999941302862849e-01
4.256000000000000234e-03 1.000000000000000000e+00 9.999999936783157128e-01
4.264000000000000429e-03 1.000000000000000000e+00 9.999999931925648289e-01
4.271999999999999756e-03 1.000000000000000000e+00 9.999999926705894771e-01
4.279999999999999950e-03 1.000000000000000000e+00 9.999999921097746380e-01
4.288000000000000145e-03 1.000000000000000000e+00 9.999999915073233270e-01
4.296000000000000339e-03 1.000000000000000000e+00 9.999999908602440479e-01
4.303999999999999666e-03 1.000000000000000000e+00 9.999999901653373602e-01
4.311999999999999861e-03 1.000000000000000000e+00 9.999999894191836658e-01
4.320000000000000055e-03 1.000000000000000000e+00 9.999999886181271114e-01
4.328000000000000250e-03 1.000000000000000000e+00 9.999999877582600449e-01
4.335999999999999577e-03 1.000000000000000000e+00 9.999999868354066956e-01
4.343999999999999771e-03 1.000000000000000000e+00 9.999999858451071866e-01
4.351999999999999966e-03 1.000000000000000000e+00 9.999999847825937760e-01
4.360000000000000160e-03 1.000000000000000000e+00 9.999999836427768685e-01
4.368000000000000355e-03 1.000000000000000000e+00 9.999999824202217003e-01
4.375999999999999682e-03 1.000000000000000000e+00 9.999999811091230262e-01
4.383999999999999876e-03 1.000000000000000000e+00 9.999999797032854687e-01
4.392000000000000071e-03 1.000000000000000000e+00 9.999999781960946521e-01
4.400000000000000265e-03 1.000000000000000000e+00 9.999999765804928886e-01
4.407999999999999592e-03 1.000000000000000000e+00 9.999999748489490914e-01
4.415999999999999787e-03 1.000000000000000000e+00 9.999999729934277992e-01
4.423999999999999981e-03 1.000000000000000000e+00 9.999999710053592006e-01
4.432000000000000176e-03 1.000000000000000000e+00 9.999999688756022742e-01
4.440000000000000370e-03 1.000000000000000000e+00 9.999999665944107052e-01
4.447999999999999697e-03 1.000000000000000000e+00 9.999999641513945825e-01
4.455999999999999892e-03 1.000000000000000000e+00 9.999999615354759896e-01
4.464000000000000086e-03 1.000000000000000000e+00 9.999999587348478158e-01
4.472000000000000280e-03 1.000000000000000000e+00 9.999999557369317893e-01
4.479999999999999608e-03 1.000000000000000000e+00 9.999999525283231883e-01
4.487999999999999802e-03 1.000000000000000000e+00 9.999999490947442116e-01
4.495999999999999996e-03 1.000000000000000000e+00 9.999999454209858030e-01
4.504000000000000191e-03 1.000000000000000000e+00 9.999999414908534723e-01
4.512000000000000385e-03 1.000000000000000000e+00 9.999999372871040126e-01
4.519999999999999712e-03 1.000000000000000000e+00 9.999999327913799974e-01
4.527999999999999907e-03 1.000000000000000000e+00 9.999999279841428335e-01
4.536000000000000101e-03 1.000000000000000000e+00 9.999999228445987098e-01
4.544000000000000296e-03 1.000000000000000000e+00 9.999999173506219918e-01
4.551999999999999623e-03 1.000000000000000000e+00 9.999999114786762844e-01
4.559999999999999817e-03 1.000000000000000000e+00 9.999999052037247260e-01
4.568000000000000012e-03 1.000000000000000000e+00 9.999998984991398387e-01
4.576000000000000206e-03 1.000000000000000000e+00 9.999998913366089370e-01
4.584000000000000401e-03 1.000000000000000000e+00 9.999998836860314322e-01
4.591999999999999728e-03 1.000000000000000000e+00 9.999998755154115848e-01
4.599999999999999922e-03 1.000000000000000000e+00 9.999998667907423755e-01
4.608000000000000117e-03 1.000000000000000000e+00 9.999998574758887093e-01
4.616000000000000311e-03 1.000000000000000000e+00 9.999998475324600733e-01
4.623999999999999638e-03 1.000000000000000000e+00 9.999998369196724246e-01
4.631999999999999833e-03 1.000000000000000000e+00 9.999998255942127434e-01
4.640000000000000027e-03 1.000000000000000000e+00 9.999998135100833796e-01
4.648000000000000222e-03 1.000000000000000000e+00 9.999998006184491750e-01
4.656000000000000416e-03 1.000000000000000000e+00 9.999997868674680435e-01
4.663999999999999743e-03 1.000000000000000000e+00 9.999997722021145563e-01
4.671999999999999938e-03 1.000000000000000000e+00 9.999997565639957564e-01
4.680000000000000132e-03 1.000000000000000000e+00 9.999997398911563140e-01
4.688000000000000327e-03 1.000000000000000000e+00 9.999997221178701379e-01
4.695999999999999654e-03 1.000000000000000000e+00 9.999997031744213283e-01
4.703999999999999848e-03 1.000000000000000000e+00 9.999996829868796899e-01
4.712000000000000043e-03 1.000000000000000000e+00 9.999996614768525971e-01
4.720000000000000237e-03 1.000000000000000000e+00 9.999996385612338612e-01
4.728000000000000431e-03 1.000000000000000000e+00 9.999996141519329473e-01
4.735999999999999759e-03 1.000000000000000000e+00 9.999995881555938659e-01
4.743999999999999953e-03 1.000000000000000000e+00 9.999995604732951904e-01
4.752000000000000147e-03 1.000000000000000000e+00 9.999995310002331994e-01
4.760000000000000342e-03 1.000000000000000000e+00 9.999994996253990243e-01
4.767999999999999669e-03 1.000000000000000000e+00 9.999994662312220450e-01
4.775999999999999863e-03 1.000000000000000000e+00 9.999994306932069588e-01
4.784000000000000058e-03 1.000000000000000000e+00 9.999993928795483100e-01
4.792000000000000252e-03 1.000000000000000000e+00 9.999993526507230390e-01
4.799999999999999580e-03 1.000000000000000000e+00 9.999993098590659324e-01
4.807999999999999774e-03 1.000000000000000000e+00 9.999992643483166521e-01
4.815999999999999968e-03 1.000000000000000000e+00 9.999992159531525537e-01
4.824000000000000163e-03 1.000000000000000000e+00 9.999991644986876427e-01
4.832000000000000357e-03 1.000000000000000000e+00 9.999991097999546552e-01
4.839999999999999684e-03 1.000000000000000000e+00 9.999990516613509461e-01
4.847999999999999879e-03 1.000000000000000000e+00 9.999989898760678342e-01
4.856000000000000073e-03 1.000000000000000000e+00 9.999989242254856414e-01
4.864000000000000268e-03 1.000000000000000000e+00 9.999988544785313183e-01
4.871999999999999595e-03 1.000000000000000000e+00 9.999987803910183048e-01
4.879999999999999789e-03 1.000000000000000000e+00 9.999987017049383198e-01
4.887999999999999984e-03 1.000000000000000000e+00 9.999986181477324987e-01
4.896000000000000178e-03 1.000000000000000000e+00 9.999985294315149043e-01
4.904000000000000373e-03 1.000000000000000000e+00 9.999984352522603981e-01
4.911999999999999700e-03 1.000000000000000000e+00 9.999983352889597610e-01
4.919999999999999894e-03 1.000000000000000000e+00 9.999982292027242980e-01
4.928000000000000089e-03 1.000000000000000000e+00 9.999981166358513640e-01
4.936000000000000283e-03 1.000000000000000000e+00 9.999979972108427040e-01
4.943999999999999610e-03 1.000000000000000000e+00 9.999978705293801617e-01
4.951999999999999805e-03 1.000000000000000000e+00 9.999977361712428792e-01
4.959999999999999999e-03 1.000000000000000000e+00 9.999975936931849718e-01
4.968000000000000194e-03 1.000000000000000000e+00 9.999974426277455919e-01
4.976000000000000388e-03 1.000000000000000000e+00 9.999972824820175799e-01
4.983999999999999715e-03 1.000000000000000000e+00 9.999971127363443957e-01
4.991999999999999910e-03 1.000000000000000000e+00 9.999969328429649806e-01
5.000000000000000104e-03 1.000000000000000000e+00 9.999967422245908955e-01
5.008000000000000299e-03 1.000000000000000000e+00 9.999965402729191766e-01
5.015999999999999626e-03 1.000000000000000000e+00 9.999963263470726949e-01
5.023999999999999820e-03 1.000000000000000000e+00 9.999960997719745670e-01
5.032000000000000015e-03 1.000000000000000000e+00 9.999958598366416318e-01
5.040000000000000209e-03 1.000000000000000000e+00 9.999956057924019870e-01
5.048000000000000403e-03 1.000000000000000000e+00 9.999953368510340335e-01
5.055999999999999731e-03 1.000000000000000000e+00 9.999950521828191441e-01
5.063999999999999925e-03 1.000000000000000000e+00 9.999947509145025171e-01
5.072000000000000119e-03 1.000000000000000000e+00 9.999944321271697634e-01
5.080000000000000314e-03 1.000000000000000000e+00 9.999940948540232410e-01
5.087999999999999641e-03 1.000000000000000000e+00 9.999937380780615781e-01
5.095999999999999835e-03 1.000000000000000000e+00 9.999933607296566107e-01
5.104000000000000030e-03 1.000000000000000000e+00 9.999929616840214086e-01
5.112000000000000224e-03 1.000000000000000000e+00 9.999925397585681663e-01
5.120000000000000419e-03 1.000000000000000000e+00 9.999920937101562934e-01
5.127999999999999746e-03 1.000000000000000000e+00 9.999916222322121628e-01
5.135999999999999940e-03 1.000000000000000000e+00 9.999911239517251804e-01
5.144000000000000135e-03 1.000000000000000000e+00 9.999905974261265040e-01
5.152000000000000329e-03 1.000000000000000000e+00 9.999900411400196587e-01
5.159999999999999656e-03 1.000000000000000000e+00 9.999894535017783692e-01
5.167999999999999851e-03 1.000000000000000000e+00 9.999888328400040605e-01
5.176000000000000045e-03 1.000000000000000000e+00 9.999881773998233747e-01
5.184000000000000240e-03 1.000000000000000000e+00 9.999874853390464668e-01
5.191999999999999567e-03 1.000000000000000000e+00 9.999867547241482191e-01
5.199999999999999761e-03 1.000000000000000000e+00 9.999859835260964669e-01
5.207999999999999956e-03 1.000000000000000000e+00 9.999851696159979264e-01
5.216000000000000150e-03 1.000000000000000000e+00 9.999843107605725923e-01
5.224000000000000345e-03 1.000000000000000000e+00 9.999834046174433944e-01
5.231999999999999672e-03 1.000000000000000000e+00 9.999824487302261256e-01
5.239999999999999866e-03 1.000000000000000000e+00 9.999814405234366266e-01
5.248000000000000061e-03 1.000000000000000000e+00 9.999803772971744831e-01
5.256000000000000255e-03 1.000000000000000000e+00 9.999792562216119896e-01
5.263999999999999582e-03 1.000000000000000000e+00 9.999780743312571829e-01
5.271999999999999777e-03 1.000000000000000000e+00 9.999768285189862826e-01
5.279999999999999971e-03 1.000000000000000000e+00 9.999755155298496456e-01
5.288000000000000166e-03 1.000000000000000000e+00 9.999741319546322504e-01
5.296000000000000360e-03 1.000000000000000000e+00 9.999726742231662691e-01
5.303999999999999687e-03 1.000000000000000000e+00 9.999711385973824029e-01
5.311999999999999882e-03 1.000000000000000000e+00 9.999695211641007608e-01
5.320000000000000076e-03 1.000000000000000000e+00 9.999678178275414053e-01
5.328000000000000271e-03 1.000000000000000000e+00 9.999660243015552341e-01
5.335999999999999598e-03 1.000000000000000000e+00 9.999641361015610963e-01
5.343999999999999792e-03 9.999000000000001220e-01 9.999621485361835926e-01
5.351999999999999987e-03 9.999000000000001220e-01 9.999600566985742400e-01
5.360000000000000181e-03 9.999000000000001220e-01 9.999578554574202194e-01
5.368000000000000375e-03 9.999000000000001220e-01 9.999555394476178360e-01
5.375999999999999703e-03 9.999000000000001220e-01 9.999531030606064741e-01
5.383999999999999897e-03 9.999000000000001220e-01 9.999505404343539405e-01
5.392000000000000091e-03 9.999000000000001220e-01 9.999478454429828744e-01
5.400000000000000286e-03 9.999000000000001220e-01 9.999450116860227888e-01
5.407999999999999613e-03 9.999000000000001220e-01 9.999420324772824165e-01
5.415999999999999807e-03 9.999000000000001220e-01 9.999389008333272599e-01
5.424000000000000002e-03 9.999000000000001220e-01 9.999356094615621249e-01
5.432000000000000196e-03 9.999000000000001220e-01 9.999321507478831084e-01
5.440000000000000391e-03 9.999000000000001220e-01 9.999285167439219135e-01
5.447999999999999718e-03 9.999000000000001220e-01 9.999246991538346396e-01
5.455999999999999912e-03 9.999000000000001220e-01 9.999206893206579183e-01
5.464000000000000107e-03 9.999000000000001220e-01 9.999164782121868766e-01
5.472000000000000301e-03 9.999000000000001220e-01 9.999120564063924688e-01
5.479999999999999628e-03 9.999000000000001220e-01 9.999074140763440921e-01
5.487999999999999823e-03 9.999000000000001220e-01 9.999025409746391535e-01
5.496000000000000017e-03 9.999000000000001220e-01 9.998974264173206006e-01
5.504000000000000212e-03 9.999000000000001220e-01 9.998920592672635443e-01
5.512000000000000406e-03 9.999000000000001220e-01 9.998864279170360803e-01
5.519999999999999733e-03 9.999000000000001220e-01 9.998805202712039986e-01
5.527999999999999928e-03 9.997999999999999110e-01 9.998743237280700580e-01
5.536000000000000122e-03 9.997999999999999110e-01 9.998678251608452694e-01
5.544000000000000317e-03 9.997999999999999110e-01 9.998610108982197708e-01
5.551999999999999644e-03 9.997999999999999110e-01 9.998538667043389561e-01
5.559999999999999838e-03 9.997999999999999110e-01 9.998463777581640954e-01
5.568000000000000033e-03 9.997999999999999110e-01 9.998385286321899157e-01
5.576000000000000227e-03 9.997999999999999110e-01 9.998303032705353477e-01
5.584000000000000422e-03 9.997999999999999110e-01 9.998216849663633665e-01
5.591999999999999749e-03 9.997999999999999110e-01 9.998126563386348087e-01
5.599999999999999943e-03 9.997999999999999110e-01 9.998031993081754054e-01
5.608000000000000138e-03 9.997999999999999110e-01 9.997932950730491486e-01
5.616000000000000332e-03 9.997000000000000330e-01 9.997829240832054598e-01
5.623999999999999659e-03 9.997000000000000330e-01 9.997720660144148175e-01
5.631999999999999854e-03 9.997000000000000330e-01 9.997606997414553165e-01
5.640000000000000048e-03 9.997000000000000330e-01 9.997488033105416116e-01
5.648000000000000242e-03 9.997000000000000330e-01 9.997363539109993535e-01
5.655999999999999570e-03 9.997000000000000330e-01 9.997233278461427064e-01
5.663999999999999764e-03 9.997000000000000330e-01 9.997097005033663830e-01
5.671999999999999958e-03 9.996000000000000441e-01 9.996954463234286603e-01
5.680000000000000153e-03 9.996000000000000441e-01 9.996805387689067235e-01
5.688000000000000347e-03 9.996000000000000441e-01 9.996649502918278918e-01
5.695999999999999674e-03 9.996000000000000441e-01 9.996486523004418645e-01
5.703999999999999869e-03 9.996000000000000441e-01 9.996316151251452009e-01
5.712000000000000063e-03 9.996000000000000441e-01 9.996138079835209522e-01
5.720000000000000258e-03 9.994999999999999440e-01 9.995951989445074348e-01
5.727999999999999585e-03 9.994999999999999440e-01 9.995757548916571755e-01
5.735999999999999779e-03 9.994999999999999440e-01 9.995554414854995740e-01
5.743999999999999974e-03 9.994999999999999440e-01 9.995342231249777498e-01
5.752000000000000168e-03 9.993999999999999551e-01 9.995120629079621288e-01
5.760000000000000363e-03 9.993999999999999551e-01 9.994889225908121233e-01
5.767999999999999690e-03 9.993999999999999551e-01 9.994647625470026719e-01
5.775999999999999884e-03 9.993999999999999551e-01 9.994395417247829982e-01
5.784000000000000079e-03 9.993000000000000771e-01 9.994132176038664772e-01
5.792000000000000273e-03 9.993000000000000771e-01 9.993857461511423956e-01
5.799999999999999600e-03 9.993000000000000771e-01 9.993570817754134916e-01
5.807999999999999795e-03 9.991999999999999771e-01 9.993271772811237463e-01
5.815999999999999989e-03 9.991999999999999771e-01 9.992959838210990764e-01
5.824000000000000184e-03 9.991999999999999771e-01 9.992634508482830524e-01
5.832000000000000378e-03 9.990999999999999881e-01 9.992295260664522116e-01
5.839999999999999705e-03 9.990999999999999881e-01 9.991941553799235098e-01
5.847999999999999900e-03 9.990999999999999881e-01 9.991572828422439212e-01
5.856000000000000094e-03 9.989999999999999991e-01 9.991188506038478634e-01
5.864000000000000289e-03 9.989999999999999991e-01 9.990787988586993240e-01
5.871999999999999616e-03 9.988999999999998991e-01 9.990370657899025897e-01
5.879999999999999810e-03 9.988999999999998991e-01 9.989935875142842425e-01
5.888000000000000005e-03 9.988000000000000211e-01 9.989482980259548617e-01
5.896000000000000199e-03 9.988000000000000211e-01 9.989011291388364411e-01
5.904000000000000394e-03 9.987000000000000322e-01 9.988520104281737311e-01
5.911999999999999721e-03 9.987000000000000322e-01 9.988008691710242859e-01
5.919999999999999915e-03 9.985999999999999321e-01 9.987476302857274391e-01
5.928000000000000110e-03 9.985999999999999321e-01 9.986922162703754102e-01
5.936000000000000304e-03 9.984999999999999432e-01 9.986345471402718887e-01
5.943999999999999631e-03 9.984000000000000652e-01 9.985745403643958573e-01
5.951999999999999826e-03 9.984000000000000652e-01 9.985121108008916391e-01
5.960000000000000020e-03 9.983000000000000762e-01 9.984471706315674044e-01
5.968000000000000214e-03 9.981999999999999762e-01 9.983796292954473239e-01
5.976000000000000409e-03 9.981999999999999762e-01 9.983093934213647103e-01
5.983999999999999736e-03 9.980999999999999872e-01 9.982363667596223511e-01
5.991999999999999930e-03 9.980000000000001092e-01 9.981604501127386841e-01
6.000000000000000125e-03 9.979000000000000092e-01 9.980815412652902507e-01
6.008000000000000319e-03 9.978000000000000203e-01 9.979995349128747417e-01
6.015999999999999646e-03 9.977000000000000313e-01 9.979143225902149528e-01
6.023999999999999841e-03 9.975999999999999313e-01 9.978257925984231891e-01
6.032000000000000035e-03 9.975999999999999313e-01 9.977338299314574277e-01
6.040000000000000230e-03 9.975000000000000533e-01 9.976383162017837813e-01
6.048000000000000424e-03 9.974000000000000643e-01 9.975391295652894508e-01
6.055999999999999751e-03 9.971999999999999753e-01 9.974361446454559355e-01
6.063999999999999946e-03 9.970999999999999863e-01 9.973292324568424627e-01
6.072000000000000140e-03 9.969999999999998863e-01 9.972182603278995083e-01
6.080000000000000335e-03 9.969000000000000083e-01 9.971030918231530427e-01
6.087999999999999662e-03 9.968000000000000194e-01 9.969835866648033562e-01
6.095999999999999856e-03 9.966999999999999194e-01 9.968596006537585597e-01
6.104000000000000051e-03 9.965000000000000524e-01 9.967309855901631543e-01
6.112000000000000245e-03 9.964000000000000634e-01 9.965975891934594211e-01
6.119999999999999572e-03 9.961999999999999744e-01 9.964592550220162659e-01
6.127999999999999767e-03 9.961000000000000965e-01 9.963158223923883616e-01
6.135999999999999961e-03 9.959000000000000075e-01 9.961671262982457753e-01
6.144000000000000156e-03 9.958000000000000185e-01 9.960129973290224870e-01
6.152000000000000350e-03 9.956000000000000405e-01 9.958532615883521899e-01
6.159999999999999677e-03 9.953999999999999515e-01 9.956877406123283425e-01
6.167999999999999872e-03 9.952999999999999625e-01 9.955162512876569725e-01
6.176000000000000066e-03 9.950999999999998735e-01 9.953386057697659606e-01
6.184000000000000261e-03 9.949000000000000066e-01 9.951546114009253152e-01
6.191999999999999588e-03 9.946999999999999176e-01 9.949640706284399450e-01
6.199999999999999782e-03 9.945000000000000506e-01 9.947667809229991942e-01
6.207999999999999977e-03 9.942999999999999616e-01 9.945625346972318814e-01
6.216000000000000171e-03 9.940999999999999837e-01 9.943511192245526598e-01
6.224000000000000365e-03 9.939000000000000057e-01 9.941323165583622057e-01
6.231999999999999693e-03 9.936000000000000387e-01 9.939059034516931623e-01
6.239999999999999887e-03 9.933999999999999497e-01 9.936716512773555721e-01
6.248000000000000081e-03 9.930999999999999828e-01 9.934293259486924876e-01
6.256000000000000276e-03 9.929000000000001158e-01 9.931786878410007180e-01
6.263999999999999603e-03 9.926000000000000378e-01 9.929194917137169618e-01
6.271999999999999797e-03 9.923000000000000709e-01 9.926514866334570364e-01
6.279999999999999992e-03 9.920999999999999819e-01 9.923744158979871388e-01
6.288000000000000186e-03 9.918000000000000149e-01 9.920880169612300570e-01
6.296000000000000381e-03 9.914999999999999369e-01 9.917920213593917067e-01
6.303999999999999708e-03 9.911999999999999700e-01 9.914861546383099133e-01
6.311999999999999902e-03 9.909000000000000030e-01 9.911701362821152550e-01
6.320000000000000097e-03 9.905000000000000471e-01 9.908436796433168769e-01
6.328000000000000291e-03 9.901999999999999691e-01 9.905064918743977653e-01
6.335999999999999618e-03 9.898000000000000131e-01 9.901582738610420487e-01
6.343999999999999813e-03 9.895000000000000462e-01 9.897987201570812577e-01
6.352000000000000007e-03 9.891000000000000902e-01 9.894275189212864419e-01
6.360000000000000202e-03 9.886999999999999122e-01 9.890443518560942948e-01
6.368000000000000396e-03 9.882999999999999563e-01 9.886488941484032900e-01
6.375999999999999723e-03 9.879000000000000004e-01 9.882408144125259808e-01
6.383999999999999918e-03 9.875000000000000444e-01 9.878197746354321351e-01
6.392000000000000112e-03 9.869999999999999885e-01 9.873854301243899512e-01
6.400000000000000307e-03 9.866000000000000325e-01 9.869374294571257034e-01
6.407999999999999634e-03 9.860999999999999766e-01 9.864754144346133957e-01
6.415999999999999828e-03 9.856000000000000316e-01 9.859990200366259838e-01
6.424000000000000023e-03 9.851999999999999647e-01 9.855078743801604091e-01
6.432000000000000217e-03 9.845999999999999197e-01 9.850015986808625668e-01
6.440000000000000412e-03 9.840999999999999748e-01 9.844798072175742210e-01
6.447999999999999739e-03 9.835999999999999188e-01 9.839421073001227702e-01
6.455999999999999933e-03 9.829999999999999849e-01 9.833880992404909760e-01
6.464000000000000128e-03 9.825000000000000400e-01 9.828173763274713481e-01
6.472000000000000322e-03 9.818999999999999950e-01 9.822295248049562888e-01
6.479999999999999649e-03 9.812999999999999501e-01 9.816241238539684666e-01
6.487999999999999844e-03 9.806000000000000272e-01 9.810007455785710873e-01
6.496000000000000038e-03 9.799999999999999822e-01 9.803589549957804072e-01
6.504000000000000233e-03 9.793000000000000593e-01 9.796983100296119407e-01
6.512000000000000427e-03 9.786000000000000254e-01 9.790183615093792646e-01
6.519999999999999754e-03 9.778999999999999915e-01 9.783186531723795376e-01
6.527999999999999949e-03 9.771999999999999575e-01 9.775987216710917416e-01
6.536000000000000143e-03 9.765000000000000346e-01 9.768580965850075515e-01
6.544000000000000337e-03 9.756999999999999007e-01 9.760963004372229523e-01
6.551999999999999665e-03 9.749999999999999778e-01 9.753128487159236082e-01
6.559999999999999859e-03 9.742000000000000659e-01 9.745072499008651246e-01
6.568000000000000053e-03 9.733000000000000540e-01 9.736790054950000828e-01
6.576000000000000248e-03 9.724999999999999201e-01 9.728276100613447719e-01
6.583999999999999575e-03 9.716000000000001302e-01 9.719525512652259502e-01
6.591999999999999769e-03 9.707000000000000073e-01 9.710533099220057807e-01
6.599999999999999964e-03 9.697999999999999954e-01 9.701293600504231618e-01
6.608000000000000158e-03 9.687999999999999945e-01 9.691801689316458246e-01
6.616000000000000353e-03 9.678999999999999826e-01 9.682051971741504337e-01
6.623999999999999680e-03 9.669000000000000927e-01 9.672038987845485991e-01
6.631999999999999874e-03 9.657999999999999918e-01 9.661757212444516130e-01
6.640000000000000069e-03 9.647999999999999909e-01 9.651201055934842676e-01
6.648000000000000263e-03 9.637000000000000011e-01 9.640364865185548915e-01
6.655999999999999590e-03 9.626000000000000112e-01 9.629242924494619826e-01
6.663999999999999785e-03 9.615000000000000213e-01 9.617829456609519045e-01
6.671999999999999979e-03 9.603000000000000425e-01 9.606118623813023616e-01
6.680000000000000174e-03 9.590999999999999526e-01 9.594104529075303534e-01
6.688000000000000368e-03 9.578999999999999737e-01 9.581781217272957729e-01
6.695999999999999695e-03 9.567000000000001059e-01 9.569142676475942411e-01
6.703999999999999890e-03 9.554000000000000270e-01 9.556182839302986842e-01
6.712000000000000084e-03 9.539999999999999591e-01 9.542895584346331450e-01
6.720000000000000279e-03 9.526999999999999913e-01 9.529274737666317829e-01
6.727999999999999606e-03 9.513000000000000345e-01 9.515314074356595597e-01
6.735999999999999800e-03 9.498999999999999666e-01 9.501007320180305804e-01
6.743999999999999995e-03 9.484000000000000208e-01 9.486348153277909256e-01
6.752000000000000189e-03 9.469000000000000750e-01 9.471330205947058323e-01
6.760000000000000384e-03 9.454000000000000181e-01 9.455947066494848618e-01
6.767999999999999711e-03 9.437999999999999723e-01 9.440192281162835819e-01
6.775999999999999905e-03 9.422000000000000375e-01 9.424059356125130682e-01
6.784000000000000100e-03 9.405999999999999917e-01 9.407541759559697736e-01
6.792000000000000294e-03 9.389000000000000679e-01 9.390632923793077458e-01
6.799999999999999621e-03 9.371999999999999220e-01 9.373326247518553034e-01
6.807999999999999816e-03 9.354000000000000092e-01 9.355615098087876058e-01
6.816000000000000010e-03 9.335999999999999854e-01 9.337492813876364650e-01
6.824000000000000205e-03 9.317999999999999616e-01 9.318952706721415069e-01
6.832000000000000399e-03 9.298999999999999488e-01 9.299988064434075996e-01
6.839999999999999726e-03 9.279999999999999361e-01 9.280592153383574461e-01
6.847999999999999921e-03 9.259999999999999343e-01 9.260758221154264946e-01
6.856000000000000115e-03 9.240000000000000435e-01 9.240479499274846242e-01
6.864000000000000309e-03 9.218999999999999417e-01 9.219749206019062227e-01
6.871999999999999637e-03 9.198000000000000620e-01 9.198560549277581266e-01
6.879999999999999831e-03 9.176999999999999602e-01 9.176906729500218241e-01
6.888000000000000025e-03 9.154999999999999805e-01 9.154780942707874125e-01
6.896000000000000220e-03 9.132000000000000117e-01 9.132176383573332723e-01
6.904000000000000414e-03 9.109000000000000430e-01 9.109086248570068545e-01
6.911999999999999741e-03 9.085999999999999632e-01 9.085503739188049988e-01
6.919999999999999936e-03 9.062000000000000055e-01 9.061422065215483101e-01
6.928000000000000130e-03 9.037999999999999368e-01 9.036834448085382387e-01
6.936000000000000325e-03 9.012999999999999901e-01 9.011734124285744052e-01
6.943999999999999652e-03 8.988000000000000433e-01 8.986114348831939491e-01
6.951999999999999846e-03 8.961999999999999966e-01 8.959968398800026712e-01
6.960000000000000041e-03 8.935000000000000719e-01 8.933289576919433150e-01
6.968000000000000235e-03 8.907999999999999252e-01 8.906071215223462234e-01
6.976000000000000430e-03 8.880000000000001226e-01 8.878306678755933934e-01
6.983999999999999757e-03 8.852000000000000979e-01 8.849989369332306177e-01
6.991999999999999951e-03 8.823000000000000842e-01 8.821112729353322024e-01
7.000000000000000146e-03 8.793999999999999595e-01 8.791670245669350736e-01
7.008000000000000340e-03 8.763999999999999568e-01 8.761655453493454315e-01
7.015999999999999667e-03 8.734000000000000652e-01 8.731061940360977935e-01
7.023999999999999862e-03 8.703000000000000735e-01 8.699883350133561510e-01
7.032000000000000056e-03 8.671999999999999709e-01 8.668113387045386364e-01
7.040000000000000251e-03 8.639999999999999902e-01 8.635745819789243383e-01
7.047999999999999578e-03 8.607000000000000206e-01 8.602774485639890223e-01
7.055999999999999772e-03 8.573999999999999400e-01 8.569193294612548195e-01
7.063999999999999967e-03 8.540000000000000924e-01 8.534996233653519004e-01
7.072000000000000161e-03 8.505000000000000338e-01 8.500177370860656501e-01
7.080000000000000356e-03 8.470000000000000862e-01 8.464730859730673629e-01
7.087999999999999683e-03 8.433999999999999275e-01 8.428650943430685549e-01
7.095999999999999877e-03 8.397000000000001130e-01 8.391931959090902504e-01
7.104000000000000072e-03 8.359999999999999654e-01 8.354568342115782364e-01
7.112000000000000266e-03 8.322000000000000508e-01 8.316554630510327728e-01
7.119999999999999593e-03 8.284000000000000252e-01 8.277885469218667636e-01
7.127999999999999788e-03 8.245000000000000107e-01 8.238555614471605448e-01
7.135999999999999982e-03 8.205000000000000071e-01 8.198559938140110859e-01
7.144000000000000176e-03 8.163999999999999035e-01 8.157893432091184449e-01
7.152000000000000371e-03 8.122999999999999110e-01 8.116551212543061666e-01
7.159999999999999698e-03 8.081999999999999185e-01 8.074528524416140218e-01
7.167999999999999892e-03 8.039000000000000590e-01 8.031820745676288009e-01
7.176000000000000087e-03 7.995999999999999774e-01 7.988423391667021090e-01
7.184000000000000281e-03 7.952000000000000179e-01 7.944332119427014449e-01
7.191999999999999608e-03 7.908000000000000584e-01 7.899542731989229738e-01
7.199999999999999803e-03 7.861999999999998989e-01 7.854051182658275954e-01
7.207999999999999997e-03 7.816000000000000725e-01 7.807853579262125088e-01
7.216000000000000192e-03 7.769999999999999130e-01 7.760946188374531207e-01
7.224000000000000386e-03 7.721999999999999975e-01 7.713325439504489234e-01
7.231999999999999713e-03 7.673999999999999710e-01 7.664987929248902043e-01
7.239999999999999908e-03 7.625000000000000666e-01 7.615930425404661142e-01
7.248000000000000102e-03 7.575999999999999401e-01 7.566149871036427221e-01
7.256000000000000297e-03 7.524999999999999467e-01 7.515643388496210386e-01
7.263999999999999624e-03 7.473999999999999533e-01 7.464408283390921994e-01
7.271999999999999818e-03 7.421999999999999709e-01 7.412442048494084501e-01
7.280000000000000013e-03 7.369999999999999885e-01 7.359742367597870150e-01
7.288000000000000207e-03 7.317000000000000171e-01 7.306307119301614916e-01
7.296000000000000402e-03 7.263000000000000567e-01 7.252134380732895291e-01
7.303999999999999729e-03 7.207999999999999963e-01 7.197222431197433101e-01
7.311999999999999923e-03 7.152999999999999359e-01 7.141569755754033633e-01
7.320000000000000118e-03 7.096000000000000085e-01 7.085175048710585788e-01
7.328000000000000312e-03 7.038999999999999702e-01 7.028037217037562678e-01
7.335999999999999639e-03 6.982000000000000428e-01 6.970155383695116891e-01
7.343999999999999834e-03 6.923000000000000265e-01 6.911528890870054509e-01
7.352000000000000028e-03 6.864000000000000101e-01 6.852157303119141840e-01
7.360000000000000223e-03 6.804000000000000048e-01 6.792040410414916796e-01
7.368000000000000417e-03 6.743000000000000105e-01 6.731178231090473307e-01
7.375999999999999744e-03 6.682000000000000162e-01 6.669571014679716026e-01
7.383999999999999939e-03 6.620000000000000329e-01 6.607219244649461531e-01
7.392000000000000133e-03 6.556999999999999496e-01 6.544123641020078708e-01
7.400000000000000328e-03 6.492999999999999883e-01 6.480285162871142202e-01
7.407999999999999655e-03 6.427999999999999270e-01 6.415705010728876001e-01
7.415999999999999849e-03 6.362999999999999767e-01 6.350384628832091982e-01
7.424000000000000044e-03 6.297000000000000375e-01 6.284325707273464845e-01
7.432000000000000238e-03 6.230999999999999872e-01 6.217530184013057015e-01
7.440000000000000432e-03 6.163000000000000700e-01 6.150000246761035960e-01
7.447999999999999760e-03 6.095000000000000417e-01 6.081738334726682904e-01
7.455999999999999954e-03 6.025999999999999135e-01 6.012747140230904064e-01
7.464000000000000148e-03 5.956000000000000183e-01 5.943029610179436650e-01
7.472000000000000343e-03 5.886000000000000121e-01 5.872588947394109526e-01
7.479999999999999670e-03 5.815000000000000169e-01 5.801428611799736013e-01
7.487999999999999864e-03 5.742999999999999217e-01 5.729552321463976527e-01
7.496000000000000059e-03 5.671000000000000485e-01 5.656964053488192645e-01
7.504000000000000253e-03 5.596999999999999753e-01 5.583668044746739056e-01
7.511999999999999580e-03 5.523000000000000131e-01 5.509668792472894872e-01
7.519999999999999775e-03 5.448000000000000620e-01 5.434971054689201608e-01
7.527999999999999969e-03 5.372999999999999998e-01 5.359579850480696850e-01
7.536000000000000164e-03 5.297000000000000597e-01 5.283500460109038510e-01
7.544000000000000358e-03 5.220000000000000195e-01 5.206738424966098622e-01
7.551999999999999685e-03 5.142999999999999794e-01 5.129299547365537837e-01
7.559999999999999880e-03 5.065000000000000613e-01 5.051189890171068342e-01
7.568000000000000074e-03 4.985999999999999877e-01 4.972415776260285525e-01
7.576000000000000269e-03 4.906000000000000361e-01 4.892983787822918207e-01
7.583999999999999596e-03 4.825999999999999734e-01 4.812900765492745259e-01
7.591999999999999790e-03 4.746000000000000218e-01 4.732173807312415326e-01
7.599999999999999985e-03 4.663999999999999813e-01 4.650810267530534614e-01
7.608000000000000179e-03 4.581999999999999962e-01 4.568817755230669686e-01
7.616000000000000374e-03 4.499000000000000221e-01 4.486204132791923871e-01
7.623999999999999701e-03 4.415999999999999370e-01 4.402977514180990704e-01
7.631999999999999895e-03 4.332000000000000295e-01 4.319146263075679393e-01
7.640000000000000090e-03 4.246999999999999664e-01 4.234718990820234286e-01
7.648000000000000284e-03 4.162000000000000144e-01 4.149704554212551577e-01
7.655999999999999611e-03 4.076000000000000179e-01 4.064112053124024904e-01
7.663999999999999806e-03 3.989999999999999658e-01 3.977950827952548840e-01
7.672000000000000000e-03 3.903000000000000358e-01 3.891230456909569591e-01
7.680000000000000195e-03 3.815999999999999948e-01 3.803960753142124340e-01
7.688000000000000389e-03 3.728000000000000203e-01 3.716151761690989486e-01
7.695999999999999716e-03 3.639000000000000012e-01 3.627813756286332181e-01
7.703999999999999911e-03 3.549999999999999822e-01 3.538957235982148064e-01
7.712000000000000105e-03 3.461000000000000187e-01 3.449592921631372544e-01
7.720000000000000299e-03 3.371000000000000107e-01 3.359731752203123922e-01
7.727999999999999627e-03 3.279999999999999583e-01 3.269384880944262162e-01
7.735999999999999821e-03 3.189000000000000168e-01 3.178563671387157896e-01
7.744000000000000015e-03 3.097999999999999643e-01 3.087279693206121389e-01
7.752000000000000210e-03 3.006000000000000338e-01 2.995544717924678024e-01
7.760000000000000404e-03 2.913000000000000034e-01 2.903370714476319892e-01
7.767999999999999731e-03 2.820000000000000284e-01 2.810769844621496816e-01
7.775999999999999926e-03 2.726999999999999980e-01 2.717754458223491931e-01
7.784000000000000120e-03 2.632999999999999785e-01 2.624337088386426431e-01
7.792000000000000315e-03 2.539000000000000146e-01 2.530530446458280069e-01
7.799999999999999642e-03 2.445000000000000229e-01 2.436347416902313046e-01
7.807999999999999836e-03 2.349999999999999867e-01 2.341801052040222153e-01
7.816000000000000031e-03 2.255000000000000060e-01 2.246904566670699932e-01
7.823999999999999358e-03 2.159000000000000086e-01 2.151671332566866546e-01
7.832000000000000420e-03 2.064000000000000001e-01 2.056114872856421583e-01
7.839999999999999747e-03 1.967999999999999750e-01 1.960248856288675512e-01
7.848000000000000809e-03 1.870999999999999885e-01 1.864087091391903594e-01
7.856000000000000136e-03 1.774000000000000021e-01 1.767643520525944978e-01
7.863999999999999463e-03 1.677000000000000157e-01 1.670932213833527247e-01
7.872000000000000525e-03 1.580000000000000016e-01 1.573967363095286620e-01
7.879999999999999852e-03 1.481999999999999984e-01 1.476763275492609384e-01
7.887999999999999179e-03 1.383999999999999952e-01 1.379334367282918361e-01
7.896000000000000241e-03 1.285999999999999921e-01 1.281695157392088724e-01
7.903999999999999568e-03 1.188000000000000028e-01 1.183860260928852465e-01
7.912000000000000630e-03 1.089000000000000107e-01 1.085844382625658633e-01
7.919999999999999957e-03 9.909999999999999365e-02 9.876623102114059916e-02
7.927999999999999284e-03 8.923999999999999988e-02 8.893289077204559467e-02
7.936000000000000346e-03 7.936999999999999611e-02 7.908591087434989342e-02
7.943999999999999673e-03 6.949000000000001009e-02 6.922679096250504427e-02
7.952000000000000735e-03 5.960000000000000020e-02 5.935703626127440680e-02
7.960000000000000062e-03 4.970000000000000112e-02 4.947815689638990211e-02
7.967999999999999389e-03 3.978000000000000286e-02 3.959166720142820450e-02
7.976000000000000451e-03 2.985000000000000153e-02 2.969908502145853987e-02
7.983999999999999778e-03 1.991000000000000061e-02 1.980193101400181191e-02
7.992000000000000839e-03 9.962999999999999634e-03 9.901727947802016483e-03
8.000000000000000167e-03 0.000000000000000000e+00 2.501111198046961650e-16


==> data/terzhagi-crit/data-2.csv <==
# 
#             Time: 40.080000
#             Scaled time: 0.016104
#             In terms of critical timestep: 500.885486
#             
0.000000000000000000e+00 1.000000000000000000e+00 9.999999496811559085e-01
7.999999999999999638e-06 1.000000000000000000e+00 9.999999496561615686e-01
1.599999999999999928e-05 1.000000000000000000e+00 9.999999495811583428e-01
2.400000000000000061e-05 1.000000000000000000e+00 9.999999494560793956e-01
3.199999999999999855e-05 1.000000000000000000e+00 9.999999492808164803e-01
4.000000000000000327e-05 1.000000000000000000e+00 9.999999490552171633e-01
4.800000000000000122e-05 1.000000000000000000e+00 9.999999487790849351e-01
5.599999999999999916e-05 1.000000000000000000e+00 9.999999484521786552e-01
6.399999999999999710e-05 1.000000000000000000e+00 9.999999480742151059e-01
7.200000000000000182e-05 1.000000000000000000e+00 9.999999476448646618e-01
8.000000000000000654e-05 1.000000000000000000e+00 9.999999471637547321e-01
8.799999999999999771e-05 1.000000000000000000e+00 9.999999466304662077e-01
9.600000000000000243e-05 1.000000000000000000e+00 9.999999460445366806e-01
1.039999999999999936e-04 1.000000000000000000e+00 9.999999454054566694e-01
1.119999999999999983e-04 1.000000000000000000e+00 9.999999447126715069e-01
1.200000000000000030e-04 1.000000000000000000e+00 9.999999439655798961e-01
1.279999999999999942e-04 1.000000000000000000e+00 9.999999431635347991e-01
1.359999999999999989e-04 1.000000000000000000e+00 9.999999423058411052e-01
1.440000000000000036e-04 1.000000000000000000e+00 9.999999413917558533e-01
1.520000000000000084e-04 1.000000000000000000e+00 9.999999404204883424e-01
1.600000000000000131e-04 1.000000000000000000e+00 9.999999393911990220e-01
1.679999999999999907e-04 1.000000000000000000e+00 9.999999383029978262e-01
1.759999999999999954e-04 1.000000000000000000e+00 9.999999371549463945e-01
1.840000000000000001e-04 1.000000000000000000e+00 9.999999359460542969e-01
1.920000000000000049e-04 1.000000000000000000e+00 9.999999346752799223e-01
2.000000000000000096e-04 1.000000000000000000e+00 9.999999333415293679e-01
2.079999999999999872e-04 1.000000000000000000e+00 9.999999319436555512e-01
2.159999999999999919e-04 1.000000000000000000e+00 9.999999304804575440e-01
2.239999999999999966e-04 1.000000000000000000e+00 9.999999289506800171e-01
2.320000000000000014e-04 1.000000000000000000e+00 9.999999273530109090e-01
2.400000000000000061e-04 1.000000000000000000e+00 9.999999256860826469e-01
2.480000000000000108e-04 1.000000000000000000e+00 9.999999239484688163e-01
2.559999999999999884e-04 1.000000000000000000e+00 9.999999221386854931e-01
2.640000000000000202e-04 1.000000000000000000e+00 9.999999202551888011e-01
2.719999999999999979e-04 1.000000000000000000e+00 9.999999182963734690e-01
2.799999999999999755e-04 1.000000000000000000e+00 9.999999162605712755e-01
2.880000000000000073e-04 1.000000000000000000e+00 9.999999141460532703e-01
2.959999999999999849e-04 1.000000000000000000e+00 9.999999119510237788e-01
3.040000000000000167e-04 1.000000000000000000e+00 9.999999096736226223e-01
3.119999999999999944e-04 1.000000000000000000e+00 9.999999073119217874e-01
3.200000000000000262e-04 1.000000000000000000e+00 9.999999048639248711e-01
3.280000000000000038e-04 1.000000000000000000e+00 9.999999023275658594e-01
3.359999999999999814e-04 1.000000000000000000e+00 9.999998997007069068e-01
3.440000000000000132e-04 1.000000000000000000e+00 9.999998969811378924e-01
3.519999999999999908e-04 1.000000000000000000e+00 9.999998941665729779e-01
3.600000000000000227e-04 1.000000000000000000e+00 9.999998912546517182e-01
3.680000000000000003e-04 1.000000000000000000e+00 9.999998882429349534e-01
3.759999999999999779e-04 1.000000000000000000e+00 9.999998851289039203e-01
3.840000000000000097e-04 1.000000000000000000e+00 9.999998819099588099e-01
3.919999999999999873e-04 1.000000000000000000e+00 9.999998785834168791e-01
4.000000000000000192e-04 1.000000000000000000e+00 9.999998751465095648e-01
4.079999999999999968e-04 1.000000000000000000e+00 9.999998715963822615e-01
4.159999999999999744e-04 1.000000000000000000e+00 9.999998679300905469e-01
4.240000000000000062e-04 1.000000000000000000e+00 9.999998641445996261e-01
4.319999999999999838e-04 1.000000000000000000e+00 9.999998602367811129e-01
4.400000000000000157e-04 1.000000000000000000e+00 9.999998562034118077e-01
4.479999999999999933e-04 1.000000000000000000e+00 9.999998520411695901e-01
4.560000000000000251e-04 1.000000000000000000e+00 9.999998477466335300e-01
4.640000000000000027e-04 1.000000000000000000e+00 9.999998433162803346e-01
4.719999999999999803e-04 1.000000000000000000e+00 9.999998387464825722e-01
4.800000000000000122e-04 1.000000000000000000e+00 9.999998340335035651e-01
4.879999999999999898e-04 1.000000000000000000e+00 9.999998291734985001e-01
4.960000000000000216e-04 1.000000000000000000e+00 9.999998241625098760e-01
5.039999999999999992e-04 1.000000000000000000e+00 9.999998189964651729e-01
5.119999999999999768e-04 1.000000000000000000e+00 9.999998136711732988e-01
5.199999999999999544e-04 1.000000000000000000e+00 9.999998081823220364e-01
5.280000000000000405e-04 1.000000000000000000e+00 9.999998025254765999e-01
5.360000000000000181e-04 1.000000000000000000e+00 9.999997966960750828e-01
5.439999999999999957e-04 1.000000000000000000e+00 9.999997906894252386e-01
5.519999999999999733e-04 1.000000000000000000e+00 9.999997845007018160e-01
5.599999999999999509e-04 1.000000000000000000e+00 9.999997781249437834e-01
5.680000000000000370e-04 1.000000000000000000e+00 9.999997715570501100e-01
5.760000000000000146e-04 1.000000000000000000e+00 9.999997647917764354e-01
5.839999999999999922e-04 1.000000000000000000e+00 9.999997578237326268e-01
5.919999999999999698e-04 1.000000000000000000e+00 9.999997506473774500e-01
5.999999999999999474e-04 1.000000000000000000e+00 9.999997432570159051e-01
6.080000000000000335e-04 1.000000000000000000e+00 9.999997356467962284e-01
6.160000000000000111e-04 1.000000000000000000e+00 9.999997278107041199e-01
6.239999999999999887e-04 1.000000000000000000e+00 9.999997197425601891e-01
6.319999999999999663e-04 1.000000000000000000e+00 9.999997114360149597e-01
6.400000000000000524e-04 1.000000000000000000e+00 9.999997028845454272e-01
6.480000000000000300e-04 1.000000000000000000e+00 9.999996940814506186e-01
6.560000000000000076e-04 1.000000000000000000e+00 9.999996850198467069e-01
6.639999999999999852e-04 1.000000000000000000e+00 9.999996756926632369e-01
6.719999999999999628e-04 1.000000000000000000e+00 9.999996660926377956e-01
6.800000000000000488e-04 1.000000000000000000e+00 9.999996562123111277e-01
6.880000000000000265e-04 1.000000000000000000e+00 9.999996460440245816e-01
6.960000000000000041e-04 1.000000000000000000e+00 9.999996355799108949e-01
7.039999999999999817e-04 1.000000000000000000e+00 9.999996248118931952e-01
7.119999999999999593e-04 1.000000000000000000e+00 9.999996137316782274e-01
7.200000000000000453e-04 1.000000000000000000e+00 9.999996023307494708e-01
7.280000000000000230e-04 1.000000000000000000e+00 9.999995906003645851e-01
7.360000000000000006e-04 1.000000000000000000e+00 9.999995785315483054e-01
7.439999999999999782e-04 1.000000000000000000e+00 9.999995661150860027e-01
7.519999999999999558e-04 1.000000000000000000e+00 9.999995533415186877e-01
7.600000000000000418e-04 1.000000000000000000e+00 9.999995402011381262e-01
7.680000000000000195e-04 1.000000000000000000e+00 9.999995266839780683e-01
7.759999999999999971e-04 1.000000000000000000e+00 9.999995127798093630e-01
7.839999999999999747e-04 1.000000000000000000e+00 9.999994984781358509e-01
7.919999999999999523e-04 1.000000000000000000e+00 9.999994837681819293e-01
8.000000000000000383e-04 1.000000000000000000e+00 9.999994686388926635e-01
8.080000000000000160e-04 1.000000000000000000e+00 9.999994530789212410e-01
8.159999999999999936e-04 1.000000000000000000e+00 9.999994370766257523e-01
8.239999999999999712e-04 1.000000000000000000e+00 9.999994206200591984e-01
8.319999999999999488e-04 1.000000000000000000e+00 9.999994036969650502e-01
8.400000000000000348e-04 1.000000000000000000e+00 9.999993862947654799e-01
8.480000000000000124e-04 1.000000000000000000e+00 9.999993684005589190e-01
8.559999999999999901e-04 1.000000000000000000e+00 9.999993500011067349e-01
8.639999999999999677e-04 1.000000000000000000e+00 9.999993310828299009e-01
8.720000000000000537e-04 1.000000000000000000e+00 9.999993116317968944e-01
8.800000000000000313e-04 1.000000000000000000e+00 9.999992916337174798e-01
8.880000000000000089e-04 1.000000000000000000e+00 9.999992710739333823e-01
8.959999999999999866e-04 1.000000000000000000e+00 9.999992499374090738e-01
9.039999999999999642e-04 1.000000000000000000e+00 9.999992282087236672e-01
9.120000000000000502e-04 1.000000000000000000e+00 9.999992058720601484e-01
9.200000000000000278e-04 1.000000000000000000e+00 9.999991829111977149e-01
9.280000000000000054e-04 1.000000000000000000e+00 9.999991593094992304e-01
9.359999999999999831e-04 1.000000000000000000e+00 9.999991350499048970e-01
9.439999999999999607e-04 1.000000000000000000e+00 9.999991101149199313e-01
9.520000000000000467e-04 1.000000000000000000e+00 9.999990844866036843e-01
9.600000000000000243e-04 1.000000000000000000e+00 9.999990581465600936e-01
9.680000000000000019e-04 1.000000000000000000e+00 9.999990310759274692e-01
9.759999999999999796e-04 1.000000000000000000e+00 9.999990032553656150e-01
9.840000000000000656e-04 1.000000000000000000e+00 9.999989746650457256e-01
9.920000000000000432e-04 1.000000000000000000e+00 9.999989452846383964e-01
1.000000000000000021e-03 1.000000000000000000e+00 9.999989150933006332e-01
1.007999999999999998e-03 1.000000000000000000e+00 9.999988840696668602e-01
1.015999999999999976e-03 1.000000000000000000e+00 9.999988521918325990e-01
1.023999999999999954e-03 1.000000000000000000e+00 9.999988194373451433e-01
1.031999999999999931e-03 1.000000000000000000e+00 9.999987857831875715e-01
1.039999999999999909e-03 1.000000000000000000e+00 9.999987512057684214e-01
1.048000000000000103e-03 1.000000000000000000e+00 9.999987156809063693e-01
1.056000000000000081e-03 1.000000000000000000e+00 9.999986791838169076e-01
1.064000000000000059e-03 1.000000000000000000e+00 9.999986416890974672e-01
1.072000000000000036e-03 1.000000000000000000e+00 9.999986031707140954e-01
1.080000000000000014e-03 1.000000000000000000e+00 9.999985636019861346e-01
1.087999999999999991e-03 1.000000000000000000e+00 9.999985229555705679e-01
1.095999999999999969e-03 1.000000000000000000e+00 9.999984812034488080e-01
1.103999999999999947e-03 1.000000000000000000e+00 9.999984383169078228e-01
1.111999999999999924e-03 1.000000000000000000e+00 9.999983942665260361e-01
1.119999999999999902e-03 1.000000000000000000e+00 9.999983490221565630e-01
1.128000000000000096e-03 1.000000000000000000e+00 9.999983025529104452e-01
1.136000000000000074e-03 1.000000000000000000e+00 9.999982548271382221e-01
1.144000000000000052e-03 1.000000000000000000e+00 9.999982058124148310e-01
1.152000000000000029e-03 1.000000000000000000e+00 9.999981554755197344e-01
1.160000000000000007e-03 1.000000000000000000e+00 9.999981037824200447e-01
1.167999999999999984e-03 1.000000000000000000e+00 9.999980506982487638e-01
1.175999999999999962e-03 1.000000000000000000e+00 9.999979961872910161e-01
1.183999999999999940e-03 1.000000000000000000e+00 9.999979402129585138e-01
1.191999999999999917e-03 1.000000000000000000e+00 9.999978827377754564e-01
1.199999999999999895e-03 1.000000000000000000e+00 9.999978237233537737e-01
1.208000000000000089e-03 1.000000000000000000e+00 9.999977631303738068e-01
1.216000000000000067e-03 1.000000000000000000e+00 9.999977009185645471e-01
1.224000000000000045e-03 1.000000000000000000e+00 9.999976370466792108e-01
1.232000000000000022e-03 1.000000000000000000e+00 9.999975714724762543e-01
1.240000000000000000e-03 1.000000000000000000e+00 9.999975041526941721e-01
1.247999999999999977e-03 1.000000000000000000e+00 9.999974350430295145e-01
1.255999999999999955e-03 1.000000000000000000e+00 9.999973640981139056e-01
1.263999999999999933e-03 1.000000000000000000e+00 9.999972912714892859e-01
1.271999999999999910e-03 1.000000000000000000e+00 9.999972165155830428e-01
1.280000000000000105e-03 1.000000000000000000e+00 9.999971397816844743e-01
1.288000000000000082e-03 1.000000000000000000e+00 9.999970610199182541e-01
1.296000000000000060e-03 1.000000000000000000e+00 9.999969801792174540e-01
1.304000000000000038e-03 1.000000000000000000e+00 9.999968972072985629e-01
1.312000000000000015e-03 1.000000000000000000e+00 9.999968120506336211e-01
1.319999999999999993e-03 1.000000000000000000e+00 9.999967246544223531e-01
1.327999999999999970e-03 1.000000000000000000e+00 9.999966349625641904e-01
1.335999999999999948e-03 1.000000000000000000e+00 9.999965429176300713e-01
1.343999999999999926e-03 1.000000000000000000e+00 9.999964484608302451e-01
1.351999999999999903e-03 1.000000000000000000e+00 9.999963515319878482e-01
1.360000000000000098e-03 1.000000000000000000e+00 9.999962520695055979e-01
1.368000000000000075e-03 1.000000000000000000e+00 9.999961500103358158e-01
1.376000000000000053e-03 1.000000000000000000e+00 9.999960452899485652e-01
1.384000000000000031e-03 1.000000000000000000e+00 9.999959378422971223e-01
1.392000000000000008e-03 1.000000000000000000e+00 9.999958275997871127e-01
1.399999999999999986e-03 1.000000000000000000e+00 9.999957144932417608e-01
1.407999999999999963e-03 1.000000000000000000e+00 9.999955984518665852e-01
1.415999999999999941e-03 1.000000000000000000e+00 9.999954794032154259e-01
1.423999999999999919e-03 1.000000000000000000e+00 9.999953572731533624e-01
1.431999999999999896e-03 1.000000000000000000e+00 9.999952319858200767e-01
1.440000000000000091e-03 1.000000000000000000e+00 9.999951034635925495e-01
1.448000000000000068e-03 1.000000000000000000e+00 9.999949716270474243e-01
1.456000000000000046e-03 1.000000000000000000e+00 9.999948363949220376e-01
1.464000000000000024e-03 1.000000000000000000e+00 9.999946976840730084e-01
1.472000000000000001e-03 1.000000000000000000e+00 9.999945554094371580e-01
1.479999999999999979e-03 1.000000000000000000e+00 9.999944094839909869e-01
1.487999999999999956e-03 1.000000000000000000e+00 9.999942598187061549e-01
1.495999999999999934e-03 1.000000000000000000e+00 9.999941063225088467e-01
1.503999999999999912e-03 1.000000000000000000e+00 9.999939489022332539e-01
1.512000000000000106e-03 1.000000000000000000e+00 9.999937874625811629e-01
1.520000000000000084e-03 1.000000000000000000e+00 9.999936219060714393e-01
1.528000000000000061e-03 1.000000000000000000e+00 9.999934521329972847e-01
1.536000000000000039e-03 1.000000000000000000e+00 9.999932780413778310e-01
1.544000000000000017e-03 1.000000000000000000e+00 9.999930995269078471e-01
1.551999999999999994e-03 1.000000000000000000e+00 9.999929164829122197e-01
1.559999999999999972e-03 1.000000000000000000e+00 9.999927288002925518e-01
1.567999999999999949e-03 1.000000000000000000e+00 9.999925363674789791e-01
1.575999999999999927e-03 1.000000000000000000e+00 9.999923390703744364e-01
1.583999999999999905e-03 1.000000000000000000e+00 9.999921367923042537e-01
1.592000000000000099e-03 1.000000000000000000e+00 9.999919294139628656e-01
1.600000000000000077e-03 1.000000000000000000e+00 9.999917168133556356e-01
1.608000000000000054e-03 1.000000000000000000e+00 9.999914988657441217e-01
1.616000000000000032e-03 1.000000000000000000e+00 9.999912754435890117e-01
1.624000000000000010e-03 1.000000000000000000e+00 9.999910464164925017e-01
1.631999999999999987e-03 1.000000000000000000e+00 9.999908116511360134e-01
1.639999999999999965e-03 1.000000000000000000e+00 9.999905710112236834e-01
1.647999999999999942e-03 1.000000000000000000e+00 9.999903243574167488e-01
1.655999999999999920e-03 1.000000000000000000e+00 9.999900715472724855e-01
1.663999999999999898e-03 1.000000000000000000e+00 9.999898124351811468e-01
1.672000000000000092e-03 1.000000000000000000e+00 9.999895468722980185e-01
1.680000000000000070e-03 1.000000000000000000e+00 9.999892747064785814e-01
1.688000000000000047e-03 1.000000000000000000e+00 9.999889957822113429e-01
1.696000000000000025e-03 1.000000000000000000e+00 9.999887099405467827e-01
1.704000000000000003e-03 1.000000000000000000e+00 9.999884170190290744e-01
1.711999999999999980e-03 1.000000000000000000e+00 9.999881168516239205e-01
1.719999999999999958e-03 1.000000000000000000e+00 9.999878092686445008e-01
1.727999999999999935e-03 1.000000000000000000e+00 9.999874940966786419e-01
1.735999999999999913e-03 1.000000000000000000e+00 9.999871711585115452e-01
1.744000000000000107e-03 1.000000000000000000e+00 9.999868402730518469e-01
1.752000000000000085e-03 1.000000000000000000e+00 9.999865012552500154e-01
1.760000000000000063e-03 1.000000000000000000e+00 9.999861539160188606e-01
1.768000000000000040e-03 1.000000000000000000e+00 9.999857980621543740e-01
1.776000000000000018e-03 1.000000000000000000e+00 9.999854334962516855e-01
1.783999999999999996e-03 1.000000000000000000e+00 9.999850600166183545e-01
1.791999999999999973e-03 1.000000000000000000e+00 9.999846774171934349e-01
1.799999999999999951e-03 1.000000000000000000e+00 9.999842854874559928e-01
1.807999999999999928e-03 1.000000000000000000e+00 9.999838840123380646e-01
1.815999999999999906e-03 1.000000000000000000e+00 9.999834727721338412e-01
1.824000000000000100e-03 1.000000000000000000e+00 9.999830515424071864e-01
1.832000000000000078e-03 1.000000000000000000e+00 9.999826200938974896e-01
1.840000000000000056e-03 1.000000000000000000e+00 9.999821781924257413e-01
1.848000000000000033e-03 1.000000000000000000e+00 9.999817255987951681e-01
1.856000000000000011e-03 1.000000000000000000e+00 9.999812620686937548e-01
1.863999999999999988e-03 1.000000000000000000e+00 9.999807873525942137e-01
1.871999999999999966e-03 1.000000000000000000e+00 9.999803011956491794e-01
1.879999999999999944e-03 1.000000000000000000e+00 9.999798033375881801e-01
1.887999999999999921e-03 1.000000000000000000e+00 9.999792935126140536e-01
1.895999999999999899e-03 1.000000000000000000e+00 9.999787714492900381e-01
1.904000000000000093e-03 1.000000000000000000e+00 9.999782368704341895e-01
1.912000000000000071e-03 1.000000000000000000e+00 9.999776894930051396e-01
1.920000000000000049e-03 1.000000000000000000e+00 9.999771290279902969e-01
1.928000000000000026e-03 1.000000000000000000e+00 9.999765551802894947e-01
1.936000000000000004e-03 1.000000000000000000e+00 9.999759676485954207e-01
1.943999999999999981e-03 1.000000000000000000e+00 9.999753661252774872e-01
1.951999999999999959e-03 1.000000000000000000e+00 9.999747502962569312e-01
1.959999999999999937e-03 1.000000000000000000e+00 9.999741198408854670e-01
1.968000000000000131e-03 1.000000000000000000e+00 9.999734744318178326e-01
1.975999999999999892e-03 1.000000000000000000e+00 9.999728137348828927e-01
1.984000000000000086e-03 1.000000000000000000e+00 9.999721374089565185e-01
1.991999999999999847e-03 1.000000000000000000e+00 9.999714451058261400e-01
2.000000000000000042e-03 1.000000000000000000e+00 9.999707364700565204e-01
2.007999999999999802e-03 1.000000000000000000e+00 9.999700111388545309e-01
2.015999999999999997e-03 1.000000000000000000e+00 9.999692687419279302e-01
2.024000000000000191e-03 1.000000000000000000e+00 9.999685089013435890e-01
2.031999999999999952e-03 1.000000000000000000e+00 9.999677312313858257e-01
2.040000000000000147e-03 1.000000000000000000e+00 9.999669353384066373e-01
2.047999999999999907e-03 1.000000000000000000e+00 9.999661208206800378e-01
2.056000000000000102e-03 1.000000000000000000e+00 9.999652872682491811e-01
2.063999999999999863e-03 1.000000000000000000e+00 9.999644342627707072e-01
2.072000000000000057e-03 1.000000000000000000e+00 9.999635613773631970e-01
2.079999999999999818e-03 1.000000000000000000e+00 9.999626681764435254e-01
2.088000000000000012e-03 1.000000000000000000e+00 9.999617542155665451e-01
2.096000000000000207e-03 1.000000000000000000e+00 9.999608190412623276e-01
2.103999999999999967e-03 1.000000000000000000e+00 9.999598621908682983e-01
2.112000000000000162e-03 1.000000000000000000e+00 9.999588831923597043e-01
2.119999999999999923e-03 1.000000000000000000e+00 9.999578815641759766e-01
2.128000000000000117e-03 1.000000000000000000e+00 9.999568568150473125e-01
2.135999999999999878e-03 1.000000000000000000e+00 9.999558084438174843e-01
2.144000000000000072e-03 1.000000000000000000e+00 9.999547359392593204e-01
2.151999999999999833e-03 1.000000000000000000e+00 9.999536387798938497e-01
2.160000000000000028e-03 9.999000000000001220e-01 9.999525164338036731e-01
2.167999999999999788e-03 9.999000000000001220e-01 9.999513683584418944e-01
2.175999999999999983e-03 9.999000000000001220e-01 9.999501940004392742e-01
2.184000000000000177e-03 9.999000000000001220e-01 9.999489927954116064e-01
2.191999999999999938e-03 9.999000000000001220e-01 9.999477641677554374e-01
2.200000000000000133e-03 9.999000000000001220e-01 9.999465075304508899e-01
2.207999999999999893e-03 9.999000000000001220e-01 9.999452222848540517e-01
2.216000000000000088e-03 9.999000000000001220e-01 9.999439078204892528e-01
2.223999999999999849e-03 9.999000000000001220e-01 9.999425635148369018e-01
2.232000000000000043e-03 9.999000000000001220e-01 9.999411887331194349e-01
2.239999999999999804e-03 9.999000000000001220e-01 9.999397828280828238e-01
2.247999999999999998e-03 9.999000000000001220e-01 9.999383451397726441e-01
2.256000000000000193e-03 9.999000000000001220e-01 9.999368749953131408e-01
2.263999999999999953e-03 9.999000000000001220e-01 9.999353717086761906e-01
2.272000000000000148e-03 9.999000000000001220e-01 9.999338345804476003e-01
2.279999999999999909e-03 9.999000000000001220e-01 9.999322628975942928e-01
2.288000000000000103e-03 9.999000000000001220e-01 9.999306559332250544e-01
2.295999999999999864e-03 9.999000000000001220e-01 9.999290129463452859e-01
2.304000000000000058e-03 9.999000000000001220e-01 9.999273331816123100e-01
2.311999999999999819e-03 9.999000000000001220e-01 9.999256158690844609e-01
2.320000000000000014e-03 9.999000000000001220e-01 9.999238602239680640e-01
2.328000000000000208e-03 9.999000000000001220e-01 9.999220654463580882e-01
2.335999999999999969e-03 9.999000000000001220e-01 9.999202307209761331e-01
2.344000000000000163e-03 9.999000000000001220e-01 9.999183552169079725e-01
2.351999999999999924e-03 9.999000000000001220e-01 9.999164380873301061e-01
2.360000000000000119e-03 9.999000000000001220e-01 9.999144784692378662e-01
2.367999999999999879e-03 9.999000000000001220e-01 9.999124754831691941e-01
2.376000000000000074e-03 9.999000000000001220e-01 9.999104282329200899e-01
2.383999999999999835e-03 9.999000000000001220e-01 9.999083358052620607e-01
2.392000000000000029e-03 9.999000000000001220e-01 9.999061972696470235e-01
2.399999999999999790e-03 9.999000000000001220e-01 9.999040116779206455e-01
2.407999999999999984e-03 9.999000000000001220e-01 9.999017780640170328e-01
2.416000000000000179e-03 9.999000000000001220e-01 9.998994954436595251e-01
2.423999999999999939e-03 9.999000000000001220e-01 9.998971628140511658e-01
2.432000000000000134e-03 9.999000000000001220e-01 9.998947791535668372e-01
2.439999999999999895e-03 9.999000000000001220e-01 9.998923434214326278e-01
2.448000000000000089e-03 9.999000000000001220e-01 9.998898545574091967e-01
2.455999999999999850e-03 9.999000000000001220e-01 9.998873114814631480e-01
2.464000000000000044e-03 9.999000000000001220e-01 9.998847130934409577e-01
2.471999999999999805e-03 9.999000000000001220e-01 9.998820582727306894e-01
2.480000000000000000e-03 9.999000000000001220e-01 9.998793458779277055e-01
2.488000000000000194e-03 9.999000000000001220e-01 9.998765747464843923e-01
2.495999999999999955e-03 9.999000000000001220e-01 9.998737436943693213e-01
2.504000000000000149e-03 9.999000000000001220e-01 9.998708515157062049e-01
2.511999999999999910e-03 9.999000000000001220e-01 9.998678969824206231e-01
2.520000000000000104e-03 9.999000000000001220e-01 9.998648788438747603e-01
2.527999999999999865e-03 9.999000000000001220e-01 9.998617958264988115e-01
2.536000000000000060e-03 9.999000000000001220e-01 9.998586466334178358e-01
2.543999999999999821e-03 9.997999999999999110e-01 9.998554299440741699e-01
2.552000000000000015e-03 9.997999999999999110e-01 9.998521444138431802e-01
2.560000000000000209e-03 9.997999999999999110e-01 9.998487886736426855e-01
2.567999999999999970e-03 9.997999999999999110e-01 9.998453613295423814e-01
2.576000000000000165e-03 9.997999999999999110e-01 9.998418609623609399e-01
2.583999999999999925e-03 9.997999999999999110e-01 9.998382861272635536e-01
2.592000000000000120e-03 9.997999999999999110e-01 9.998346353533505981e-01
2.599999999999999881e-03 9.997999999999999110e-01 9.998309071432422979e-01
2.608000000000000075e-03 9.997999999999999110e-01 9.998270999726579511e-01
2.615999999999999836e-03 9.997999999999999110e-01 9.998232122899887164e-01
2.624000000000000030e-03 9.997999999999999110e-01 9.998192425158664021e-01
2.631999999999999791e-03 9.997999999999999110e-01 9.998151890427225963e-01
2.639999999999999986e-03 9.997999999999999110e-01 9.998110502343490191e-01
2.648000000000000180e-03 9.997999999999999110e-01 9.998068244254454395e-01
2.655999999999999941e-03 9.997999999999999110e-01 9.998025099211649280e-01
2.664000000000000135e-03 9.997999999999999110e-01 9.997981049966541134e-01
2.671999999999999896e-03 9.997999999999999110e-01 9.997936078965831141e-01
2.680000000000000090e-03 9.997999999999999110e-01 9.997890168346759143e-01
2.687999999999999851e-03 9.997999999999999110e-01 9.997843299932296368e-01
2.696000000000000046e-03 9.997999999999999110e-01 9.997795455226295980e-01
2.703999999999999806e-03 9.997999999999999110e-01 9.997746615408588111e-01
2.712000000000000001e-03 9.997999999999999110e-01 9.997696761329996074e-01
2.720000000000000195e-03 9.997999999999999110e-01 9.997645873507310377e-01
2.727999999999999956e-03 9.997999999999999110e-01 9.997593932118189475e-01
2.736000000000000151e-03 9.997000000000000330e-01 9.997540916995992788e-01
2.743999999999999911e-03 9.997000000000000330e-01 9.997486807624553773e-01
2.752000000000000106e-03 9.997000000000000330e-01 9.997431583132919686e-01
2.759999999999999867e-03 9.997000000000000330e-01 9.997375222289944796e-01
2.768000000000000061e-03 9.997000000000000330e-01 9.997317703498919128e-01
2.775999999999999822e-03 9.997000000000000330e-01 9.997259004792059534e-01
2.784000000000000016e-03 9.997000000000000330e-01 9.997199103824975230e-01
2.792000000000000211e-03 9.997000000000000330e-01 9.997137977871025649e-01
2.799999999999999972e-03 9.997000000000000330e-01 9.997075603815663847e-01
2.808000000000000166e-03 9.997000000000000330e-01 9.997011958150670008e-01
2.815999999999999927e-03 9.997000000000000330e-01 9.996947016968333877e-01
2.824000000000000121e-03 9.997000000000000330e-01 9.996880755955560582e-01
2.831999999999999882e-03 9.997000000000000330e-01 9.996813150387926505e-01
2.840000000000000076e-03 9.997000000000000330e-01 9.996744175123645215e-01
2.847999999999999837e-03 9.997000000000000330e-01 9.996673804597464574e-01
2.856000000000000032e-03 9.996000000000000441e-01 9.996602012814506111e-01
2.863999999999999792e-03 9.996000000000000441e-01 9.996528773344034446e-01
2.871999999999999987e-03 9.996000000000000441e-01 9.996454059313125695e-01
2.880000000000000181e-03 9.996000000000000441e-01 9.996377843400309215e-01
2.887999999999999942e-03 9.996000000000000441e-01 9.996300097829102782e-01
2.896000000000000137e-03 9.996000000000000441e-01 9.996220794361478923e-01
2.903999999999999897e-03 9.996000000000000441e-01 9.996139904291302392e-01
2.912000000000000092e-03 9.996000000000000441e-01 9.996057398437601105e-01
2.919999999999999853e-03 9.996000000000000441e-01 9.995973247137860396e-01
2.928000000000000047e-03 9.996000000000000441e-01 9.995887420241191812e-01
2.935999999999999808e-03 9.996000000000000441e-01 9.995799887101436410e-01
2.944000000000000002e-03 9.996000000000000441e-01 9.995710616570192553e-01
2.952000000000000197e-03 9.994999999999999440e-01 9.995619576989772659e-01
2.959999999999999958e-03 9.994999999999999440e-01 9.995526736186066685e-01
2.968000000000000152e-03 9.994999999999999440e-01 9.995432061461378970e-01
2.975999999999999913e-03 9.994999999999999440e-01 9.995335519587100759e-01
2.984000000000000107e-03 9.994999999999999440e-01 9.995237076796400499e-01
2.991999999999999868e-03 9.994999999999999440e-01 9.995136698776783124e-01
3.000000000000000062e-03 9.994999999999999440e-01 9.995034350662568290e-01
3.007999999999999823e-03 9.994999999999999440e-01 9.994929997027311996e-01
3.016000000000000018e-03 9.994999999999999440e-01 9.994823601876148267e-01
3.024000000000000212e-03 9.994999999999999440e-01 9.994715128638034241e-01
3.031999999999999973e-03 9.993999999999999551e-01 9.994604540157940864e-01
3.040000000000000167e-03 9.993999999999999551e-01 9.994491798688937001e-01
3.047999999999999928e-03 9.993999999999999551e-01 9.994376865884200267e-01
3.056000000000000123e-03 9.993999999999999551e-01 9.994259702788984567e-01
3.063999999999999883e-03 9.993999999999999551e-01 9.994140269832454404e-01
3.072000000000000078e-03 9.993999999999999551e-01 9.994018526819450354e-01
3.079999999999999839e-03 9.993999999999999551e-01 9.993894432922214577e-01
3.088000000000000033e-03 9.993999999999999551e-01 9.993767946671975322e-01
3.095999999999999794e-03 9.993000000000000771e-01 9.993639025950508126e-01
3.103999999999999988e-03 9.993000000000000771e-01 9.993507627981556007e-01
3.112000000000000183e-03 9.993000000000000771e-01 9.993373709322213028e-01
3.119999999999999944e-03 9.993000000000000771e-01 9.993237225854215700e-01
3.128000000000000138e-03 9.993000000000000771e-01 9.993098132775135589e-01
3.135999999999999899e-03 9.993000000000000771e-01 9.992956384589507524e-01
3.144000000000000093e-03 9.993000000000000771e-01 9.992811935099855658e-01
3.151999999999999854e-03 9.991999999999999771e-01 9.992664737397670693e-01
3.160000000000000048e-03 9.991999999999999771e-01 9.992514743854251646e-01
3.167999999999999809e-03 9.991999999999999771e-01 9.992361906111526526e-01
3.176000000000000004e-03 9.991999999999999771e-01 9.992206175072732011e-01
3.184000000000000198e-03 9.991999999999999771e-01 9.992047500893042056e-01
3.191999999999999959e-03 9.991999999999999771e-01 9.991885832970113235e-01
3.200000000000000153e-03 9.991999999999999771e-01 9.991721119934525719e-01
3.207999999999999914e-03 9.990999999999999881e-01 9.991553309640160974e-01
3.216000000000000109e-03 9.990999999999999881e-01 9.991382349154478426e-01
3.223999999999999869e-03 9.990999999999999881e-01 9.991208184748744392e-01
3.232000000000000064e-03 9.990999999999999881e-01 9.991030761888102241e-01
3.239999999999999825e-03 9.990999999999999881e-01 9.990850025221641451e-01
3.248000000000000019e-03 9.989999999999999991e-01 9.990665918572348980e-01
3.256000000000000213e-03 9.989999999999999991e-01 9.990478384926939626e-01
3.263999999999999974e-03 9.989999999999999991e-01 9.990287366425679716e-01
3.272000000000000169e-03 9.989999999999999991e-01 9.990092804352044276e-01
3.279999999999999930e-03 9.989999999999999991e-01 9.989894639122359754e-01
3.288000000000000124e-03 9.988999999999998991e-01 9.989692810275317969e-01
3.295999999999999885e-03 9.988999999999998991e-01 9.989487256461426767e-01
3.304000000000000079e-03 9.988999999999998991e-01 9.989277915432350774e-01
3.311999999999999840e-03 9.988999999999998991e-01 9.989064724030223275e-01
3.320000000000000034e-03 9.988999999999998991e-01 9.988847618176815990e-01
3.327999999999999795e-03 9.988000000000000211e-01 9.988626532862644458e-01
3.335999999999999990e-03 9.988000000000000211e-01 9.988401402136019014e-01
3.344000000000000184e-03 9.988000000000000211e-01 9.988172159091959212e-01
3.351999999999999945e-03 9.988000000000000211e-01 9.987938735861079387e-01
3.360000000000000139e-03 9.987000000000000322e-01 9.987701063598353191e-01
3.367999999999999900e-03 9.987000000000000322e-01 9.987459072471817079e-01
3.376000000000000095e-03 9.987000000000000322e-01 9.987212691651168317e-01
3.383999999999999855e-03 9.987000000000000322e-01 9.986961849296320803e-01
3.392000000000000050e-03 9.985999999999999321e-01 9.986706472545834323e-01
3.399999999999999811e-03 9.985999999999999321e-01 9.986446487505304948e-01
3.408000000000000005e-03 9.985999999999999321e-01 9.986181819235631085e-01
3.416000000000000199e-03 9.985999999999999321e-01 9.985912391741230687e-01
3.423999999999999960e-03 9.984999999999999432e-01 9.985638127958180732e-01
3.432000000000000155e-03 9.984999999999999432e-01 9.985358949742251244e-01
3.439999999999999915e-03 9.984999999999999432e-01 9.985074777856879358e-01
3.448000000000000110e-03 9.984000000000000652e-01 9.984785531961060112e-01
3.455999999999999871e-03 9.984000000000000652e-01 9.984491130597153985e-01
3.464000000000000065e-03 9.984000000000000652e-01 9.984191491178638911e-01
3.471999999999999826e-03 9.984000000000000652e-01 9.983886529977746838e-01
3.480000000000000020e-03 9.983000000000000762e-01 9.983576162113044772e-01
3.488000000000000215e-03 9.983000000000000762e-01 9.983260301536966974e-01
3.495999999999999976e-03 9.983000000000000762e-01 9.982938861023215038e-01
3.504000000000000170e-03 9.981999999999999762e-01 9.982611752154122442e-01
3.511999999999999931e-03 9.981999999999999762e-01 9.982278885307944716e-01
3.520000000000000125e-03 9.981999999999999762e-01 9.981940169646047467e-01
3.527999999999999886e-03 9.980999999999999872e-01 9.981595513100054440e-01
3.536000000000000081e-03 9.980999999999999872e-01 9.981244822358920077e-01
3.543999999999999841e-03 9.980999999999999872e-01 9.980888002855884400e-01
3.552000000000000036e-03 9.980000000000001092e-01 9.980524958755436771e-01
3.559999999999999797e-03 9.980000000000001092e-01 9.980155592940139764e-01
3.567999999999999991e-03 9.979000000000000092e-01 9.979779806997417513e-01
3.576000000000000185e-03 9.979000000000000092e-01 9.979397501206273002e-01
3.583999999999999946e-03 9.979000000000000092e-01 9.979008574523939856e-01
3.592000000000000141e-03 9.978000000000000203e-01 9.978612924572456411e-01
3.599999999999999901e-03 9.978000000000000203e-01 9.978210447625176505e-01
3.608000000000000096e-03 9.977000000000000313e-01 9.977801038593234750e-01
3.615999999999999857e-03 9.977000000000000313e-01 9.977384591011931869e-01
3.624000000000000051e-03 9.977000000000000313e-01 9.976960997027056743e-01
3.631999999999999812e-03 9.975999999999999313e-01 9.976530147381148517e-01
3.640000000000000006e-03 9.975999999999999313e-01 9.976091931399724277e-01
3.648000000000000201e-03 9.975000000000000533e-01 9.975646236977399051e-01
3.655999999999999962e-03 9.975000000000000533e-01 9.975192950563990246e-01
3.664000000000000156e-03 9.974000000000000643e-01 9.974731957150541062e-01
3.671999999999999917e-03 9.974000000000000643e-01 9.974263140255319460e-01
3.680000000000000111e-03 9.972999999999999643e-01 9.973786381909713894e-01
3.687999999999999872e-03 9.972999999999999643e-01 9.973301562644129037e-01
3.696000000000000067e-03 9.971999999999999753e-01 9.972808561473787137e-01
3.703999999999999827e-03 9.971999999999999753e-01 9.972307255884504951e-01
3.712000000000000022e-03 9.970999999999999863e-01 9.971797521818424048e-01
3.720000000000000216e-03 9.970999999999999863e-01 9.971279233659667840e-01
3.727999999999999977e-03 9.969999999999998863e-01 9.970752264219987504e-01
3.736000000000000171e-03 9.969999999999998863e-01 9.970216484724331307e-01
3.743999999999999932e-03 9.969000000000000083e-01 9.969671764796392832e-01
3.752000000000000127e-03 9.969000000000000083e-01 9.969117972444113684e-01
3.759999999999999887e-03 9.968000000000000194e-01 9.968554974045140682e-01
3.768000000000000082e-03 9.968000000000000194e-01 9.967982634332240854e-01
3.775999999999999843e-03 9.966999999999999194e-01 9.967400816378716444e-01
3.784000000000000037e-03 9.965999999999999304e-01 9.966809381583709992e-01
3.791999999999999798e-03 9.965999999999999304e-01 9.966208189657559391e-01
3.799999999999999992e-03 9.965000000000000524e-01 9.965597098607085202e-01
3.808000000000000187e-03 9.965000000000000524e-01 9.964975964720822477e-01
3.815999999999999948e-03 9.964000000000000634e-01 9.964344642554270326e-01
3.824000000000000142e-03 9.962999999999999634e-01 9.963702984915098204e-01
3.831999999999999903e-03 9.962999999999999634e-01 9.963050842848315547e-01
3.840000000000000097e-03 9.961999999999999744e-01 9.962388065621442523e-01
3.847999999999999858e-03 9.961000000000000965e-01 9.961714500709640818e-01
3.856000000000000053e-03 9.961000000000000965e-01 9.961029993780831093e-01
3.863999999999999813e-03 9.959999999999999964e-01 9.960334388680809337e-01
3.872000000000000008e-03 9.959000000000000075e-01 9.959627527418344339e-01
3.880000000000000202e-03 9.958000000000000185e-01 9.958909250150218551e-01
3.887999999999999963e-03 9.958000000000000185e-01 9.958179395166351089e-01
3.896000000000000157e-03 9.956999999999999185e-01 9.957437798874820833e-01
3.903999999999999918e-03 9.956000000000000405e-01 9.956684295786941696e-01
3.911999999999999679e-03 9.955000000000000515e-01 9.955918718502311249e-01
3.919999999999999873e-03 9.955000000000000515e-01 9.955140897693871560e-01
3.928000000000000068e-03 9.953999999999999515e-01 9.954350662092953383e-01
3.936000000000000262e-03 9.952999999999999625e-01 9.953547838474343656e-01
3.943999999999999589e-03 9.952000000000000846e-01 9.952732251641354111e-01
3.951999999999999784e-03 9.950999999999998735e-01 9.951903724410888774e-01
3.959999999999999978e-03 9.950999999999998735e-01 9.951062077598522571e-01
3.968000000000000173e-03 9.949999999999999956e-01 9.950207130003634326e-01
3.976000000000000367e-03 9.949000000000000066e-01 9.949338698394494251e-01
3.983999999999999694e-03 9.948000000000001286e-01 9.948456597493392506e-01
3.991999999999999889e-03 9.946999999999999176e-01 9.947560639961826601e-01
4.000000000000000083e-03 9.946000000000000396e-01 9.946650636385664379e-01
4.008000000000000278e-03 9.945000000000000506e-01 9.945726395260352515e-01
4.015999999999999605e-03 9.943999999999999506e-01 9.944787722976162758e-01
4.023999999999999799e-03 9.942999999999999616e-01 9.943834423803458167e-01
4.031999999999999994e-03 9.942000000000000837e-01 9.942866299877998193e-01
4.040000000000000188e-03 9.940999999999999837e-01 9.941883151186283740e-01
4.048000000000000383e-03 9.939999999999999947e-01 9.940884775550944408e-01
4.055999999999999710e-03 9.939000000000000057e-01 9.939870968616175695e-01
4.063999999999999904e-03 9.937999999999999057e-01 9.938841523833207292e-01
4.072000000000000099e-03 9.937000000000000277e-01 9.937796232445812450e-01
4.080000000000000293e-03 9.936000000000000387e-01 9.936734883475923930e-01
4.087999999999999620e-03 9.934999999999999387e-01 9.935657263709248843e-01
4.095999999999999815e-03 9.933999999999999497e-01 9.934563157680962320e-01
4.104000000000000009e-03 9.933000000000000718e-01 9.933452347661464454e-01
4.112000000000000204e-03 9.931999999999999718e-01 9.932324613642221633e-01
4.120000000000000398e-03 9.930999999999999828e-01 9.931179733321622294e-01
4.127999999999999725e-03 9.929000000000001158e-01 9.930017482090985892e-01
4.135999999999999920e-03 9.928000000000000158e-01 9.928837633020557440e-01
4.144000000000000114e-03 9.927000000000000268e-01 9.927639956845655256e-01
4.152000000000000308e-03 9.926000000000000378e-01 9.926424221952860893e-01
4.159999999999999636e-03 9.924999999999999378e-01 9.925190194366295682e-01
4.167999999999999830e-03 9.923000000000000709e-01 9.923937637734011608e-01
4.176000000000000024e-03 9.921999999999999709e-01 9.922666313314437714e-01
4.184000000000000219e-03 9.920999999999999819e-01 9.921375979962951952e-01
4.192000000000000413e-03 9.918999999999998929e-01 9.920066394118552955e-01
4.199999999999999740e-03 9.918000000000000149e-01 9.918737309790599532e-01
4.207999999999999935e-03 9.917000000000000259e-01 9.917388478545697827e-01
4.216000000000000129e-03 9.914999999999999369e-01 9.916019649494686172e-01
4.224000000000000324e-03 9.914000000000000590e-01 9.914630569279700989e-01
4.231999999999999651e-03 9.913000000000000700e-01 9.913220982061434761e-01
4.239999999999999845e-03 9.910999999999999810e-01 9.911790629506425088e-01
4.248000000000000040e-03 9.910000000000001030e-01 9.910339250774523601e-01
4.256000000000000234e-03 9.908000000000000140e-01 9.908866582506519194e-01
4.264000000000000429e-03 9.907000000000000250e-01 9.907372358811796786e-01
4.271999999999999756e-03 9.905000000000000471e-01 9.905856311256250324e-01
4.279999999999999950e-03 9.904000000000000581e-01 9.904318168850234638e-01
4.288000000000000145e-03 9.901999999999999691e-01 9.902757658036736022e-01
4.296000000000000339e-03 9.901000000000000911e-01 9.901174502679651601e-01
4.303999999999999666e-03 9.899000000000000021e-01 9.899568424052227478e-01
4.311999999999999861e-03 9.896999999999999131e-01 9.897939140825667836e-01
4.320000000000000055e-03 9.895999999999999241e-01 9.896286369057868404e-01
4.328000000000000250e-03 9.894000000000000572e-01 9.894609822182377501e-01
4.335999999999999577e-03 9.891999999999999682e-01 9.892909210997459235e-01
4.343999999999999771e-03 9.889999999999999902e-01 9.891184243655352093e-01
4.351999999999999966e-03 9.889000000000000012e-01 9.889434625651736255e-01
4.360000000000000160e-03 9.886999999999999122e-01 9.887660059815344127e-01
4.368000000000000355e-03 9.885000000000000453e-01 9.885860246297764053e-01
4.375999999999999682e-03 9.882999999999999563e-01 9.884034882563428326e-01
4.383999999999999876e-03 9.880999999999999783e-01 9.882183663379828786e-01
4.392000000000000071e-03 9.879999999999999893e-01 9.880306280807883423e-01
4.400000000000000265e-03 9.877999999999999003e-01 9.878402424192538334e-01
4.407999999999999592e-03 9.876000000000000334e-01 9.876471780153557312e-01
4.415999999999999787e-03 9.873999999999999444e-01 9.874514032576549027e-01
4.423999999999999981e-03 9.872000000000000774e-01 9.872528862604161848e-01
4.432000000000000176e-03 9.869999999999999885e-01 9.870515948627560654e-01
4.440000000000000370e-03 9.867999999999998995e-01 9.868474966278056870e-01
4.447999999999999697e-03 9.866000000000000325e-01 9.866405588419053796e-01
4.455999999999999892e-03 9.863999999999999435e-01 9.864307485138132936e-01
4.464000000000000086e-03 9.860999999999999766e-01 9.862180323739447863e-01
4.472000000000000280e-03 9.859000000000001096e-01 9.860023768736323468e-01
4.479999999999999608e-03 9.857000000000000206e-01 9.857837481844112792e-01
4.487999999999999802e-03 9.854999999999999316e-01 9.855621121973309195e-01
4.495999999999999996e-03 9.853000000000000647e-01 9.853374345222914998e-01
4.504000000000000191e-03 9.850000000000000977e-01 9.851096804874048818e-01
4.512000000000000385e-03 9.848000000000000087e-01 9.848788151383853773e-01
4.519999999999999712e-03 9.845999999999999197e-01 9.846448032379629955e-01
4.527999999999999907e-03 9.842999999999999527e-01 9.844076092653305521e-01
4.536000000000000101e-03 9.840999999999999748e-01 9.841671974156103175e-01
4.544000000000000296e-03 9.838000000000000078e-01 9.839235315993569708e-01
4.551999999999999623e-03 9.835999999999999188e-01 9.836765754420838670e-01
4.559999999999999817e-03 9.834000000000000519e-01 9.834262922838207244e-01
4.568000000000000012e-03 9.831000000000000849e-01 9.831726451787019538e-01
4.576000000000000206e-03 9.828000000000000069e-01 9.829155968945820776e-01
4.584000000000000401e-03 9.826000000000000290e-01 9.826551099126860089e-01
4.591999999999999728e-03 9.822999999999999510e-01 9.823911464272866434e-01
4.599999999999999922e-03 9.819999999999999840e-01 9.821236683454146466e-01
4.608000000000000117e-03 9.818000000000001171e-01 9.818526372866037688e-01
4.616000000000000311e-03 9.815000000000000391e-01 9.815780145826656922e-01
4.623999999999999638e-03 9.812000000000000721e-01 9.812997612774942979e-01
4.631999999999999833e-03 9.808999999999999941e-01 9.810178381269136771e-01
4.640000000000000027e-03 9.807000000000000162e-01 9.807322055985490117e-01
4.648000000000000222e-03 9.803999999999999382e-01 9.804428238717385335e-01
4.656000000000000416e-03 9.800999999999999712e-01 9.801496528374772366e-01
4.663999999999999743e-03 9.797999999999998932e-01 9.798526520983985577e-01
4.671999999999999938e-03 9.794999999999999263e-01 9.795517809687900312e-01
4.680000000000000132e-03 9.791999999999999593e-01 9.792469984746441369e-01
4.688000000000000327e-03 9.788999999999998813e-01 9.789382633537485612e-01
4.695999999999999654e-03 9.786000000000000254e-01 9.786255340558122073e-01
4.703999999999999848e-03 9.781999999999999584e-01 9.783087687426288426e-01
4.712000000000000043e-03 9.778999999999999915e-01 9.779879252882781593e-01
4.720000000000000237e-03 9.775999999999999135e-01 9.776629612793671376e-01
4.728000000000000431e-03 9.772999999999999465e-01 9.773338340153102655e-01
4.735999999999999759e-03 9.768999999999999906e-01 9.770005005086465077e-01
4.743999999999999953e-03 9.765999999999999126e-01 9.766629174853997952e-01
4.752000000000000147e-03 9.761999999999999567e-01 9.763210413854771508e-01
4.760000000000000342e-03 9.758999999999999897e-01 9.759748283631094479e-01
4.767999999999999669e-03 9.756000000000000227e-01 9.756242342873349127e-01
4.775999999999999863e-03 9.752000000000000668e-01 9.752692147425168212e-01
4.784000000000000058e-03 9.748000000000001108e-01 9.749097250289153749e-01
4.792000000000000252e-03 9.745000000000000329e-01 9.745457201632909960e-01
4.799999999999999580e-03 9.740999999999999659e-01 9.741771548795582492e-01
4.807999999999999774e-03 9.737000000000000099e-01 9.738039836294780649e-01
4.815999999999999968e-03 9.733999999999999320e-01 9.734261605833992581e-01
4.824000000000000163e-03 9.729999999999999760e-01 9.730436396310383484e-01
4.832000000000000357e-03 9.726000000000000201e-01 9.726563743823112285e-01
4.839999999999999684e-03 9.721999999999999531e-01 9.722643181682022462e-01
4.847999999999999879e-03 9.717999999999999972e-01 9.718674240416852461e-01
4.856000000000000073e-03 9.714000000000000412e-01 9.714656447786882421e-01
4.864000000000000268e-03 9.710000000000000853e-01 9.710589328791050523e-01
4.871999999999999595e-03 9.705999999999999073e-01 9.706472405678522319e-01
4.879999999999999789e-03 9.701999999999999513e-01 9.702305197959767424e-01
4.887999999999999984e-03 9.697000000000001174e-01 9.698087222418076969e-01
4.896000000000000178e-03 9.692999999999999394e-01 9.693817993121598420e-01
4.904000000000000373e-03 9.688999999999999835e-01 9.689497021435812263e-01
4.911999999999999700e-03 9.683999999999999275e-01 9.685123816036549371e-01
4.919999999999999894e-03 9.679999999999999716e-01 9.680697882923461339e-01
4.928000000000000089e-03 9.676000000000000156e-01 9.676218725434007073e-01
4.936000000000000283e-03 9.670999999999999597e-01 9.671685844257937870e-01
4.943999999999999610e-03 9.666000000000000147e-01 9.667098737452277657e-01
4.951999999999999805e-03 9.662000000000000588e-01 9.662456900456831699e-01
4.959999999999999999e-03 9.657000000000000028e-01 9.657759826110198231e-01
4.968000000000000194e-03 9.651999999999999469e-01 9.653007004666264157e-01
4.976000000000000388e-03 9.647999999999999909e-01 9.648197923811304699e-01
4.983999999999999715e-03 9.643000000000000460e-01 9.643332068681501612e-01
4.991999999999999910e-03 9.637999999999999901e-01 9.638408921881056468e-01
5.000000000000000104e-03 9.632999999999999341e-01 9.633427963500822422e-01
5.008000000000000299e-03 9.627999999999999892e-01 9.628388671137454446e-01
5.015999999999999626e-03 9.622999999999999332e-01 9.623290519913103580e-01
5.023999999999999820e-03 9.618000000000000993e-01 9.618132982495660732e-01
5.032000000000000015e-03 9.612000000000000544e-01 9.612915529119510083e-01
5.040000000000000209e-03 9.606999999999999984e-01 9.607637627606884223e-01
5.048000000000000403e-03 9.602000000000000535e-01 9.602298743389717783e-01
5.055999999999999731e-03 9.596000000000000085e-01 9.596898339532065059e-01
5.063999999999999925e-03 9.590999999999999526e-01 9.591435876753093837e-01
5.072000000000000119e-03 9.584999999999999076e-01 9.585910813450627677e-01
5.080000000000000314e-03 9.580000000000000737e-01 9.580322605725218876e-01
5.087999999999999641e-03 9.574000000000000288e-01 9.574670707404830949e-01
5.095999999999999835e-03 9.567999999999999838e-01 9.568954570070050680e-01
5.104000000000000030e-03 9.562999999999999279e-01 9.563173643079890818e-01
5.112000000000000224e-03 9.557000000000001050e-01 9.557327373598146769e-01
5.120000000000000419e-03 9.551000000000000600e-01 9.551415206620358367e-01
5.127999999999999746e-03 9.545000000000000151e-01 9.545436585001280116e-01
5.135999999999999940e-03 9.538999999999999702e-01 9.539390949483005366e-01
5.144000000000000135e-03 9.533000000000000362e-01 9.533277738723633377e-01
5.152000000000000329e-03 9.526999999999999913e-01 9.527096389326513703e-01
5.159999999999999656e-03 9.520000000000000684e-01 9.520846335870074562e-01
5.167999999999999851e-03 9.514000000000000234e-01 9.514527010938257368e-01
5.176000000000000045e-03 9.507999999999999785e-01 9.508137845151521939e-01
5.184000000000000240e-03 9.501000000000000556e-01 9.501678267198430117e-01
5.191999999999999567e-03 9.495000000000000107e-01 9.495147703867863331e-01
5.199999999999999761e-03 9.488000000000000878e-01 9.488545580081766406e-01
5.207999999999999956e-03 9.481000000000000538e-01 9.481871318928529746e-01
5.216000000000000150e-03 9.475000000000000089e-01 9.475124341696992136e-01
5.224000000000000345e-03 9.468000000000000860e-01 9.468304067910949806e-01
5.231999999999999672e-03 9.460999999999999410e-01 9.461409915364346057e-01
5.239999999999999866e-03 9.454000000000000181e-01 9.454441300157030437e-01
5.248000000000000061e-03 9.446999999999999842e-01 9.447397636731108550e-01
5.256000000000000255e-03 9.440000000000000613e-01 9.440278337907888062e-01
5.263999999999999582e-03 9.433000000000000274e-01 9.433082814925471959e-01
5.271999999999999777e-03 9.425000000000000044e-01 9.425810477476869176e-01
5.279999999999999971e-03 9.418000000000000815e-01 9.418460733748791336e-01
5.288000000000000166e-03 9.411000000000000476e-01 9.411032990460990177e-01
5.296000000000000360e-03 9.403000000000000247e-01 9.403526652906235572e-01
5.303999999999999687e-03 9.395999999999999908e-01 9.395941124990874194e-01
5.311999999999999882e-03 9.387999999999999678e-01 9.388275809276001027e-01
5.320000000000000076e-03 9.380000000000000560e-01 9.380530107019229291e-01
5.328000000000000271e-03 9.371999999999999220e-01 9.372703418217059879e-01
5.335999999999999598e-03 9.364999999999999991e-01 9.364795141647839216e-01
5.343999999999999792e-03 9.357000000000000872e-01 9.356804674915381037e-01
5.351999999999999987e-03 9.348000000000000753e-01 9.348731414493096636e-01
5.360000000000000181e-03 9.339999999999999414e-01 9.340574755768786819e-01
5.368000000000000375e-03 9.332000000000000295e-01 9.332334093090030036e-01
5.375999999999999703e-03 9.324000000000000066e-01 9.324008819810145621e-01
5.383999999999999897e-03 9.314999999999998836e-01 9.315598328334747658e-01
5.392000000000000091e-03 9.306999999999999718e-01 9.307102010168951667e-01
5.400000000000000286e-03 9.297999999999999599e-01 9.298519255965119745e-01
5.407999999999999613e-03 9.290000000000000480e-01 9.289849455571210779e-01
5.415999999999999807e-03 9.281000000000000361e-01 9.281091998079735728e-01
5.424000000000000002e-03 9.272000000000000242e-01 9.272246271877312429e-01
5.432000000000000196e-03 9.263000000000000123e-01 9.263311664694769965e-01
5.440000000000000391e-03 9.254000000000000004e-01 9.254287563657886961e-01
5.447999999999999718e-03 9.244999999999999885e-01 9.245173355338693888e-01
5.455999999999999912e-03 9.236000000000000876e-01 9.235968425807328241e-01
5.464000000000000107e-03 9.227000000000000757e-01 9.226672160684540325e-01
5.472000000000000301e-03 9.217000000000000748e-01 9.217283945194718608e-01
5.479999999999999628e-03 9.208000000000000629e-01 9.207803164219501291e-01
5.487999999999999823e-03 9.198000000000000620e-01 9.198229202351984046e-01
5.496000000000000017e-03 9.189000000000000501e-01 9.188561443951480667e-01
5.504000000000000212e-03 9.179000000000000492e-01 9.178799273198846587e-01
5.512000000000000406e-03 9.168999999999999373e-01 9.168942074152371946e-01
5.519999999999999733e-03 9.158999999999999364e-01 9.158989230804266413e-01
5.527999999999999928e-03 9.148999999999999355e-01 9.148940127137621392e-01
5.536000000000000122e-03 9.139000000000000457e-01 9.138794147184029493e-01
5.544000000000000317e-03 9.129000000000000448e-01 9.128550675081676946e-01
5.551999999999999644e-03 9.117999999999999439e-01 9.118209095134012232e-01
5.559999999999999838e-03 9.107999999999999430e-01 9.107768791868955383e-01
5.568000000000000033e-03 9.097000000000000641e-01 9.097229150098660178e-01
5.576000000000000227e-03 9.087000000000000632e-01 9.086589554979768169e-01
5.584000000000000422e-03 9.075999999999999623e-01 9.075849392074269995e-01
5.591999999999999749e-03 9.065000000000000835e-01 9.065008047410776371e-01
5.599999999999999943e-03 9.053999999999999826e-01 9.054064907546445218e-01
5.608000000000000138e-03 9.042999999999999927e-01 9.043019359629331788e-01
5.616000000000000332e-03 9.031999999999998918e-01 9.031870791461275028e-01
5.623999999999999659e-03 9.021000000000000130e-01 9.020618591561291311e-01
5.631999999999999854e-03 9.009000000000000341e-01 9.009262149229508854e-01
5.640000000000000048e-03 8.998000000000000442e-01 8.997800854611501808e-01
5.648000000000000242e-03 8.986000000000000654e-01 8.986234098763240530e-01
5.655999999999999570e-03 8.974999999999999645e-01 8.974561273716428200e-01
5.663999999999999764e-03 8.963000000000000966e-01 8.962781772544349268e-01
5.671999999999999958e-03 8.951000000000000068e-01 8.950894989428215265e-01
5.680000000000000153e-03 8.939000000000000279e-01 8.938900319723951382e-01
5.688000000000000347e-03 8.926999999999999380e-01 8.926797160029437128e-01
5.695999999999999674e-03 8.915000000000000702e-01 8.914584908252239925e-01
5.703999999999999869e-03 8.903000000000000913e-01 8.902262963677765040e-01
5.712000000000000063e-03 8.890000000000000124e-01 8.889830727037847380e-01
5.720000000000000258e-03 8.878000000000000336e-01 8.877287600579814031e-01
5.727999999999999585e-03 8.865000000000000657e-01 8.864632988135934255e-01
5.735999999999999779e-03 8.852000000000000979e-01 8.851866295193298040e-01
5.743999999999999974e-03 8.839000000000000190e-01 8.838986928964148726e-01
5.752000000000000168e-03 8.826000000000000512e-01 8.825994298456580900e-01
5.760000000000000363e-03 8.812999999999999723e-01 8.812887814545633525e-01
5.767999999999999690e-03 8.799999999999998934e-01 8.799666890044828271e-01
5.775999999999999884e-03 8.786999999999999256e-01 8.786330939778026483e-01
5.784000000000000079e-03 8.772999999999999687e-01 8.772879380651710246e-01
5.792000000000000273e-03 8.760000000000000009e-01 8.759311631727622061e-01
5.799999999999999600e-03 8.745999999999999330e-01 8.745627114295752014e-01
5.807999999999999795e-03 8.731999999999999762e-01 8.731825251947669120e-01
5.815999999999999989e-03 8.719000000000000083e-01 8.717905470650253452e-01
5.824000000000000184e-03 8.704999999999999405e-01 8.703867198819686957e-01
5.832000000000000378e-03 8.689999999999999947e-01 8.689709867395822851e-01
5.839999999999999705e-03 8.675999999999999268e-01 8.675432909916865887e-01
5.847999999999999900e-03 8.661999999999999700e-01 8.661035762594333498e-01
5.856000000000000094e-03 8.646999999999999131e-01 8.646517864388361119e-01
5.864000000000000289e-03 8.633000000000000673e-01 8.631878657083256190e-01
5.871999999999999616e-03 8.618000000000000105e-01 8.617117585363370802e-01
5.879999999999999810e-03 8.602999999999999536e-01 8.602234096889213033e-01
5.888000000000000005e-03 8.588000000000000078e-01 8.587227642373839176e-01
5.896000000000000199e-03 8.573000000000000620e-01 8.572097675659506866e-01
5.904000000000000394e-03 8.558000000000000052e-01 8.556843653794553584e-01
5.911999999999999721e-03 8.541999999999999593e-01 8.541465037110514968e-01
5.919999999999999915e-03 8.526999999999999025e-01 8.525961289299445189e-01
5.928000000000000110e-03 8.510999999999999677e-01 8.510331877491524866e-01
5.936000000000000304e-03 8.496000000000000218e-01 8.494576272332767797e-01
5.943999999999999631e-03 8.480000000000000870e-01 8.478693948062973051e-01
5.951999999999999826e-03 8.464000000000000412e-01 8.462684382593883559e-01
5.960000000000000020e-03 8.448000000000001064e-01 8.446547057587462382e-01
5.968000000000000214e-03 8.430999999999999606e-01 8.430281458534352179e-01
5.976000000000000409e-03 8.414999999999999147e-01 8.413887074832497870e-01
5.983999999999999736e-03 8.397999999999999909e-01 8.397363399865889200e-01
5.991999999999999930e-03 8.382000000000000561e-01 8.380709931083401010e-01
6.000000000000000125e-03 8.365000000000001323e-01 8.363926170077841116e-01
6.008000000000000319e-03 8.347999999999999865e-01 8.347011622664979313e-01
6.015999999999999646e-03 8.331000000000000627e-01 8.329965798962778445e-01
6.023999999999999841e-03 8.313999999999999169e-01 8.312788213470635457e-01
6.032000000000000035e-03 8.296999999999999931e-01 8.295478385148710165e-01
6.040000000000000230e-03 8.278999999999999693e-01 8.278035837497325078e-01
6.048000000000000424e-03 8.261999999999999345e-01 8.260460098636417392e-01
6.055999999999999751e-03 8.243999999999999106e-01 8.242750701384966572e-01
6.063999999999999946e-03 8.225999999999999979e-01 8.224907183340514072e-01
6.072000000000000140e-03 8.207999999999999741e-01 8.206929086958661967e-01
6.080000000000000335e-03 8.189999999999999503e-01 8.188815959632550490e-01
6.087999999999999662e-03 8.172000000000000375e-01 8.170567353772351105e-01
6.095999999999999856e-03 8.154000000000000137e-01 8.152182826884710742e-01
6.104000000000000051e-03 8.135000000000000009e-01 8.133661941652153837e-01
6.112000000000000245e-03 8.115999999999999881e-01 8.115004266012469936e-01
6.119999999999999572e-03 8.098000000000000753e-01 8.096209373237951423e-01
6.127999999999999767e-03 8.079000000000000625e-01 8.077276842014640135e-01
6.135999999999999961e-03 8.060000000000000497e-01 8.058206256521449617e-01
6.144000000000000156e-03 8.039999999999999369e-01 8.038997206509137516e-01
6.152000000000000350e-03 8.020999999999999241e-01 8.019649287379240210e-01
6.159999999999999677e-03 8.001999999999999114e-01 8.000162100262816489e-01
6.167999999999999872e-03 7.982000000000000206e-01 7.980535252099068000e-01
6.176000000000000066e-03 7.962000000000000188e-01 7.960768355713785382e-01
6.184000000000000261e-03 7.941999999999999060e-01 7.940861029897682277e-01
6.191999999999999588e-03 7.922000000000000153e-01 7.920812899484422909e-01
6.199999999999999782e-03 7.902000000000000135e-01 7.900623595428598600e-01
6.207999999999999977e-03 7.882000000000001227e-01 7.880292754883381212e-01
6.216000000000000171e-03 7.861000000000000210e-01 7.859820021278003388e-01
6.224000000000000365e-03 7.841000000000000192e-01 7.839205044394981226e-01
6.231999999999999693e-03 7.820000000000000284e-01 7.818447480447106024e-01
6.239999999999999887e-03 7.798999999999999266e-01 7.797546992154111845e-01
6.248000000000000081e-03 7.778000000000000469e-01 7.776503248819165437e-01
6.256000000000000276e-03 7.756999999999999451e-01 7.755315926404957594e-01
6.263999999999999603e-03 7.736000000000000654e-01 7.733984707609532494e-01
6.271999999999999797e-03 7.714000000000000856e-01 7.712509281941810624e-01
6.279999999999999992e-03 7.692999999999999838e-01 7.690889345796748655e-01
6.288000000000000186e-03 7.671000000000000041e-01 7.669124602530142942e-01
6.296000000000000381e-03 7.648999999999999133e-01 7.647214762533113275e-01
6.303999999999999708e-03 7.626999999999999336e-01 7.625159543306165855e-01
6.311999999999999902e-03 7.604999999999999538e-01 7.602958669532858815e-01
6.320000000000000097e-03 7.583000000000000851e-01 7.580611873153118019e-01
6.328000000000000291e-03 7.560000000000000053e-01 7.558118893436072128e-01
6.335999999999999618e-03 7.537000000000000366e-01 7.535479477052479114e-01
6.343999999999999813e-03 7.514999999999999458e-01 7.512693378146698686e-01
6.352000000000000007e-03 7.491999999999999771e-01 7.489760358408219520e-01
6.360000000000000202e-03 7.469000000000000083e-01 7.466680187142679115e-01
6.368000000000000396e-03 7.444999999999999396e-01 7.443452641342419573e-01
6.375999999999999723e-03 7.421999999999999709e-01 7.420077505756531577e-01
6.383999999999999918e-03 7.399000000000000021e-01 7.396554572960359897e-01
6.392000000000000112e-03 7.374999999999999334e-01 7.372883643424497091e-01
6.400000000000000307e-03 7.350999999999999757e-01 7.349064525583243190e-01
6.407999999999999634e-03 7.327000000000000179e-01 7.325097035902454756e-01
6.415999999999999828e-03 7.303000000000000602e-01 7.300980998946861034e-01
6.424000000000000023e-03 7.278999999999999915e-01 7.276716247446781693e-01
6.432000000000000217e-03 7.254000000000000448e-01 7.252302622364237283e-01
6.440000000000000412e-03 7.229999999999999760e-01 7.227739972958434622e-01
6.447999999999999739e-03 7.205000000000000293e-01 7.203028156850621588e-01
6.455999999999999933e-03 7.179999999999999716e-01 7.178167040088322404e-01
6.464000000000000128e-03 7.155000000000000249e-01 7.153156497208866815e-01
6.472000000000000322e-03 7.129999999999999671e-01 7.127996411302287560e-01
6.479999999999999649e-03 7.105000000000000204e-01 7.102686674073520612e-01
6.487999999999999844e-03 7.080000000000000737e-01 7.077227185903868234e-01
6.496000000000000038e-03 7.054000000000000270e-01 7.051617855911797017e-01
6.504000000000000233e-03 7.027999999999999803e-01 7.025858602013008714e-01
6.512000000000000427e-03 7.001999999999999336e-01 6.999949350979695062e-01
6.519999999999999754e-03 6.975999999999999979e-01 6.973890038499124255e-01
6.527999999999999949e-03 6.950000000000000622e-01 6.947680609231423610e-01
6.536000000000000143e-03 6.924000000000000155e-01 6.921321016866550657e-01
6.544000000000000337e-03 6.896999999999999797e-01 6.894811224180518172e-01
6.551999999999999665e-03 6.871000000000000441e-01 6.868151203090795409e-01
6.559999999999999859e-03 6.844000000000000083e-01 6.841340934710832267e-01
6.568000000000000053e-03 6.816999999999999726e-01 6.814380409403840710e-01
6.576000000000000248e-03 6.789999999999999369e-01 6.787269626835655822e-01
6.583999999999999575e-03 6.761999999999999122e-01 6.760008596026768624e-01
6.591999999999999769e-03 6.734999999999999876e-01 6.732597335403437411e-01
6.599999999999999964e-03 6.708000000000000629e-01 6.705035872848011946e-01
6.608000000000000158e-03 6.680000000000000382e-01 6.677324245748230691e-01
6.616000000000000353e-03 6.652000000000000135e-01 6.649462501045692031e-01
6.623999999999999680e-03 6.623999999999999888e-01 6.621450695283374044e-01
6.631999999999999874e-03 6.595999999999999641e-01 6.593288894652217236e-01
6.640000000000000069e-03 6.567999999999999394e-01 6.564977175036724732e-01
6.648000000000000263e-03 6.539000000000000368e-01 6.536515622059683173e-01
6.655999999999999590e-03 6.510000000000000231e-01 6.507904331125813346e-01
6.663999999999999785e-03 6.481999999999999984e-01 6.479143407464483806e-01
6.671999999999999979e-03 6.452999999999999847e-01 6.450232966171428606e-01
6.680000000000000174e-03 6.423999999999999710e-01 6.421173132249438087e-01
6.688000000000000368e-03 6.395000000000000684e-01 6.391964040648028256e-01
6.695999999999999695e-03 6.365000000000000657e-01 6.362605836302098750e-01
6.703999999999999890e-03 6.335999999999999410e-01 6.333098674169502784e-01
6.712000000000000084e-03 6.306000000000000494e-01 6.303442719267614569e-01
6.720000000000000279e-03 6.276000000000000467e-01 6.273638146708778729e-01
6.727999999999999606e-03 6.246000000000000441e-01 6.243685141734737210e-01
6.735999999999999800e-03 6.216000000000000414e-01 6.213583899749889339e-01
6.743999999999999995e-03 6.186000000000000387e-01 6.183334626353544916e-01
6.752000000000000189e-03 6.156000000000000361e-01 6.152937537370984922e-01
6.760000000000000384e-03 6.125000000000000444e-01 6.122392858883478617e-01
6.767999999999999711e-03 6.093999999999999417e-01 6.091700827257092721e-01
6.775999999999999905e-03 6.063999999999999391e-01 6.060861689170392586e-01
6.784000000000000100e-03 6.033000000000000584e-01 6.029875701641055352e-01
6.792000000000000294e-03 6.001000000000000778e-01 5.998743132051207461e-01
6.799999999999999621e-03 5.969999999999999751e-01 5.967464258171670810e-01
6.807999999999999816e-03 5.938999999999999835e-01 5.936039368185015430e-01
6.816000000000000010e-03 5.907000000000000028e-01 5.904468760707420882e-01
6.824000000000000205e-03 5.875000000000000222e-01 5.872752744809327519e-01
6.832000000000000399e-03 5.844000000000000306e-01 5.840891640034923116e-01
6.839999999999999726e-03 5.812000000000000499e-01 5.808885776420347202e-01
6.847999999999999921e-03 5.778999999999999693e-01 5.776735494510735203e-01
6.856000000000000115e-03 5.746999999999999886e-01 5.744441145376022462e-01
6.864000000000000309e-03 5.715000000000000080e-01 5.712003090625464852e-01
6.871999999999999637e-03 5.682000000000000384e-01 5.679421702420968110e-01
6.879999999999999831e-03 5.648999999999999577e-01 5.646697363489127097e-01
6.888000000000000025e-03 5.616999999999999771e-01 5.613830467132019386e-01
6.896000000000000220e-03 5.584000000000000075e-01 5.580821417236724313e-01
6.904000000000000414e-03 5.550000000000000488e-01 5.547670628283575267e-01
6.911999999999999741e-03 5.516999999999999682e-01 5.514378525353111904e-01
6.919999999999999936e-03 5.483999999999999986e-01 5.480945544131747837e-01
6.928000000000000130e-03 5.450000000000000400e-01 5.447372130916158239e-01
6.936000000000000325e-03 5.416000000000000814e-01 5.413658742616352937e-01
6.943999999999999652e-03 5.383000000000000007e-01 5.379805846757442778e-01
6.951999999999999846e-03 5.348999999999999311e-01 5.345813921480082609e-01
6.960000000000000041e-03 5.313999999999999835e-01 5.311683455539614185e-01
6.968000000000000235e-03 5.280000000000000249e-01 5.277414948303885689e-01
6.976000000000000430e-03 5.246000000000000663e-01 5.243008909749693469e-01
6.983999999999999757e-03 5.211000000000000076e-01 5.208465860457986984e-01
6.991999999999999951e-03 5.176999999999999380e-01 5.173786331607611588e-01
7.000000000000000146e-03 5.141999999999999904e-01 5.138970864967804530e-01
7.008000000000000340e-03 5.106999999999999318e-01 5.104020012889319835e-01
7.015999999999999667e-03 5.071999999999999842e-01 5.068934338294172059e-01
7.023999999999999862e-03 5.036000000000000476e-01 5.033714414664030024e-01
7.032000000000000056e-03 5.000999999999999890e-01 4.998360826027308246e-01
7.040000000000000251e-03 4.965999999999999859e-01 4.962874166944823973e-01
7.047999999999999578e-03 4.929999999999999938e-01 4.927255042494124715e-01
7.055999999999999772e-03 4.894000000000000017e-01 4.891504068252451320e-01
7.063999999999999967e-03 4.858000000000000651e-01 4.855621870278307162e-01
7.072000000000000161e-03 4.822000000000000175e-01 4.819609085091695611e-01
7.080000000000000356e-03 4.785999999999999699e-01 4.783466359652926991e-01
7.087999999999999683e-03 4.750000000000000333e-01 4.747194351340127128e-01
7.095999999999999877e-03 4.712999999999999967e-01 4.710793727925255414e-01
7.104000000000000072e-03 4.677000000000000046e-01 4.674265167548882771e-01
7.112000000000000266e-03 4.639999999999999680e-01 4.637609358693464690e-01
7.119999999999999593e-03 4.604000000000000314e-01 4.600827000155325308e-01
7.127999999999999788e-03 4.566999999999999393e-01 4.563918801015176552e-01
7.135999999999999982e-03 4.530000000000000138e-01 4.526885480607367174e-01
7.144000000000000176e-03 4.491999999999999882e-01 4.489727768487623560e-01
7.152000000000000371e-03 4.455000000000000071e-01 4.452446404399512114e-01
7.159999999999999698e-03 4.418000000000000260e-01 4.415042138239471670e-01
7.167999999999999892e-03 4.380000000000000004e-01 4.377515730020453688e-01
7.176000000000000087e-03 4.342000000000000304e-01 4.339867949834244620e-01
7.184000000000000281e-03 4.305000000000000493e-01 4.302099577812361075e-01
7.191999999999999608e-03 4.267000000000000237e-01 4.264211404085562762e-01
7.199999999999999803e-03 4.228999999999999981e-01 4.226204228742030944e-01
7.207999999999999997e-03 4.191000000000000281e-01 4.188078861784156892e-01
7.216000000000000192e-03 4.151999999999999580e-01 4.149836123083954220e-01
7.224000000000000386e-03 4.113999999999999879e-01 4.111476842337106197e-01
7.231999999999999713e-03 4.076000000000000179e-01 4.073001859015679127e-01
7.239999999999999908e-03 4.037000000000000033e-01 4.034412022319411317e-01
7.248000000000000102e-03 3.997999999999999887e-01 3.995708191125726949e-01
7.256000000000000297e-03 3.959000000000000297e-01 3.956891233938322761e-01
7.263999999999999624e-03 3.919999999999999596e-01 3.917962028834474641e-01
7.271999999999999818e-03 3.881000000000000005e-01 3.878921463410915371e-01
7.280000000000000013e-03 3.841999999999999860e-01 3.839770434728455029e-01
7.288000000000000207e-03 3.803000000000000269e-01 3.800509849255233052e-01
7.296000000000000402e-03 3.763999999999999568e-01 3.761140622808613054e-01
7.303999999999999729e-03 3.724000000000000088e-01 3.721663680495787552e-01
7.311999999999999923e-03 3.684000000000000052e-01 3.682079956653062647e-01
7.320000000000000118e-03 3.644999999999999907e-01 3.642390394783798224e-01
7.328000000000000312e-03 3.604999999999999871e-01 3.602595947495075279e-01
7.335999999999999639e-03 3.564999999999999836e-01 3.562697576433057067e-01
7.343999999999999834e-03 3.525000000000000355e-01 3.522696252216999113e-01
7.352000000000000028e-03 3.484999999999999765e-01 3.482592954372074057e-01
7.360000000000000223e-03 3.444999999999999729e-01 3.442388671260826483e-01
7.368000000000000417e-03 3.403999999999999804e-01 3.402084400013394849e-01
7.375999999999999744e-03 3.363999999999999768e-01 3.361681146456446112e-01
7.383999999999999939e-03 3.322999999999999843e-01 3.321179925040885772e-01
7.392000000000000133e-03 3.282999999999999807e-01 3.280581758768280065e-01
7.400000000000000328e-03 3.242000000000000437e-01 3.239887679116067454e-01
7.407999999999999655e-03 3.200999999999999956e-01 3.199098725961515566e-01
7.415999999999999849e-03 3.160000000000000031e-01 3.158215947504455223e-01
7.424000000000000044e-03 3.119000000000000106e-01 3.117240400188814875e-01
7.432000000000000238e-03 3.078000000000000180e-01 3.076173148622949882e-01
7.440000000000000432e-03 3.037000000000000255e-01 3.035015265498748338e-01
7.447999999999999760e-03 2.995999999999999774e-01 2.993767831509580035e-01
7.455999999999999954e-03 2.953999999999999959e-01 2.952431935267049168e-01
7.464000000000000148e-03 2.913000000000000034e-01 2.911008673216609610e-01
7.472000000000000343e-03 2.871000000000000218e-01 2.869499149551985595e-01
7.479999999999999670e-03 2.829999999999999738e-01 2.827904476128491607e-01
7.487999999999999864e-03 2.787999999999999923e-01 2.786225772375163778e-01
7.496000000000000059e-03 2.745999999999999552e-01 2.744464165205844353e-01
7.504000000000000253e-03 2.705000000000000182e-01 2.702620788929076534e-01
7.511999999999999580e-03 2.662999999999999812e-01 2.660696785156978494e-01
7.519999999999999775e-03 2.620000000000000107e-01 2.618693302712936655e-01
7.527999999999999969e-03 2.577999999999999736e-01 2.576611497538335849e-01
7.536000000000000164e-03 2.535999999999999921e-01 2.534452532598134300e-01
7.544000000000000358e-03 2.493999999999999828e-01 2.492217577785449389e-01
7.551999999999999685e-03 2.451999999999999735e-01 2.449907809825060678e-01
7.559999999999999880e-03 2.408999999999999753e-01 2.407524412175928441e-01
7.568000000000000074e-03 2.367000000000000215e-01 2.365068574932689405e-01
7.576000000000000269e-03 2.323999999999999955e-01 2.322541494726152178e-01
7.583999999999999596e-03 2.282000000000000139e-01 2.279944374622790426e-01
7.591999999999999790e-03 2.238999999999999879e-01 2.237278424023333434e-01
7.599999999999999985e-03 2.195999999999999897e-01 2.194544858560311673e-01
7.608000000000000179e-03 2.152999999999999914e-01 2.151744899994740001e-01
7.616000000000000374e-03 2.109999999999999931e-01 2.108879776111837745e-01
7.623999999999999701e-03 2.066999999999999948e-01 2.065950720615836733e-01
7.631999999999999895e-03 2.023999999999999966e-01 2.022958973023888940e-01
7.640000000000000090e-03 1.980999999999999983e-01 1.979905778559149232e-01
7.648000000000000284e-03 1.938000000000000000e-01 1.936792388042902768e-01
7.655999999999999611e-03 1.895000000000000295e-01 1.893620057785910804e-01
7.663999999999999806e-03 1.852000000000000035e-01 1.850390049478899679e-01
7.672000000000000000e-03 1.807999999999999885e-01 1.807103630082224632e-01
7.680000000000000195e-03 1.764999999999999902e-01 1.763762071714758128e-01
7.688000000000000389e-03 1.721999999999999920e-01 1.720366651541943848e-01
7.695999999999999716e-03 1.678000000000000047e-01 1.676918651663136806e-01
7.703999999999999911e-03 1.635000000000000064e-01 1.633419358998136617e-01
7.712000000000000105e-03 1.590999999999999914e-01 1.589870065173045188e-01
7.720000000000000299e-03 1.547000000000000042e-01 1.546272066405336709e-01
7.727999999999999627e-03 1.504000000000000059e-01 1.502626663388292871e-01
7.735999999999999821e-03 1.459999999999999909e-01 1.458935161174677031e-01
7.744000000000000015e-03 1.416000000000000036e-01 1.415198869059823561e-01
7.752000000000000210e-03 1.371999999999999886e-01 1.371419100464012497e-01
7.760000000000000404e-03 1.329000000000000181e-01 1.327597172814236615e-01
7.767999999999999731e-03 1.285000000000000031e-01 1.283734407425360380e-01
7.775999999999999926e-03 1.241000000000000020e-01 1.239832129380648712e-01
7.784000000000000120e-03 1.196999999999999870e-01 1.195891667411758674e-01
7.792000000000000315e-03 1.152999999999999997e-01 1.151914353778151212e-01
7.799999999999999642e-03 1.108999999999999986e-01 1.107901524145945837e-01
7.807999999999999836e-03 1.064999999999999974e-01 1.063854517466260308e-01
7.816000000000000031e-03 1.021000000000000102e-01 1.019774675853059448e-01
7.823999999999999358e-03 9.764000000000000457e-02 9.756633444605122829e-02
7.832000000000000420e-03 9.321999999999999731e-02 9.315218713598122369e-02
7.839999999999999747e-03 8.880000000000000393e-02 8.873516074157113132e-02
7.848000000000000809e-03 8.437999999999999667e-02 8.431539061623970210e-02
7.856000000000000136e-03 7.996000000000000330e-02 7.989301236791773730e-02
7.863999999999999463e-03 7.552999999999999992e-02 7.546816184656038318e-02
7.872000000000000525e-03 7.109999999999999654e-02 7.104097513163154520e-02
7.879999999999999852e-03 6.665999999999999703e-02 6.661158851955141513e-02
7.887999999999999179e-03 6.221999999999999753e-02 6.218013851110665291e-02
7.896000000000000241e-03 5.779000000000000109e-02 5.774676179883063420e-02
7.903999999999999568e-03 5.334999999999999465e-02 5.331159525435905794e-02
7.912000000000000630e-03 4.891000000000000208e-02 4.887477591574750091e-02
7.919999999999999957e-03 4.447000000000000258e-02 4.443644097477619098e-02
7.927999999999999284e-03 4.002000000000000002e-02 3.999672776421520776e-02
7.936000000000000346e-03 3.558000000000000052e-02 3.555577374508374355e-02
7.943999999999999673e-03 3.113999999999999754e-02 3.111371649388045002e-02
7.952000000000000735e-03 2.668999999999999845e-02 2.667069368979470279e-02
7.960000000000000062e-03 2.225000000000000241e-02 2.222684310190842574e-02
7.967999999999999389e-03 1.779999999999999985e-02 1.778230257637974238e-02
7.976000000000000451e-03 1.335000000000000075e-02 1.333721002361135284e-02
7.983999999999999778e-03 8.902000000000000191e-03 8.891703405420359543e-03
7.992000000000000839e-03 4.451000000000000095e-03 4.445920722185156201e-03
8.000000000000000167e-03 0.000000000000000000e+00 9.103745923463353943e-17


==> data/terzhagi-crit/data-3.csv <==
# 
#             Time: 160.100000
#             Scaled time: 0.064326
#             In terms of critical timestep: 2000.792571
#             
0.000000000000000000e+00 9.894000000000000572e-01 9.893929485698519377e-01
7.999999999999999638e-06 9.894000000000000572e-01 9.893925937976294493e-01
1.599999999999999928e-05 9.894000000000000572e-01 9.893915294678008454e-01
2.400000000000000061e-05 9.894000000000000572e-01 9.893897555408799338e-01
3.199999999999999855e-05 9.894000000000000572e-01 9.893872719510581337e-01
4.000000000000000327e-05 9.894000000000000572e-01 9.893840786062030324e-01
4.800000000000000122e-05 9.894000000000000572e-01 9.893801753878602723e-01
5.599999999999999916e-05 9.894000000000000572e-01 9.893755621512518861e-01
6.399999999999999710e-05 9.892999999999999572e-01 9.893702387252791830e-01
7.200000000000000182e-05 9.892999999999999572e-01 9.893642049125205284e-01
8.000000000000000654e-05 9.892999999999999572e-01 9.893574604892362290e-01
8.799999999999999771e-05 9.892999999999999572e-01 9.893500052053647575e-01
9.600000000000000243e-05 9.892999999999999572e-01 9.893418387845273054e-01
1.039999999999999936e-04 9.892999999999999572e-01 9.893329609240264499e-01
1.119999999999999983e-04 9.892999999999999572e-01 9.893233712948488190e-01
1.200000000000000030e-04 9.892999999999999572e-01 9.893130695416656462e-01
1.279999999999999942e-04 9.892999999999999572e-01 9.893020552828347691e-01
1.359999999999999989e-04 9.892999999999999572e-01 9.892903281104004076e-01
1.440000000000000036e-04 9.892999999999999572e-01 9.892778875900964941e-01
1.520000000000000084e-04 9.891999999999999682e-01 9.892647332613483391e-01
1.600000000000000131e-04 9.891999999999999682e-01 9.892508646372729642e-01
1.679999999999999907e-04 9.891999999999999682e-01 9.892362812046815446e-01
1.759999999999999954e-04 9.891999999999999682e-01 9.892209824240829619e-01
1.840000000000000001e-04 9.891999999999999682e-01 9.892049677296830268e-01
1.920000000000000049e-04 9.891999999999999682e-01 9.891882365293890311e-01
2.000000000000000096e-04 9.891000000000000902e-01 9.891707882048104139e-01
2.079999999999999872e-04 9.891000000000000902e-01 9.891526221112628692e-01
2.159999999999999919e-04 9.891000000000000902e-01 9.891337375777690122e-01
2.239999999999999966e-04 9.891000000000000902e-01 9.891141339070624872e-01
2.320000000000000014e-04 9.891000000000000902e-01 9.890938103755895217e-01
2.400000000000000061e-04 9.891000000000000902e-01 9.890727662335123682e-01
2.480000000000000108e-04 9.889999999999999902e-01 9.890510007047121910e-01
2.559999999999999884e-04 9.889999999999999902e-01 9.890285129867922853e-01
2.640000000000000202e-04 9.889999999999999902e-01 9.890053022510810754e-01
2.719999999999999979e-04 9.889999999999999902e-01 9.889813676426346678e-01
2.799999999999999755e-04 9.889000000000000012e-01 9.889567082802412923e-01
2.880000000000000073e-04 9.889000000000000012e-01 9.889313232564250766e-01
2.959999999999999849e-04 9.889000000000000012e-01 9.889052116374477119e-01
3.040000000000000167e-04 9.889000000000000012e-01 9.888783724633145589e-01
3.119999999999999944e-04 9.888000000000000123e-01 9.888508047477760909e-01
3.200000000000000262e-04 9.888000000000000123e-01 9.888225074783354440e-01
3.280000000000000038e-04 9.888000000000000123e-01 9.887934796162480833e-01
3.359999999999999814e-04 9.886999999999999122e-01 9.887637200965289086e-01
3.440000000000000132e-04 9.886999999999999122e-01 9.887332278279563624e-01
3.519999999999999908e-04 9.886999999999999122e-01 9.887020016930754274e-01
3.600000000000000227e-04 9.886000000000000343e-01 9.886700405482039544e-01
3.680000000000000003e-04 9.886000000000000343e-01 9.886373432234366598e-01
3.759999999999999779e-04 9.886000000000000343e-01 9.886039085226495660e-01
3.840000000000000097e-04 9.885000000000000453e-01 9.885697352235054414e-01
3.919999999999999873e-04 9.885000000000000453e-01 9.885348220774580197e-01
4.000000000000000192e-04 9.885000000000000453e-01 9.884991678097589940e-01
4.079999999999999968e-04 9.883999999999999453e-01 9.884627711194621247e-01
4.159999999999999744e-04 9.883999999999999453e-01 9.884256306794284574e-01
4.240000000000000062e-04 9.883999999999999453e-01 9.883877451363328737e-01
4.319999999999999838e-04 9.882999999999999563e-01 9.883491131106695304e-01
4.400000000000000157e-04 9.882999999999999563e-01 9.883097331967567456e-01
4.479999999999999933e-04 9.882000000000000783e-01 9.882696039627452134e-01
4.560000000000000251e-04 9.882000000000000783e-01 9.882287239506222232e-01
4.640000000000000027e-04 9.882000000000000783e-01 9.881870916762185431e-01
4.719999999999999803e-04 9.880999999999999783e-01 9.881447056292153031e-01
4.800000000000000122e-04 9.880999999999999783e-01 9.881015642731505455e-01
4.879999999999999898e-04 9.879999999999999893e-01 9.880576660454254423e-01
4.960000000000000216e-04 9.879999999999999893e-01 9.880130093573115113e-01
5.039999999999999992e-04 9.879000000000000004e-01 9.879675925939579439e-01
5.119999999999999768e-04 9.879000000000000004e-01 9.879214141143983774e-01
5.199999999999999544e-04 9.879000000000000004e-01 9.878744722515586663e-01
5.280000000000000405e-04 9.877999999999999003e-01 9.878267653122639880e-01
5.360000000000000181e-04 9.877999999999999003e-01 9.877782915772472805e-01
5.439999999999999957e-04 9.877000000000000224e-01 9.877290493011562367e-01
5.519999999999999733e-04 9.877000000000000224e-01 9.876790367125608539e-01
5.599999999999999509e-04 9.876000000000000334e-01 9.876282520139638699e-01
5.680000000000000370e-04 9.876000000000000334e-01 9.875766933818065363e-01
5.760000000000000146e-04 9.875000000000000444e-01 9.875243589664787214e-01
5.839999999999999922e-04 9.875000000000000444e-01 9.874712468923266817e-01
5.919999999999999698e-04 9.873999999999999444e-01 9.874173552576627211e-01
5.999999999999999474e-04 9.873000000000000664e-01 9.873626821347734062e-01
6.080000000000000335e-04 9.873000000000000664e-01 9.873072255699291144e-01
6.160000000000000111e-04 9.872000000000000774e-01 9.872509835833933600e-01
6.239999999999999887e-04 9.872000000000000774e-01 9.871939541694324527e-01
6.319999999999999663e-04 9.870999999999999774e-01 9.871361352963259339e-01
6.400000000000000524e-04 9.870999999999999774e-01 9.870775249063741263e-01
6.480000000000000300e-04 9.869999999999999885e-01 9.870181209159109015e-01
6.560000000000000076e-04 9.869000000000001105e-01 9.869579212153123393e-01
6.639999999999999852e-04 9.869000000000001105e-01 9.868969236690086078e-01
6.719999999999999628e-04 9.867999999999998995e-01 9.868351261154922893e-01
6.800000000000000488e-04 9.867999999999998995e-01 9.867725263673319258e-01
6.880000000000000265e-04 9.867000000000000215e-01 9.867091222111811222e-01
6.960000000000000041e-04 9.866000000000000325e-01 9.866449114077910920e-01
7.039999999999999817e-04 9.866000000000000325e-01 9.865798916920206496e-01
7.119999999999999593e-04 9.864999999999999325e-01 9.865140607728499766e-01
7.200000000000000453e-04 9.863999999999999435e-01 9.864474163333902812e-01
7.280000000000000230e-04 9.863999999999999435e-01 9.863799560308965653e-01
7.360000000000000006e-04 9.863000000000000655e-01 9.863116774967815026e-01
7.439999999999999782e-04 9.861999999999999655e-01 9.862425783366256526e-01
7.519999999999999558e-04 9.861999999999999655e-01 9.861726561301910055e-01
7.600000000000000418e-04 9.860999999999999766e-01 9.861019084314341931e-01
7.680000000000000195e-04 9.859999999999999876e-01 9.860303327685204788e-01
7.759999999999999971e-04 9.859000000000001096e-01 9.859579266438344147e-01
7.839999999999999747e-04 9.859000000000001096e-01 9.858846875339960514e-01
7.919999999999999523e-04 9.858000000000000096e-01 9.858106128898739273e-01
8.000000000000000383e-04 9.857000000000000206e-01 9.857357001365990579e-01
8.080000000000000160e-04 9.856000000000000316e-01 9.856599466735785908e-01
8.159999999999999936e-04 9.856000000000000316e-01 9.855833498745113497e-01
8.239999999999999712e-04 9.854999999999999316e-01 9.855059070874022664e-01
8.319999999999999488e-04 9.854000000000000536e-01 9.854276156345769255e-01
8.400000000000000348e-04 9.853000000000000647e-01 9.853484728126977732e-01
8.480000000000000124e-04 9.851999999999999647e-01 9.852684758927782172e-01
8.559999999999999901e-04 9.851999999999999647e-01 9.851876221201996131e-01
8.639999999999999677e-04 9.850999999999999757e-01 9.851059087147269189e-01
8.720000000000000537e-04 9.850000000000000977e-01 9.850233328705240154e-01
8.800000000000000313e-04 9.848999999999998867e-01 9.849398917561716926e-01
8.880000000000000089e-04 9.848000000000000087e-01 9.848555825146837472e-01
8.959999999999999866e-04 9.848000000000000087e-01 9.847704022635235255e-01
9.039999999999999642e-04 9.847000000000000197e-01 9.846843480946212424e-01
9.120000000000000502e-04 9.845999999999999197e-01 9.845974170743931886e-01
9.200000000000000278e-04 9.844999999999999307e-01 9.845096062437572737e-01
9.280000000000000054e-04 9.844000000000000528e-01 9.844209126181520109e-01
9.359999999999999831e-04 9.842999999999999527e-01 9.843313331875553907e-01
9.439999999999999607e-04 9.841999999999999638e-01 9.842408649165031997e-01
9.520000000000000467e-04 9.840999999999999748e-01 9.841495047441077837e-01
9.600000000000000243e-04 9.840000000000000968e-01 9.840572495840771428e-01
9.680000000000000019e-04 9.838999999999999968e-01 9.839640963247349159e-01
9.759999999999999796e-04 9.838999999999999968e-01 9.838700418290396987e-01
9.840000000000000656e-04 9.838000000000000078e-01 9.837750829346058046e-01
9.920000000000000432e-04 9.837000000000000188e-01 9.836792164537231375e-01
1.000000000000000021e-03 9.835999999999999188e-01 9.835824391733770655e-01
1.007999999999999998e-03 9.835000000000000409e-01 9.834847478552712907e-01
1.015999999999999976e-03 9.834000000000000519e-01 9.833861392358473896e-01
1.023999999999999954e-03 9.832999999999999519e-01 9.832866100263082387e-01
1.031999999999999931e-03 9.831999999999999629e-01 9.831861569126381095e-01
1.039999999999999909e-03 9.831000000000000849e-01 9.830847765556252060e-01
1.048000000000000103e-03 9.829999999999999849e-01 9.829824655908859787e-01
1.056000000000000081e-03 9.828999999999999959e-01 9.828792206288851085e-01
1.064000000000000059e-03 9.828000000000000069e-01 9.827750382549620412e-01
1.072000000000000036e-03 9.826999999999999069e-01 9.826699150293513041e-01
1.080000000000000014e-03 9.825000000000000400e-01 9.825638474872082639e-01
1.087999999999999991e-03 9.824000000000000510e-01 9.824568321386333292e-01
1.095999999999999969e-03 9.822999999999999510e-01 9.823488654686948207e-01
1.103999999999999947e-03 9.822000000000000730e-01 9.822399439374569496e-01
1.111999999999999924e-03 9.821000000000000840e-01 9.821300639800012444e-01
1.119999999999999902e-03 9.819999999999999840e-01 9.820192220064551947e-01
1.128000000000000096e-03 9.818999999999999950e-01 9.819074144020156769e-01
1.136000000000000074e-03 9.818000000000001171e-01 9.817946375269780424e-01
1.144000000000000052e-03 9.816999999999999060e-01 9.816808877167603198e-01
1.152000000000000029e-03 9.815000000000000391e-01 9.815661612819304160e-01
1.160000000000000007e-03 9.813999999999999391e-01 9.814504545082356479e-01
1.167999999999999984e-03 9.812999999999999501e-01 9.813337636566275002e-01
1.175999999999999962e-03 9.812000000000000721e-01 9.812160849632914905e-01
1.183999999999999940e-03 9.810999999999999721e-01 9.810974146396757023e-01
1.191999999999999917e-03 9.809999999999999831e-01 9.809777488725178740e-01
1.199999999999999895e-03 9.807999999999998941e-01 9.808570838238778178e-01
1.208000000000000089e-03 9.807000000000000162e-01 9.807354156311629545e-01
1.216000000000000067e-03 9.806000000000000272e-01 9.806127404071617315e-01
1.224000000000000045e-03 9.805000000000000382e-01 9.804890542400720443e-01
1.232000000000000022e-03 9.803000000000000602e-01 9.803643531935325450e-01
1.240000000000000000e-03 9.802000000000000712e-01 9.802386333066542834e-01
1.247999999999999977e-03 9.800999999999999712e-01 9.801118905940512382e-01
1.255999999999999955e-03 9.799999999999999822e-01 9.799841210458728469e-01
1.263999999999999933e-03 9.797999999999998932e-01 9.798553206278368677e-01
1.271999999999999910e-03 9.797000000000000153e-01 9.797254852812613546e-01
1.280000000000000105e-03 9.796000000000000263e-01 9.795946109230977417e-01
1.288000000000000082e-03 9.793999999999999373e-01 9.794626934459653711e-01
1.296000000000000060e-03 9.793000000000000593e-01 9.793297287181846889e-01
1.304000000000000038e-03 9.791999999999999593e-01 9.791957125838121057e-01
1.312000000000000015e-03 9.789999999999999813e-01 9.790606408626744139e-01
1.319999999999999993e-03 9.788999999999998813e-01 9.789245093504046480e-01
1.327999999999999970e-03 9.788000000000000034e-01 9.787873138184778332e-01
1.335999999999999948e-03 9.786000000000000254e-01 9.786490500142459581e-01
1.343999999999999926e-03 9.784999999999999254e-01 9.785097136609767210e-01
1.351999999999999903e-03 9.784000000000000474e-01 9.783693004578882801e-01
1.360000000000000098e-03 9.781999999999999584e-01 9.782278060801892217e-01
1.368000000000000075e-03 9.780999999999999694e-01 9.780852261791136426e-01
1.376000000000000053e-03 9.778999999999999915e-01 9.779415563819622292e-01
1.384000000000000031e-03 9.778000000000000025e-01 9.777967922921391164e-01
1.392000000000000008e-03 9.775999999999999135e-01 9.776509294891930768e-01
1.399999999999999986e-03 9.775000000000000355e-01 9.775039635288552686e-01
1.407999999999999963e-03 9.772999999999999465e-01 9.773558899430815350e-01
1.415999999999999941e-03 9.771999999999999575e-01 9.772067042400915948e-01
1.423999999999999919e-03 9.770000000000000906e-01 9.770564019044107873e-01
1.431999999999999896e-03 9.768999999999999906e-01 9.769049783969124823e-01
1.440000000000000091e-03 9.767000000000001236e-01 9.767524291548581594e-01
1.448000000000000068e-03 9.765999999999999126e-01 9.765987495919434824e-01
1.456000000000000046e-03 9.764000000000000457e-01 9.764439350983372679e-01
1.464000000000000024e-03 9.762999999999999456e-01 9.762879810407292247e-01
1.472000000000000001e-03 9.761000000000000787e-01 9.761308827623706996e-01
1.479999999999999979e-03 9.759999999999999787e-01 9.759726355831226385e-01
1.487999999999999956e-03 9.758000000000000007e-01 9.758132347994963318e-01
1.495999999999999934e-03 9.756000000000000227e-01 9.756526756847039294e-01
1.503999999999999912e-03 9.755000000000000338e-01 9.754909534887011846e-01
1.512000000000000106e-03 9.752999999999999448e-01 9.753280634382356373e-01
1.520000000000000084e-03 9.751000000000000778e-01 9.751640007368923557e-01
1.528000000000000061e-03 9.749999999999999778e-01 9.749987605651444511e-01
1.536000000000000039e-03 9.748000000000001108e-01 9.748323380803987082e-01
1.544000000000000017e-03 9.746999999999998998e-01 9.746647284170447678e-01
1.551999999999999994e-03 9.745000000000000329e-01 9.744959266865056424e-01
1.559999999999999972e-03 9.742999999999999439e-01 9.743259279772863435e-01
1.567999999999999949e-03 9.740999999999999659e-01 9.741547273550245079e-01
1.575999999999999927e-03 9.739999999999999769e-01 9.739823198625423561e-01
1.583999999999999905e-03 9.737999999999998879e-01 9.738087005198959867e-01
1.592000000000000099e-03 9.736000000000000210e-01 9.736338643244298874e-01
1.600000000000000077e-03 9.733999999999999320e-01 9.734578062508281171e-01
1.608000000000000054e-03 9.733000000000000540e-01 9.732805212511667081e-01
1.616000000000000032e-03 9.730999999999999650e-01 9.731020042549687332e-01
1.624000000000000010e-03 9.729000000000000981e-01 9.729222501692585956e-01
1.631999999999999987e-03 9.727000000000000091e-01 9.727412538786156526e-01
1.639999999999999965e-03 9.724999999999999201e-01 9.725590102452301711e-01
1.647999999999999942e-03 9.724000000000000421e-01 9.723755141089599485e-01
1.655999999999999920e-03 9.721999999999999531e-01 9.721907602873857135e-01
1.663999999999999898e-03 9.720000000000000862e-01 9.720047435758684129e-01
1.672000000000000092e-03 9.717999999999999972e-01 9.718174587476080539e-01
1.680000000000000070e-03 9.716000000000001302e-01 9.716289005537006584e-01
1.688000000000000047e-03 9.714000000000000412e-01 9.714390637231972159e-01
1.696000000000000025e-03 9.711999999999999522e-01 9.712479429631643013e-01
1.704000000000000003e-03 9.710000000000000853e-01 9.710555329587434725e-01
1.711999999999999980e-03 9.707999999999999963e-01 9.708618283732106669e-01
1.719999999999999958e-03 9.707000000000000073e-01 9.706668238480397060e-01
1.727999999999999935e-03 9.705000000000000293e-01 9.704705140029625809e-01
1.735999999999999913e-03 9.702999999999999403e-01 9.702728934360325130e-01
1.744000000000000107e-03 9.701000000000000734e-01 9.700739567236871252e-01
1.752000000000000085e-03 9.698999999999999844e-01 9.698736984208115031e-01
1.760000000000000063e-03 9.697000000000001174e-01 9.696721130608039196e-01
1.768000000000000040e-03 9.695000000000000284e-01 9.694691951556385634e-01
1.776000000000000018e-03 9.692999999999999394e-01 9.692649391959338168e-01
1.783999999999999996e-03 9.689999999999999725e-01 9.690593396510159829e-01
1.791999999999999973e-03 9.687999999999999945e-01 9.688523909689874536e-01
1.799999999999999951e-03 9.686000000000000165e-01 9.686440875767942105e-01
1.807999999999999928e-03 9.683999999999999275e-01 9.684344238802942151e-01
1.815999999999999906e-03 9.682000000000000606e-01 9.682233942643239111e-01
1.824000000000000100e-03 9.679999999999999716e-01 9.680109930927710549e-01
1.832000000000000078e-03 9.678000000000001046e-01 9.677972147086425503e-01
1.840000000000000056e-03 9.676000000000000156e-01 9.675820534341357249e-01
1.848000000000000033e-03 9.673999999999999266e-01 9.673655035707091621e-01
1.856000000000000011e-03 9.670999999999999597e-01 9.671475593991564201e-01
1.863999999999999988e-03 9.669000000000000927e-01 9.669282151796759761e-01
1.871999999999999966e-03 9.667000000000000037e-01 9.667074651519474981e-01
1.879999999999999944e-03 9.664999999999999147e-01 9.664853035352040100e-01
1.887999999999999921e-03 9.663000000000000478e-01 9.662617245283073864e-01
1.895999999999999899e-03 9.659999999999999698e-01 9.660367223098224043e-01
1.904000000000000093e-03 9.657999999999999918e-01 9.658102910380954587e-01
1.912000000000000071e-03 9.656000000000000139e-01 9.655824248513280583e-01
1.920000000000000049e-03 9.653000000000000469e-01 9.653531178676576507e-01
1.928000000000000026e-03 9.650999999999999579e-01 9.651223641852318957e-01
1.936000000000000004e-03 9.648999999999999799e-01 9.648901578822912661e-01
1.943999999999999981e-03 9.646000000000001240e-01 9.646564930172457641e-01
1.951999999999999959e-03 9.644000000000000350e-01 9.644213636287564118e-01
1.959999999999999937e-03 9.641999999999999460e-01 9.641847637358158529e-01
1.968000000000000131e-03 9.638999999999999790e-01 9.639466873378293998e-01
1.975999999999999892e-03 9.637000000000000011e-01 9.637071284146992989e-01
1.984000000000000086e-03 9.635000000000000231e-01 9.634660809269041115e-01
1.991999999999999847e-03 9.631999999999999451e-01 9.632235388155868661e-01
2.000000000000000042e-03 9.629999999999999671e-01 9.629794960026348827e-01
2.007999999999999802e-03 9.627000000000001112e-01 9.627339463907690353e-01
2.015999999999999997e-03 9.625000000000000222e-01 9.624868838636270185e-01
2.024000000000000191e-03 9.622000000000000552e-01 9.622383022858510548e-01
2.031999999999999952e-03 9.619999999999999662e-01 9.619881955031740484e-01
2.040000000000000147e-03 9.616999999999998883e-01 9.617365573425094016e-01
2.047999999999999907e-03 9.615000000000000213e-01 9.614833816120385013e-01
2.056000000000000102e-03 9.612000000000000544e-01 9.612286621012994248e-01
2.063999999999999863e-03 9.609999999999999654e-01 9.609723925812805323e-01
2.072000000000000057e-03 9.606999999999999984e-01 9.607145668045067310e-01
2.079999999999999818e-03 9.603999999999999204e-01 9.604551785051349544e-01
2.088000000000000012e-03 9.602000000000000535e-01 9.601942213990449781e-01
2.096000000000000207e-03 9.599000000000000865e-01 9.599316891839329013e-01
2.103999999999999967e-03 9.596999999999999975e-01 9.596675755394050711e-01
2.112000000000000162e-03 9.593999999999999195e-01 9.594018741270726736e-01
2.119999999999999923e-03 9.590999999999999526e-01 9.591345785906475463e-01
2.128000000000000117e-03 9.589000000000000856e-01 9.588656825560382124e-01
2.135999999999999878e-03 9.586000000000000076e-01 9.585951796314461371e-01
2.144000000000000072e-03 9.583000000000000407e-01 9.583230634074648702e-01
2.151999999999999833e-03 9.580000000000000737e-01 9.580493274571780793e-01
2.160000000000000028e-03 9.577999999999999847e-01 9.577739653362572492e-01
2.167999999999999788e-03 9.575000000000000178e-01 9.574969705830636002e-01
2.175999999999999983e-03 9.571999999999999398e-01 9.572183367187487857e-01
2.184000000000000177e-03 9.568999999999999728e-01 9.569380572473552560e-01
2.191999999999999938e-03 9.567000000000001059e-01 9.566561256559193982e-01
2.200000000000000133e-03 9.564000000000000279e-01 9.563725354145747870e-01
2.207999999999999893e-03 9.561000000000000609e-01 9.560872799766556573e-01
2.216000000000000088e-03 9.557999999999999829e-01 9.558003527788018205e-01
2.223999999999999849e-03 9.555000000000000160e-01 9.555117472410636914e-01
2.232000000000000043e-03 9.552000000000000490e-01 9.552214567670095358e-01
2.239999999999999804e-03 9.548999999999999710e-01 9.549294747438314968e-01
2.247999999999999998e-03 9.546000000000000041e-01 9.546357945424543967e-01
2.256000000000000193e-03 9.543000000000000371e-01 9.543404095176425406e-01
2.263999999999999953e-03 9.539999999999999591e-01 9.540433130081117374e-01
2.272000000000000148e-03 9.536999999999999922e-01 9.537444983366377693e-01
2.279999999999999909e-03 9.533999999999999142e-01 9.534439588101673024e-01
2.288000000000000103e-03 9.530999999999999472e-01 9.531416877199307969e-01
2.295999999999999864e-03 9.527999999999999803e-01 9.528376783415543061e-01
2.304000000000000058e-03 9.524999999999999023e-01 9.525319239351727196e-01
2.311999999999999819e-03 9.522000000000000464e-01 9.522244177455450043e-01
2.320000000000000014e-03 9.519000000000000794e-01 9.519151530021684460e-01
2.328000000000000208e-03 9.516000000000001124e-01 9.516041229193943352e-01
2.335999999999999969e-03 9.513000000000000345e-01 9.512913206965449842e-01
2.344000000000000163e-03 9.510000000000000675e-01 9.509767395180315219e-01
2.351999999999999924e-03 9.506999999999999895e-01 9.506603725534716887e-01
2.360000000000000119e-03 9.503000000000000336e-01 9.503422129578087407e-01
2.367999999999999879e-03 9.500000000000000666e-01 9.500222538714316878e-01
2.376000000000000074e-03 9.497000000000000997e-01 9.497004884202963071e-01
2.383999999999999835e-03 9.494000000000000217e-01 9.493769097160459358e-01
2.392000000000000029e-03 9.491000000000000547e-01 9.490515108561339286e-01
2.399999999999999790e-03 9.486999999999998767e-01 9.487242849239490017e-01
2.407999999999999984e-03 9.484000000000000208e-01 9.483952249889351371e-01
2.416000000000000179e-03 9.481000000000000538e-01 9.480643241067203686e-01
2.423999999999999939e-03 9.476999999999999869e-01 9.477315753192395720e-01
2.432000000000000134e-03 9.473999999999999089e-01 9.473969716548635844e-01
2.439999999999999895e-03 9.470999999999999419e-01 9.470605061285241044e-01
2.448000000000000089e-03 9.466999999999999860e-01 9.467221717418433657e-01
2.455999999999999850e-03 9.463999999999999080e-01 9.463819614832618132e-01
2.464000000000000044e-03 9.459999999999999520e-01 9.460398683281708854e-01
2.471999999999999805e-03 9.456999999999999851e-01 9.456958852390393577e-01
2.480000000000000000e-03 9.454000000000000181e-01 9.453500051655479020e-01
2.488000000000000194e-03 9.450000000000000622e-01 9.450022210447207582e-01
2.495999999999999955e-03 9.446999999999999842e-01 9.446525258010588511e-01
2.504000000000000149e-03 9.443000000000000282e-01 9.443009123466730159e-01
2.511999999999999910e-03 9.440000000000000613e-01 9.439473735814200017e-01
2.520000000000000104e-03 9.435999999999998833e-01 9.435919023930374738e-01
2.527999999999999865e-03 9.431999999999999273e-01 9.432344916572807936e-01
2.536000000000000060e-03 9.428999999999999604e-01 9.428751342380606859e-01
2.543999999999999821e-03 9.425000000000000044e-01 9.425138229875801299e-01
2.552000000000000015e-03 9.422000000000000375e-01 9.421505507464754681e-01
2.560000000000000209e-03 9.418000000000000815e-01 9.417853103439545182e-01
2.567999999999999970e-03 9.414000000000001256e-01 9.414180945979381265e-01
2.576000000000000165e-03 9.411000000000000476e-01 9.410488963152022768e-01
2.583999999999999925e-03 9.406999999999999806e-01 9.406777082915184218e-01
2.592000000000000120e-03 9.403000000000000247e-01 9.403045233117998114e-01
2.599999999999999881e-03 9.399000000000000687e-01 9.399293341502432675e-01
2.608000000000000075e-03 9.395999999999999908e-01 9.395521335704749566e-01
2.615999999999999836e-03 9.392000000000000348e-01 9.391729143256961621e-01
2.624000000000000030e-03 9.387999999999999678e-01 9.387916691588303886e-01
2.631999999999999791e-03 9.384000000000000119e-01 9.384083908026695786e-01
2.639999999999999986e-03 9.380000000000000560e-01 9.380230719800249917e-01
2.648000000000000180e-03 9.376000000000001000e-01 9.376357054038724215e-01
2.655999999999999941e-03 9.373000000000000220e-01 9.372462837775067390e-01
2.664000000000000135e-03 9.368999999999999551e-01 9.368547997946895523e-01
2.671999999999999896e-03 9.364999999999999991e-01 9.364612461398025278e-01
2.680000000000000090e-03 9.361000000000000432e-01 9.360656154879990476e-01
2.687999999999999851e-03 9.357000000000000872e-01 9.356679005053587517e-01
2.696000000000000046e-03 9.352999999999999092e-01 9.352680938490410822e-01
2.703999999999999806e-03 9.348999999999999533e-01 9.348661881674401597e-01
2.712000000000000001e-03 9.344999999999999973e-01 9.344621761003417681e-01
2.720000000000000195e-03 9.341000000000000414e-01 9.340560502790795638e-01
2.727999999999999956e-03 9.336999999999999744e-01 9.336478033266928378e-01
2.736000000000000151e-03 9.332000000000000295e-01 9.332374278580845006e-01
2.743999999999999911e-03 9.327999999999999625e-01 9.328249164801812876e-01
2.752000000000000106e-03 9.324000000000000066e-01 9.324102617920945191e-01
2.759999999999999867e-03 9.320000000000000506e-01 9.319934563852798615e-01
2.768000000000000061e-03 9.316000000000000947e-01 9.315744928436989758e-01
2.775999999999999822e-03 9.311999999999999167e-01 9.311533637439842748e-01
2.784000000000000016e-03 9.306999999999999718e-01 9.307300616556005712e-01
2.792000000000000211e-03 9.303000000000000158e-01 9.303045791410106125e-01
2.799999999999999972e-03 9.298999999999999488e-01 9.298769087558400592e-01
2.808000000000000166e-03 9.294999999999999929e-01 9.294470430490434643e-01
2.815999999999999927e-03 9.290000000000000480e-01 9.290149745630713607e-01
2.824000000000000121e-03 9.285999999999999810e-01 9.285806958340380168e-01
2.831999999999999882e-03 9.282000000000000250e-01 9.281441993918908562e-01
2.840000000000000076e-03 9.276999999999999691e-01 9.277054777605779901e-01
2.847999999999999837e-03 9.273000000000000131e-01 9.272645234582209683e-01
2.856000000000000032e-03 9.268000000000000682e-01 9.268213289972846436e-01
2.863999999999999792e-03 9.263999999999998902e-01 9.263758868847491446e-01
2.871999999999999987e-03 9.259000000000000563e-01 9.259281896222824049e-01
2.880000000000000181e-03 9.255000000000001004e-01 9.254782297064149121e-01
2.887999999999999942e-03 9.250000000000000444e-01 9.250259996287137909e-01
2.896000000000000137e-03 9.246000000000000885e-01 9.245714918759572187e-01
2.903999999999999897e-03 9.241000000000000325e-01 9.241146989303122838e-01
2.912000000000000092e-03 9.237000000000000766e-01 9.236556132695099564e-01
2.919999999999999853e-03 9.231999999999999096e-01 9.231942273670243893e-01
2.928000000000000047e-03 9.227000000000000757e-01 9.227305336922512202e-01
2.935999999999999808e-03 9.222999999999998977e-01 9.222645247106869837e-01
2.944000000000000002e-03 9.218000000000000638e-01 9.217961928841090780e-01
2.952000000000000197e-03 9.212999999999998968e-01 9.213255306707566206e-01
2.959999999999999958e-03 9.208999999999999408e-01 9.208525305255138571e-01
2.968000000000000152e-03 9.203999999999998849e-01 9.203771849000911276e-01
2.975999999999999913e-03 9.199000000000000510e-01 9.198994862432091635e-01
2.984000000000000107e-03 9.193999999999999950e-01 9.194194270007833847e-01
2.991999999999999868e-03 9.190000000000000391e-01 9.189369996161097509e-01
3.000000000000000062e-03 9.184999999999998721e-01 9.184521965300486146e-01
3.007999999999999823e-03 9.180000000000000382e-01 9.179650101812146801e-01
3.016000000000000018e-03 9.174999999999999822e-01 9.174754330061614116e-01
3.024000000000000212e-03 9.170000000000000373e-01 9.169834574395715476e-01
3.031999999999999973e-03 9.164999999999999813e-01 9.164890759144450616e-01
3.040000000000000167e-03 9.160000000000000364e-01 9.159922808622906754e-01
3.047999999999999928e-03 9.154999999999999805e-01 9.154930647133140420e-01
3.056000000000000123e-03 9.149999999999999245e-01 9.149914198966120349e-01
3.063999999999999883e-03 9.144999999999999796e-01 9.144873388403633729e-01
3.072000000000000078e-03 9.139999999999999236e-01 9.139808139720227986e-01
3.079999999999999839e-03 9.135000000000000897e-01 9.134718377185137017e-01
3.088000000000000033e-03 9.129999999999999227e-01 9.129604025064240735e-01
3.095999999999999794e-03 9.125000000000000888e-01 9.124465007622016843e-01
3.103999999999999988e-03 9.120000000000000329e-01 9.119301249123501485e-01
3.112000000000000183e-03 9.113999999999999879e-01 9.114112673836253231e-01
3.119999999999999944e-03 9.109000000000000430e-01 9.108899206032349261e-01
3.128000000000000138e-03 9.103999999999999870e-01 9.103660769990348234e-01
3.135999999999999899e-03 9.098999999999999311e-01 9.098397289997302018e-01
3.144000000000000093e-03 9.093000000000001082e-01 9.093108690350751866e-01
3.151999999999999854e-03 9.088000000000000522e-01 9.087794895360725711e-01
3.160000000000000048e-03 9.082999999999998852e-01 9.082455829351769871e-01
3.167999999999999809e-03 9.077000000000000624e-01 9.077091416664962997e-01
3.176000000000000004e-03 9.072000000000000064e-01 9.071701581659961100e-01
3.184000000000000198e-03 9.066999999999999504e-01 9.066286248717007057e-01
3.191999999999999959e-03 9.060999999999999055e-01 9.060845342239006728e-01
3.200000000000000153e-03 9.055999999999999606e-01 9.055378786653578427e-01
3.207999999999999914e-03 9.050000000000000266e-01 9.049886506415084630e-01
3.216000000000000109e-03 9.044999999999999707e-01 9.044368426006739181e-01
3.223999999999999869e-03 9.039000000000000368e-01 9.038824469942660089e-01
3.232000000000000064e-03 9.033999999999999808e-01 9.033254562769955642e-01
3.239999999999999825e-03 9.027999999999999359e-01 9.027658629070819396e-01
3.248000000000000019e-03 9.022000000000000020e-01 9.022036593464615173e-01
3.256000000000000213e-03 9.017000000000000570e-01 9.016388380610003139e-01
3.263999999999999974e-03 9.011000000000000121e-01 9.010713915207022584e-01
3.272000000000000169e-03 9.005000000000000782e-01 9.005013121999241310e-01
3.279999999999999930e-03 8.999999999999999112e-01 8.999285925775851736e-01
3.288000000000000124e-03 8.993999999999999773e-01 8.993532251373823616e-01
3.295999999999999885e-03 8.988000000000000433e-01 8.987752023680035673e-01
3.304000000000000079e-03 8.982000000000001094e-01 8.981945167633418325e-01
3.311999999999999840e-03 8.976000000000000645e-01 8.976111608227120842e-01
3.320000000000000034e-03 8.971000000000000085e-01 8.970251270510644082e-01
3.327999999999999795e-03 8.964999999999999636e-01 8.964364079592045398e-01
3.335999999999999990e-03 8.958999999999999186e-01 8.958449960640078036e-01
3.344000000000000184e-03 8.953000000000000957e-01 8.952508838886386044e-01
3.351999999999999945e-03 8.947000000000000508e-01 8.946540639627690306e-01
3.360000000000000139e-03 8.941000000000000059e-01 8.940545288227983445e-01
3.367999999999999900e-03 8.935000000000000719e-01 8.934522710120722522e-01
3.376000000000000095e-03 8.929000000000000270e-01 8.928472830811040595e-01
3.383999999999999855e-03 8.922999999999999821e-01 8.922395575877964946e-01
3.392000000000000050e-03 8.916999999999999371e-01 8.916290870976617544e-01
3.399999999999999811e-03 8.910000000000000142e-01 8.910158641840469906e-01
3.408000000000000005e-03 8.903999999999999693e-01 8.903998814283548002e-01
3.416000000000000199e-03 8.897999999999999243e-01 8.897811314202679345e-01
3.423999999999999960e-03 8.891999999999999904e-01 8.891596067579743412e-01
3.432000000000000155e-03 8.885999999999999455e-01 8.885353000483923180e-01
3.439999999999999915e-03 8.878999999999999115e-01 8.879082039073942223e-01
3.448000000000000110e-03 8.872999999999999776e-01 8.872783109600356211e-01
3.455999999999999871e-03 8.866999999999999327e-01 8.866456138407793341e-01
3.464000000000000065e-03 8.860000000000000098e-01 8.860101051937254724e-01
3.471999999999999826e-03 8.853999999999999648e-01 8.853717776728379230e-01
3.480000000000000020e-03 8.847999999999999199e-01 8.847306239421727225e-01
3.488000000000000215e-03 8.840999999999999970e-01 8.840866366761087614e-01
3.495999999999999976e-03 8.834999999999999520e-01 8.834398085595768224e-01
3.504000000000000170e-03 8.827999999999999181e-01 8.827901322882887314e-01
3.511999999999999931e-03 8.821999999999999842e-01 8.821376005689706146e-01
3.520000000000000125e-03 8.814999999999999503e-01 8.814822061195928260e-01
3.527999999999999886e-03 8.809000000000000163e-01 8.808239416696022062e-01
3.536000000000000081e-03 8.801999999999999824e-01 8.801627999601550068e-01
3.543999999999999841e-03 8.795000000000000595e-01 8.794987737443495934e-01
3.552000000000000036e-03 8.789000000000000146e-01 8.788318557874604808e-01
3.559999999999999797e-03 8.782000000000000917e-01 8.781620388671723676e-01
3.567999999999999991e-03 8.775000000000000577e-01 8.774893157738149485e-01
3.576000000000000185e-03 8.769000000000000128e-01 8.768136793105975046e-01
3.583999999999999946e-03 8.761999999999999789e-01 8.761351222938462691e-01
3.592000000000000141e-03 8.754999999999999449e-01 8.754536375532381287e-01
3.599999999999999901e-03 8.748000000000000220e-01 8.747692179320399886e-01
3.608000000000000096e-03 8.740999999999999881e-01 8.740818562873441389e-01
3.615999999999999857e-03 8.734000000000000652e-01 8.733915454903070641e-01
3.624000000000000051e-03 8.726999999999999202e-01 8.726982784263862536e-01
3.631999999999999812e-03 8.719999999999999973e-01 8.720020479955811199e-01
3.640000000000000006e-03 8.712999999999999634e-01 8.713028471126694763e-01
3.648000000000000201e-03 8.706000000000000405e-01 8.706006687074500094e-01
3.655999999999999962e-03 8.699000000000001176e-01 8.698955057249792011e-01
3.664000000000000156e-03 8.691999999999999726e-01 8.691873511258138008e-01
3.671999999999999917e-03 8.684999999999999387e-01 8.684761978862518550e-01
3.680000000000000111e-03 8.678000000000000158e-01 8.677620389985729599e-01
3.687999999999999872e-03 8.670999999999999819e-01 8.670448674712809556e-01
3.696000000000000067e-03 8.664000000000000590e-01 8.663246763293454000e-01
3.703999999999999827e-03 8.656000000000000361e-01 8.656014586144441525e-01
3.712000000000000022e-03 8.649000000000000021e-01 8.648752073852082889e-01
3.720000000000000216e-03 8.642000000000000792e-01 8.641459157174622430e-01
3.727999999999999977e-03 8.634999999999999343e-01 8.634135767044706089e-01
3.736000000000000171e-03 8.627000000000000224e-01 8.626781834571800589e-01
3.743999999999999932e-03 8.619999999999999885e-01 8.619397291044654796e-01
3.752000000000000127e-03 8.611999999999999655e-01 8.611982067933746654e-01
3.759999999999999887e-03 8.605000000000000426e-01 8.604536096893725672e-01
3.768000000000000082e-03 8.598000000000000087e-01 8.597059309765877622e-01
3.775999999999999843e-03 8.589999999999999858e-01 8.589551638580588122e-01
3.784000000000000037e-03 8.582000000000000739e-01 8.582013015559799562e-01
3.791999999999999798e-03 8.575000000000000400e-01 8.574443373119474687e-01
3.799999999999999992e-03 8.567000000000000171e-01 8.566842643872075724e-01
3.808000000000000187e-03 8.559999999999999831e-01 8.559210760629027970e-01
3.815999999999999948e-03 8.551999999999999602e-01 8.551547656403210018e-01
3.824000000000000142e-03 8.544000000000000483e-01 8.543853264411415127e-01
3.831999999999999903e-03 8.537000000000000144e-01 8.536127518076842557e-01
3.840000000000000097e-03 8.528999999999999915e-01 8.528370351031585583e-01
3.847999999999999858e-03 8.521000000000000796e-01 8.520581697119117282e-01
3.856000000000000053e-03 8.512999999999999456e-01 8.512761490396768549e-01
3.863999999999999813e-03 8.505000000000000338e-01 8.504909665138240538e-01
3.872000000000000008e-03 8.497999999999998888e-01 8.497026155836094885e-01
3.880000000000000202e-03 8.489999999999999769e-01 8.489110897204236172e-01
3.887999999999999963e-03 8.481999999999999540e-01 8.481163824180435462e-01
3.896000000000000157e-03 8.474000000000000421e-01 8.473184871928814976e-01
3.903999999999999918e-03 8.465999999999999082e-01 8.465173975842360532e-01
3.911999999999999679e-03 8.457999999999999963e-01 8.457131071545436196e-01
3.919999999999999873e-03 8.449999999999999734e-01 8.449056094896273406e-01
3.928000000000000068e-03 8.440999999999999615e-01 8.440948981989506716e-01
3.936000000000000262e-03 8.433000000000000496e-01 8.432809669158661814e-01
3.943999999999999589e-03 8.424999999999999156e-01 8.424638092978690151e-01
3.951999999999999784e-03 8.417000000000000037e-01 8.416434190268478055e-01
3.959999999999999978e-03 8.408999999999999808e-01 8.408197898093360267e-01
3.968000000000000173e-03 8.400000000000000799e-01 8.399929153767646817e-01
3.976000000000000367e-03 8.391999999999999460e-01 8.391627894857143222e-01
3.983999999999999694e-03 8.384000000000000341e-01 8.383294059181669589e-01
3.991999999999999889e-03 8.375000000000000222e-01 8.374927584817580817e-01
4.000000000000000083e-03 8.366999999999999993e-01 8.366528410100303459e-01
4.008000000000000278e-03 8.359000000000000874e-01 8.358096473626853706e-01
4.015999999999999605e-03 8.350000000000000755e-01 8.349631714258364257e-01
4.023999999999999799e-03 8.341999999999999416e-01 8.341134071122615623e-01
4.031999999999999994e-03 8.332999999999999297e-01 8.332603483616559670e-01
4.040000000000000188e-03 8.325000000000000178e-01 8.324039891408860914e-01
4.048000000000000383e-03 8.316000000000000059e-01 8.315443234442406739e-01
4.055999999999999710e-03 8.306999999999999940e-01 8.306813452936864239e-01
4.063999999999999904e-03 8.299000000000000821e-01 8.298150487391187102e-01
4.072000000000000099e-03 8.289999999999999591e-01 8.289454278586163571e-01
4.080000000000000293e-03 8.280999999999999472e-01 8.280724767586939983e-01
4.087999999999999620e-03 8.273000000000000353e-01 8.271961895745558735e-01
4.095999999999999815e-03 8.264000000000000234e-01 8.263165604703487377e-01
4.104000000000000009e-03 8.255000000000000115e-01 8.254335836394144366e-01
4.112000000000000204e-03 8.245999999999999996e-01 8.245472533045454799e-01
4.120000000000000398e-03 8.236999999999999877e-01 8.236575637182349530e-01
4.127999999999999725e-03 8.227999999999999758e-01 8.227645091629325336e-01
4.135999999999999920e-03 8.219000000000000750e-01 8.218680839512955139e-01
4.144000000000000114e-03 8.210000000000000631e-01 8.209682824264442624e-01
4.152000000000000308e-03 8.201000000000000512e-01 8.200650989622121356e-01
4.159999999999999636e-03 8.191999999999999282e-01 8.191585279634022720e-01
4.167999999999999830e-03 8.182999999999999163e-01 8.182485638660367266e-01
4.176000000000000024e-03 8.173999999999999044e-01 8.173352011376121551e-01
4.184000000000000219e-03 8.165000000000001146e-01 8.164184342773509462e-01
4.192000000000000413e-03 8.155999999999999917e-01 8.154982578164546858e-01
4.199999999999999740e-03 8.146000000000001018e-01 8.145746663183568437e-01
4.207999999999999935e-03 8.136999999999999789e-01 8.136476543789730176e-01
4.216000000000000129e-03 8.127999999999999670e-01 8.127172166269572839e-01
4.224000000000000324e-03 8.118000000000000771e-01 8.117833477239496665e-01
4.231999999999999651e-03 8.108999999999999542e-01 8.108460423648323756e-01
4.239999999999999845e-03 8.099999999999999423e-01 8.099052952779787207e-01
4.248000000000000040e-03 8.090000000000000524e-01 8.089611012255053524e-01
4.256000000000000234e-03 8.080999999999999295e-01 8.080134550035251717e-01
4.264000000000000429e-03 8.071000000000000396e-01 8.070623514423965750e-01
4.271999999999999756e-03 8.061999999999999167e-01 8.061077854069758075e-01
4.279999999999999950e-03 8.052000000000000268e-01 8.051497517968674300e-01
4.288000000000000145e-03 8.043000000000000149e-01 8.041882455466757840e-01
4.296000000000000339e-03 8.033000000000000140e-01 8.032232616262531266e-01
4.303999999999999666e-03 8.023000000000000131e-01 8.022547950409528728e-01
4.311999999999999861e-03 8.013000000000000123e-01 8.012828408318768414e-01
4.320000000000000055e-03 8.004000000000000004e-01 8.003073940761264993e-01
4.328000000000000250e-03 7.993999999999999995e-01 7.993284498870524279e-01
4.335999999999999577e-03 7.984000000000001096e-01 7.983460034145017925e-01
4.343999999999999771e-03 7.974000000000001087e-01 7.973600498450685858e-01
4.351999999999999966e-03 7.963999999999998858e-01 7.963705844023426517e-01
4.360000000000000160e-03 7.953999999999999959e-01 7.953776023471558210e-01
4.368000000000000355e-03 7.943999999999999950e-01 7.943810989778318232e-01
4.375999999999999682e-03 7.933999999999999941e-01 7.933810696304324228e-01
4.383999999999999876e-03 7.923999999999999932e-01 7.923775096790053318e-01
4.392000000000000071e-03 7.914000000000001034e-01 7.913704145358306796e-01
4.400000000000000265e-03 7.903999999999998805e-01 7.903597796516685925e-01
4.407999999999999592e-03 7.893999999999999906e-01 7.893456005160028877e-01
4.415999999999999787e-03 7.883999999999999897e-01 7.883278726572892081e-01
4.423999999999999981e-03 7.873999999999999888e-01 7.873065916431996047e-01
4.432000000000000176e-03 7.863999999999999879e-01 7.862817530808660083e-01
4.440000000000000370e-03 7.852999999999998870e-01 7.852533526171273648e-01
4.447999999999999697e-03 7.842999999999999972e-01 7.842213859387713315e-01
4.455999999999999892e-03 7.832999999999999963e-01 7.831858487727790807e-01
4.464000000000000086e-03 7.822000000000000064e-01 7.821467368865678838e-01
4.472000000000000280e-03 7.812000000000001165e-01 7.811040460882344716e-01
4.479999999999999608e-03 7.801000000000000156e-01 7.800577722267969527e-01
4.487999999999999802e-03 7.791000000000000147e-01 7.790079111924362865e-01
4.495999999999999996e-03 7.779999999999999138e-01 7.779544589167378676e-01
4.504000000000000191e-03 7.769999999999999130e-01 7.768974113729320008e-01
4.512000000000000385e-03 7.759000000000000341e-01 7.758367645761345965e-01
4.519999999999999712e-03 7.747999999999999332e-01 7.747725145835868688e-01
4.527999999999999907e-03 7.737999999999999323e-01 7.737046574948936994e-01
4.536000000000000101e-03 7.727000000000000535e-01 7.726331894522630028e-01
4.544000000000000296e-03 7.715999999999999526e-01 7.715581066407439792e-01
4.551999999999999623e-03 7.705999999999999517e-01 7.704794052884639255e-01
4.559999999999999817e-03 7.695000000000000728e-01 7.693970816668657120e-01
4.568000000000000012e-03 7.683999999999999719e-01 7.683111320909434827e-01
4.576000000000000206e-03 7.672999999999999821e-01 7.672215529194795769e-01
4.584000000000000401e-03 7.661999999999999922e-01 7.661283405552787862e-01
4.591999999999999728e-03 7.651000000000000023e-01 7.650314914454027226e-01
4.599999999999999922e-03 7.639999999999999014e-01 7.639310020814036317e-01
4.608000000000000117e-03 7.629000000000000226e-01 7.628268689995590934e-01
4.616000000000000311e-03 7.618000000000000327e-01 7.617190887811023936e-01
4.623999999999999638e-03 7.607000000000000428e-01 7.606076580524560038e-01
4.631999999999999833e-03 7.596000000000000529e-01 7.594925734854621746e-01
4.640000000000000027e-03 7.584999999999999520e-01 7.583738317976138621e-01
4.648000000000000222e-03 7.572999999999999732e-01 7.572514297522834337e-01
4.656000000000000416e-03 7.561999999999999833e-01 7.561253641589544827e-01
4.663999999999999743e-03 7.550999999999998824e-01 7.549956318734468708e-01
4.671999999999999938e-03 7.539000000000000146e-01 7.538622297981464326e-01
4.680000000000000132e-03 7.527999999999999137e-01 7.527251548822315730e-01
4.688000000000000327e-03 7.517000000000000348e-01 7.515844041218999738e-01
4.695999999999999654e-03 7.505000000000000560e-01 7.504399745605923044e-01
4.703999999999999848e-03 7.494000000000000661e-01 7.492918632892185959e-01
4.712000000000000043e-03 7.482000000000000872e-01 7.481400674463817291e-01
4.720000000000000237e-03 7.470999999999999863e-01 7.469845842186000340e-01
4.728000000000000431e-03 7.459000000000001185e-01 7.458254108405294458e-01
4.735999999999999759e-03 7.446999999999999176e-01 7.446625445951858824e-01
4.743999999999999953e-03 7.436000000000000387e-01 7.434959828141648464e-01
4.752000000000000147e-03 7.423999999999999488e-01 7.423257228778616934e-01
4.760000000000000342e-03 7.411999999999999700e-01 7.411517622156906793e-01
4.767999999999999669e-03 7.401000000000000911e-01 7.399740983063031186e-01
4.775999999999999863e-03 7.389000000000000012e-01 7.387927286778025460e-01
4.784000000000000058e-03 7.376999999999999114e-01 7.376076509079650956e-01
4.792000000000000252e-03 7.365000000000000435e-01 7.364188626244509983e-01
4.799999999999999580e-03 7.352999999999999536e-01 7.352263615050210754e-01
4.807999999999999774e-03 7.340999999999999748e-01 7.340301452777495683e-01
4.815999999999999968e-03 7.328999999999999959e-01 7.328302117212374123e-01
4.824000000000000163e-03 7.317000000000000171e-01 7.316265586648235120e-01
4.832000000000000357e-03 7.305000000000000382e-01 7.304191839887954618e-01
4.839999999999999684e-03 7.293000000000000593e-01 7.292080856245999332e-01
4.847999999999999879e-03 7.280999999999999694e-01 7.279932615550499531e-01
4.856000000000000073e-03 7.268999999999999906e-01 7.267747098145350693e-01
4.864000000000000268e-03 7.256000000000000227e-01 7.255524284892264086e-01
4.871999999999999595e-03 7.244000000000000439e-01 7.243264157172834006e-01
4.879999999999999789e-03 7.231999999999999540e-01 7.230966696890577250e-01
4.887999999999999984e-03 7.218999999999999861e-01 7.218631886472977044e-01
4.896000000000000178e-03 7.207000000000000073e-01 7.206259708873522518e-01
4.904000000000000373e-03 7.195000000000000284e-01 7.193850147573693787e-01
4.911999999999999700e-03 7.182000000000000606e-01 7.181403186585012532e-01
4.919999999999999894e-03 7.169999999999999707e-01 7.168918810450995993e-01
4.928000000000000089e-03 7.157000000000000028e-01 7.156397004249165361e-01
4.936000000000000283e-03 7.144999999999999130e-01 7.143837753593019757e-01
4.943999999999999610e-03 7.131999999999999451e-01 7.131241044633991333e-01
4.951999999999999805e-03 7.118999999999999773e-01 7.118606864063394823e-01
4.959999999999999999e-03 7.106999999999999984e-01 7.105935199114387091e-01
4.968000000000000194e-03 7.093999999999999195e-01 7.093226037563871156e-01
4.976000000000000388e-03 7.080999999999999517e-01 7.080479367734432428e-01
4.983999999999999715e-03 7.069000000000000838e-01 7.067695178496247177e-01
4.991999999999999910e-03 7.056000000000000050e-01 7.054873459268956593e-01
5.000000000000000104e-03 7.042999999999999261e-01 7.042014200023570814e-01
5.008000000000000299e-03 7.029999999999999583e-01 7.029117391284332994e-01
5.015999999999999626e-03 7.016999999999999904e-01 7.016183024130575596e-01
5.023999999999999820e-03 7.004000000000000226e-01 7.003211090198575572e-01
5.032000000000000015e-03 6.991000000000000547e-01 6.990201581683378462e-01
5.040000000000000209e-03 6.977999999999999758e-01 6.977154491340628040e-01
5.048000000000000403e-03 6.965000000000000080e-01 6.964069812488377087e-01
5.055999999999999731e-03 6.952000000000000401e-01 6.950947539008882625e-01
5.063999999999999925e-03 6.938999999999999613e-01 6.937787665350394484e-01
5.072000000000000119e-03 6.925000000000000044e-01 6.924590186528923885e-01
5.080000000000000314e-03 6.912000000000000366e-01 6.911355098130005370e-01
5.087999999999999641e-03 6.899000000000000687e-01 6.898082396310439846e-01
5.095999999999999835e-03 6.885999999999999899e-01 6.884772077800037637e-01
5.104000000000000030e-03 6.872000000000000330e-01 6.871424139903331563e-01
5.112000000000000224e-03 6.859000000000000652e-01 6.858038580501282233e-01
5.120000000000000419e-03 6.845999999999999863e-01 6.844615398052982247e-01
5.127999999999999746e-03 6.832000000000000295e-01 6.831154591597328185e-01
5.135999999999999940e-03 6.818999999999999506e-01 6.817656160754685946e-01
5.144000000000000135e-03 6.804999999999999938e-01 6.804120105728560519e-01
5.152000000000000329e-03 6.791000000000000369e-01 6.790546427307211363e-01
5.159999999999999656e-03 6.778000000000000691e-01 6.776935126865299974e-01
5.167999999999999851e-03 6.764000000000000012e-01 6.763286206365493047e-01
5.176000000000000045e-03 6.751000000000000334e-01 6.749599668360060090e-01
5.184000000000000240e-03 6.736999999999999655e-01 6.735875515992452156e-01
5.191999999999999567e-03 6.723000000000000087e-01 6.722113752998890579e-01
5.199999999999999761e-03 6.708999999999999408e-01 6.708314383709901296e-01
5.207999999999999956e-03 6.694999999999999840e-01 6.694477413051860282e-01
5.216000000000000150e-03 6.682000000000000162e-01 6.680602846548540086e-01
5.224000000000000345e-03 6.667999999999999483e-01 6.666690690322588653e-01
5.231999999999999672e-03 6.653999999999999915e-01 6.652740951097054767e-01
5.239999999999999866e-03 6.640000000000000346e-01 6.638753636196852437e-01
5.248000000000000061e-03 6.625999999999999668e-01 6.624728753550243043e-01
5.256000000000000255e-03 6.612000000000000099e-01 6.610666311690270858e-01
5.263999999999999582e-03 6.597000000000000641e-01 6.596566319756218544e-01
5.271999999999999777e-03 6.582999999999999963e-01 6.582428787495019362e-01
5.279999999999999971e-03 6.569000000000000394e-01 6.568253725262664933e-01
5.288000000000000166e-03 6.554999999999999716e-01 6.554041144025587462e-01
5.296000000000000360e-03 6.541000000000000147e-01 6.539791055362061956e-01
5.303999999999999687e-03 6.525999999999999579e-01 6.525503471463540706e-01
5.311999999999999882e-03 6.512000000000000011e-01 6.511178405136008873e-01
5.320000000000000076e-03 6.497999999999999332e-01 6.496815869801312315e-01
5.328000000000000271e-03 6.482999999999999874e-01 6.482415879498479860e-01
5.335999999999999598e-03 6.469000000000000306e-01 6.467978448885001175e-01
5.343999999999999792e-03 6.453999999999999737e-01 6.453503593238122393e-01
5.351999999999999987e-03 6.440000000000000169e-01 6.438991328456111773e-01
5.360000000000000181e-03 6.424999999999999600e-01 6.424441671059498704e-01
5.368000000000000375e-03 6.411000000000000032e-01 6.409854638192319376e-01
5.375999999999999703e-03 6.395999999999999464e-01 6.395230247623329145e-01
5.383999999999999897e-03 6.381999999999999895e-01 6.380568517747184920e-01
5.392000000000000091e-03 6.367000000000000437e-01 6.365869467585657526e-01
5.400000000000000286e-03 6.351999999999999869e-01 6.351133116788778565e-01
5.407999999999999613e-03 6.337000000000000410e-01 6.336359485636002820e-01
5.415999999999999807e-03 6.322999999999999732e-01 6.321548595037322915e-01
5.424000000000000002e-03 6.308000000000000274e-01 6.306700466534410632e-01
5.432000000000000196e-03 6.292999999999999705e-01 6.291815122301693819e-01
5.440000000000000391e-03 6.278000000000000247e-01 6.276892585147451076e-01
5.447999999999999718e-03 6.263000000000000789e-01 6.261932878514878675e-01
5.455999999999999912e-03 6.248000000000000220e-01 6.246936026483121962e-01
5.464000000000000107e-03 6.233000000000000762e-01 6.231902053768330063e-01
5.472000000000000301e-03 6.218000000000000194e-01 6.216830985724649539e-01
5.479999999999999628e-03 6.203000000000000735e-01 6.201722848345228023e-01
5.487999999999999823e-03 6.188000000000000167e-01 6.186577668263189000e-01
5.496000000000000017e-03 6.171999999999999709e-01 6.171395472752598810e-01
5.504000000000000212e-03 6.157000000000000250e-01 6.156176289729404782e-01
5.512000000000000406e-03 6.141999999999999682e-01 6.140920147752357838e-01
5.519999999999999733e-03 6.127000000000000224e-01 6.125627076023923978e-01
5.527999999999999928e-03 6.110999999999999766e-01 6.110297104391170242e-01
5.536000000000000122e-03 6.095999999999999197e-01 6.094930263346637345e-01
5.544000000000000317e-03 6.079999999999999849e-01 6.079526584029197878e-01
5.551999999999999644e-03 6.065000000000000391e-01 6.064086098224876764e-01
5.559999999999999838e-03 6.050000000000000933e-01 6.048608838367685037e-01
5.568000000000000033e-03 6.033999999999999364e-01 6.033094837540403654e-01
5.576000000000000227e-03 6.018999999999999906e-01 6.017544129475373982e-01
5.584000000000000422e-03 6.003000000000000558e-01 6.001956748555257182e-01
5.591999999999999749e-03 5.987000000000000099e-01 5.986332729813764741e-01
5.599999999999999943e-03 5.971999999999999531e-01 5.970672108936397882e-01
5.608000000000000138e-03 5.956000000000000183e-01 5.954974922261155879e-01
5.616000000000000332e-03 5.939999999999999725e-01 5.939241206779199977e-01
5.623999999999999659e-03 5.923999999999999266e-01 5.923471000135546172e-01
5.631999999999999854e-03 5.908999999999999808e-01 5.907664340629698030e-01
5.640000000000000048e-03 5.893000000000000460e-01 5.891821267216283964e-01
5.648000000000000242e-03 5.877000000000000002e-01 5.875941819505668962e-01
5.655999999999999570e-03 5.861000000000000654e-01 5.860026037764549667e-01
5.663999999999999764e-03 5.845000000000000195e-01 5.844073962916501719e-01
5.671999999999999958e-03 5.828999999999999737e-01 5.828085636542578163e-01
5.680000000000000153e-03 5.812999999999999279e-01 5.812061100881802389e-01
5.688000000000000347e-03 5.796999999999999931e-01 5.796000398831702149e-01
5.695999999999999674e-03 5.780999999999999472e-01 5.779903573948806939e-01
5.703999999999999869e-03 5.765000000000000124e-01 5.763770670449117617e-01
5.712000000000000063e-03 5.748999999999999666e-01 5.747601733208553831e-01
5.720000000000000258e-03 5.731999999999999318e-01 5.731396807763420309e-01
5.727999999999999585e-03 5.715999999999999970e-01 5.715155940310792104e-01
5.735999999999999779e-03 5.699999999999999512e-01 5.698879177708916499e-01
5.743999999999999974e-03 5.684000000000000163e-01 5.682566567477614905e-01
5.752000000000000168e-03 5.667000000000000925e-01 5.666218157798621480e-01
5.760000000000000363e-03 5.650999999999999357e-01 5.649833997515916195e-01
5.767999999999999690e-03 5.634000000000000119e-01 5.633414136136052353e-01
5.775999999999999884e-03 5.618000000000000771e-01 5.616958623828458563e-01
5.784000000000000079e-03 5.601000000000000423e-01 5.600467511425699652e-01
5.792000000000000273e-03 5.584999999999999964e-01 5.583940850423754210e-01
5.799999999999999600e-03 5.567999999999999616e-01 5.567378692982242194e-01
5.807999999999999795e-03 5.552000000000000268e-01 5.550781091924634758e-01
5.815999999999999989e-03 5.534999999999999920e-01 5.534148100738466303e-01
5.824000000000000184e-03 5.518000000000000682e-01 5.517479773575504343e-01
5.832000000000000378e-03 5.502000000000000224e-01 5.500776165251899386e-01
5.839999999999999705e-03 5.484999999999999876e-01 5.484037331248335922e-01
5.847999999999999900e-03 5.467999999999999527e-01 5.467263327710127907e-01
5.856000000000000094e-03 5.451000000000000290e-01 5.450454211447335329e-01
5.864000000000000289e-03 5.434999999999999831e-01 5.433610039934819724e-01
5.871999999999999616e-03 5.418000000000000593e-01 5.416730871312314122e-01
5.879999999999999810e-03 5.401000000000000245e-01 5.399816764384435253e-01
5.888000000000000005e-03 5.383999999999999897e-01 5.382867778620720189e-01
5.896000000000000199e-03 5.367000000000000659e-01 5.365883974155597480e-01
5.904000000000000394e-03 5.350000000000000311e-01 5.348865411788376045e-01
5.911999999999999721e-03 5.332999999999999963e-01 5.331812152983183006e-01
5.919999999999999915e-03 5.316000000000000725e-01 5.314724259868879308e-01
5.928000000000000110e-03 5.299000000000000377e-01 5.297601795239015310e-01
5.936000000000000304e-03 5.281000000000000139e-01 5.280444822551659811e-01
5.943999999999999631e-03 5.263999999999999790e-01 5.263253405929303463e-01
5.951999999999999826e-03 5.246999999999999442e-01 5.246027610158700005e-01
5.960000000000000020e-03 5.230000000000000204e-01 5.228767500690674197e-01
5.968000000000000214e-03 5.211999999999999966e-01 5.211473143639936412e-01
5.976000000000000409e-03 5.195000000000000728e-01 5.194144605784876134e-01
5.983999999999999736e-03 5.178000000000000380e-01 5.176781954567302169e-01
5.991999999999999930e-03 5.160000000000000142e-01 5.159385258092176185e-01
6.000000000000000125e-03 5.142999999999999794e-01 5.141954585127375132e-01
6.008000000000000319e-03 5.125000000000000666e-01 5.124490005103332635e-01
6.015999999999999646e-03 5.108000000000000318e-01 5.106991588112754776e-01
6.023999999999999841e-03 5.090000000000000080e-01 5.089459404910259277e-01
6.032000000000000035e-03 5.072999999999999732e-01 5.071893526912010230e-01
6.040000000000000230e-03 5.054999999999999494e-01 5.054294026195325085e-01
6.048000000000000424e-03 5.038000000000000256e-01 5.036660975498283843e-01
6.055999999999999751e-03 5.020000000000000018e-01 5.018994448219273874e-01
6.063999999999999946e-03 5.001999999999999780e-01 5.001294518416550261e-01
6.072000000000000140e-03 4.984999999999999432e-01 4.983561260807768956e-01
6.080000000000000335e-03 4.966999999999999749e-01 4.965794750769472743e-01
6.087999999999999662e-03 4.949000000000000066e-01 4.947995064336592197e-01
6.095999999999999856e-03 4.930999999999999828e-01 4.930162278201897230e-01
6.104000000000000051e-03 4.913000000000000145e-01 4.912296469715444203e-01
6.112000000000000245e-03 4.894999999999999907e-01 4.894397716883993610e-01
6.119999999999999572e-03 4.876999999999999669e-01 4.876466098370400570e-01
6.127999999999999767e-03 4.858999999999999986e-01 4.858501693492991991e-01
6.135999999999999961e-03 4.841000000000000303e-01 4.840504582224934293e-01
6.144000000000000156e-03 4.823000000000000620e-01 4.822474845193541748e-01
6.152000000000000350e-03 4.804999999999999827e-01 4.804412563679612003e-01
6.159999999999999677e-03 4.787000000000000144e-01 4.786317819616703328e-01
6.167999999999999872e-03 4.769000000000000461e-01 4.768190695590391326e-01
6.176000000000000066e-03 4.750999999999999668e-01 4.750031274837535067e-01
6.184000000000000261e-03 4.732999999999999985e-01 4.731839641245497718e-01
6.191999999999999588e-03 4.715000000000000302e-01 4.713615879351329419e-01
6.199999999999999782e-03 4.696000000000000174e-01 4.695360074340972911e-01
6.207999999999999977e-03 4.677999999999999936e-01 4.677072312048410341e-01
6.216000000000000171e-03 4.660000000000000253e-01 4.658752678954799498e-01
6.224000000000000365e-03 4.641000000000000125e-01 4.640401262187593412e-01
6.231999999999999693e-03 4.623000000000000442e-01 4.622018149519641628e-01
6.239999999999999887e-03 4.604999999999999649e-01 4.603603429368239297e-01
6.248000000000000081e-03 4.585999999999999521e-01 4.585157190794204585e-01
6.256000000000000276e-03 4.567999999999999838e-01 4.566679523500895566e-01
6.263999999999999603e-03 4.548999999999999710e-01 4.548170517833213800e-01
6.271999999999999797e-03 4.531000000000000028e-01 4.529630264776594029e-01
6.279999999999999992e-03 4.511999999999999900e-01 4.511058855955973335e-01
6.288000000000000186e-03 4.493000000000000327e-01 4.492456383634721995e-01
6.296000000000000381e-03 4.475000000000000644e-01 4.473822940713572671e-01
6.303999999999999708e-03 4.456000000000000516e-01 4.455158620729524621e-01
6.311999999999999902e-03 4.437000000000000388e-01 4.436463517854695726e-01
6.320000000000000097e-03 4.418999999999999595e-01 4.417737726895208383e-01
6.328000000000000291e-03 4.399999999999999467e-01 4.398981343290008783e-01
6.335999999999999618e-03 4.380999999999999894e-01 4.380194463109676195e-01
6.343999999999999813e-03 4.361999999999999766e-01 4.361377183055218376e-01
6.352000000000000007e-03 4.343000000000000194e-01 4.342529600456844774e-01
6.360000000000000202e-03 4.324999999999999956e-01 4.323651813272701983e-01
6.368000000000000396e-03 4.305999999999999828e-01 4.304743920087609754e-01
6.375999999999999723e-03 4.286999999999999700e-01 4.285806020111768144e-01
6.383999999999999918e-03 4.267999999999999572e-01 4.266838213179419692e-01
6.392000000000000112e-03 4.248999999999999444e-01 4.247840599747533252e-01
6.400000000000000307e-03 4.229999999999999871e-01 4.228813280894439530e-01
6.407999999999999634e-03 4.210999999999999743e-01 4.209756358318432756e-01
6.415999999999999828e-03 4.192000000000000171e-01 4.190669934336385127e-01
6.424000000000000023e-03 4.172000000000000153e-01 4.171554111882315174e-01
6.432000000000000217e-03 4.153000000000000025e-01 4.152408994505939477e-01
6.440000000000000412e-03 4.133999999999999897e-01 4.133234686371214939e-01
6.447999999999999739e-03 4.114999999999999769e-01 4.114031292254827221e-01
6.455999999999999933e-03 4.095999999999999641e-01 4.094798917544711925e-01
6.464000000000000128e-03 4.076000000000000179e-01 4.075537668238490285e-01
6.472000000000000322e-03 4.057000000000000606e-01 4.056247650941936511e-01
6.479999999999999649e-03 4.038000000000000478e-01 4.036928972867404042e-01
6.487999999999999844e-03 4.017999999999999905e-01 4.017581741832212394e-01
6.496000000000000038e-03 3.998999999999999777e-01 3.998206066257044555e-01
6.504000000000000233e-03 3.979999999999999649e-01 3.978802055164315510e-01
6.512000000000000427e-03 3.960000000000000187e-01 3.959369818176493028e-01
6.519999999999999754e-03 3.941000000000000614e-01 3.939909465514424003e-01
6.527999999999999949e-03 3.921000000000000041e-01 3.920421107995648025e-01
6.536000000000000143e-03 3.901999999999999913e-01 3.900904857032650996e-01
6.544000000000000337e-03 3.881999999999999895e-01 3.881360824631134299e-01
6.551999999999999665e-03 3.863000000000000322e-01 3.861789123388265077e-01
6.559999999999999859e-03 3.843000000000000305e-01 3.842189866490852146e-01
6.568000000000000053e-03 3.822999999999999732e-01 3.822563167713569632e-01
6.576000000000000248e-03 3.803999999999999604e-01 3.802909141417128436e-01
6.583999999999999575e-03 3.784000000000000141e-01 3.783227902546422716e-01
6.591999999999999769e-03 3.763999999999999568e-01 3.763519566628642510e-01
6.599999999999999964e-03 3.744999999999999996e-01 3.743784249771421324e-01
6.608000000000000158e-03 3.724999999999999978e-01 3.724022068660897689e-01
6.616000000000000353e-03 3.704999999999999960e-01 3.704233140559787252e-01
6.623999999999999680e-03 3.684999999999999942e-01 3.684417583305448773e-01
6.631999999999999874e-03 3.664999999999999925e-01 3.664575515307890163e-01
6.640000000000000069e-03 3.645999999999999797e-01 3.644707055547781738e-01
6.648000000000000263e-03 3.626000000000000334e-01 3.624812323574457262e-01
6.655999999999999590e-03 3.606000000000000316e-01 3.604891439503866701e-01
6.663999999999999785e-03 3.585999999999999743e-01 3.584944524016521195e-01
6.671999999999999979e-03 3.565999999999999726e-01 3.564971698355422491e-01
6.680000000000000174e-03 3.545999999999999708e-01 3.544973084323978507e-01
6.688000000000000368e-03 3.526000000000000245e-01 3.524948804283869475e-01
6.695999999999999695e-03 3.506000000000000227e-01 3.504898981152934079e-01
6.703999999999999890e-03 3.486000000000000210e-01 3.484823738402991755e-01
6.712000000000000084e-03 3.464999999999999747e-01 3.464723200057692742e-01
6.720000000000000279e-03 3.444999999999999729e-01 3.444597490690300967e-01
6.727999999999999606e-03 3.425000000000000266e-01 3.424446735421500243e-01
6.735999999999999800e-03 3.405000000000000249e-01 3.404271059917141629e-01
6.743999999999999995e-03 3.385000000000000231e-01 3.384070590385996891e-01
6.752000000000000189e-03 3.364999999999999658e-01 3.363845453577486433e-01
6.760000000000000384e-03 3.344000000000000306e-01 3.343595776779391127e-01
6.767999999999999711e-03 3.324000000000000288e-01 3.323321687815528613e-01
6.775999999999999905e-03 3.304000000000000270e-01 3.303023315043409625e-01
6.784000000000000100e-03 3.282999999999999807e-01 3.282700787351927607e-01
6.792000000000000294e-03 3.262999999999999790e-01 3.262354234158943989e-01
6.799999999999999621e-03 3.243000000000000327e-01 3.241983785408913965e-01
6.807999999999999816e-03 3.221999999999999864e-01 3.221589571570486754e-01
6.816000000000000010e-03 3.201999999999999846e-01 3.201171723634057553e-01
6.824000000000000205e-03 3.180999999999999939e-01 3.180730373109330045e-01
6.832000000000000399e-03 3.160999999999999921e-01 3.160265652022858363e-01
6.839999999999999726e-03 3.140000000000000013e-01 3.139777692915539098e-01
6.847999999999999921e-03 3.119999999999999996e-01 3.119266628840119959e-01
6.856000000000000115e-03 3.099000000000000088e-01 3.098732593358680121e-01
6.864000000000000309e-03 3.079000000000000070e-01 3.078175720540076710e-01
6.871999999999999637e-03 3.058000000000000163e-01 3.057596144957388518e-01
6.879999999999999831e-03 3.038000000000000145e-01 3.036994001685340838e-01
6.888000000000000025e-03 3.016999999999999682e-01 3.016369426297696998e-01
6.896000000000000220e-03 2.995999999999999774e-01 2.995722554864658771e-01
6.904000000000000414e-03 2.976000000000000312e-01 2.975053523950210721e-01
6.911999999999999741e-03 2.954999999999999849e-01 2.954362470609483982e-01
6.919999999999999936e-03 2.933999999999999941e-01 2.933649532386077285e-01
6.928000000000000130e-03 2.913999999999999924e-01 2.912914847309364674e-01
6.936000000000000325e-03 2.893000000000000016e-01 2.892158553891799877e-01
6.943999999999999652e-03 2.872000000000000108e-01 2.871380791126187937e-01
6.951999999999999846e-03 2.851000000000000201e-01 2.850581698482923532e-01
6.960000000000000041e-03 2.829999999999999738e-01 2.829761415907257605e-01
6.968000000000000235e-03 2.810000000000000275e-01 2.808920083816509594e-01
6.976000000000000430e-03 2.789000000000000368e-01 2.788057843097256905e-01
6.983999999999999757e-03 2.767999999999999905e-01 2.767174835102550468e-01
6.991999999999999951e-03 2.746999999999999997e-01 2.746271201649058136e-01
7.000000000000000146e-03 2.726000000000000090e-01 2.725347085014223070e-01
7.008000000000000340e-03 2.705000000000000182e-01 2.704402627933414349e-01
7.015999999999999667e-03 2.683999999999999719e-01 2.683437973597032622e-01
7.023999999999999862e-03 2.662999999999999812e-01 2.662453265647596323e-01
7.032000000000000056e-03 2.642000000000000459e-01 2.641448648176857872e-01
7.040000000000000251e-03 2.620999999999999996e-01 2.620424265722851032e-01
7.047999999999999578e-03 2.600000000000000089e-01 2.599380263266942159e-01
7.055999999999999772e-03 2.578999999999999626e-01 2.578316786230870905e-01
7.063999999999999967e-03 2.558000000000000274e-01 2.557233980473762602e-01
7.072000000000000161e-03 2.536999999999999811e-01 2.536131992289132886e-01
7.080000000000000356e-03 2.515999999999999903e-01 2.515010968401864555e-01
7.087999999999999683e-03 2.493999999999999828e-01 2.493871055965203587e-01
7.095999999999999877e-03 2.472999999999999921e-01 2.472712402557664391e-01
7.104000000000000072e-03 2.451999999999999735e-01 2.451535156180013886e-01
7.112000000000000266e-03 2.431000000000000105e-01 2.430339465252166486e-01
7.119999999999999593e-03 2.410000000000000198e-01 2.409125478610094906e-01
7.127999999999999788e-03 2.388000000000000123e-01 2.387893345502715980e-01
7.135999999999999982e-03 2.367000000000000215e-01 2.366643215588779270e-01
7.144000000000000176e-03 2.346000000000000030e-01 2.345375238933703754e-01
7.152000000000000371e-03 2.325000000000000122e-01 2.324089566006441454e-01
7.159999999999999698e-03 2.303000000000000047e-01 2.302786347676296919e-01
7.167999999999999892e-03 2.282000000000000139e-01 2.281465735209727563e-01
7.176000000000000087e-03 2.260999999999999954e-01 2.260127880267166212e-01
7.184000000000000281e-03 2.238999999999999879e-01 2.238772934899792566e-01
7.191999999999999608e-03 2.217999999999999972e-01 2.217401051546292745e-01
7.199999999999999803e-03 2.197000000000000064e-01 2.196012383029624926e-01
7.207999999999999997e-03 2.174999999999999989e-01 2.174607082553757231e-01
7.216000000000000192e-03 2.153999999999999804e-01 2.153185303700384523e-01
7.224000000000000386e-03 2.132000000000000006e-01 2.131747200425648248e-01
7.231999999999999713e-03 2.110999999999999821e-01 2.110292927056832135e-01
7.239999999999999908e-03 2.089000000000000024e-01 2.088822638289029032e-01
7.248000000000000102e-03 2.067999999999999838e-01 2.067336489181831327e-01
7.256000000000000297e-03 2.046000000000000041e-01 2.045834635155967252e-01
7.263999999999999624e-03 2.024999999999999856e-01 2.024317231989959942e-01
7.271999999999999818e-03 2.002999999999999781e-01 2.002784435816729602e-01
7.280000000000000013e-03 1.981999999999999873e-01 1.981236403120226475e-01
7.288000000000000207e-03 1.959999999999999798e-01 1.959673290732035777e-01
7.296000000000000402e-03 1.938999999999999890e-01 1.938095255827941010e-01
7.303999999999999729e-03 1.916999999999999815e-01 1.916502455924515291e-01
7.311999999999999923e-03 1.895000000000000295e-01 1.894895048875682442e-01
7.320000000000000118e-03 1.873999999999999833e-01 1.873273192869256143e-01
7.328000000000000312e-03 1.852000000000000035e-01 1.851637046423477151e-01
7.335999999999999639e-03 1.829999999999999960e-01 1.829986768383556894e-01
7.343999999999999834e-03 1.809000000000000052e-01 1.808322517918145023e-01
7.352000000000000028e-03 1.786999999999999977e-01 1.786644454515864122e-01
7.360000000000000223e-03 1.764999999999999902e-01 1.764952737981791697e-01
7.368000000000000417e-03 1.743999999999999995e-01 1.743247528433912730e-01
7.375999999999999744e-03 1.721999999999999920e-01 1.721528986299596387e-01
7.383999999999999939e-03 1.699999999999999845e-01 1.699797272312051077e-01
7.392000000000000133e-03 1.678000000000000047e-01 1.678052547506745373e-01
7.400000000000000328e-03 1.656999999999999862e-01 1.656294973217848909e-01
7.407999999999999655e-03 1.635000000000000064e-01 1.634524711074646641e-01
7.415999999999999849e-03 1.612999999999999989e-01 1.612741922997932287e-01
7.424000000000000044e-03 1.590999999999999914e-01 1.590946771196406762e-01
7.432000000000000238e-03 1.570000000000000007e-01 1.569139418163068289e-01
7.440000000000000432e-03 1.547999999999999932e-01 1.547320026671572535e-01
7.447999999999999760e-03 1.525999999999999857e-01 1.525488759772592184e-01
7.455999999999999954e-03 1.504000000000000059e-01 1.503645780790167918e-01
7.464000000000000148e-03 1.481999999999999984e-01 1.481791253318057722e-01
7.472000000000000343e-03 1.459999999999999909e-01 1.459925341216044559e-01
7.479999999999999670e-03 1.438000000000000111e-01 1.438048208606281519e-01
7.487999999999999864e-03 1.416999999999999926e-01 1.416160019869565356e-01
7.496000000000000059e-03 1.395000000000000129e-01 1.394260939641673025e-01
7.504000000000000253e-03 1.372999999999999776e-01 1.372351132809616903e-01
7.511999999999999580e-03 1.350999999999999979e-01 1.350430764507950798e-01
7.519999999999999775e-03 1.329000000000000181e-01 1.328500000115014346e-01
7.527999999999999969e-03 1.306999999999999829e-01 1.306559005249209038e-01
7.536000000000000164e-03 1.285000000000000031e-01 1.284607945765246506e-01
7.544000000000000358e-03 1.262999999999999956e-01 1.262646987750390415e-01
7.551999999999999685e-03 1.241000000000000020e-01 1.240676297520679622e-01
7.559999999999999880e-03 1.219000000000000083e-01 1.218696041617159803e-01
7.568000000000000074e-03 1.196999999999999870e-01 1.196706386802103700e-01
7.576000000000000269e-03 1.174999999999999933e-01 1.174707500055207354e-01
7.583999999999999596e-03 1.152999999999999997e-01 1.152699548569785931e-01
7.591999999999999790e-03 1.130999999999999922e-01 1.130682699748983416e-01
7.599999999999999985e-03 1.108999999999999986e-01 1.108657121201929024e-01
7.608000000000000179e-03 1.087000000000000050e-01 1.086622980739924554e-01
7.616000000000000374e-03 1.064999999999999974e-01 1.064580446372618977e-01
7.623999999999999701e-03 1.043000000000000038e-01 1.042529686304146108e-01
7.631999999999999895e-03 1.021000000000000102e-01 1.020470868929282821e-01
7.640000000000000090e-03 9.986000000000000432e-02 9.984041628296073945e-02
7.648000000000000284e-03 9.765999999999999681e-02 9.763297367696142925e-02
7.655999999999999611e-03 9.544999999999999318e-02 9.542477596928529426e-02
7.663999999999999806e-03 9.324000000000000343e-02 9.321584007180573617e-02
7.672000000000000000e-03 9.102999999999999980e-02 9.100618291352424727e-02
7.680000000000000195e-03 8.881999999999999618e-02 8.879582144018363654e-02
7.688000000000000389e-03 8.661000000000000643e-02 8.658477261387649559e-02
7.695999999999999716e-03 8.438999999999999280e-02 8.437305341265537162e-02
7.703999999999999911e-03 8.218000000000000305e-02 8.216068083014137213e-02
7.712000000000000105e-03 7.996999999999999942e-02 7.994767187513401874e-02
7.720000000000000299e-03 7.774999999999999967e-02 7.773404357121659058e-02
7.727999999999999627e-03 7.553999999999999604e-02 7.551981295636617242e-02
7.735999999999999821e-03 7.331999999999999629e-02 7.330499708255740210e-02
7.744000000000000015e-03 7.110999999999999266e-02 7.108961301537075617e-02
7.752000000000000210e-03 6.888999999999999291e-02 6.887367783359761575e-02
7.760000000000000404e-03 6.666999999999999316e-02 6.665720862884458309e-02
7.767999999999999731e-03 6.446000000000000341e-02 6.444022250513932459e-02
7.775999999999999926e-03 6.224000000000000365e-02 6.222273657853329837e-02
7.784000000000000120e-03 6.001999999999999696e-02 6.000476797670600132e-02
7.792000000000000315e-03 5.779999999999999721e-02 5.778633383856895955e-02
7.799999999999999642e-03 5.557999999999999746e-02 5.556745131386760933e-02
7.807999999999999836e-03 5.335999999999999771e-02 5.334813756278264374e-02
7.816000000000000031e-03 5.113999999999999796e-02 5.112840975553412104e-02
7.823999999999999358e-03 4.892000000000000515e-02 4.890828507198242275e-02
7.832000000000000420e-03 4.670000000000000540e-02 4.668778070122635987e-02
7.839999999999999747e-03 4.447999999999999871e-02 4.446691384121000817e-02
7.848000000000000809e-03 4.225999999999999895e-02 4.224570169831671357e-02
7.856000000000000136e-03 4.003000000000000308e-02 4.002416148697411635e-02
7.863999999999999463e-03 3.781000000000000333e-02 3.780231042925084189e-02
7.872000000000000525e-03 3.558999999999999664e-02 3.558016575445733382e-02
7.879999999999999852e-03 3.336999999999999689e-02 3.335774469874557696e-02
7.887999999999999179e-03 3.113999999999999754e-02 3.113506450470749851e-02
7.896000000000000241e-03 2.891999999999999779e-02 2.891214242097215475e-02
7.903999999999999568e-03 2.670000000000000151e-02 2.668899570180763986e-02
7.912000000000000630e-03 2.446999999999999870e-02 2.446564160671559421e-02
7.919999999999999957e-03 2.225000000000000241e-02 2.224209740003350172e-02
7.927999999999999284e-03 2.001999999999999960e-02 2.001838035052730391e-02
7.936000000000000346e-03 1.779999999999999985e-02 1.779450773099330169e-02
7.943999999999999673e-03 1.556999999999999877e-02 1.557049681785535426e-02
7.952000000000000735e-03 1.335000000000000075e-02 1.334636489075920890e-02
7.960000000000000062e-03 1.113000000000000100e-02 1.112212923217318662e-02
7.967999999999999389e-03 8.899999999999999925e-03 8.897807126984220646e-03
7.976000000000000451e-03 6.675999999999999643e-03 6.673415862093326663e-03
7.983999999999999778e-03 4.451000000000000095e-03 4.448972726015662342e-03
7.992000000000000839e-03 2.224999999999999981e-03 2.224495008474326220e-03
8.000000000000000167e-03 0.000000000000000000e+00 8.243731094800415675e-17


==> data/terzhagi-crit/data-4.csv <==
# 
#             Time: 400.000000
#             Scaled time: 0.160714
#             In terms of critical timestep: 4998.857143
#             
0.000000000000000000e+00 8.445000000000000284e-01 8.444804497522426789e-01
7.999999999999999638e-06 8.445000000000000284e-01 8.444795256095585234e-01
1.599999999999999928e-05 8.445000000000000284e-01 8.444767531811866457e-01
2.400000000000000061e-05 8.445000000000000284e-01 8.444721324661716988e-01
3.199999999999999855e-05 8.445000000000000284e-01 8.444656634629210679e-01
4.000000000000000327e-05 8.445000000000000284e-01 8.444573461692049809e-01
4.800000000000000122e-05 8.443999999999999284e-01 8.444471805821581745e-01
5.599999999999999916e-05 8.443999999999999284e-01 8.444351666982788940e-01
6.399999999999999710e-05 8.443999999999999284e-01 8.444213045134304485e-01
7.200000000000000182e-05 8.443999999999999284e-01 8.444055940228422097e-01
8.000000000000000654e-05 8.443999999999999284e-01 8.443880352211097229e-01
8.799999999999999771e-05 8.443999999999999284e-01 8.443686281021955953e-01
9.600000000000000243e-05 8.442999999999999394e-01 8.443473726594317164e-01
1.039999999999999936e-04 8.442999999999999394e-01 8.443242688855194800e-01
1.119999999999999983e-04 8.442999999999999394e-01 8.442993167725308945e-01
1.200000000000000030e-04 8.442999999999999394e-01 8.442725163119108034e-01
1.279999999999999942e-04 8.442000000000000615e-01 8.442438674944787724e-01
1.359999999999999989e-04 8.442000000000000615e-01 8.442133703104293119e-01
1.440000000000000036e-04 8.442000000000000615e-01 8.441810247493343189e-01
1.520000000000000084e-04 8.440999999999999615e-01 8.441468308001458531e-01
1.600000000000000131e-04 8.440999999999999615e-01 8.441107884511971360e-01
1.679999999999999907e-04 8.440999999999999615e-01 8.440728976902048819e-01
1.759999999999999954e-04 8.439999999999999725e-01 8.440331585042712970e-01
1.840000000000000001e-04 8.439999999999999725e-01 8.439915708798872984e-01
1.920000000000000049e-04 8.438999999999999835e-01 8.439481348029341801e-01
2.000000000000000096e-04 8.438999999999999835e-01 8.439028502586869429e-01
2.079999999999999872e-04 8.438999999999999835e-01 8.438557172318156274e-01
2.159999999999999919e-04 8.437999999999998835e-01 8.438067357063898655e-01
2.239999999999999966e-04 8.437999999999998835e-01 8.437559056658803236e-01
2.320000000000000014e-04 8.437000000000000055e-01 8.437032270931625888e-01
2.400000000000000061e-04 8.436000000000000165e-01 8.436486999705206102e-01
2.480000000000000108e-04 8.436000000000000165e-01 8.435923242796485866e-01
2.559999999999999884e-04 8.435000000000000275e-01 8.435341000016559621e-01
2.640000000000000202e-04 8.435000000000000275e-01 8.434740271170702020e-01
2.719999999999999979e-04 8.433999999999999275e-01 8.434121056058401233e-01
2.799999999999999755e-04 8.433000000000000496e-01 8.433483354473396698e-01
2.880000000000000073e-04 8.433000000000000496e-01 8.432827166203724634e-01
2.959999999999999849e-04 8.432000000000000606e-01 8.432152491031756902e-01
3.040000000000000167e-04 8.430999999999999606e-01 8.431459328734230985e-01
3.119999999999999944e-04 8.430999999999999606e-01 8.430747679082294388e-01
3.200000000000000262e-04 8.429999999999999716e-01 8.430017541841565709e-01
3.280000000000000038e-04 8.429000000000000936e-01 8.429268916772153508e-01
3.359999999999999814e-04 8.427999999999999936e-01 8.428501803628717370e-01
3.440000000000000132e-04 8.427999999999999936e-01 8.427716202160508985e-01
3.519999999999999908e-04 8.427000000000000046e-01 8.426912112111415443e-01
3.600000000000000227e-04 8.426000000000000156e-01 8.426089533220024741e-01
3.680000000000000003e-04 8.424999999999999156e-01 8.425248465219654648e-01
3.759999999999999779e-04 8.424000000000000377e-01 8.424388907838409324e-01
3.840000000000000097e-04 8.423000000000000487e-01 8.423510860799245936e-01
3.919999999999999873e-04 8.423000000000000487e-01 8.422614323820005744e-01
4.000000000000000192e-04 8.421999999999999487e-01 8.421699296613485153e-01
4.079999999999999968e-04 8.420999999999999597e-01 8.420765778887480124e-01
4.159999999999999744e-04 8.420000000000000817e-01 8.419813770344851678e-01
4.240000000000000062e-04 8.419000000000000927e-01 8.418843270683574742e-01
4.319999999999999838e-04 8.417999999999999927e-01 8.417854279596808098e-01
4.400000000000000157e-04 8.417000000000000037e-01 8.416846796772937678e-01
4.479999999999999933e-04 8.416000000000001258e-01 8.415820821895658721e-01
4.560000000000000251e-04 8.414999999999999147e-01 8.414776354644012413e-01
4.640000000000000027e-04 8.414000000000000368e-01 8.413713394692474701e-01
4.719999999999999803e-04 8.413000000000000478e-01 8.412631941711004036e-01
4.800000000000000122e-04 8.411999999999999478e-01 8.411531995365110204e-01
4.879999999999999898e-04 8.410000000000000808e-01 8.410413555315926493e-01
4.960000000000000216e-04 8.408999999999999808e-01 8.409276621220266312e-01
5.039999999999999992e-04 8.407999999999999918e-01 8.408121192730708682e-01
5.119999999999999768e-04 8.407000000000000028e-01 8.406947269495643749e-01
5.199999999999999544e-04 8.405999999999999028e-01 8.405754851159370489e-01
5.280000000000000405e-04 8.405000000000000249e-01 8.404543937362144446e-01
5.360000000000000181e-04 8.402999999999999359e-01 8.403314527740274320e-01
5.439999999999999957e-04 8.401999999999999469e-01 8.402066621926176371e-01
5.519999999999999733e-04 8.401000000000000689e-01 8.400800219548461012e-01
5.599999999999999509e-04 8.400000000000000799e-01 8.399515320232000537e-01
5.680000000000000370e-04 8.397999999999999909e-01 8.398211923598015716e-01
5.760000000000000146e-04 8.397000000000001130e-01 8.396890029264152400e-01
5.839999999999999922e-04 8.395999999999999019e-01 8.395549636844553687e-01
5.919999999999999698e-04 8.394000000000000350e-01 8.394190745949948740e-01
5.999999999999999474e-04 8.392999999999999350e-01 8.392813356187734941e-01
6.080000000000000335e-04 8.391000000000000680e-01 8.391417467162051169e-01
6.160000000000000111e-04 8.389999999999999680e-01 8.390003078473871057e-01
6.239999999999999887e-04 8.388999999999999790e-01 8.388570189721084036e-01
6.319999999999999663e-04 8.386999999999998900e-01 8.387118800498589710e-01
6.400000000000000524e-04 8.386000000000000121e-01 8.385648910398370015e-01
6.480000000000000300e-04 8.384000000000000341e-01 8.384160519009585810e-01
6.560000000000000076e-04 8.382999999999999341e-01 8.382653625918670137e-01
6.639999999999999852e-04 8.381000000000000671e-01 8.381128230709411486e-01
6.719999999999999628e-04 8.379999999999999671e-01 8.379584332963050386e-01
6.800000000000000488e-04 8.378000000000001002e-01 8.378021932258364890e-01
6.880000000000000265e-04 8.376000000000000112e-01 8.376441028171773828e-01
6.960000000000000041e-04 8.375000000000000222e-01 8.374841620277424514e-01
7.039999999999999817e-04 8.373000000000000442e-01 8.373223708147289335e-01
7.119999999999999593e-04 8.372000000000000552e-01 8.371587291351265669e-01
7.200000000000000453e-04 8.369999999999999662e-01 8.369932369457270260e-01
7.280000000000000230e-04 8.367999999999998773e-01 8.368258942031340242e-01
7.360000000000000006e-04 8.366999999999999993e-01 8.366567008637730840e-01
7.439999999999999782e-04 8.365000000000001323e-01 8.364856568839018625e-01
7.519999999999999558e-04 8.363000000000000433e-01 8.363127622196201427e-01
7.600000000000000418e-04 8.360999999999999543e-01 8.361380168268803814e-01
7.680000000000000195e-04 8.359999999999999654e-01 8.359614206614981446e-01
7.759999999999999971e-04 8.357999999999999874e-01 8.357829736791616559e-01
7.839999999999999747e-04 8.356000000000000094e-01 8.356026758354441197e-01
7.919999999999999523e-04 8.354000000000000314e-01 8.354205270858131582e-01
8.000000000000000383e-04 8.351999999999999424e-01 8.352365273856418026e-01
8.080000000000000160e-04 8.350999999999999535e-01 8.350506766902200395e-01
8.159999999999999936e-04 8.348999999999998645e-01 8.348629749547649137e-01
8.239999999999999712e-04 8.346999999999999975e-01 8.346734221344322968e-01
8.319999999999999488e-04 8.344999999999999085e-01 8.344820181843281004e-01
8.400000000000000348e-04 8.343000000000000416e-01 8.342887630595190451e-01
8.480000000000000124e-04 8.340999999999999526e-01 8.340936567150454284e-01
8.559999999999999901e-04 8.338999999999999746e-01 8.338966991059302281e-01
8.639999999999999677e-04 8.336999999999999966e-01 8.336978901871936465e-01
8.720000000000000537e-04 8.335000000000000187e-01 8.334972299138623253e-01
8.800000000000000313e-04 8.332999999999999297e-01 8.332947182409828901e-01
8.880000000000000089e-04 8.331000000000000627e-01 8.330903551236332749e-01
8.959999999999999866e-04 8.328999999999999737e-01 8.328841405169346013e-01
9.039999999999999642e-04 8.327000000000001068e-01 8.326760743760633909e-01
9.120000000000000502e-04 8.325000000000000178e-01 8.324661566562631121e-01
9.200000000000000278e-04 8.322999999999999288e-01 8.322543873128590564e-01
9.280000000000000054e-04 8.319999999999999618e-01 8.320407663012672206e-01
9.359999999999999831e-04 8.318000000000000949e-01 8.318252935770091838e-01
9.439999999999999607e-04 8.316000000000000059e-01 8.316079690957243198e-01
9.520000000000000467e-04 8.313999999999999169e-01 8.313887928131815652e-01
9.600000000000000243e-04 8.312000000000000499e-01 8.311677646852939638e-01
9.680000000000000019e-04 8.308999999999999719e-01 8.309448846681296574e-01
9.759999999999999796e-04 8.306999999999999940e-01 8.307201527179262079e-01
9.840000000000000656e-04 8.305000000000000160e-01 8.304935687911033648e-01
9.920000000000000432e-04 8.303000000000000380e-01 8.302651328442759437e-01
1.000000000000000021e-03 8.299999999999999600e-01 8.300348448342674823e-01
1.007999999999999998e-03 8.297999999999998710e-01 8.298027047181238958e-01
1.015999999999999976e-03 8.296000000000000041e-01 8.295687124531260226e-01
1.023999999999999954e-03 8.293000000000000371e-01 8.293328679968038353e-01
1.031999999999999931e-03 8.290999999999999481e-01 8.290951713069504292e-01
1.039999999999999909e-03 8.289000000000000812e-01 8.288556223416354563e-01
1.048000000000000103e-03 8.286000000000000032e-01 8.286142210592183366e-01
1.056000000000000081e-03 8.284000000000000252e-01 8.283709674183634686e-01
1.064000000000000059e-03 8.280999999999999472e-01 8.281258613780529965e-01
1.072000000000000036e-03 8.278999999999999693e-01 8.278789028976021314e-01
1.080000000000000014e-03 8.276000000000001133e-01 8.276300919366729181e-01
1.087999999999999991e-03 8.274000000000000243e-01 8.273794284552881129e-01
1.095999999999999969e-03 8.271000000000000574e-01 8.271269124138459494e-01
1.103999999999999947e-03 8.268999999999999684e-01 8.268725437731349048e-01
1.111999999999999924e-03 8.265999999999998904e-01 8.266163224943483545e-01
1.119999999999999902e-03 8.264000000000000234e-01 8.263582485390983390e-01
1.128000000000000096e-03 8.261000000000000565e-01 8.260983218694307739e-01
1.136000000000000074e-03 8.257999999999999785e-01 8.258365424478422145e-01
1.144000000000000052e-03 8.256000000000000005e-01 8.255729102372912909e-01
1.152000000000000029e-03 8.252999999999999226e-01 8.253074252012161383e-01
1.160000000000000007e-03 8.249999999999999556e-01 8.250400873035494964e-01
1.167999999999999984e-03 8.248000000000000886e-01 8.247708965087329203e-01
1.175999999999999962e-03 8.245000000000000107e-01 8.244998527817328782e-01
1.183999999999999940e-03 8.242000000000000437e-01 8.242269560880557400e-01
1.191999999999999917e-03 8.239999999999999547e-01 8.239522063937635421e-01
1.199999999999999895e-03 8.236999999999999877e-01 8.236756036654893087e-01
1.208000000000000089e-03 8.233999999999999098e-01 8.233971478704530389e-01
1.216000000000000067e-03 8.230999999999999428e-01 8.231168389764772497e-01
1.224000000000000045e-03 8.227999999999999758e-01 8.228346769520025195e-01
1.232000000000000022e-03 8.225999999999999979e-01 8.225506617661041409e-01
1.240000000000000000e-03 8.223000000000000309e-01 8.222647933885077753e-01
1.247999999999999977e-03 8.220000000000000639e-01 8.219770717896046630e-01
1.255999999999999955e-03 8.216999999999999860e-01 8.216874969404697193e-01
1.263999999999999933e-03 8.214000000000000190e-01 8.213960688128763010e-01
1.271999999999999910e-03 8.210999999999999410e-01 8.211027873793125265e-01
1.280000000000000105e-03 8.207999999999999741e-01 8.208076526129985950e-01
1.288000000000000082e-03 8.205000000000000071e-01 8.205106644879025524e-01
1.296000000000000060e-03 8.201999999999999291e-01 8.202118229787576098e-01
1.304000000000000038e-03 8.198999999999999622e-01 8.199111280610777985e-01
1.312000000000000015e-03 8.195999999999999952e-01 8.196085797111759552e-01
1.319999999999999993e-03 8.192999999999999172e-01 8.193041779061790431e-01
1.327999999999999970e-03 8.189999999999999503e-01 8.189979226240466925e-01
1.335999999999999948e-03 8.187000000000000943e-01 8.186898138435871886e-01
1.343999999999999926e-03 8.184000000000000163e-01 8.183798515444747901e-01
1.351999999999999903e-03 8.181000000000000494e-01 8.180680357072668274e-01
1.360000000000000098e-03 8.178000000000000824e-01 8.177543663134212437e-01
1.368000000000000075e-03 8.173999999999999044e-01 8.174388433453134706e-01
1.376000000000000053e-03 8.170999999999999375e-01 8.171214667862541914e-01
1.384000000000000031e-03 8.168000000000000815e-01 8.168022366205068829e-01
1.392000000000000008e-03 8.165000000000001146e-01 8.164811528333045798e-01
1.399999999999999986e-03 8.162000000000000366e-01 8.161582154108683040e-01
1.407999999999999963e-03 8.157999999999999696e-01 8.158334243404250508e-01
1.415999999999999941e-03 8.154999999999998916e-01 8.155067796102242195e-01
1.423999999999999919e-03 8.152000000000000357e-01 8.151782812095570430e-01
1.431999999999999896e-03 8.149000000000000687e-01 8.148479291287737958e-01
1.440000000000000091e-03 8.145000000000000018e-01 8.145157233593010027e-01
1.448000000000000068e-03 8.141999999999999238e-01 8.141816638936613115e-01
1.456000000000000046e-03 8.137999999999999678e-01 8.138457507254900358e-01
1.464000000000000024e-03 8.135000000000000009e-01 8.135079838495542504e-01
1.472000000000000001e-03 8.131999999999999229e-01 8.131683632617707769e-01
1.479999999999999979e-03 8.127999999999999670e-01 8.128268889592248359e-01
1.487999999999999956e-03 8.125000000000000000e-01 8.124835609401881431e-01
1.495999999999999934e-03 8.121000000000000441e-01 8.121383792041376726e-01
1.503999999999999912e-03 8.118000000000000771e-01 8.117913437517741970e-01
1.512000000000000106e-03 8.114000000000001211e-01 8.114424545850410508e-01
1.520000000000000084e-03 8.111000000000000432e-01 8.110917117071424487e-01
1.528000000000000061e-03 8.106999999999999762e-01 8.107391151225628034e-01
1.536000000000000039e-03 8.103999999999998982e-01 8.103846648370854888e-01
1.544000000000000017e-03 8.099999999999999423e-01 8.100283608578113803e-01
1.551999999999999994e-03 8.096999999999999753e-01 8.096702031931789501e-01
1.559999999999999972e-03 8.093000000000000194e-01 8.093101918529813643e-01
1.567999999999999949e-03 8.090000000000000524e-01 8.089483268483880218e-01
1.575999999999999927e-03 8.085999999999999854e-01 8.085846081919617623e-01
1.583999999999999905e-03 8.081999999999999185e-01 8.082190358976797384e-01
1.592000000000000099e-03 8.079000000000000625e-01 8.078516099809511797e-01
1.600000000000000077e-03 8.074999999999999956e-01 8.074823304586384864e-01
1.608000000000000054e-03 8.071000000000000396e-01 8.071111973490757707e-01
1.616000000000000032e-03 8.067000000000000837e-01 8.067382106720878410e-01
1.624000000000000010e-03 8.064000000000000057e-01 8.063633704490114074e-01
1.631999999999999987e-03 8.060000000000000497e-01 8.059866767027130674e-01
1.639999999999999965e-03 8.055999999999999828e-01 8.056081294576101781e-01
1.647999999999999942e-03 8.052000000000000268e-01 8.052277287396906180e-01
1.655999999999999920e-03 8.048000000000000709e-01 8.048454745765318830e-01
1.663999999999999898e-03 8.044999999999999929e-01 8.044613669973219583e-01
1.672000000000000092e-03 8.041000000000000369e-01 8.040754060328783037e-01
1.680000000000000070e-03 8.036999999999999700e-01 8.036875917156686144e-01
1.688000000000000047e-03 8.033000000000000140e-01 8.032979240798312492e-01
1.696000000000000025e-03 8.029000000000000581e-01 8.029064031611942154e-01
1.704000000000000003e-03 8.025000000000001021e-01 8.025130289972970399e-01
1.711999999999999980e-03 8.020999999999999241e-01 8.021178016274090883e-01
1.719999999999999958e-03 8.016999999999999682e-01 8.017207210925515470e-01
1.727999999999999935e-03 8.013000000000000123e-01 8.013217874355178516e-01
1.735999999999999913e-03 8.009000000000000563e-01 8.009210007008918941e-01
1.744000000000000107e-03 8.004999999999999893e-01 8.005183609350720042e-01
1.752000000000000085e-03 8.001000000000000334e-01 8.001138681862887125e-01
1.760000000000000063e-03 7.997000000000000774e-01 7.997075225046271774e-01
1.768000000000000040e-03 7.992999999999998995e-01 7.992993239420463913e-01
1.776000000000000018e-03 7.988999999999999435e-01 7.988892725524010530e-01
1.783999999999999996e-03 7.984999999999999876e-01 7.984773683914622167e-01
1.791999999999999973e-03 7.981000000000000316e-01 7.980636115169376099e-01
1.799999999999999951e-03 7.976999999999999647e-01 7.976480019884931716e-01
1.807999999999999928e-03 7.972000000000000197e-01 7.972305398677735910e-01
1.815999999999999906e-03 7.968000000000000638e-01 7.968112252184232913e-01
1.824000000000000100e-03 7.963999999999998858e-01 7.963900581061083006e-01
1.832000000000000078e-03 7.959999999999999298e-01 7.959670385985362362e-01
1.840000000000000056e-03 7.955000000000000959e-01 7.955421667654785089e-01
1.848000000000000033e-03 7.950999999999999179e-01 7.951154426787901963e-01
1.856000000000000011e-03 7.946999999999999620e-01 7.946868664124332460e-01
1.863999999999999988e-03 7.943000000000000060e-01 7.942564380424961268e-01
1.871999999999999966e-03 7.937999999999999501e-01 7.938241576472164773e-01
1.879999999999999944e-03 7.933999999999999941e-01 7.933900253070010899e-01
1.887999999999999921e-03 7.930000000000000382e-01 7.929540411044485593e-01
1.895999999999999899e-03 7.924999999999999822e-01 7.925162051243710426e-01
1.904000000000000093e-03 7.921000000000000263e-01 7.920765174538143549e-01
1.912000000000000071e-03 7.915999999999999703e-01 7.916349781820805065e-01
1.920000000000000049e-03 7.912000000000000144e-01 7.911915874007502403e-01
1.928000000000000026e-03 7.908000000000000584e-01 7.907463452037032381e-01
1.936000000000000004e-03 7.903000000000000025e-01 7.902992516871402140e-01
1.943999999999999981e-03 7.899000000000000465e-01 7.898503069496056739e-01
1.951999999999999959e-03 7.893999999999999906e-01 7.893995110920086766e-01
1.959999999999999937e-03 7.890000000000000346e-01 7.889468642176450386e-01
1.968000000000000131e-03 7.885000000000000897e-01 7.884923664322198711e-01
1.975999999999999892e-03 7.880000000000000338e-01 7.880360178438685637e-01
1.984000000000000086e-03 7.876000000000000778e-01 7.875778185631790995e-01
1.991999999999999847e-03 7.871000000000000218e-01 7.871177687032150372e-01
2.000000000000000042e-03 7.867000000000000659e-01 7.866558683795363827e-01
2.007999999999999802e-03 7.861999999999998989e-01 7.861921177102217939e-01
2.015999999999999997e-03 7.857000000000000650e-01 7.857265168158926727e-01
2.024000000000000191e-03 7.852999999999998870e-01 7.852590658197319273e-01
2.031999999999999952e-03 7.848000000000000531e-01 7.847897648475099519e-01
2.040000000000000147e-03 7.842999999999999972e-01 7.843186140276038332e-01
2.047999999999999907e-03 7.839000000000000412e-01 7.838456134910222195e-01
2.056000000000000102e-03 7.833999999999998742e-01 7.833707633714255270e-01
2.063999999999999863e-03 7.829000000000000403e-01 7.828940638051494760e-01
2.072000000000000057e-03 7.823999999999999844e-01 7.824155149312285173e-01
2.079999999999999818e-03 7.819000000000000394e-01 7.819351168914152606e-01
2.088000000000000012e-03 7.815000000000000835e-01 7.814528698302066756e-01
2.096000000000000207e-03 7.810000000000000275e-01 7.809687738948635216e-01
2.103999999999999967e-03 7.804999999999999716e-01 7.804828292354355490e-01
2.112000000000000162e-03 7.800000000000000266e-01 7.799950360047819276e-01
2.119999999999999923e-03 7.794999999999999707e-01 7.795053943585950051e-01
2.128000000000000117e-03 7.790000000000000258e-01 7.790139044554230674e-01
2.135999999999999878e-03 7.784999999999999698e-01 7.785205664566925421e-01
2.144000000000000072e-03 7.779999999999999138e-01 7.780253805267314249e-01
2.151999999999999833e-03 7.774999999999999689e-01 7.775283468327911507e-01
2.160000000000000028e-03 7.769999999999999130e-01 7.770294655450697974e-01
2.167999999999999788e-03 7.765000000000000790e-01 7.765287368367357335e-01
2.175999999999999983e-03 7.759999999999999121e-01 7.760261608839487124e-01
2.184000000000000177e-03 7.755000000000000782e-01 7.755217378658847416e-01
2.191999999999999938e-03 7.750000000000000222e-01 7.750154679647577316e-01
2.200000000000000133e-03 7.744999999999999662e-01 7.745073513658423670e-01
2.207999999999999893e-03 7.740000000000000213e-01 7.739973882574985309e-01
2.216000000000000088e-03 7.734999999999999654e-01 7.734855788311918445e-01
2.223999999999999849e-03 7.730000000000000204e-01 7.729719232815193131e-01
2.232000000000000043e-03 7.724999999999999645e-01 7.724564218062305310e-01
2.239999999999999804e-03 7.718999999999999195e-01 7.719390746062518849e-01
2.247999999999999998e-03 7.714000000000000856e-01 7.714198818857086470e-01
2.256000000000000193e-03 7.709000000000000297e-01 7.708988438519489561e-01
2.263999999999999953e-03 7.704000000000000847e-01 7.703759607155663547e-01
2.272000000000000148e-03 7.699000000000000288e-01 7.698512326904238812e-01
2.279999999999999909e-03 7.692999999999999838e-01 7.693246599936758301e-01
2.288000000000000103e-03 7.688000000000000389e-01 7.687962428457919550e-01
2.295999999999999864e-03 7.682999999999999829e-01 7.682659814705808943e-01
2.304000000000000058e-03 7.676999999999999380e-01 7.677338760952125973e-01
2.311999999999999819e-03 7.672000000000001041e-01 7.671999269502423058e-01
2.320000000000000014e-03 7.667000000000000481e-01 7.666641342696329797e-01
2.328000000000000208e-03 7.661000000000000032e-01 7.661264982907795007e-01
2.335999999999999969e-03 7.655999999999999472e-01 7.655870192545323194e-01
2.344000000000000163e-03 7.651000000000000023e-01 7.650456974052191050e-01
2.351999999999999924e-03 7.644999999999999574e-01 7.645025329906693923e-01
2.360000000000000119e-03 7.639999999999999014e-01 7.639575262622383400e-01
2.367999999999999879e-03 7.634000000000000785e-01 7.634106774748286028e-01
2.376000000000000074e-03 7.629000000000000226e-01 7.628619868869154219e-01
2.383999999999999835e-03 7.622999999999999776e-01 7.623114547605681635e-01
2.392000000000000029e-03 7.618000000000000327e-01 7.617590813614757428e-01
2.399999999999999790e-03 7.612000000000000988e-01 7.612048669589693839e-01
2.407999999999999984e-03 7.607000000000000428e-01 7.606488118260444908e-01
2.416000000000000179e-03 7.600999999999999979e-01 7.600909162393867380e-01
2.423999999999999939e-03 7.594999999999999529e-01 7.595311804793934973e-01
2.432000000000000134e-03 7.590000000000000080e-01 7.589696048301983744e-01
2.439999999999999895e-03 7.584000000000000741e-01 7.584061895796947450e-01
2.448000000000000089e-03 7.578999999999999071e-01 7.578409350195582928e-01
2.455999999999999850e-03 7.572999999999999732e-01 7.572738414452712119e-01
2.464000000000000044e-03 7.566999999999999282e-01 7.567049091561464103e-01
2.471999999999999805e-03 7.561000000000001053e-01 7.561341384553496026e-01
2.480000000000000000e-03 7.556000000000000494e-01 7.555615296499240685e-01
2.488000000000000194e-03 7.550000000000000044e-01 7.549870830508131903e-01
2.495999999999999955e-03 7.543999999999999595e-01 7.544107989728849883e-01
2.504000000000000149e-03 7.537999999999999146e-01 7.538326777349547703e-01
2.511999999999999910e-03 7.533000000000000806e-01 7.532527196598093333e-01
2.520000000000000104e-03 7.527000000000000357e-01 7.526709250742308344e-01
2.527999999999999865e-03 7.520999999999999908e-01 7.520872943090186613e-01
2.536000000000000060e-03 7.514999999999999458e-01 7.515018276990151902e-01
2.543999999999999821e-03 7.509000000000000119e-01 7.509145255831281007e-01
2.552000000000000015e-03 7.502999999999999670e-01 7.503253883043538019e-01
2.560000000000000209e-03 7.496999999999999220e-01 7.497344162098021902e-01
2.567999999999999970e-03 7.491999999999999771e-01 7.491416096507190758e-01
2.576000000000000165e-03 7.486000000000000432e-01 7.485469689825093864e-01
2.583999999999999925e-03 7.479999999999999982e-01 7.479504945647628134e-01
2.592000000000000120e-03 7.473999999999999533e-01 7.473521867612751279e-01
2.599999999999999881e-03 7.467999999999999083e-01 7.467520459400733834e-01
2.608000000000000075e-03 7.461999999999999744e-01 7.461500724734382306e-01
2.615999999999999836e-03 7.456000000000000405e-01 7.455462667379278985e-01
2.624000000000000030e-03 7.449999999999999956e-01 7.449406291144027303e-01
2.631999999999999791e-03 7.442999999999999616e-01 7.443331599880473881e-01
2.639999999999999986e-03 7.437000000000000277e-01 7.437238597483948332e-01
2.648000000000000180e-03 7.430999999999999828e-01 7.431127287893503075e-01
2.655999999999999941e-03 7.425000000000000488e-01 7.424997675092142035e-01
2.664000000000000135e-03 7.419000000000000039e-01 7.418849763107066009e-01
2.671999999999999896e-03 7.412999999999999590e-01 7.412683556009893593e-01
2.680000000000000090e-03 7.407000000000000250e-01 7.406499057916910989e-01
2.687999999999999851e-03 7.399999999999999911e-01 7.400296272989300705e-01
2.696000000000000046e-03 7.393999999999999462e-01 7.394075205433363607e-01
2.703999999999999806e-03 7.388000000000000123e-01 7.387835859500785363e-01
2.712000000000000001e-03 7.382000000000000783e-01 7.381578239488839621e-01
2.720000000000000195e-03 7.374999999999999334e-01 7.375302349740640029e-01
2.727999999999999956e-03 7.368999999999999995e-01 7.369008194645376708e-01
2.736000000000000151e-03 7.363000000000000655e-01 7.362695778638530530e-01
2.743999999999999911e-03 7.356000000000000316e-01 7.356365106202132909e-01
2.752000000000000106e-03 7.349999999999999867e-01 7.350016181864983400e-01
2.759999999999999867e-03 7.344000000000000528e-01 7.343649010202896177e-01
2.768000000000000061e-03 7.337000000000000188e-01 7.337263595838919850e-01
2.775999999999999822e-03 7.330999999999999739e-01 7.330859943443579496e-01
2.784000000000000016e-03 7.325000000000000400e-01 7.324438057735110919e-01
2.792000000000000211e-03 7.318000000000000060e-01 7.317997943479692680e-01
2.799999999999999972e-03 7.312000000000000721e-01 7.311539605491681471e-01
2.808000000000000166e-03 7.305000000000000382e-01 7.305063048633838596e-01
2.815999999999999927e-03 7.298999999999999932e-01 7.298568277817569783e-01
2.824000000000000121e-03 7.291999999999999593e-01 7.292055298003151664e-01
2.831999999999999882e-03 7.286000000000000254e-01 7.285524114199976031e-01
2.840000000000000076e-03 7.278999999999999915e-01 7.278974731466772985e-01
2.847999999999999837e-03 7.272999999999999465e-01 7.272407154911838534e-01
2.856000000000000032e-03 7.266000000000000236e-01 7.265821389693277732e-01
2.863999999999999792e-03 7.258999999999999897e-01 7.259217441019233386e-01
2.871999999999999987e-03 7.252999999999999448e-01 7.252595314148110317e-01
2.880000000000000181e-03 7.246000000000000218e-01 7.245955014388815174e-01
2.887999999999999942e-03 7.238999999999999879e-01 7.239296547100990686e-01
2.896000000000000137e-03 7.233000000000000540e-01 7.232619917695226608e-01
2.903999999999999897e-03 7.226000000000000201e-01 7.225925131633317289e-01
2.912000000000000092e-03 7.218999999999999861e-01 7.219212194428471507e-01
2.919999999999999853e-03 7.212999999999999412e-01 7.212481111645552279e-01
2.928000000000000047e-03 7.206000000000000183e-01 7.205731888901302229e-01
2.935999999999999808e-03 7.198999999999999844e-01 7.198964531864585625e-01
2.944000000000000002e-03 7.191999999999999504e-01 7.192179046256590436e-01
2.952000000000000197e-03 7.186000000000000165e-01 7.185375437851088121e-01
2.959999999999999958e-03 7.178999999999999826e-01 7.178553712474645687e-01
2.968000000000000152e-03 7.171999999999999487e-01 7.171713876006851063e-01
2.975999999999999913e-03 7.165000000000000258e-01 7.164855934380552904e-01
2.984000000000000107e-03 7.157999999999999918e-01 7.157979893582084863e-01
2.991999999999999868e-03 7.150999999999999579e-01 7.151085759651487628e-01
3.000000000000000062e-03 7.144000000000000350e-01 7.144173538682733193e-01
3.007999999999999823e-03 7.137000000000000011e-01 7.137243236823973547e-01
3.016000000000000018e-03 7.129999999999999671e-01 7.130294860277739399e-01
3.024000000000000212e-03 7.123000000000000442e-01 7.123328415301183325e-01
3.031999999999999973e-03 7.116000000000000103e-01 7.116343908206301805e-01
3.040000000000000167e-03 7.108999999999999764e-01 7.109341345360162823e-01
3.047999999999999928e-03 7.101999999999999424e-01 7.102320733185116808e-01
3.056000000000000123e-03 7.095000000000000195e-01 7.095282078159046435e-01
3.063999999999999883e-03 7.087999999999999856e-01 7.088225386815573126e-01
3.072000000000000078e-03 7.080999999999999517e-01 7.081150665744289086e-01
3.079999999999999839e-03 7.074000000000000288e-01 7.074057921590968245e-01
3.088000000000000033e-03 7.066999999999999948e-01 7.066947161057808291e-01
3.095999999999999794e-03 7.059999999999999609e-01 7.059818390903644936e-01
3.103999999999999988e-03 7.053000000000000380e-01 7.052671617944165083e-01
3.112000000000000183e-03 7.046000000000000041e-01 7.045506849052149967e-01
3.119999999999999944e-03 7.037999999999999812e-01 7.038324091157674989e-01
3.128000000000000138e-03 7.031000000000000583e-01 7.031123351248349529e-01
3.135999999999999899e-03 7.024000000000000243e-01 7.023904636369525667e-01
3.144000000000000093e-03 7.016999999999999904e-01 7.016667953624521337e-01
3.151999999999999854e-03 7.010000000000000675e-01 7.009413310174841261e-01
3.160000000000000048e-03 7.001999999999999336e-01 7.002140713240400105e-01
3.167999999999999809e-03 6.995000000000000107e-01 6.994850170099735642e-01
3.176000000000000004e-03 6.987999999999999767e-01 6.987541688090236347e-01
3.184000000000000198e-03 6.980000000000000648e-01 6.980215274608349008e-01
3.191999999999999959e-03 6.973000000000000309e-01 6.972870937109801881e-01
3.200000000000000153e-03 6.965999999999999970e-01 6.965508683109822297e-01
3.207999999999999914e-03 6.957999999999999741e-01 6.958128520183353150e-01
3.216000000000000109e-03 6.950999999999999401e-01 6.950730455965269394e-01
3.223999999999999869e-03 6.942999999999999172e-01 6.943314498150594538e-01
3.232000000000000064e-03 6.935999999999999943e-01 6.935880654494716024e-01
3.239999999999999825e-03 6.929000000000000714e-01 6.928428932813599506e-01
3.248000000000000019e-03 6.921000000000000485e-01 6.920959340984002006e-01
3.256000000000000213e-03 6.914000000000000146e-01 6.913471886943690636e-01
3.263999999999999974e-03 6.905999999999999917e-01 6.905966578691652424e-01
3.272000000000000169e-03 6.899000000000000687e-01 6.898443424288304149e-01
3.279999999999999930e-03 6.891000000000000458e-01 6.890902431855716603e-01
3.288000000000000124e-03 6.884000000000000119e-01 6.883343609577808886e-01
3.295999999999999885e-03 6.875999999999999890e-01 6.875766965700580435e-01
3.304000000000000079e-03 6.867999999999999661e-01 6.868172508532300879e-01
3.311999999999999840e-03 6.861000000000000432e-01 6.860560246443736521e-01
3.320000000000000034e-03 6.853000000000000203e-01 6.852930187868354617e-01
3.327999999999999795e-03 6.844999999999999973e-01 6.845282341302533213e-01
3.335999999999999990e-03 6.837999999999999634e-01 6.837616715305758763e-01
3.344000000000000184e-03 6.829999999999999405e-01 6.829933318500858164e-01
3.351999999999999945e-03 6.822000000000000286e-01 6.822232159574186383e-01
3.360000000000000139e-03 6.814999999999999947e-01 6.814513247275836294e-01
3.367999999999999900e-03 6.806999999999999718e-01 6.806776590419857387e-01
3.376000000000000095e-03 6.799000000000000599e-01 6.799022197884438956e-01
3.383999999999999855e-03 6.791000000000000369e-01 6.791250078612147689e-01
3.392000000000000050e-03 6.784000000000000030e-01 6.783460241610093089e-01
3.399999999999999811e-03 6.775999999999999801e-01 6.775652695950168392e-01
3.408000000000000005e-03 6.767999999999999572e-01 6.767827450769224873e-01
3.416000000000000199e-03 6.759999999999999343e-01 6.759984515269298333e-01
3.423999999999999960e-03 6.752000000000000224e-01 6.752123898717794503e-01
3.432000000000000155e-03 6.743999999999999995e-01 6.744245610447696659e-01
3.439999999999999915e-03 6.736999999999999655e-01 6.736349659857767680e-01
3.448000000000000110e-03 6.729000000000000536e-01 6.728436056412743227e-01
3.455999999999999871e-03 6.721000000000000307e-01 6.720504809643549349e-01
3.464000000000000065e-03 6.713000000000000078e-01 6.712555929147476785e-01
3.471999999999999826e-03 6.704999999999999849e-01 6.704589424588396351e-01
3.480000000000000020e-03 6.697000000000000730e-01 6.696605305696952115e-01
3.488000000000000215e-03 6.689000000000000501e-01 6.688603582270761239e-01
3.495999999999999976e-03 6.681000000000000272e-01 6.680584264174599385e-01
3.504000000000000170e-03 6.673000000000000043e-01 6.672547361340610550e-01
3.511999999999999931e-03 6.664999999999999813e-01 6.664492883768494691e-01
3.520000000000000125e-03 6.656999999999999584e-01 6.656420841525702015e-01
3.527999999999999886e-03 6.648999999999999355e-01 6.648331244747631708e-01
3.536000000000000081e-03 6.640000000000000346e-01 6.640224103637815123e-01
3.543999999999999841e-03 6.632000000000000117e-01 6.632099428468112290e-01
3.552000000000000036e-03 6.623999999999999888e-01 6.623957229578916195e-01
3.559999999999999797e-03 6.616000000000000769e-01 6.615797517379320425e-01
3.567999999999999991e-03 6.608000000000000540e-01 6.607620302347323449e-01
3.576000000000000185e-03 6.600000000000000311e-01 6.599425595030020686e-01
3.583999999999999946e-03 6.591000000000000192e-01 6.591213406043782141e-01
3.592000000000000141e-03 6.582999999999999963e-01 6.582983746074452247e-01
3.599999999999999901e-03 6.574999999999999734e-01 6.574736625877525276e-01
3.608000000000000096e-03 6.567000000000000615e-01 6.566472056278338520e-01
3.615999999999999857e-03 6.557999999999999385e-01 6.558190048172259923e-01
3.624000000000000051e-03 6.550000000000000266e-01 6.549890612524863487e-01
3.631999999999999812e-03 6.542000000000000037e-01 6.541573760372130231e-01
3.640000000000000006e-03 6.532999999999999918e-01 6.533239502820608058e-01
3.648000000000000201e-03 6.524999999999999689e-01 6.524887851047621590e-01
3.655999999999999962e-03 6.516999999999999460e-01 6.516518816301424266e-01
3.664000000000000156e-03 6.508000000000000451e-01 6.508132409901409288e-01
3.671999999999999917e-03 6.500000000000000222e-01 6.499728643238267267e-01
3.680000000000000111e-03 6.491000000000000103e-01 6.491307527774173858e-01
3.687999999999999872e-03 6.482999999999999874e-01 6.482869075042971829e-01
3.696000000000000067e-03 6.474999999999999645e-01 6.474413296650346483e-01
3.703999999999999827e-03 6.465999999999999526e-01 6.465940204273996628e-01
3.712000000000000022e-03 6.457999999999999297e-01 6.457449809663822204e-01
3.720000000000000216e-03 6.449000000000000288e-01 6.448942124642086382e-01
3.727999999999999977e-03 6.441000000000000059e-01 6.440417161103606514e-01
3.736000000000000171e-03 6.431999999999999940e-01 6.431874931015909569e-01
3.743999999999999932e-03 6.423999999999999710e-01 6.423315446419420871e-01
3.752000000000000127e-03 6.414999999999999591e-01 6.414738719427625080e-01
3.759999999999999887e-03 6.405999999999999472e-01 6.406144762227247158e-01
3.768000000000000082e-03 6.397999999999999243e-01 6.397533587078413353e-01
3.775999999999999843e-03 6.389000000000000234e-01 6.388905206314826613e-01
3.784000000000000037e-03 6.380000000000000115e-01 6.380259632343935339e-01
3.791999999999999798e-03 6.371999999999999886e-01 6.371596877647093260e-01
3.799999999999999992e-03 6.362999999999999767e-01 6.362916954779742618e-01
3.808000000000000187e-03 6.353999999999999648e-01 6.354219876371560716e-01
3.815999999999999948e-03 6.346000000000000529e-01 6.345505655126643108e-01
3.824000000000000142e-03 6.337000000000000410e-01 6.336774303823659027e-01
3.831999999999999903e-03 6.327999999999999181e-01 6.328025835316005709e-01
3.840000000000000097e-03 6.319000000000000172e-01 6.319260262531994909e-01
3.847999999999999858e-03 6.310999999999999943e-01 6.310477598474991678e-01
3.856000000000000053e-03 6.301999999999999824e-01 6.301677856223586449e-01
3.863999999999999813e-03 6.292999999999999705e-01 6.292861048931756018e-01
3.872000000000000008e-03 6.284000000000000696e-01 6.284027189829010096e-01
3.880000000000000202e-03 6.274999999999999467e-01 6.275176292220570051e-01
3.887999999999999963e-03 6.267000000000000348e-01 6.266308369487504359e-01
3.896000000000000157e-03 6.258000000000000229e-01 6.257423435086898467e-01
3.903999999999999918e-03 6.249000000000000110e-01 6.248521502552012441e-01
3.911999999999999679e-03 6.239999999999999991e-01 6.239602585492420861e-01
3.919999999999999873e-03 6.230999999999999872e-01 6.230666697594173797e-01
3.928000000000000068e-03 6.221999999999999753e-01 6.221713852619960017e-01
3.936000000000000262e-03 6.212999999999999634e-01 6.212744064409241318e-01
3.943999999999999589e-03 6.203999999999999515e-01 6.203757346878413514e-01
3.951999999999999784e-03 6.195000000000000506e-01 6.194753714020950763e-01
3.959999999999999978e-03 6.186000000000000387e-01 6.185733179907554335e-01
3.968000000000000173e-03 6.176999999999999158e-01 6.176695758686310267e-01
3.976000000000000367e-03 6.168000000000000149e-01 6.167641464582822586e-01
3.983999999999999694e-03 6.159000000000000030e-01 6.158570311900366523e-01
3.991999999999999889e-03 6.149999999999999911e-01 6.149482315020031731e-01
4.000000000000000083e-03 6.140999999999999792e-01 6.140377488400865502e-01
4.008000000000000278e-03 6.130999999999999783e-01 6.131255846580013769e-01
4.015999999999999605e-03 6.121999999999999664e-01 6.122117404172872090e-01
4.023999999999999799e-03 6.112999999999999545e-01 6.112962175873211113e-01
4.031999999999999994e-03 6.103999999999999426e-01 6.103790176453329774e-01
4.040000000000000188e-03 6.095000000000000417e-01 6.094601420764188537e-01
4.048000000000000383e-03 6.086000000000000298e-01 6.085395923735547052e-01
4.055999999999999710e-03 6.076000000000000290e-01 6.076173700376104048e-01
4.063999999999999904e-03 6.067000000000000171e-01 6.066934765773628335e-01
4.072000000000000099e-03 6.058000000000000052e-01 6.057679135095095369e-01
4.080000000000000293e-03 6.048999999999999932e-01 6.048406823586822689e-01
4.087999999999999620e-03 6.038999999999999924e-01 6.039117846574603155e-01
4.095999999999999815e-03 6.029999999999999805e-01 6.029812219463833722e-01
4.104000000000000009e-03 6.020999999999999686e-01 6.020489957739645348e-01
4.112000000000000204e-03 6.010999999999999677e-01 6.011151076967042872e-01
4.120000000000000398e-03 6.001999999999999558e-01 6.001795592791010492e-01
4.127999999999999725e-03 5.993000000000000549e-01 5.992423520936668302e-01
4.135999999999999920e-03 5.982999999999999430e-01 5.983034877209373326e-01
4.144000000000000114e-03 5.974000000000000421e-01 5.973629677494866064e-01
4.152000000000000308e-03 5.963999999999999302e-01 5.964207937759375966e-01
4.159999999999999636e-03 5.955000000000000293e-01 5.954769674049762429e-01
4.167999999999999830e-03 5.946000000000000174e-01 5.945314902493615827e-01
4.176000000000000024e-03 5.936000000000000165e-01 5.935843639299400731e-01
4.184000000000000219e-03 5.927000000000000046e-01 5.926355900756561379e-01
4.192000000000000413e-03 5.917000000000000037e-01 5.916851703235650461e-01
4.199999999999999740e-03 5.907999999999999918e-01 5.907331063188434594e-01
4.207999999999999935e-03 5.897999999999999909e-01 5.897793997148017553e-01
4.216000000000000129e-03 5.887999999999999901e-01 5.888240521728963506e-01
4.224000000000000324e-03 5.878999999999999782e-01 5.878670653627396936e-01
4.231999999999999651e-03 5.868999999999999773e-01 5.869084409621131426e-01
4.239999999999999845e-03 5.859999999999999654e-01 5.859481806569765139e-01
4.248000000000000040e-03 5.850000000000000755e-01 5.849862861414809601e-01
4.256000000000000234e-03 5.839999999999999636e-01 5.840227591179785183e-01
4.264000000000000429e-03 5.831000000000000627e-01 5.830576012970336564e-01
4.271999999999999756e-03 5.820999999999999508e-01 5.820908143974345972e-01
4.279999999999999950e-03 5.810999999999999499e-01 5.811224001462024225e-01
4.288000000000000145e-03 5.801999999999999380e-01 5.801523602786039513e-01
4.296000000000000339e-03 5.791999999999999371e-01 5.791806965381594008e-01
4.303999999999999666e-03 5.782000000000000473e-01 5.782074106766552646e-01
4.311999999999999861e-03 5.773000000000000353e-01 5.772325044541525285e-01
4.320000000000000055e-03 5.763000000000000345e-01 5.762559796389987721e-01
4.328000000000000250e-03 5.753000000000000336e-01 5.752778380078363840e-01
4.335999999999999577e-03 5.742999999999999217e-01 5.742980813456131095e-01
4.343999999999999771e-03 5.733000000000000318e-01 5.733167114455920421e-01
4.351999999999999966e-03 5.724000000000000199e-01 5.723337301093611718e-01
4.360000000000000160e-03 5.714000000000000190e-01 5.713491391468421554e-01
4.368000000000000355e-03 5.704000000000000181e-01 5.703629403763013084e-01
4.375999999999999682e-03 5.694000000000000172e-01 5.693751356243574868e-01
4.383999999999999876e-03 5.684000000000000163e-01 5.683857267259916357e-01
4.392000000000000071e-03 5.674000000000000155e-01 5.673947155245557816e-01
4.400000000000000265e-03 5.664000000000000146e-01 5.664021038717830248e-01
4.407999999999999592e-03 5.654000000000000137e-01 5.654078936277945333e-01
4.415999999999999787e-03 5.644000000000000128e-01 5.644120866611093135e-01
4.423999999999999981e-03 5.634000000000000119e-01 5.634146848486532022e-01
4.432000000000000176e-03 5.624000000000000110e-01 5.624156900757661948e-01
4.440000000000000370e-03 5.614000000000000101e-01 5.614151042362122146e-01
4.447999999999999697e-03 5.604000000000000092e-01 5.604129292321858857e-01
4.455999999999999892e-03 5.594000000000000083e-01 5.594091669743214146e-01
4.464000000000000086e-03 5.584000000000000075e-01 5.584038193817002504e-01
4.472000000000000280e-03 5.574000000000000066e-01 5.573968883818591902e-01
4.479999999999999608e-03 5.564000000000000057e-01 5.563883759107991489e-01
4.487999999999999802e-03 5.554000000000000048e-01 5.553782839129897120e-01
4.495999999999999996e-03 5.544000000000000039e-01 5.543666143413805703e-01
4.504000000000000191e-03 5.534000000000000030e-01 5.533533691574057389e-01
4.512000000000000385e-03 5.524000000000000021e-01 5.523385503309922173e-01
4.519999999999999712e-03 5.513000000000000123e-01 5.513221598405678714e-01
4.527999999999999907e-03 5.503000000000000114e-01 5.503041996730664298e-01
4.536000000000000101e-03 5.493000000000000105e-01 5.492846718239355885e-01
4.544000000000000296e-03 5.483000000000000096e-01 5.482635782971441163e-01
4.551999999999999623e-03 5.473000000000000087e-01 5.472409211051879607e-01
4.559999999999999817e-03 5.462000000000000188e-01 5.462167022690964657e-01
4.568000000000000012e-03 5.452000000000000179e-01 5.451909238184392548e-01
4.576000000000000206e-03 5.442000000000000171e-01 5.441635877913325592e-01
4.584000000000000401e-03 5.432000000000000162e-01 5.431346962344452134e-01
4.591999999999999728e-03 5.421000000000000263e-01 5.421042512030043170e-01
4.599999999999999922e-03 5.410999999999999144e-01 5.410722547608013411e-01
4.608000000000000117e-03 5.401000000000000245e-01 5.400387089801987894e-01
4.616000000000000311e-03 5.390000000000000346e-01 5.390036159421339734e-01
4.623999999999999638e-03 5.380000000000000338e-01 5.379669777361263394e-01
4.631999999999999833e-03 5.370000000000000329e-01 5.369287964602816876e-01
4.640000000000000027e-03 5.359000000000000430e-01 5.358890742212982783e-01
4.648000000000000222e-03 5.348999999999999311e-01 5.348478131344709396e-01
4.656000000000000416e-03 5.338000000000000522e-01 5.338050153236976181e-01
4.663999999999999743e-03 5.327999999999999403e-01 5.327606829214820428e-01
4.671999999999999938e-03 5.316999999999999504e-01 5.317148180689402759e-01
4.680000000000000132e-03 5.306999999999999496e-01 5.306674229158054867e-01
4.688000000000000327e-03 5.295999999999999597e-01 5.296184996204307271e-01
4.695999999999999654e-03 5.286000000000000698e-01 5.285680503497949267e-01
4.703999999999999848e-03 5.274999999999999689e-01 5.275160772795062236e-01
4.712000000000000043e-03 5.265000000000000790e-01 5.264625825938065162e-01
4.720000000000000237e-03 5.253999999999999782e-01 5.254075684855751271e-01
4.728000000000000431e-03 5.243999999999999773e-01 5.243510371563331329e-01
4.735999999999999759e-03 5.232999999999999874e-01 5.232929908162464727e-01
4.743999999999999953e-03 5.222999999999999865e-01 5.222334316841301671e-01
4.752000000000000147e-03 5.211999999999999966e-01 5.211723619874505387e-01
4.760000000000000342e-03 5.201000000000000068e-01 5.201097839623302077e-01
4.767999999999999669e-03 5.191000000000000059e-01 5.190456998535513122e-01
4.775999999999999863e-03 5.180000000000000160e-01 5.179801119145557298e-01
4.784000000000000058e-03 5.169000000000000261e-01 5.169130224074516278e-01
4.792000000000000252e-03 5.159000000000000252e-01 5.158444336030140187e-01
4.799999999999999580e-03 5.148000000000000353e-01 5.147743477806887569e-01
4.807999999999999774e-03 5.137000000000000455e-01 5.137027672285934266e-01
4.815999999999999968e-03 5.127000000000000446e-01 5.126296942435215609e-01
4.824000000000000163e-03 5.116000000000000547e-01 5.115551311309435301e-01
4.832000000000000357e-03 5.104999999999999538e-01 5.104790802050102050e-01
4.839999999999999684e-03 5.093999999999999639e-01 5.094015437885530684e-01
4.847999999999999879e-03 5.082999999999999741e-01 5.083225242130869903e-01
4.856000000000000073e-03 5.072999999999999732e-01 5.072420238188126707e-01
4.864000000000000268e-03 5.061999999999999833e-01 5.061600449546174163e-01
4.871999999999999595e-03 5.050999999999999934e-01 5.050765899780769175e-01
4.879999999999999789e-03 5.040000000000000036e-01 5.039916612554556918e-01
4.887999999999999984e-03 5.029000000000000137e-01 5.029052611617099711e-01
4.896000000000000178e-03 5.018000000000000238e-01 5.018173920804880339e-01
4.904000000000000373e-03 5.008000000000000229e-01 5.007280564041295401e-01
4.911999999999999700e-03 4.996999999999999775e-01 4.996372565336698046e-01
4.919999999999999894e-03 4.985999999999999877e-01 4.985449948788372443e-01
4.928000000000000089e-03 4.974999999999999978e-01 4.974512738580550431e-01
4.936000000000000283e-03 4.964000000000000079e-01 4.963560958984425397e-01
4.943999999999999610e-03 4.952999999999999625e-01 4.952594634358140069e-01
4.951999999999999805e-03 4.941999999999999726e-01 4.941613789146793168e-01
4.959999999999999999e-03 4.930999999999999828e-01 4.930618447882444411e-01
4.968000000000000194e-03 4.920000000000000484e-01 4.919608635184105627e-01
4.976000000000000388e-03 4.909000000000000585e-01 4.908584375757743534e-01
4.983999999999999715e-03 4.898000000000000131e-01 4.897545694396274740e-01
4.991999999999999910e-03 4.887000000000000233e-01 4.886492615979554088e-01
5.000000000000000104e-03 4.876000000000000334e-01 4.875425165474376321e-01
5.008000000000000299e-03 4.864999999999999880e-01 4.864343367934468865e-01
5.015999999999999626e-03 4.852999999999999536e-01 4.853247248500470179e-01
5.023999999999999820e-03 4.841999999999999638e-01 4.842136832399932533e-01
5.032000000000000015e-03 4.831000000000000294e-01 4.831012144947299802e-01
5.040000000000000209e-03 4.820000000000000395e-01 4.819873211543902469e-01
5.048000000000000403e-03 4.809000000000000496e-01 4.808720057677936532e-01
5.055999999999999731e-03 4.798000000000000043e-01 4.797552708924448517e-01
5.063999999999999925e-03 4.787000000000000144e-01 4.786371190945317156e-01
5.072000000000000119e-03 4.774999999999999800e-01 4.775175529489240067e-01
5.080000000000000314e-03 4.763999999999999901e-01 4.763965750391704890e-01
5.087999999999999641e-03 4.752999999999999448e-01 4.752741879574972073e-01
5.095999999999999835e-03 4.742000000000000104e-01 4.741503943048052117e-01
5.104000000000000030e-03 4.729999999999999760e-01 4.730251966906677819e-01
5.112000000000000224e-03 4.718999999999999861e-01 4.718985977333281512e-01
5.120000000000000419e-03 4.707999999999999963e-01 4.707706000596969531e-01
5.127999999999999746e-03 4.697000000000000064e-01 4.696412063053490016e-01
5.135999999999999940e-03 4.685000000000000275e-01 4.685104191145194052e-01
5.144000000000000135e-03 4.674000000000000377e-01 4.673782411401030679e-01
5.152000000000000329e-03 4.662999999999999923e-01 4.662446750436484710e-01
5.159999999999999656e-03 4.650999999999999579e-01 4.651097234953555648e-01
5.167999999999999851e-03 4.639999999999999680e-01 4.639733891740731031e-01
5.176000000000000045e-03 4.628999999999999782e-01 4.628356747672930371e-01
5.184000000000000240e-03 4.616999999999999993e-01 4.616965829711477398e-01
5.191999999999999567e-03 4.606000000000000094e-01 4.605561164904068971e-01
5.199999999999999761e-03 4.593999999999999750e-01 4.594142780384712910e-01
5.207999999999999956e-03 4.583000000000000407e-01 4.582710703373698014e-01
5.216000000000000150e-03 4.571000000000000063e-01 4.571264961177561315e-01
5.224000000000000345e-03 4.560000000000000164e-01 4.559805581189018686e-01
5.231999999999999672e-03 4.548999999999999710e-01 4.548332590886933757e-01
5.239999999999999866e-03 4.537000000000000477e-01 4.536846017836268508e-01
5.248000000000000061e-03 4.526000000000000023e-01 4.525345889688030532e-01
5.256000000000000255e-03 4.513999999999999679e-01 4.513832234179220859e-01
5.263999999999999582e-03 4.502999999999999781e-01 4.502305079132792320e-01
5.271999999999999777e-03 4.491000000000000547e-01 4.490764452457578493e-01
5.279999999999999971e-03 4.479000000000000203e-01 4.479210382148258174e-01
5.288000000000000166e-03 4.467999999999999750e-01 4.467642896285279885e-01
5.296000000000000360e-03 4.456000000000000516e-01 4.456062023034822461e-01
5.303999999999999687e-03 4.445000000000000062e-01 4.444467790648721772e-01
5.311999999999999882e-03 4.432999999999999718e-01 4.432860227464415215e-01
5.320000000000000076e-03 4.421000000000000485e-01 4.421239361904884535e-01
5.328000000000000271e-03 4.410000000000000031e-01 4.409605222478586439e-01
5.335999999999999598e-03 4.397999999999999687e-01 4.397957837779386536e-01
5.343999999999999792e-03 4.386999999999999789e-01 4.386297236486499385e-01
5.351999999999999987e-03 4.375000000000000555e-01 4.374623447364421880e-01
5.360000000000000181e-03 4.362999999999999656e-01 4.362936499262852208e-01
5.368000000000000375e-03 4.351000000000000423e-01 4.351236421116633779e-01
5.375999999999999703e-03 4.340000000000000524e-01 4.339523241945681953e-01
5.383999999999999897e-03 4.328000000000000180e-01 4.327796990854895220e-01
5.392000000000000091e-03 4.316000000000000392e-01 4.316057697034104690e-01
5.400000000000000286e-03 4.305000000000000493e-01 4.304305389757978606e-01
5.407999999999999613e-03 4.293000000000000149e-01 4.292540098385960179e-01
5.415999999999999807e-03 4.280999999999999805e-01 4.280761852362171549e-01
5.424000000000000002e-03 4.269000000000000017e-01 4.268970681215353280e-01
5.432000000000000196e-03 4.256999999999999673e-01 4.257166614558772211e-01
5.440000000000000391e-03 4.245999999999999774e-01 4.245349682090133192e-01
5.447999999999999718e-03 4.233999999999999986e-01 4.233519913591516359e-01
5.455999999999999912e-03 4.221999999999999642e-01 4.221677338929260559e-01
5.464000000000000107e-03 4.210000000000000409e-01 4.209821988053906172e-01
5.472000000000000301e-03 4.197999999999999510e-01 4.197953891000089088e-01
5.479999999999999628e-03 4.186000000000000276e-01 4.186073077886458549e-01
5.487999999999999823e-03 4.173999999999999932e-01 4.174179578915576672e-01
5.496000000000000017e-03 4.162000000000000144e-01 4.162273424373844621e-01
5.504000000000000212e-03 4.151000000000000245e-01 4.150354644631384926e-01
5.512000000000000406e-03 4.138999999999999901e-01 4.138423270141966537e-01
5.519999999999999733e-03 4.127000000000000113e-01 4.126479331442901022e-01
5.527999999999999928e-03 4.114999999999999769e-01 4.114522859154935985e-01
5.536000000000000122e-03 4.103000000000000536e-01 4.102553883982170690e-01
5.544000000000000317e-03 4.091000000000000192e-01 4.090572436711947812e-01
5.551999999999999644e-03 4.078999999999999848e-01 4.078578548214747967e-01
5.559999999999999838e-03 4.067000000000000060e-01 4.066572249444093123e-01
5.568000000000000033e-03 4.054999999999999716e-01 4.054553571436438353e-01
5.576000000000000227e-03 4.042999999999999927e-01 4.042522545311063031e-01
5.584000000000000422e-03 4.030999999999999583e-01 4.030479202269973138e-01
5.591999999999999749e-03 4.019000000000000350e-01 4.018423573597778575e-01
5.599999999999999943e-03 4.007000000000000006e-01 4.006355690661588809e-01
5.608000000000000138e-03 3.994000000000000328e-01 3.994275584910908505e-01
5.616000000000000332e-03 3.981999999999999429e-01 3.982183287877513189e-01
5.623999999999999659e-03 3.970000000000000195e-01 3.970078831175340994e-01
5.631999999999999854e-03 3.957999999999999852e-01 3.957962246500373316e-01
5.640000000000000048e-03 3.946000000000000063e-01 3.945833565630518791e-01
5.648000000000000242e-03 3.933999999999999719e-01 3.933692820425499503e-01
5.655999999999999570e-03 3.922000000000000486e-01 3.921540042826726635e-01
5.663999999999999764e-03 3.910000000000000142e-01 3.909375264857168353e-01
5.671999999999999958e-03 3.896999999999999909e-01 3.897198518621255992e-01
5.680000000000000153e-03 3.884999999999999565e-01 3.885009836304730291e-01
5.688000000000000347e-03 3.873000000000000331e-01 3.872809250174527596e-01
5.695999999999999674e-03 3.860999999999999988e-01 3.860596792578658287e-01
5.703999999999999869e-03 3.849000000000000199e-01 3.848372495946070782e-01
5.712000000000000063e-03 3.836000000000000520e-01 3.836136392786521077e-01
5.720000000000000258e-03 3.824000000000000177e-01 3.823888515690460066e-01
5.727999999999999585e-03 3.811999999999999833e-01 3.811628897328868670e-01
5.735999999999999779e-03 3.800000000000000044e-01 3.799357570453150146e-01
5.743999999999999974e-03 3.787000000000000366e-01 3.787074567894990196e-01
5.752000000000000168e-03 3.775000000000000022e-01 3.774779922566214863e-01
5.760000000000000363e-03 3.763000000000000234e-01 3.762473667458653415e-01
5.767999999999999690e-03 3.749999999999999445e-01 3.750155835644009006e-01
5.775999999999999884e-03 3.738000000000000211e-01 3.737826460273704909e-01
5.784000000000000079e-03 3.725999999999999868e-01 3.725485574578749071e-01
5.792000000000000273e-03 3.712999999999999634e-01 3.713133211869593664e-01
5.799999999999999600e-03 3.700999999999999845e-01 3.700769405535993539e-01
5.807999999999999795e-03 3.689000000000000057e-01 3.688394189046838023e-01
5.815999999999999989e-03 3.676000000000000378e-01 3.676007595950037676e-01
5.824000000000000184e-03 3.664000000000000035e-01 3.663609659872353874e-01
5.832000000000000378e-03 3.650999999999999801e-01 3.651200414519250592e-01
5.839999999999999705e-03 3.639000000000000012e-01 3.638779893674752297e-01
5.847999999999999900e-03 3.627000000000000224e-01 3.626348131201280189e-01
5.856000000000000094e-03 3.613999999999999990e-01 3.613905161039513425e-01
5.864000000000000289e-03 3.602000000000000202e-01 3.601451017208213146e-01
5.871999999999999616e-03 3.588999999999999968e-01 3.588985733804089251e-01
5.879999999999999810e-03 3.577000000000000179e-01 3.576509345001626650e-01
5.888000000000000005e-03 3.563999999999999946e-01 3.564021885052926497e-01
5.896000000000000199e-03 3.552000000000000157e-01 3.551523388287556871e-01
5.904000000000000394e-03 3.538999999999999924e-01 3.539013889112385680e-01
5.911999999999999721e-03 3.527000000000000135e-01 3.526493422011410805e-01
5.919999999999999915e-03 3.513999999999999901e-01 3.513962021545598002e-01
5.928000000000000110e-03 3.502000000000000113e-01 3.501419722352733799e-01
5.936000000000000304e-03 3.488999999999999879e-01 3.488866559147228985e-01
5.943999999999999631e-03 3.476000000000000201e-01 3.476302566719967069e-01
5.951999999999999826e-03 3.463999999999999857e-01 3.463727779938140516e-01
5.960000000000000020e-03 3.451000000000000179e-01 3.451142233745062571e-01
5.968000000000000214e-03 3.438999999999999835e-01 3.438545963160004049e-01
5.976000000000000409e-03 3.426000000000000156e-01 3.425939003278031247e-01
5.983999999999999736e-03 3.413999999999999813e-01 3.413321389269809991e-01
5.991999999999999930e-03 3.401000000000000134e-01 3.400693156381435212e-01
6.000000000000000125e-03 3.387999999999999901e-01 3.388054339934272186e-01
6.008000000000000319e-03 3.376000000000000112e-01 3.375404975324751700e-01
6.015999999999999646e-03 3.362999999999999878e-01 3.362745098024204626e-01
6.023999999999999841e-03 3.349999999999999645e-01 3.350074743578682068e-01
6.032000000000000035e-03 3.337999999999999856e-01 3.337393947608764955e-01
6.040000000000000230e-03 3.325000000000000178e-01 3.324702745809378079e-01
6.048000000000000424e-03 3.311999999999999944e-01 3.312001173949626343e-01
6.055999999999999751e-03 3.298999999999999710e-01 3.299289267872579368e-01
6.063999999999999946e-03 3.286999999999999922e-01 3.286567063495099417e-01
6.072000000000000140e-03 3.274000000000000243e-01 3.273834596807657649e-01
6.080000000000000335e-03 3.261000000000000010e-01 3.261091903874130948e-01
6.087999999999999662e-03 3.248999999999999666e-01 3.248339020831613744e-01
6.095999999999999856e-03 3.235999999999999988e-01 3.235575983890232044e-01
6.104000000000000051e-03 3.223000000000000309e-01 3.222802829332943597e-01
6.112000000000000245e-03 3.210000000000000075e-01 3.210019593515348602e-01
6.119999999999999572e-03 3.196999999999999842e-01 3.197226312865484310e-01
6.127999999999999767e-03 3.185000000000000053e-01 3.184423023883627968e-01
6.135999999999999961e-03 3.171999999999999820e-01 3.171609763142112515e-01
6.144000000000000156e-03 3.159000000000000141e-01 3.158786567285104541e-01
6.152000000000000350e-03 3.145999999999999908e-01 3.145953473028420544e-01
6.159999999999999677e-03 3.132999999999999674e-01 3.133110517159319874e-01
6.167999999999999872e-03 3.119999999999999996e-01 3.120257736536287130e-01
6.176000000000000066e-03 3.108000000000000207e-01 3.107395168088847304e-01
6.184000000000000261e-03 3.094999999999999973e-01 3.094522848817350957e-01
6.191999999999999588e-03 3.081999999999999740e-01 3.081640815792759391e-01
6.199999999999999782e-03 3.069000000000000061e-01 3.068749106156445916e-01
6.207999999999999977e-03 3.056000000000000383e-01 3.055847757119983799e-01
6.216000000000000171e-03 3.043000000000000149e-01 3.042936805964931435e-01
6.224000000000000365e-03 3.029999999999999916e-01 3.030016290042616411e-01
6.231999999999999693e-03 3.016999999999999682e-01 3.017086246773940106e-01
6.239999999999999887e-03 3.004000000000000004e-01 3.004146713649132883e-01
6.248000000000000081e-03 2.991000000000000325e-01 2.991197728227564800e-01
6.256000000000000276e-03 2.978000000000000091e-01 2.978239328137520792e-01
6.263999999999999603e-03 2.964999999999999858e-01 2.965271551075969736e-01
6.271999999999999797e-03 2.952000000000000179e-01 2.952294434808357959e-01
6.279999999999999992e-03 2.938999999999999946e-01 2.939308017168389409e-01
6.288000000000000186e-03 2.926000000000000267e-01 2.926312336057789731e-01
6.296000000000000381e-03 2.913000000000000034e-01 2.913307429446099217e-01
6.303999999999999708e-03 2.899999999999999800e-01 2.900293335370441317e-01
6.311999999999999902e-03 2.887000000000000122e-01 2.887270091935286720e-01
6.320000000000000097e-03 2.873999999999999888e-01 2.874237737312245189e-01
6.328000000000000291e-03 2.861000000000000210e-01 2.861196309739828525e-01
6.335999999999999618e-03 2.847999999999999976e-01 2.848145847523218532e-01
6.343999999999999813e-03 2.834999999999999742e-01 2.835086389034036092e-01
6.352000000000000007e-03 2.822000000000000064e-01 2.822017972710121891e-01
6.360000000000000202e-03 2.809000000000000385e-01 2.808940637055283296e-01
6.368000000000000396e-03 2.795999999999999597e-01 2.795854420639080629e-01
6.375999999999999723e-03 2.782999999999999918e-01 2.782759362096586808e-01
6.383999999999999918e-03 2.770000000000000240e-01 2.769655500128133108e-01
6.392000000000000112e-03 2.757000000000000006e-01 2.756542873499098212e-01
6.400000000000000307e-03 2.743999999999999773e-01 2.743421521039658972e-01
6.407999999999999634e-03 2.729999999999999649e-01 2.730291481644541718e-01
6.415999999999999828e-03 2.716999999999999971e-01 2.717152794272796323e-01
6.424000000000000023e-03 2.704000000000000292e-01 2.704005497947542525e-01
6.432000000000000217e-03 2.691000000000000059e-01 2.690849631755737881e-01
6.440000000000000412e-03 2.677999999999999825e-01 2.677685234847927420e-01
6.447999999999999739e-03 2.665000000000000147e-01 2.664512346437992174e-01
6.455999999999999933e-03 2.651000000000000023e-01 2.651331005802919361e-01
6.464000000000000128e-03 2.638000000000000345e-01 2.638141252282537041e-01
6.472000000000000322e-03 2.625000000000000111e-01 2.624943125279275979e-01
6.479999999999999649e-03 2.611999999999999877e-01 2.611736664257924279e-01
6.487999999999999844e-03 2.598999999999999644e-01 2.598521908745359266e-01
6.496000000000000038e-03 2.585000000000000075e-01 2.585298898330309902e-01
6.504000000000000233e-03 2.571999999999999842e-01 2.572067672663110316e-01
6.512000000000000427e-03 2.559000000000000163e-01 2.558828271455423908e-01
6.519999999999999754e-03 2.545999999999999930e-01 2.545580734480002438e-01
6.527999999999999949e-03 2.531999999999999806e-01 2.532325101570433445e-01
6.536000000000000143e-03 2.519000000000000128e-01 2.519061412620871021e-01
6.544000000000000337e-03 2.505999999999999894e-01 2.505789707585784343e-01
6.551999999999999665e-03 2.492999999999999938e-01 2.492510026479705654e-01
6.559999999999999859e-03 2.478999999999999815e-01 2.479222409376951319e-01
6.568000000000000053e-03 2.465999999999999859e-01 2.465926896411372859e-01
6.576000000000000248e-03 2.453000000000000180e-01 2.452623527776097156e-01
6.583999999999999575e-03 2.439000000000000057e-01 2.439312343723259724e-01
6.591999999999999769e-03 2.426000000000000101e-01 2.425993384563726041e-01
6.599999999999999964e-03 2.412999999999999867e-01 2.412666690666850355e-01
6.608000000000000158e-03 2.399000000000000021e-01 2.399332302460194521e-01
6.616000000000000353e-03 2.385999999999999788e-01 2.385990260429257381e-01
6.623999999999999680e-03 2.373000000000000109e-01 2.372640605117218859e-01
6.631999999999999874e-03 2.358999999999999708e-01 2.359283377124655745e-01
6.640000000000000069e-03 2.346000000000000030e-01 2.345918617109278292e-01
6.648000000000000263e-03 2.333000000000000074e-01 2.332546365785662379e-01
6.655999999999999590e-03 2.318999999999999950e-01 2.319166663924970284e-01
6.663999999999999785e-03 2.305999999999999994e-01 2.305779552354675355e-01
6.671999999999999979e-03 2.292999999999999761e-01 2.292385071958292775e-01
6.680000000000000174e-03 2.279000000000000192e-01 2.278983263675102844e-01
6.688000000000000368e-03 2.265999999999999959e-01 2.265574168499867591e-01
6.695999999999999695e-03 2.252000000000000113e-01 2.252157827482566821e-01
6.703999999999999890e-03 2.238999999999999879e-01 2.238734281728099740e-01
6.712000000000000084e-03 2.225000000000000033e-01 2.225303572396025997e-01
6.720000000000000279e-03 2.211999999999999800e-01 2.211865740700266758e-01
6.727999999999999606e-03 2.198999999999999844e-01 2.198420827908839081e-01
6.735999999999999800e-03 2.184999999999999720e-01 2.184968875343559214e-01
6.743999999999999995e-03 2.172000000000000042e-01 2.171509924379766698e-01
6.752000000000000189e-03 2.158000000000000196e-01 2.158044016446036273e-01
6.760000000000000384e-03 2.144999999999999962e-01 2.144571193023903644e-01
6.767999999999999711e-03 2.131000000000000116e-01 2.131091495647561007e-01
6.775999999999999905e-03 2.117999999999999883e-01 2.117604965903572833e-01
6.784000000000000100e-03 2.104000000000000314e-01 2.104111645430611077e-01
6.792000000000000294e-03 2.090999999999999803e-01 2.090611575919132659e-01
6.799999999999999621e-03 2.077000000000000235e-01 2.077104799111108568e-01
6.807999999999999816e-03 2.064000000000000001e-01 2.063591356799732712e-01
6.816000000000000010e-03 2.050000000000000155e-01 2.050071290829120763e-01
6.824000000000000205e-03 2.036999999999999922e-01 2.036544643094020668e-01
6.832000000000000399e-03 2.023000000000000076e-01 2.023011455539532044e-01
6.839999999999999726e-03 2.009999999999999842e-01 2.009471770160789761e-01
6.847999999999999921e-03 1.996000000000000274e-01 1.995925629002677781e-01
6.856000000000000115e-03 1.981999999999999873e-01 1.982373074159541337e-01
6.864000000000000309e-03 1.969000000000000195e-01 1.968814147774874401e-01
6.871999999999999637e-03 1.955000000000000071e-01 1.955248892041031306e-01
6.879999999999999831e-03 1.942000000000000115e-01 1.941677349198926983e-01
6.888000000000000025e-03 1.927999999999999992e-01 1.928099561537729989e-01
6.896000000000000220e-03 1.915000000000000036e-01 1.914515571394573845e-01
6.904000000000000414e-03 1.900999999999999912e-01 1.900925421154239792e-01
6.911999999999999741e-03 1.887000000000000066e-01 1.887329153248870628e-01
6.919999999999999936e-03 1.873999999999999833e-01 1.873726810157652356e-01
6.928000000000000130e-03 1.859999999999999987e-01 1.860118434406518584e-01
6.936000000000000325e-03 1.847000000000000031e-01 1.846504068567846324e-01
6.943999999999999652e-03 1.832999999999999907e-01 1.832883755260148184e-01
6.951999999999999846e-03 1.819000000000000061e-01 1.819257537147754844e-01
6.960000000000000041e-03 1.806000000000000105e-01 1.805625456940529172e-01
6.968000000000000235e-03 1.791999999999999982e-01 1.791987557393542041e-01
6.976000000000000430e-03 1.778000000000000136e-01 1.778343881306763685e-01
6.983999999999999757e-03 1.764999999999999902e-01 1.764694471524763109e-01
6.991999999999999951e-03 1.751000000000000056e-01 1.751039370936385564e-01
7.000000000000000146e-03 1.737000000000000210e-01 1.737378622474448076e-01
7.008000000000000340e-03 1.723999999999999977e-01 1.723712269115427465e-01
7.015999999999999667e-03 1.710000000000000131e-01 1.710040353879149488e-01
7.023999999999999862e-03 1.696000000000000008e-01 1.696362919828457994e-01
7.032000000000000056e-03 1.683000000000000052e-01 1.682680010068923482e-01
7.040000000000000251e-03 1.668999999999999928e-01 1.668991667748517815e-01
7.047999999999999578e-03 1.655000000000000082e-01 1.655297936057289199e-01
7.055999999999999772e-03 1.641999999999999849e-01 1.641598858227061586e-01
7.063999999999999967e-03 1.628000000000000003e-01 1.627894477531102724e-01
7.072000000000000161e-03 1.613999999999999879e-01 1.614184837283814400e-01
7.080000000000000356e-03 1.600999999999999923e-01 1.600469980840405204e-01
7.087999999999999683e-03 1.587000000000000077e-01 1.586749951596589936e-01
7.095999999999999877e-03 1.572999999999999954e-01 1.573024792988234333e-01
7.104000000000000072e-03 1.559000000000000108e-01 1.559294548491068355e-01
7.112000000000000266e-03 1.546000000000000152e-01 1.545559261620347569e-01
7.119999999999999593e-03 1.532000000000000028e-01 1.531818975930528126e-01
7.127999999999999788e-03 1.517999999999999905e-01 1.518073735014948411e-01
7.135999999999999982e-03 1.504000000000000059e-01 1.504323582505507906e-01
7.144000000000000176e-03 1.490999999999999825e-01 1.490568562072332182e-01
7.152000000000000371e-03 1.476999999999999980e-01 1.476808717423458150e-01
7.159999999999999698e-03 1.463000000000000134e-01 1.463044092304504051e-01
7.167999999999999892e-03 1.449000000000000010e-01 1.449274730498332497e-01
7.176000000000000087e-03 1.436000000000000054e-01 1.435500675824739336e-01
7.184000000000000281e-03 1.421999999999999931e-01 1.421721972140117529e-01
7.191999999999999608e-03 1.408000000000000085e-01 1.407938663337126028e-01
7.199999999999999803e-03 1.393999999999999961e-01 1.394150793344358930e-01
7.207999999999999997e-03 1.380000000000000115e-01 1.380358406126025728e-01
7.216000000000000192e-03 1.366999999999999882e-01 1.366561545681606593e-01
7.224000000000000386e-03 1.353000000000000036e-01 1.352760256045532627e-01
7.231999999999999713e-03 1.338999999999999913e-01 1.338954581286847245e-01
7.239999999999999908e-03 1.325000000000000067e-01 1.325144565508871997e-01
7.248000000000000102e-03 1.310999999999999943e-01 1.311330252848877109e-01
7.256000000000000297e-03 1.297999999999999987e-01 1.297511687477744258e-01
7.263999999999999624e-03 1.283999999999999864e-01 1.283688913599639603e-01
7.271999999999999818e-03 1.270000000000000018e-01 1.269861975451667124e-01
7.280000000000000013e-03 1.255999999999999894e-01 1.256030917303534999e-01
7.288000000000000207e-03 1.242000000000000048e-01 1.242195783457235303e-01
7.296000000000000402e-03 1.228000000000000064e-01 1.228356618246681936e-01
7.303999999999999729e-03 1.215000000000000108e-01 1.214513466037387690e-01
7.311999999999999923e-03 1.201000000000000123e-01 1.200666371226128404e-01
7.320000000000000118e-03 1.187000000000000000e-01 1.186815378240594909e-01
7.328000000000000312e-03 1.173000000000000015e-01 1.172960531539054690e-01
7.335999999999999639e-03 1.159000000000000030e-01 1.159101875610031307e-01
7.343999999999999834e-03 1.145000000000000046e-01 1.145239454971928583e-01
7.352000000000000028e-03 1.130999999999999922e-01 1.131373314172716416e-01
7.360000000000000223e-03 1.118000000000000105e-01 1.117503497789592015e-01
7.368000000000000417e-03 1.103999999999999843e-01 1.103630050428615894e-01
7.375999999999999744e-03 1.089999999999999997e-01 1.089753016724384765e-01
7.383999999999999939e-03 1.076000000000000012e-01 1.075872441339689595e-01
7.392000000000000133e-03 1.062000000000000027e-01 1.061988368965163104e-01
7.400000000000000328e-03 1.048000000000000043e-01 1.048100844318940600e-01
7.407999999999999655e-03 1.033999999999999919e-01 1.034209912146320243e-01
7.415999999999999849e-03 1.019999999999999934e-01 1.020315617219408333e-01
7.424000000000000044e-03 1.006000000000000089e-01 1.006418004336777500e-01
7.432000000000000238e-03 9.926000000000000101e-02 9.925171183231262795e-02
7.440000000000000432e-03 9.786999999999999866e-02 9.786130040289278686e-02
7.447999999999999760e-03 9.647999999999999632e-02 9.647057063300795710e-02
7.455999999999999954e-03 9.509000000000000785e-02 9.507952701275595997e-02
7.464000000000000148e-03 9.368999999999999551e-02 9.368817403470840188e-02
7.472000000000000343e-03 9.230000000000000704e-02 9.229651619387464756e-02
7.479999999999999670e-03 9.091000000000000469e-02 9.090455798766837459e-02
7.487999999999999864e-03 8.952000000000000235e-02 8.951230391587104707e-02
7.496000000000000059e-03 8.813000000000000000e-02 8.811975848059871996e-02
7.504000000000000253e-03 8.673000000000000154e-02 8.672692618626533234e-02
7.511999999999999580e-03 8.533999999999999919e-02 8.533381153954919252e-02
7.519999999999999775e-03 8.395000000000001072e-02 8.394041904935661824e-02
7.527999999999999969e-03 8.254999999999999838e-02 8.254675322678740879e-02
7.536000000000000164e-03 8.115999999999999603e-02 8.115281858509994228e-02
7.544000000000000358e-03 7.975999999999999757e-02 7.975861963967570412e-02
7.551999999999999685e-03 7.836999999999999522e-02 7.836416090798362100e-02
7.559999999999999880e-03 7.697000000000001063e-02 7.696944690954518609e-02
7.568000000000000074e-03 7.558000000000000829e-02 7.557448216589962575e-02
7.576000000000000269e-03 7.417999999999999594e-02 7.417927120056753976e-02
7.583999999999999596e-03 7.279000000000000747e-02 7.278381853901590148e-02
7.591999999999999790e-03 7.138999999999999513e-02 7.138812870862346061e-02
7.599999999999999985e-03 6.999999999999999278e-02 6.999220623864381430e-02
7.608000000000000179e-03 6.859999999999999432e-02 6.859605566017067113e-02
7.616000000000000374e-03 6.719999999999999585e-02 6.719968150610326763e-02
7.623999999999999701e-03 6.581000000000000738e-02 6.580308831110885659e-02
7.631999999999999895e-03 6.440999999999999504e-02 6.440628061158817919e-02
7.640000000000000090e-03 6.300999999999999657e-02 6.300926294564042351e-02
7.648000000000000284e-03 6.162000000000000116e-02 6.161203985302637909e-02
7.655999999999999611e-03 6.022000000000000269e-02 6.021461587513318725e-02
7.663999999999999806e-03 5.881999999999999729e-02 5.881699555493936221e-02
7.672000000000000000e-03 5.742000000000000576e-02 5.741918343697767491e-02
7.680000000000000195e-03 5.602000000000000035e-02 5.602118406730070138e-02
7.688000000000000389e-03 5.462999999999999801e-02 5.462300199344437973e-02
7.695999999999999716e-03 5.322999999999999954e-02 5.322464176439195560e-02
7.703999999999999911e-03 5.182999999999999413e-02 5.182610793053835790e-02
7.712000000000000105e-03 5.043000000000000260e-02 5.042740504365501170e-02
7.720000000000000299e-03 4.902999999999999720e-02 4.902853765685254855e-02
7.727999999999999627e-03 4.762999999999999873e-02 4.762951032454636191e-02
7.735999999999999821e-03 4.623000000000000026e-02 4.623032760241941458e-02
7.744000000000000015e-03 4.483000000000000179e-02 4.483099404738679489e-02
7.752000000000000210e-03 4.342999999999999639e-02 4.343151421756023811e-02
7.760000000000000404e-03 4.202999999999999792e-02 4.203189267221087849e-02
7.767999999999999731e-03 4.062999999999999945e-02 4.063213397173465885e-02
7.775999999999999926e-03 3.923000000000000098e-02 3.923224267761495077e-02
7.784000000000000120e-03 3.782999999999999557e-02 3.783222335238706907e-02
7.792000000000000315e-03 3.643000000000000405e-02 3.643208055960253655e-02
7.799999999999999642e-03 3.502999999999999864e-02 3.503181886379277965e-02
7.807999999999999836e-03 3.363000000000000017e-02 3.363144283043170008e-02
7.816000000000000031e-03 3.223000000000000170e-02 3.223095702590170891e-02
7.823999999999999358e-03 3.082999999999999977e-02 3.083036601745655497e-02
7.832000000000000420e-03 2.943000000000000130e-02 2.942967437318363619e-02
7.839999999999999747e-03 2.802999999999999936e-02 2.802888666197124803e-02
7.848000000000000809e-03 2.663000000000000089e-02 2.662800745346872999e-02
7.856000000000000136e-03 2.522999999999999896e-02 2.522704131805287089e-02
7.863999999999999463e-03 2.383000000000000049e-02 2.382599282679007460e-02
7.872000000000000525e-03 2.242999999999999855e-02 2.242486655140067328e-02
7.879999999999999852e-03 2.103000000000000008e-02 2.102366706422309148e-02
7.887999999999999179e-03 1.962000000000000202e-02 1.962239893817732672e-02
7.896000000000000241e-03 1.822000000000000008e-02 1.822106674672736154e-02
7.903999999999999568e-03 1.681999999999999815e-02 1.681967506384732941e-02
7.912000000000000630e-03 1.541999999999999968e-02 1.541822846398272981e-02
7.919999999999999957e-03 1.401999999999999948e-02 1.401673152201683183e-02
7.927999999999999284e-03 1.261999999999999927e-02 1.261518881323098543e-02
7.936000000000000346e-03 1.121000000000000121e-02 1.121360491327074750e-02
7.943999999999999673e-03 9.813000000000000542e-03 9.811984398109969627e-03
7.952000000000000735e-03 8.411000000000000074e-03 8.410331844011523922e-03
7.960000000000000062e-03 7.009000000000000473e-03 7.008651827494083095e-03
7.967999999999999389e-03 5.607000000000000005e-03 5.606948925294369390e-03
7.976000000000000451e-03 4.206000000000000537e-03 4.205227714330263961e-03
7.983999999999999778e-03 2.804000000000000069e-03 2.803492771665948031e-03
7.992000000000000839e-03 1.402000000000000034e-03 1.401748674473879928e-03
8.000000000000000167e-03 0.000000000000000000e+00 5.463140760151599441e-17


==> data/terzhagi-crit/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
1.111111111111111164e-04 5.000000000000000000e-01
2.222222222222222329e-04 5.000000000000000000e-01
3.333333333333333764e-04 5.000000000000000000e-01
4.444444444444444657e-04 5.000000000000000000e-01
5.555555555555555551e-04 5.000000000000000000e-01
6.666666666666667528e-04 5.000000000000000000e-01
7.777777777777778422e-04 5.000000000000000000e-01
8.888888888888889315e-04 5.000000000000000000e-01
1.000000000000000021e-03 5.000000000000000000e-01
1.111111111111111110e-03 5.000000000000000000e-01
1.222222222222222199e-03 5.000000000000000000e-01
1.333333333333333506e-03 5.000000000000000000e-01
1.444444444444444595e-03 5.000000000000000000e-01
1.555555555555555684e-03 5.000000000000000000e-01
1.666666666666666774e-03 5.000000000000000000e-01
1.777777777777777863e-03 5.000000000000000000e-01
1.888888888888888952e-03 5.000000000000000000e-01
2.000000000000000042e-03 5.000000000000000000e-01
2.111111111111111348e-03 5.000000000000000000e-01
2.222222222222222220e-03 5.000000000000000000e-01
2.333333333333333526e-03 5.000000000000000000e-01
2.444444444444444399e-03 5.000000000000000000e-01
2.555555555555555705e-03 5.000000000000000000e-01
2.666666666666667011e-03 5.000000000000000000e-01
2.777777777777777884e-03 5.000000000000000000e-01
2.888888888888889190e-03 5.000000000000000000e-01
3.000000000000000062e-03 5.000000000000000000e-01
3.111111111111111369e-03 5.000000000000000000e-01
3.222222222222222241e-03 5.000000000000000000e-01
3.333333333333333547e-03 5.000000000000000000e-01
3.444444444444444420e-03 5.000000000000000000e-01
3.555555555555555726e-03 5.000000000000000000e-01
3.666666666666667032e-03 5.000000000000000000e-01
3.777777777777777905e-03 5.000000000000000000e-01
3.888888888888889211e-03 5.000000000000000000e-01
4.000000000000000083e-03 5.000000000000000000e-01
4.111111111111111389e-03 5.000000000000000000e-01
4.222222222222222696e-03 5.000000000000000000e-01
4.333333333333333134e-03 5.000000000000000000e-01
4.444444444444444441e-03 5.000000000000000000e-01
4.555555555555555747e-03 5.000000000000000000e-01
4.666666666666667053e-03 5.000000000000000000e-01
4.777777777777778359e-03 5.000000000000000000e-01
4.888888888888888798e-03 5.000000000000000000e-01
5.000000000000000104e-03 5.000000000000000000e-01
5.111111111111111410e-03 5.000000000000000000e-01
5.222222222222222716e-03 5.000000000000000000e-01
5.333333333333334023e-03 5.000000000000000000e-01
5.444444444444444461e-03 5.000000000000000000e-01
5.555555555555555768e-03 5.000000000000000000e-01
5.666666666666667074e-03 5.000000000000000000e-01
5.777777777777778380e-03 5.000000000000000000e-01
5.888888888888888819e-03 5.000000000000000000e-01
6.000000000000000125e-03 5.000000000000000000e-01
6.111111111111111431e-03 5.000000000000000000e-01
6.222222222222222737e-03 5.000000000000000000e-01
6.333333333333334043e-03 5.000000000000000000e-01
6.444444444444444482e-03 5.000000000000000000e-01
6.555555555555555788e-03 5.000000000000000000e-01
6.666666666666667095e-03 5.000000000000000000e-01
6.777777777777778401e-03 5.000000000000000000e-01
6.888888888888888840e-03 5.000000000000000000e-01
7.000000000000000146e-03 5.000000000000000000e-01
7.111111111111111452e-03 5.000000000000000000e-01
7.222222222222222758e-03 5.000000000000000000e-01
7.333333333333334064e-03 5.000000000000000000e-01
7.444444444444444503e-03 5.000000000000000000e-01
7.555555555555555809e-03 5.000000000000000000e-01
7.666666666666667115e-03 5.000000000000000000e-01
7.777777777777778422e-03 5.000000000000000000e-01
7.888888888888889728e-03 5.000000000000000000e-01
8.000000000000000167e-03 5.000000000000000000e-01


==> data/terzhagi-subcrit-equal/data-1.csv <==
# 
#             Time: 0.008000
#             Scaled time: 19.911111
#             In terms of critical timestep: 0.099977
#             
0.000000000000000000e+00 1.000000000000000000e+00
7.999999999999999638e-06 1.000000000000000000e+00
1.599999999999999928e-05 1.000000000000000000e+00
2.400000000000000061e-05 1.000000000000000000e+00
3.199999999999999855e-05 1.000000000000000000e+00
4.000000000000000327e-05 1.000000000000000000e+00
4.800000000000000122e-05 1.000000000000000000e+00
5.599999999999999916e-05 1.000000000000000000e+00
6.399999999999999710e-05 1.000000000000000000e+00
7.200000000000000182e-05 1.000000000000000000e+00
8.000000000000000654e-05 1.000000000000000000e+00
8.799999999999999771e-05 1.000000000000000000e+00
9.600000000000000243e-05 1.000000000000000000e+00
1.039999999999999936e-04 1.000000000000000000e+00
1.119999999999999983e-04 1.000000000000000000e+00
1.200000000000000030e-04 1.000000000000000000e+00
1.279999999999999942e-04 1.000000000000000000e+00
1.359999999999999989e-04 1.000000000000000000e+00
1.440000000000000036e-04 1.000000000000000000e+00
1.520000000000000084e-04 1.000000000000000000e+00
1.600000000000000131e-04 1.000000000000000000e+00
1.679999999999999907e-04 1.000000000000000000e+00
1.759999999999999954e-04 1.000000000000000000e+00
1.840000000000000001e-04 1.000000000000000000e+00
1.920000000000000049e-04 1.000000000000000000e+00
2.000000000000000096e-04 1.000000000000000000e+00
2.079999999999999872e-04 1.000000000000000000e+00
2.159999999999999919e-04 1.000000000000000000e+00
2.239999999999999966e-04 1.000000000000000000e+00
2.320000000000000014e-04 1.000000000000000000e+00
2.400000000000000061e-04 1.000000000000000000e+00
2.480000000000000108e-04 1.000000000000000000e+00
2.559999999999999884e-04 1.000000000000000000e+00
2.640000000000000202e-04 1.000000000000000000e+00
2.719999999999999979e-04 1.000000000000000000e+00
2.799999999999999755e-04 1.000000000000000000e+00
2.880000000000000073e-04 1.000000000000000000e+00
2.959999999999999849e-04 1.000000000000000000e+00
3.040000000000000167e-04 1.000000000000000000e+00
3.119999999999999944e-04 1.000000000000000000e+00
3.200000000000000262e-04 1.000000000000000000e+00
3.280000000000000038e-04 1.000000000000000000e+00
3.359999999999999814e-04 1.000000000000000000e+00
3.440000000000000132e-04 1.000000000000000000e+00
3.519999999999999908e-04 1.000000000000000000e+00
3.600000000000000227e-04 1.000000000000000000e+00
3.680000000000000003e-04 1.000000000000000000e+00
3.759999999999999779e-04 1.000000000000000000e+00
3.840000000000000097e-04 1.000000000000000000e+00
3.919999999999999873e-04 1.000000000000000000e+00
4.000000000000000192e-04 1.000000000000000000e+00
4.079999999999999968e-04 1.000000000000000000e+00
4.159999999999999744e-04 1.000000000000000000e+00
4.240000000000000062e-04 1.000000000000000000e+00
4.319999999999999838e-04 1.000000000000000000e+00
4.400000000000000157e-04 1.000000000000000000e+00
4.479999999999999933e-04 1.000000000000000000e+00
4.560000000000000251e-04 1.000000000000000000e+00
4.640000000000000027e-04 1.000000000000000000e+00
4.719999999999999803e-04 1.000000000000000000e+00
4.800000000000000122e-04 1.000000000000000000e+00
4.879999999999999898e-04 1.000000000000000000e+00
4.960000000000000216e-04 1.000000000000000000e+00
5.039999999999999992e-04 1.000000000000000000e+00
5.119999999999999768e-04 1.000000000000000000e+00
5.199999999999999544e-04 1.000000000000000000e+00
5.280000000000000405e-04 1.000000000000000000e+00
5.360000000000000181e-04 1.000000000000000000e+00
5.439999999999999957e-04 1.000000000000000000e+00
5.519999999999999733e-04 1.000000000000000000e+00
5.599999999999999509e-04 1.000000000000000000e+00
5.680000000000000370e-04 1.000000000000000000e+00
5.760000000000000146e-04 1.000000000000000000e+00
5.839999999999999922e-04 1.000000000000000000e+00
5.919999999999999698e-04 1.000000000000000000e+00
5.999999999999999474e-04 1.000000000000000000e+00
6.080000000000000335e-04 1.000000000000000000e+00
6.160000000000000111e-04 1.000000000000000000e+00
6.239999999999999887e-04 1.000000000000000000e+00
6.319999999999999663e-04 1.000000000000000000e+00
6.400000000000000524e-04 1.000000000000000000e+00
6.480000000000000300e-04 1.000000000000000000e+00
6.560000000000000076e-04 1.000000000000000000e+00
6.639999999999999852e-04 1.000000000000000000e+00
6.719999999999999628e-04 1.000000000000000000e+00
6.800000000000000488e-04 1.000000000000000000e+00
6.880000000000000265e-04 1.000000000000000000e+00
6.960000000000000041e-04 1.000000000000000000e+00
7.039999999999999817e-04 1.000000000000000000e+00
7.119999999999999593e-04 1.000000000000000000e+00
7.200000000000000453e-04 1.000000000000000000e+00
7.280000000000000230e-04 1.000000000000000000e+00
7.360000000000000006e-04 1.000000000000000000e+00
7.439999999999999782e-04 1.000000000000000000e+00
7.519999999999999558e-04 1.000000000000000000e+00
7.600000000000000418e-04 1.000000000000000000e+00
7.680000000000000195e-04 1.000000000000000000e+00
7.759999999999999971e-04 1.000000000000000000e+00
7.839999999999999747e-04 1.000000000000000000e+00
7.919999999999999523e-04 1.000000000000000000e+00
8.000000000000000383e-04 1.000000000000000000e+00
8.080000000000000160e-04 1.000000000000000000e+00
8.159999999999999936e-04 1.000000000000000000e+00
8.239999999999999712e-04 1.000000000000000000e+00
8.319999999999999488e-04 1.000000000000000000e+00
8.400000000000000348e-04 1.000000000000000000e+00
8.480000000000000124e-04 1.000000000000000000e+00
8.559999999999999901e-04 1.000000000000000000e+00
8.639999999999999677e-04 1.000000000000000000e+00
8.720000000000000537e-04 1.000000000000000000e+00
8.800000000000000313e-04 1.000000000000000000e+00
8.880000000000000089e-04 1.000000000000000000e+00
8.959999999999999866e-04 1.000000000000000000e+00
9.039999999999999642e-04 1.000000000000000000e+00
9.120000000000000502e-04 1.000000000000000000e+00
9.200000000000000278e-04 1.000000000000000000e+00
9.280000000000000054e-04 1.000000000000000000e+00
9.359999999999999831e-04 1.000000000000000000e+00
9.439999999999999607e-04 1.000000000000000000e+00
9.520000000000000467e-04 1.000000000000000000e+00
9.600000000000000243e-04 1.000000000000000000e+00
9.680000000000000019e-04 1.000000000000000000e+00
9.759999999999999796e-04 1.000000000000000000e+00
9.840000000000000656e-04 1.000000000000000000e+00
9.920000000000000432e-04 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
1.007999999999999998e-03 1.000000000000000000e+00
1.015999999999999976e-03 1.000000000000000000e+00
1.023999999999999954e-03 1.000000000000000000e+00
1.031999999999999931e-03 1.000000000000000000e+00
1.039999999999999909e-03 1.000000000000000000e+00
1.048000000000000103e-03 1.000000000000000000e+00
1.056000000000000081e-03 1.000000000000000000e+00
1.064000000000000059e-03 1.000000000000000000e+00
1.072000000000000036e-03 1.000000000000000000e+00
1.080000000000000014e-03 1.000000000000000000e+00
1.087999999999999991e-03 1.000000000000000000e+00
1.095999999999999969e-03 1.000000000000000000e+00
1.103999999999999947e-03 1.000000000000000000e+00
1.111999999999999924e-03 1.000000000000000000e+00
1.119999999999999902e-03 1.000000000000000000e+00
1.128000000000000096e-03 1.000000000000000000e+00
1.136000000000000074e-03 1.000000000000000000e+00
1.144000000000000052e-03 1.000000000000000000e+00
1.152000000000000029e-03 1.000000000000000000e+00
1.160000000000000007e-03 1.000000000000000000e+00
1.167999999999999984e-03 1.000000000000000000e+00
1.175999999999999962e-03 1.000000000000000000e+00
1.183999999999999940e-03 1.000000000000000000e+00
1.191999999999999917e-03 1.000000000000000000e+00
1.199999999999999895e-03 1.000000000000000000e+00
1.208000000000000089e-03 1.000000000000000000e+00
1.216000000000000067e-03 1.000000000000000000e+00
1.224000000000000045e-03 1.000000000000000000e+00
1.232000000000000022e-03 1.000000000000000000e+00
1.240000000000000000e-03 1.000000000000000000e+00
1.247999999999999977e-03 1.000000000000000000e+00
1.255999999999999955e-03 1.000000000000000000e+00
1.263999999999999933e-03 1.000000000000000000e+00
1.271999999999999910e-03 1.000000000000000000e+00
1.280000000000000105e-03 1.000000000000000000e+00
1.288000000000000082e-03 1.000000000000000000e+00
1.296000000000000060e-03 1.000000000000000000e+00
1.304000000000000038e-03 1.000000000000000000e+00
1.312000000000000015e-03 1.000000000000000000e+00
1.319999999999999993e-03 1.000000000000000000e+00
1.327999999999999970e-03 1.000000000000000000e+00
1.335999999999999948e-03 1.000000000000000000e+00
1.343999999999999926e-03 1.000000000000000000e+00
1.351999999999999903e-03 1.000000000000000000e+00
1.360000000000000098e-03 1.000000000000000000e+00
1.368000000000000075e-03 1.000000000000000000e+00
1.376000000000000053e-03 1.000000000000000000e+00
1.384000000000000031e-03 1.000000000000000000e+00
1.392000000000000008e-03 1.000000000000000000e+00
1.399999999999999986e-03 1.000000000000000000e+00
1.407999999999999963e-03 1.000000000000000000e+00
1.415999999999999941e-03 1.000000000000000000e+00
1.423999999999999919e-03 1.000000000000000000e+00
1.431999999999999896e-03 1.000000000000000000e+00
1.440000000000000091e-03 1.000000000000000000e+00
1.448000000000000068e-03 1.000000000000000000e+00
1.456000000000000046e-03 1.000000000000000000e+00
1.464000000000000024e-03 1.000000000000000000e+00
1.472000000000000001e-03 1.000000000000000000e+00
1.479999999999999979e-03 1.000000000000000000e+00
1.487999999999999956e-03 1.000000000000000000e+00
1.495999999999999934e-03 1.000000000000000000e+00
1.503999999999999912e-03 1.000000000000000000e+00
1.512000000000000106e-03 1.000000000000000000e+00
1.520000000000000084e-03 1.000000000000000000e+00
1.528000000000000061e-03 1.000000000000000000e+00
1.536000000000000039e-03 1.000000000000000000e+00
1.544000000000000017e-03 1.000000000000000000e+00
1.551999999999999994e-03 1.000000000000000000e+00
1.559999999999999972e-03 1.000000000000000000e+00
1.567999999999999949e-03 1.000000000000000000e+00
1.575999999999999927e-03 1.000000000000000000e+00
1.583999999999999905e-03 1.000000000000000000e+00
1.592000000000000099e-03 1.000000000000000000e+00
1.600000000000000077e-03 1.000000000000000000e+00
1.608000000000000054e-03 1.000000000000000000e+00
1.616000000000000032e-03 1.000000000000000000e+00
1.624000000000000010e-03 1.000000000000000000e+00
1.631999999999999987e-03 1.000000000000000000e+00
1.639999999999999965e-03 1.000000000000000000e+00
1.647999999999999942e-03 1.000000000000000000e+00
1.655999999999999920e-03 1.000000000000000000e+00
1.663999999999999898e-03 1.000000000000000000e+00
1.672000000000000092e-03 1.000000000000000000e+00
1.680000000000000070e-03 1.000000000000000000e+00
1.688000000000000047e-03 1.000000000000000000e+00
1.696000000000000025e-03 1.000000000000000000e+00
1.704000000000000003e-03 1.000000000000000000e+00
1.711999999999999980e-03 1.000000000000000000e+00
1.719999999999999958e-03 1.000000000000000000e+00
1.727999999999999935e-03 1.000000000000000000e+00
1.735999999999999913e-03 1.000000000000000000e+00
1.744000000000000107e-03 1.000000000000000000e+00
1.752000000000000085e-03 1.000000000000000000e+00
1.760000000000000063e-03 1.000000000000000000e+00
1.768000000000000040e-03 1.000000000000000000e+00
1.776000000000000018e-03 1.000000000000000000e+00
1.783999999999999996e-03 1.000000000000000000e+00
1.791999999999999973e-03 1.000000000000000000e+00
1.799999999999999951e-03 1.000000000000000000e+00
1.807999999999999928e-03 1.000000000000000000e+00
1.815999999999999906e-03 1.000000000000000000e+00
1.824000000000000100e-03 1.000000000000000000e+00
1.832000000000000078e-03 1.000000000000000000e+00
1.840000000000000056e-03 1.000000000000000000e+00
1.848000000000000033e-03 1.000000000000000000e+00
1.856000000000000011e-03 1.000000000000000000e+00
1.863999999999999988e-03 1.000000000000000000e+00
1.871999999999999966e-03 1.000000000000000000e+00
1.879999999999999944e-03 1.000000000000000000e+00
1.887999999999999921e-03 1.000000000000000000e+00
1.895999999999999899e-03 1.000000000000000000e+00
1.904000000000000093e-03 1.000000000000000000e+00
1.912000000000000071e-03 1.000000000000000000e+00
1.920000000000000049e-03 1.000000000000000000e+00
1.928000000000000026e-03 1.000000000000000000e+00
1.936000000000000004e-03 1.000000000000000000e+00
1.943999999999999981e-03 1.000000000000000000e+00
1.951999999999999959e-03 1.000000000000000000e+00
1.959999999999999937e-03 1.000000000000000000e+00
1.968000000000000131e-03 1.000000000000000000e+00
1.975999999999999892e-03 1.000000000000000000e+00
1.984000000000000086e-03 1.000000000000000000e+00
1.991999999999999847e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
2.007999999999999802e-03 1.000000000000000000e+00
2.015999999999999997e-03 1.000000000000000000e+00
2.024000000000000191e-03 1.000000000000000000e+00
2.031999999999999952e-03 1.000000000000000000e+00
2.040000000000000147e-03 1.000000000000000000e+00
2.047999999999999907e-03 1.000000000000000000e+00
2.056000000000000102e-03 1.000000000000000000e+00
2.063999999999999863e-03 1.000000000000000000e+00
2.072000000000000057e-03 1.000000000000000000e+00
2.079999999999999818e-03 1.000000000000000000e+00
2.088000000000000012e-03 1.000000000000000000e+00
2.096000000000000207e-03 1.000000000000000000e+00
2.103999999999999967e-03 1.000000000000000000e+00
2.112000000000000162e-03 1.000000000000000000e+00
2.119999999999999923e-03 1.000000000000000000e+00
2.128000000000000117e-03 1.000000000000000000e+00
2.135999999999999878e-03 1.000000000000000000e+00
2.144000000000000072e-03 1.000000000000000000e+00
2.151999999999999833e-03 1.000000000000000000e+00
2.160000000000000028e-03 1.000000000000000000e+00
2.167999999999999788e-03 1.000000000000000000e+00
2.175999999999999983e-03 1.000000000000000000e+00
2.184000000000000177e-03 1.000000000000000000e+00
2.191999999999999938e-03 1.000000000000000000e+00
2.200000000000000133e-03 1.000000000000000000e+00
2.207999999999999893e-03 1.000000000000000000e+00
2.216000000000000088e-03 1.000000000000000000e+00
2.223999999999999849e-03 1.000000000000000000e+00
2.232000000000000043e-03 1.000000000000000000e+00
2.239999999999999804e-03 1.000000000000000000e+00
2.247999999999999998e-03 1.000000000000000000e+00
2.256000000000000193e-03 1.000000000000000000e+00
2.263999999999999953e-03 1.000000000000000000e+00
2.272000000000000148e-03 1.000000000000000000e+00
2.279999999999999909e-03 1.000000000000000000e+00
2.288000000000000103e-03 1.000000000000000000e+00
2.295999999999999864e-03 1.000000000000000000e+00
2.304000000000000058e-03 1.000000000000000000e+00
2.311999999999999819e-03 1.000000000000000000e+00
2.320000000000000014e-03 1.000000000000000000e+00
2.328000000000000208e-03 1.000000000000000000e+00
2.335999999999999969e-03 1.000000000000000000e+00
2.344000000000000163e-03 1.000000000000000000e+00
2.351999999999999924e-03 1.000000000000000000e+00
2.360000000000000119e-03 1.000000000000000000e+00
2.367999999999999879e-03 1.000000000000000000e+00
2.376000000000000074e-03 1.000000000000000000e+00
2.383999999999999835e-03 1.000000000000000000e+00
2.392000000000000029e-03 1.000000000000000000e+00
2.399999999999999790e-03 1.000000000000000000e+00
2.407999999999999984e-03 1.000000000000000000e+00
2.416000000000000179e-03 1.000000000000000000e+00
2.423999999999999939e-03 1.000000000000000000e+00
2.432000000000000134e-03 1.000000000000000000e+00
2.439999999999999895e-03 1.000000000000000000e+00
2.448000000000000089e-03 1.000000000000000000e+00
2.455999999999999850e-03 1.000000000000000000e+00
2.464000000000000044e-03 1.000000000000000000e+00
2.471999999999999805e-03 1.000000000000000000e+00
2.480000000000000000e-03 1.000000000000000000e+00
2.488000000000000194e-03 1.000000000000000000e+00
2.495999999999999955e-03 1.000000000000000000e+00
2.504000000000000149e-03 1.000000000000000000e+00
2.511999999999999910e-03 1.000000000000000000e+00
2.520000000000000104e-03 1.000000000000000000e+00
2.527999999999999865e-03 1.000000000000000000e+00
2.536000000000000060e-03 1.000000000000000000e+00
2.543999999999999821e-03 1.000000000000000000e+00
2.552000000000000015e-03 1.000000000000000000e+00
2.560000000000000209e-03 1.000000000000000000e+00
2.567999999999999970e-03 1.000000000000000000e+00
2.576000000000000165e-03 1.000000000000000000e+00
2.583999999999999925e-03 1.000000000000000000e+00
2.592000000000000120e-03 1.000000000000000000e+00
2.599999999999999881e-03 1.000000000000000000e+00
2.608000000000000075e-03 1.000000000000000000e+00
2.615999999999999836e-03 1.000000000000000000e+00
2.624000000000000030e-03 1.000000000000000000e+00
2.631999999999999791e-03 1.000000000000000000e+00
2.639999999999999986e-03 1.000000000000000000e+00
2.648000000000000180e-03 1.000000000000000000e+00
2.655999999999999941e-03 1.000000000000000000e+00
2.664000000000000135e-03 1.000000000000000000e+00
2.671999999999999896e-03 1.000000000000000000e+00
2.680000000000000090e-03 1.000000000000000000e+00
2.687999999999999851e-03 1.000000000000000000e+00
2.696000000000000046e-03 1.000000000000000000e+00
2.703999999999999806e-03 1.000000000000000000e+00
2.712000000000000001e-03 1.000000000000000000e+00
2.720000000000000195e-03 1.000000000000000000e+00
2.727999999999999956e-03 1.000000000000000000e+00
2.736000000000000151e-03 1.000000000000000000e+00
2.743999999999999911e-03 1.000000000000000000e+00
2.752000000000000106e-03 1.000000000000000000e+00
2.759999999999999867e-03 1.000000000000000000e+00
2.768000000000000061e-03 1.000000000000000000e+00
2.775999999999999822e-03 1.000000000000000000e+00
2.784000000000000016e-03 1.000000000000000000e+00
2.792000000000000211e-03 1.000000000000000000e+00
2.799999999999999972e-03 1.000000000000000000e+00
2.808000000000000166e-03 1.000000000000000000e+00
2.815999999999999927e-03 1.000000000000000000e+00
2.824000000000000121e-03 1.000000000000000000e+00
2.831999999999999882e-03 1.000000000000000000e+00
2.840000000000000076e-03 1.000000000000000000e+00
2.847999999999999837e-03 1.000000000000000000e+00
2.856000000000000032e-03 1.000000000000000000e+00
2.863999999999999792e-03 1.000000000000000000e+00
2.871999999999999987e-03 1.000000000000000000e+00
2.880000000000000181e-03 1.000000000000000000e+00
2.887999999999999942e-03 1.000000000000000000e+00
2.896000000000000137e-03 1.000000000000000000e+00
2.903999999999999897e-03 1.000000000000000000e+00
2.912000000000000092e-03 1.000000000000000000e+00
2.919999999999999853e-03 1.000000000000000000e+00
2.928000000000000047e-03 1.000000000000000000e+00
2.935999999999999808e-03 1.000000000000000000e+00
2.944000000000000002e-03 1.000000000000000000e+00
2.952000000000000197e-03 1.000000000000000000e+00
2.959999999999999958e-03 1.000000000000000000e+00
2.968000000000000152e-03 1.000000000000000000e+00
2.975999999999999913e-03 1.000000000000000000e+00
2.984000000000000107e-03 1.000000000000000000e+00
2.991999999999999868e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
3.007999999999999823e-03 1.000000000000000000e+00
3.016000000000000018e-03 1.000000000000000000e+00
3.024000000000000212e-03 1.000000000000000000e+00
3.031999999999999973e-03 1.000000000000000000e+00
3.040000000000000167e-03 1.000000000000000000e+00
3.047999999999999928e-03 1.000000000000000000e+00
3.056000000000000123e-03 1.000000000000000000e+00
3.063999999999999883e-03 1.000000000000000000e+00
3.072000000000000078e-03 1.000000000000000000e+00
3.079999999999999839e-03 1.000000000000000000e+00
3.088000000000000033e-03 1.000000000000000000e+00
3.095999999999999794e-03 1.000000000000000000e+00
3.103999999999999988e-03 1.000000000000000000e+00
3.112000000000000183e-03 1.000000000000000000e+00
3.119999999999999944e-03 1.000000000000000000e+00
3.128000000000000138e-03 1.000000000000000000e+00
3.135999999999999899e-03 1.000000000000000000e+00
3.144000000000000093e-03 1.000000000000000000e+00
3.151999999999999854e-03 1.000000000000000000e+00
3.160000000000000048e-03 1.000000000000000000e+00
3.167999999999999809e-03 1.000000000000000000e+00
3.176000000000000004e-03 1.000000000000000000e+00
3.184000000000000198e-03 1.000000000000000000e+00
3.191999999999999959e-03 1.000000000000000000e+00
3.200000000000000153e-03 1.000000000000000000e+00
3.207999999999999914e-03 1.000000000000000000e+00
3.216000000000000109e-03 1.000000000000000000e+00
3.223999999999999869e-03 1.000000000000000000e+00
3.232000000000000064e-03 1.000000000000000000e+00
3.239999999999999825e-03 1.000000000000000000e+00
3.248000000000000019e-03 1.000000000000000000e+00
3.256000000000000213e-03 1.000000000000000000e+00
3.263999999999999974e-03 1.000000000000000000e+00
3.272000000000000169e-03 1.000000000000000000e+00
3.279999999999999930e-03 1.000000000000000000e+00
3.288000000000000124e-03 1.000000000000000000e+00
3.295999999999999885e-03 1.000000000000000000e+00
3.304000000000000079e-03 1.000000000000000000e+00
3.311999999999999840e-03 1.000000000000000000e+00
3.320000000000000034e-03 1.000000000000000000e+00
3.327999999999999795e-03 1.000000000000000000e+00
3.335999999999999990e-03 1.000000000000000000e+00
3.344000000000000184e-03 1.000000000000000000e+00
3.351999999999999945e-03 1.000000000000000000e+00
3.360000000000000139e-03 1.000000000000000000e+00
3.367999999999999900e-03 1.000000000000000000e+00
3.376000000000000095e-03 1.000000000000000000e+00
3.383999999999999855e-03 1.000000000000000000e+00
3.392000000000000050e-03 1.000000000000000000e+00
3.399999999999999811e-03 1.000000000000000000e+00
3.408000000000000005e-03 1.000000000000000000e+00
3.416000000000000199e-03 1.000000000000000000e+00
3.423999999999999960e-03 1.000000000000000000e+00
3.432000000000000155e-03 1.000000000000000000e+00
3.439999999999999915e-03 1.000000000000000000e+00
3.448000000000000110e-03 1.000000000000000000e+00
3.455999999999999871e-03 1.000000000000000000e+00
3.464000000000000065e-03 1.000000000000000000e+00
3.471999999999999826e-03 1.000000000000000000e+00
3.480000000000000020e-03 1.000000000000000000e+00
3.488000000000000215e-03 1.000000000000000000e+00
3.495999999999999976e-03 1.000000000000000000e+00
3.504000000000000170e-03 1.000000000000000000e+00
3.511999999999999931e-03 1.000000000000000000e+00
3.520000000000000125e-03 1.000000000000000000e+00
3.527999999999999886e-03 1.000000000000000000e+00
3.536000000000000081e-03 1.000000000000000000e+00
3.543999999999999841e-03 1.000000000000000000e+00
3.552000000000000036e-03 1.000000000000000000e+00
3.559999999999999797e-03 1.000000000000000000e+00
3.567999999999999991e-03 1.000000000000000000e+00
3.576000000000000185e-03 1.000000000000000000e+00
3.583999999999999946e-03 1.000000000000000000e+00
3.592000000000000141e-03 1.000000000000000000e+00
3.599999999999999901e-03 1.000000000000000000e+00
3.608000000000000096e-03 1.000000000000000000e+00
3.615999999999999857e-03 1.000000000000000000e+00
3.624000000000000051e-03 1.000000000000000000e+00
3.631999999999999812e-03 1.000000000000000000e+00
3.640000000000000006e-03 1.000000000000000000e+00
3.648000000000000201e-03 1.000000000000000000e+00
3.655999999999999962e-03 1.000000000000000000e+00
3.664000000000000156e-03 1.000000000000000000e+00
3.671999999999999917e-03 1.000000000000000000e+00
3.680000000000000111e-03 1.000000000000000000e+00
3.687999999999999872e-03 1.000000000000000000e+00
3.696000000000000067e-03 1.000000000000000000e+00
3.703999999999999827e-03 1.000000000000000000e+00
3.712000000000000022e-03 1.000000000000000000e+00
3.720000000000000216e-03 1.000000000000000000e+00
3.727999999999999977e-03 1.000000000000000000e+00
3.736000000000000171e-03 1.000000000000000000e+00
3.743999999999999932e-03 1.000000000000000000e+00
3.752000000000000127e-03 1.000000000000000000e+00
3.759999999999999887e-03 1.000000000000000000e+00
3.768000000000000082e-03 1.000000000000000000e+00
3.775999999999999843e-03 1.000000000000000000e+00
3.784000000000000037e-03 1.000000000000000000e+00
3.791999999999999798e-03 1.000000000000000000e+00
3.799999999999999992e-03 1.000000000000000000e+00
3.808000000000000187e-03 1.000000000000000000e+00
3.815999999999999948e-03 1.000000000000000000e+00
3.824000000000000142e-03 1.000000000000000000e+00
3.831999999999999903e-03 1.000000000000000000e+00
3.840000000000000097e-03 1.000000000000000000e+00
3.847999999999999858e-03 1.000000000000000000e+00
3.856000000000000053e-03 1.000000000000000000e+00
3.863999999999999813e-03 1.000000000000000000e+00
3.872000000000000008e-03 1.000000000000000000e+00
3.880000000000000202e-03 1.000000000000000000e+00
3.887999999999999963e-03 1.000000000000000000e+00
3.896000000000000157e-03 1.000000000000000000e+00
3.903999999999999918e-03 1.000000000000000000e+00
3.911999999999999679e-03 1.000000000000000000e+00
3.919999999999999873e-03 1.000000000000000000e+00
3.928000000000000068e-03 1.000000000000000000e+00
3.936000000000000262e-03 1.000000000000000000e+00
3.943999999999999589e-03 1.000000000000000000e+00
3.951999999999999784e-03 1.000000000000000000e+00
3.959999999999999978e-03 1.000000000000000000e+00
3.968000000000000173e-03 1.000000000000000000e+00
3.976000000000000367e-03 1.000000000000000000e+00
3.983999999999999694e-03 1.000000000000000000e+00
3.991999999999999889e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
4.008000000000000278e-03 1.000000000000000000e+00
4.015999999999999605e-03 1.000000000000000000e+00
4.023999999999999799e-03 1.000000000000000000e+00
4.031999999999999994e-03 1.000000000000000000e+00
4.040000000000000188e-03 1.000000000000000000e+00
4.048000000000000383e-03 1.000000000000000000e+00
4.055999999999999710e-03 1.000000000000000000e+00
4.063999999999999904e-03 1.000000000000000000e+00
4.072000000000000099e-03 1.000000000000000000e+00
4.080000000000000293e-03 1.000000000000000000e+00
4.087999999999999620e-03 1.000000000000000000e+00
4.095999999999999815e-03 1.000000000000000000e+00
4.104000000000000009e-03 1.000000000000000000e+00
4.112000000000000204e-03 1.000000000000000000e+00
4.120000000000000398e-03 1.000000000000000000e+00
4.127999999999999725e-03 1.000000000000000000e+00
4.135999999999999920e-03 1.000000000000000000e+00
4.144000000000000114e-03 1.000000000000000000e+00
4.152000000000000308e-03 1.000000000000000000e+00
4.159999999999999636e-03 1.000000000000000000e+00
4.167999999999999830e-03 1.000000000000000000e+00
4.176000000000000024e-03 1.000000000000000000e+00
4.184000000000000219e-03 1.000000000000000000e+00
4.192000000000000413e-03 1.000000000000000000e+00
4.199999999999999740e-03 1.000000000000000000e+00
4.207999999999999935e-03 1.000000000000000000e+00
4.216000000000000129e-03 1.000000000000000000e+00
4.224000000000000324e-03 1.000000000000000000e+00
4.231999999999999651e-03 1.000000000000000000e+00
4.239999999999999845e-03 1.000000000000000000e+00
4.248000000000000040e-03 1.000000000000000000e+00
4.256000000000000234e-03 1.000000000000000000e+00
4.264000000000000429e-03 1.000000000000000000e+00
4.271999999999999756e-03 1.000000000000000000e+00
4.279999999999999950e-03 1.000000000000000000e+00
4.288000000000000145e-03 1.000000000000000000e+00
4.296000000000000339e-03 1.000000000000000000e+00
4.303999999999999666e-03 1.000000000000000000e+00
4.311999999999999861e-03 1.000000000000000000e+00
4.320000000000000055e-03 1.000000000000000000e+00
4.328000000000000250e-03 1.000000000000000000e+00
4.335999999999999577e-03 1.000000000000000000e+00
4.343999999999999771e-03 1.000000000000000000e+00
4.351999999999999966e-03 1.000000000000000000e+00
4.360000000000000160e-03 1.000000000000000000e+00
4.368000000000000355e-03 1.000000000000000000e+00
4.375999999999999682e-03 1.000000000000000000e+00
4.383999999999999876e-03 1.000000000000000000e+00
4.392000000000000071e-03 1.000000000000000000e+00
4.400000000000000265e-03 1.000000000000000000e+00
4.407999999999999592e-03 1.000000000000000000e+00
4.415999999999999787e-03 1.000000000000000000e+00
4.423999999999999981e-03 1.000000000000000000e+00
4.432000000000000176e-03 1.000000000000000000e+00
4.440000000000000370e-03 1.000000000000000000e+00
4.447999999999999697e-03 1.000000000000000000e+00
4.455999999999999892e-03 1.000000000000000000e+00
4.464000000000000086e-03 1.000000000000000000e+00
4.472000000000000280e-03 1.000000000000000000e+00
4.479999999999999608e-03 1.000000000000000000e+00
4.487999999999999802e-03 1.000000000000000000e+00
4.495999999999999996e-03 1.000000000000000000e+00
4.504000000000000191e-03 1.000000000000000000e+00
4.512000000000000385e-03 1.000000000000000000e+00
4.519999999999999712e-03 1.000000000000000000e+00
4.527999999999999907e-03 1.000000000000000000e+00
4.536000000000000101e-03 1.000000000000000000e+00
4.544000000000000296e-03 1.000000000000000000e+00
4.551999999999999623e-03 1.000000000000000000e+00
4.559999999999999817e-03 1.000000000000000000e+00
4.568000000000000012e-03 1.000000000000000000e+00
4.576000000000000206e-03 1.000000000000000000e+00
4.584000000000000401e-03 1.000000000000000000e+00
4.591999999999999728e-03 1.000000000000000000e+00
4.599999999999999922e-03 1.000000000000000000e+00
4.608000000000000117e-03 1.000000000000000000e+00
4.616000000000000311e-03 1.000000000000000000e+00
4.623999999999999638e-03 1.000000000000000000e+00
4.631999999999999833e-03 1.000000000000000000e+00
4.640000000000000027e-03 1.000000000000000000e+00
4.648000000000000222e-03 1.000000000000000000e+00
4.656000000000000416e-03 1.000000000000000000e+00
4.663999999999999743e-03 1.000000000000000000e+00
4.671999999999999938e-03 1.000000000000000000e+00
4.680000000000000132e-03 1.000000000000000000e+00
4.688000000000000327e-03 1.000000000000000000e+00
4.695999999999999654e-03 1.000000000000000000e+00
4.703999999999999848e-03 1.000000000000000000e+00
4.712000000000000043e-03 1.000000000000000000e+00
4.720000000000000237e-03 1.000000000000000000e+00
4.728000000000000431e-03 1.000000000000000000e+00
4.735999999999999759e-03 1.000000000000000000e+00
4.743999999999999953e-03 1.000000000000000000e+00
4.752000000000000147e-03 1.000000000000000000e+00
4.760000000000000342e-03 1.000000000000000000e+00
4.767999999999999669e-03 1.000000000000000000e+00
4.775999999999999863e-03 1.000000000000000000e+00
4.784000000000000058e-03 1.000000000000000000e+00
4.792000000000000252e-03 1.000000000000000000e+00
4.799999999999999580e-03 1.000000000000000000e+00
4.807999999999999774e-03 1.000000000000000000e+00
4.815999999999999968e-03 1.000000000000000000e+00
4.824000000000000163e-03 1.000000000000000000e+00
4.832000000000000357e-03 1.000000000000000000e+00
4.839999999999999684e-03 1.000000000000000000e+00
4.847999999999999879e-03 1.000000000000000000e+00
4.856000000000000073e-03 1.000000000000000000e+00
4.864000000000000268e-03 1.000000000000000000e+00
4.871999999999999595e-03 1.000000000000000000e+00
4.879999999999999789e-03 1.000000000000000000e+00
4.887999999999999984e-03 1.000000000000000000e+00
4.896000000000000178e-03 1.000000000000000000e+00
4.904000000000000373e-03 1.000000000000000000e+00
4.911999999999999700e-03 1.000000000000000000e+00
4.919999999999999894e-03 1.000000000000000000e+00
4.928000000000000089e-03 1.000000000000000000e+00
4.936000000000000283e-03 1.000000000000000000e+00
4.943999999999999610e-03 1.000000000000000000e+00
4.951999999999999805e-03 1.000000000000000000e+00
4.959999999999999999e-03 1.000000000000000000e+00
4.968000000000000194e-03 1.000000000000000000e+00
4.976000000000000388e-03 1.000000000000000000e+00
4.983999999999999715e-03 1.000000000000000000e+00
4.991999999999999910e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
5.008000000000000299e-03 1.000000000000000000e+00
5.015999999999999626e-03 1.000000000000000000e+00
5.023999999999999820e-03 1.000000000000000000e+00
5.032000000000000015e-03 1.000000000000000000e+00
5.040000000000000209e-03 1.000000000000000000e+00
5.048000000000000403e-03 1.000000000000000000e+00
5.055999999999999731e-03 1.000000000000000000e+00
5.063999999999999925e-03 1.000000000000000000e+00
5.072000000000000119e-03 1.000000000000000000e+00
5.080000000000000314e-03 1.000000000000000000e+00
5.087999999999999641e-03 1.000000000000000000e+00
5.095999999999999835e-03 1.000000000000000000e+00
5.104000000000000030e-03 1.000000000000000000e+00
5.112000000000000224e-03 1.000000000000000000e+00
5.120000000000000419e-03 1.000000000000000000e+00
5.127999999999999746e-03 1.000000000000000000e+00
5.135999999999999940e-03 1.000000000000000000e+00
5.144000000000000135e-03 1.000000000000000000e+00
5.152000000000000329e-03 1.000000000000000000e+00
5.159999999999999656e-03 1.000000000000000000e+00
5.167999999999999851e-03 1.000000000000000000e+00
5.176000000000000045e-03 1.000000000000000000e+00
5.184000000000000240e-03 1.000000000000000000e+00
5.191999999999999567e-03 1.000000000000000000e+00
5.199999999999999761e-03 1.000000000000000000e+00
5.207999999999999956e-03 1.000000000000000000e+00
5.216000000000000150e-03 1.000000000000000000e+00
5.224000000000000345e-03 1.000000000000000000e+00
5.231999999999999672e-03 1.000000000000000000e+00
5.239999999999999866e-03 1.000000000000000000e+00
5.248000000000000061e-03 1.000000000000000000e+00
5.256000000000000255e-03 1.000000000000000000e+00
5.263999999999999582e-03 1.000000000000000000e+00
5.271999999999999777e-03 1.000000000000000000e+00
5.279999999999999971e-03 1.000000000000000000e+00
5.288000000000000166e-03 1.000000000000000000e+00
5.296000000000000360e-03 1.000000000000000000e+00
5.303999999999999687e-03 1.000000000000000000e+00
5.311999999999999882e-03 1.000000000000000000e+00
5.320000000000000076e-03 1.000000000000000000e+00
5.328000000000000271e-03 1.000000000000000000e+00
5.335999999999999598e-03 1.000000000000000000e+00
5.343999999999999792e-03 1.000000000000000000e+00
5.351999999999999987e-03 1.000000000000000000e+00
5.360000000000000181e-03 1.000000000000000000e+00
5.368000000000000375e-03 1.000000000000000000e+00
5.375999999999999703e-03 1.000000000000000000e+00
5.383999999999999897e-03 1.000000000000000000e+00
5.392000000000000091e-03 1.000000000000000000e+00
5.400000000000000286e-03 1.000000000000000000e+00
5.407999999999999613e-03 1.000000000000000000e+00
5.415999999999999807e-03 1.000000000000000000e+00
5.424000000000000002e-03 1.000000000000000000e+00
5.432000000000000196e-03 1.000000000000000000e+00
5.440000000000000391e-03 1.000000000000000000e+00
5.447999999999999718e-03 1.000000000000000000e+00
5.455999999999999912e-03 1.000000000000000000e+00
5.464000000000000107e-03 1.000000000000000000e+00
5.472000000000000301e-03 1.000000000000000000e+00
5.479999999999999628e-03 1.000000000000000000e+00
5.487999999999999823e-03 1.000000000000000000e+00
5.496000000000000017e-03 1.000000000000000000e+00
5.504000000000000212e-03 1.000000000000000000e+00
5.512000000000000406e-03 1.000000000000000000e+00
5.519999999999999733e-03 1.000000000000000000e+00
5.527999999999999928e-03 1.000000000000000000e+00
5.536000000000000122e-03 1.000000000000000000e+00
5.544000000000000317e-03 1.000000000000000000e+00
5.551999999999999644e-03 1.000000000000000000e+00
5.559999999999999838e-03 1.000000000000000000e+00
5.568000000000000033e-03 1.000000000000000000e+00
5.576000000000000227e-03 1.000000000000000000e+00
5.584000000000000422e-03 1.000000000000000000e+00
5.591999999999999749e-03 1.000000000000000000e+00
5.599999999999999943e-03 1.000000000000000000e+00
5.608000000000000138e-03 1.000000000000000000e+00
5.616000000000000332e-03 1.000000000000000000e+00
5.623999999999999659e-03 1.000000000000000000e+00
5.631999999999999854e-03 1.000000000000000000e+00
5.640000000000000048e-03 1.000000000000000000e+00
5.648000000000000242e-03 1.000000000000000000e+00
5.655999999999999570e-03 1.000000000000000000e+00
5.663999999999999764e-03 1.000000000000000000e+00
5.671999999999999958e-03 1.000000000000000000e+00
5.680000000000000153e-03 1.000000000000000000e+00
5.688000000000000347e-03 1.000000000000000000e+00
5.695999999999999674e-03 1.000000000000000000e+00
5.703999999999999869e-03 1.000000000000000000e+00
5.712000000000000063e-03 1.000000000000000000e+00
5.720000000000000258e-03 1.000000000000000000e+00
5.727999999999999585e-03 1.000000000000000000e+00
5.735999999999999779e-03 1.000000000000000000e+00
5.743999999999999974e-03 1.000000000000000000e+00
5.752000000000000168e-03 1.000000000000000000e+00
5.760000000000000363e-03 1.000000000000000000e+00
5.767999999999999690e-03 1.000000000000000000e+00
5.775999999999999884e-03 1.000000000000000000e+00
5.784000000000000079e-03 1.000000000000000000e+00
5.792000000000000273e-03 1.000000000000000000e+00
5.799999999999999600e-03 1.000000000000000000e+00
5.807999999999999795e-03 1.000000000000000000e+00
5.815999999999999989e-03 1.000000000000000000e+00
5.824000000000000184e-03 1.000000000000000000e+00
5.832000000000000378e-03 1.000000000000000000e+00
5.839999999999999705e-03 1.000000000000000000e+00
5.847999999999999900e-03 1.000000000000000000e+00
5.856000000000000094e-03 1.000000000000000000e+00
5.864000000000000289e-03 1.000000000000000000e+00
5.871999999999999616e-03 1.000000000000000000e+00
5.879999999999999810e-03 1.000000000000000000e+00
5.888000000000000005e-03 1.000000000000000000e+00
5.896000000000000199e-03 1.000000000000000000e+00
5.904000000000000394e-03 1.000000000000000000e+00
5.911999999999999721e-03 1.000000000000000000e+00
5.919999999999999915e-03 1.000000000000000000e+00
5.928000000000000110e-03 1.000000000000000000e+00
5.936000000000000304e-03 1.000000000000000000e+00
5.943999999999999631e-03 1.000000000000000000e+00
5.951999999999999826e-03 1.000000000000000000e+00
5.960000000000000020e-03 1.000000000000000000e+00
5.968000000000000214e-03 1.000000000000000000e+00
5.976000000000000409e-03 1.000000000000000000e+00
5.983999999999999736e-03 9.999000000000001220e-01
5.991999999999999930e-03 9.999000000000001220e-01
6.000000000000000125e-03 9.999000000000001220e-01
6.008000000000000319e-03 9.999000000000001220e-01
6.015999999999999646e-03 1.000000000000000000e+00
6.023999999999999841e-03 1.000000000000000000e+00
6.032000000000000035e-03 1.000000000000000000e+00
6.040000000000000230e-03 1.000000000000000000e+00
6.048000000000000424e-03 1.000000000000000000e+00
6.055999999999999751e-03 1.000000000000000000e+00
6.063999999999999946e-03 1.000000000000000000e+00
6.072000000000000140e-03 1.000000000000000000e+00
6.080000000000000335e-03 1.000000000000000000e+00
6.087999999999999662e-03 1.000000000000000000e+00
6.095999999999999856e-03 1.000000000000000000e+00
6.104000000000000051e-03 1.000000000000000000e+00
6.112000000000000245e-03 1.000000000000000000e+00
6.119999999999999572e-03 1.000000000000000000e+00
6.127999999999999767e-03 1.000000000000000000e+00
6.135999999999999961e-03 1.000000000000000000e+00
6.144000000000000156e-03 1.000000000000000000e+00
6.152000000000000350e-03 1.000000000000000000e+00
6.159999999999999677e-03 1.000000000000000000e+00
6.167999999999999872e-03 1.000000000000000000e+00
6.176000000000000066e-03 9.999000000000001220e-01
6.184000000000000261e-03 9.999000000000001220e-01
6.191999999999999588e-03 9.999000000000001220e-01
6.199999999999999782e-03 9.999000000000001220e-01
6.207999999999999977e-03 9.998000000000000220e-01
6.216000000000000171e-03 9.998000000000000220e-01
6.224000000000000365e-03 9.998000000000000220e-01
6.231999999999999693e-03 9.998000000000000220e-01
6.239999999999999887e-03 9.999000000000001220e-01
6.248000000000000081e-03 9.999000000000001220e-01
6.256000000000000276e-03 1.000000000000000000e+00
6.263999999999999603e-03 1.000000000000000000e+00
6.271999999999999797e-03 1.000000000000000000e+00
6.279999999999999992e-03 1.000000000000000000e+00
6.288000000000000186e-03 1.000000000000000000e+00
6.296000000000000381e-03 1.000000000000000000e+00
6.303999999999999708e-03 1.000000000000000000e+00
6.311999999999999902e-03 1.000000000000000000e+00
6.320000000000000097e-03 1.000000000000000000e+00
6.328000000000000291e-03 1.000000000000000000e+00
6.335999999999999618e-03 1.000000000000000000e+00
6.343999999999999813e-03 1.000000000000000000e+00
6.352000000000000007e-03 1.000000000000000000e+00
6.360000000000000202e-03 1.000000000000000000e+00
6.368000000000000396e-03 1.000000000000000000e+00
6.375999999999999723e-03 1.000000000000000000e+00
6.383999999999999918e-03 9.999000000000001220e-01
6.392000000000000112e-03 9.998000000000000220e-01
6.400000000000000307e-03 9.998000000000000220e-01
6.407999999999999634e-03 9.997000000000000330e-01
6.415999999999999828e-03 9.996000000000001551e-01
6.424000000000000023e-03 9.996000000000001551e-01
6.432000000000000217e-03 9.995000000000000551e-01
6.440000000000000412e-03 9.993999999999999551e-01
6.447999999999999739e-03 9.993999999999999551e-01
6.455999999999999933e-03 9.996000000000001551e-01
6.464000000000000128e-03 9.997000000000000330e-01
6.472000000000000322e-03 9.998000000000000220e-01
6.479999999999999649e-03 9.999000000000001220e-01
6.487999999999999844e-03 1.000000000000000000e+00
6.496000000000000038e-03 1.000000000000000000e+00
6.504000000000000233e-03 1.000000000000000000e+00
6.512000000000000427e-03 1.000000000000000000e+00
6.519999999999999754e-03 1.000999999999999890e+00
6.527999999999999949e-03 1.000999999999999890e+00
6.536000000000000143e-03 1.000999999999999890e+00
6.544000000000000337e-03 1.000999999999999890e+00
6.551999999999999665e-03 1.000999999999999890e+00
6.559999999999999859e-03 1.000999999999999890e+00
6.568000000000000053e-03 1.000999999999999890e+00
6.576000000000000248e-03 1.000999999999999890e+00
6.583999999999999575e-03 1.000000000000000000e+00
6.591999999999999769e-03 1.000000000000000000e+00
6.599999999999999964e-03 9.999000000000001220e-01
6.608000000000000158e-03 9.997000000000000330e-01
6.616000000000000353e-03 9.995000000000000551e-01
6.623999999999999680e-03 9.992999999999999661e-01
6.631999999999999874e-03 9.990999999999999881e-01
6.640000000000000069e-03 9.988999999999998991e-01
6.648000000000000263e-03 9.987000000000000322e-01
6.655999999999999590e-03 9.985000000000000542e-01
6.663999999999999785e-03 9.983000000000000762e-01
6.671999999999999979e-03 9.985000000000000542e-01
6.680000000000000174e-03 9.988000000000000211e-01
6.688000000000000368e-03 9.990999999999999881e-01
6.695999999999999695e-03 9.995000000000000551e-01
6.703999999999999890e-03 9.998000000000000220e-01
6.712000000000000084e-03 1.000000000000000000e+00
6.720000000000000279e-03 1.000999999999999890e+00
6.727999999999999606e-03 1.000999999999999890e+00
6.735999999999999800e-03 1.000999999999999890e+00
6.743999999999999995e-03 1.002000000000000002e+00
6.752000000000000189e-03 1.002000000000000002e+00
6.760000000000000384e-03 1.002000000000000002e+00
6.767999999999999711e-03 1.002999999999999892e+00
6.775999999999999905e-03 1.002999999999999892e+00
6.784000000000000100e-03 1.002999999999999892e+00
6.792000000000000294e-03 1.002000000000000002e+00
6.799999999999999621e-03 1.000999999999999890e+00
6.807999999999999816e-03 1.000999999999999890e+00
6.816000000000000010e-03 1.000000000000000000e+00
6.824000000000000205e-03 9.996000000000001551e-01
6.832000000000000399e-03 9.990999999999999881e-01
6.839999999999999726e-03 9.985000000000000542e-01
6.847999999999999921e-03 9.979000000000000092e-01
6.856000000000000115e-03 9.972999999999998533e-01
6.864000000000000309e-03 9.966999999999999194e-01
6.871999999999999637e-03 9.961000000000000965e-01
6.879999999999999831e-03 9.956000000000000405e-01
6.888000000000000025e-03 9.949999999999999956e-01
6.896000000000000220e-03 9.958000000000000185e-01
6.904000000000000414e-03 9.968000000000000194e-01
6.911999999999999741e-03 9.978000000000000203e-01
6.919999999999999936e-03 9.988000000000000211e-01
6.928000000000000130e-03 9.997000000000000330e-01
6.936000000000000325e-03 1.000999999999999890e+00
6.943999999999999652e-03 1.002000000000000002e+00
6.951999999999999846e-03 1.002999999999999892e+00
6.960000000000000041e-03 1.003999999999999782e+00
6.968000000000000235e-03 1.005000000000000115e+00
6.976000000000000430e-03 1.006000000000000005e+00
6.983999999999999757e-03 1.006999999999999895e+00
6.991999999999999951e-03 1.008000000000000007e+00
7.000000000000000146e-03 1.008999999999999897e+00
7.008000000000000340e-03 1.006999999999999895e+00
7.015999999999999667e-03 1.005000000000000115e+00
7.023999999999999862e-03 1.003999999999999782e+00
7.032000000000000056e-03 1.002000000000000002e+00
7.040000000000000251e-03 1.000000000000000000e+00
7.047999999999999578e-03 9.985999999999999321e-01
7.055999999999999772e-03 9.969000000000000083e-01
7.063999999999999967e-03 9.951999999999999735e-01
7.072000000000000161e-03 9.936000000000000387e-01
7.080000000000000356e-03 9.918999999999998929e-01
7.087999999999999683e-03 9.901999999999999691e-01
7.095999999999999877e-03 9.886000000000000343e-01
7.104000000000000072e-03 9.868999999999999995e-01
7.112000000000000266e-03 9.857000000000000206e-01
7.119999999999999593e-03 9.885000000000000453e-01
7.127999999999999788e-03 9.913999999999999480e-01
7.135999999999999982e-03 9.942000000000000837e-01
7.144000000000000176e-03 9.970999999999999863e-01
7.152000000000000371e-03 9.999000000000001220e-01
7.159999999999999698e-03 1.002999999999999892e+00
7.167999999999999892e-03 1.006000000000000005e+00
7.176000000000000087e-03 1.008000000000000007e+00
7.184000000000000281e-03 1.010999999999999899e+00
7.191999999999999608e-03 1.014000000000000012e+00
7.199999999999999803e-03 1.016999999999999904e+00
7.207999999999999997e-03 1.020000000000000018e+00
7.216000000000000192e-03 1.022999999999999909e+00
7.224000000000000386e-03 1.023999999999999799e+00
7.231999999999999713e-03 1.019000000000000128e+00
7.239999999999999908e-03 1.014000000000000012e+00
7.248000000000000102e-03 1.008999999999999897e+00
7.256000000000000297e-03 1.003999999999999782e+00
7.263999999999999624e-03 9.997000000000000330e-01
7.271999999999999818e-03 9.949000000000000066e-01
7.280000000000000013e-03 9.899999999999998801e-01
7.288000000000000207e-03 9.851999999999999647e-01
7.296000000000000402e-03 9.804000000000000492e-01
7.303999999999999729e-03 9.756000000000000227e-01
7.311999999999999923e-03 9.707999999999999963e-01
7.320000000000000118e-03 9.659999999999999698e-01
7.328000000000000312e-03 9.612000000000000544e-01
7.335999999999999639e-03 9.606999999999999984e-01
7.343999999999999834e-03 9.688999999999999835e-01
7.352000000000000028e-03 9.770000000000000906e-01
7.360000000000000223e-03 9.851999999999999647e-01
7.368000000000000417e-03 9.932999999999999607e-01
7.375999999999999744e-03 1.000999999999999890e+00
7.383999999999999939e-03 1.010000000000000009e+00
7.392000000000000133e-03 1.017999999999999794e+00
7.400000000000000328e-03 1.026000000000000023e+00
7.407999999999999655e-03 1.034000000000000030e+00
7.415999999999999849e-03 1.042000000000000037e+00
7.424000000000000044e-03 1.050000000000000044e+00
7.432000000000000238e-03 1.058999999999999941e+00
7.440000000000000432e-03 1.066999999999999948e+00
7.447999999999999760e-03 1.064999999999999947e+00
7.455999999999999954e-03 1.050999999999999934e+00
7.464000000000000148e-03 1.036999999999999922e+00
7.472000000000000343e-03 1.023999999999999799e+00
7.479999999999999670e-03 1.010000000000000009e+00
7.487999999999999864e-03 9.959000000000000075e-01
7.496000000000000059e-03 9.821000000000000840e-01
7.504000000000000253e-03 9.683000000000000496e-01
7.511999999999999580e-03 9.545000000000000151e-01
7.519999999999999775e-03 9.405999999999999917e-01
7.527999999999999969e-03 9.268000000000000682e-01
7.536000000000000164e-03 9.130000000000000338e-01
7.544000000000000358e-03 8.990999999999998993e-01
7.551999999999999685e-03 8.852999999999999758e-01
7.559999999999999880e-03 8.921999999999999931e-01
7.568000000000000074e-03 9.155999999999998584e-01
7.576000000000000269e-03 9.391000000000000458e-01
7.583999999999999596e-03 9.626000000000000112e-01
7.591999999999999790e-03 9.859999999999999876e-01
7.599999999999999985e-03 1.008999999999999897e+00
7.608000000000000179e-03 1.032999999999999918e+00
7.616000000000000374e-03 1.056000000000000050e+00
7.623999999999999701e-03 1.080000000000000071e+00
7.631999999999999895e-03 1.102999999999999980e+00
7.640000000000000090e-03 1.127000000000000002e+00
7.648000000000000284e-03 1.149999999999999911e+00
7.655999999999999611e-03 1.173999999999999932e+00
7.663999999999999806e-03 1.197000000000000064e+00
7.672000000000000000e-03 1.177999999999999936e+00
7.680000000000000195e-03 1.139000000000000012e+00
7.688000000000000389e-03 1.098999999999999977e+00
7.695999999999999716e-03 1.058999999999999941e+00
7.703999999999999911e-03 1.019000000000000128e+00
7.712000000000000105e-03 9.794999999999999263e-01
7.720000000000000299e-03 9.396999999999999797e-01
7.727999999999999627e-03 8.999000000000000332e-01
7.735999999999999821e-03 8.600999999999999757e-01
7.744000000000000015e-03 8.204000000000000181e-01
7.752000000000000210e-03 7.805999999999999606e-01
7.760000000000000404e-03 7.408000000000000140e-01
7.767999999999999731e-03 7.009999999999999565e-01
7.775999999999999926e-03 6.612000000000000099e-01
7.784000000000000120e-03 7.047999999999999821e-01
7.792000000000000315e-03 7.723000000000000975e-01
7.799999999999999642e-03 8.397999999999999909e-01
7.807999999999999836e-03 9.072999999999999954e-01
7.816000000000000031e-03 9.748000000000001108e-01
7.823999999999999358e-03 1.042000000000000037e+00
7.832000000000000420e-03 1.110000000000000098e+00
7.839999999999999747e-03 1.177000000000000046e+00
7.848000000000000809e-03 1.245000000000000107e+00
7.856000000000000136e-03 1.312000000000000055e+00
7.863999999999999463e-03 1.379999999999999893e+00
7.872000000000000525e-03 1.447000000000000064e+00
7.879999999999999852e-03 1.514999999999999902e+00
7.887999999999999179e-03 1.581999999999999851e+00
7.896000000000000241e-03 1.487999999999999989e+00
7.903999999999999568e-03 1.372999999999999998e+00
7.912000000000000630e-03 1.258999999999999897e+00
7.919999999999999957e-03 1.145000000000000018e+00
7.927999999999999284e-03 1.030000000000000027e+00
7.936000000000000346e-03 9.155999999999998584e-01
7.943999999999999673e-03 8.011999999999999122e-01
7.952000000000000735e-03 6.866999999999999771e-01
7.960000000000000062e-03 5.723000000000000309e-01
7.967999999999999389e-03 4.577999999999999292e-01
7.976000000000000451e-03 3.433999999999999830e-01
7.983999999999999778e-03 2.288999999999999646e-01
7.992000000000000839e-03 1.145000000000000184e-01
8.000000000000000167e-03 0.000000000000000000e+00


==> data/terzhagi-subcrit-equal/data-2.csv <==
# 
#             Time: 0.008000
#             Scaled time: 19.911111
#             In terms of critical timestep: 0.099977
#             
0.000000000000000000e+00 1.000000000000000000e+00
7.999999999999999638e-06 1.000000000000000000e+00
1.599999999999999928e-05 1.000000000000000000e+00
2.400000000000000061e-05 1.000000000000000000e+00
3.199999999999999855e-05 1.000000000000000000e+00
4.000000000000000327e-05 1.000000000000000000e+00
4.800000000000000122e-05 1.000000000000000000e+00
5.599999999999999916e-05 1.000000000000000000e+00
6.399999999999999710e-05 1.000000000000000000e+00
7.200000000000000182e-05 1.000000000000000000e+00
8.000000000000000654e-05 1.000000000000000000e+00
8.799999999999999771e-05 1.000000000000000000e+00
9.600000000000000243e-05 1.000000000000000000e+00
1.039999999999999936e-04 1.000000000000000000e+00
1.119999999999999983e-04 1.000000000000000000e+00
1.200000000000000030e-04 1.000000000000000000e+00
1.279999999999999942e-04 1.000000000000000000e+00
1.359999999999999989e-04 1.000000000000000000e+00
1.440000000000000036e-04 1.000000000000000000e+00
1.520000000000000084e-04 1.000000000000000000e+00
1.600000000000000131e-04 1.000000000000000000e+00
1.679999999999999907e-04 1.000000000000000000e+00
1.759999999999999954e-04 1.000000000000000000e+00
1.840000000000000001e-04 1.000000000000000000e+00
1.920000000000000049e-04 1.000000000000000000e+00
2.000000000000000096e-04 1.000000000000000000e+00
2.079999999999999872e-04 1.000000000000000000e+00
2.159999999999999919e-04 1.000000000000000000e+00
2.239999999999999966e-04 1.000000000000000000e+00
2.320000000000000014e-04 1.000000000000000000e+00
2.400000000000000061e-04 1.000000000000000000e+00
2.480000000000000108e-04 1.000000000000000000e+00
2.559999999999999884e-04 1.000000000000000000e+00
2.640000000000000202e-04 1.000000000000000000e+00
2.719999999999999979e-04 1.000000000000000000e+00
2.799999999999999755e-04 1.000000000000000000e+00
2.880000000000000073e-04 1.000000000000000000e+00
2.959999999999999849e-04 1.000000000000000000e+00
3.040000000000000167e-04 1.000000000000000000e+00
3.119999999999999944e-04 1.000000000000000000e+00
3.200000000000000262e-04 1.000000000000000000e+00
3.280000000000000038e-04 1.000000000000000000e+00
3.359999999999999814e-04 1.000000000000000000e+00
3.440000000000000132e-04 1.000000000000000000e+00
3.519999999999999908e-04 1.000000000000000000e+00
3.600000000000000227e-04 1.000000000000000000e+00
3.680000000000000003e-04 1.000000000000000000e+00
3.759999999999999779e-04 1.000000000000000000e+00
3.840000000000000097e-04 1.000000000000000000e+00
3.919999999999999873e-04 1.000000000000000000e+00
4.000000000000000192e-04 1.000000000000000000e+00
4.079999999999999968e-04 1.000000000000000000e+00
4.159999999999999744e-04 1.000000000000000000e+00
4.240000000000000062e-04 1.000000000000000000e+00
4.319999999999999838e-04 1.000000000000000000e+00
4.400000000000000157e-04 1.000000000000000000e+00
4.479999999999999933e-04 1.000000000000000000e+00
4.560000000000000251e-04 1.000000000000000000e+00
4.640000000000000027e-04 1.000000000000000000e+00
4.719999999999999803e-04 1.000000000000000000e+00
4.800000000000000122e-04 1.000000000000000000e+00
4.879999999999999898e-04 1.000000000000000000e+00
4.960000000000000216e-04 1.000000000000000000e+00
5.039999999999999992e-04 1.000000000000000000e+00
5.119999999999999768e-04 1.000000000000000000e+00
5.199999999999999544e-04 1.000000000000000000e+00
5.280000000000000405e-04 1.000000000000000000e+00
5.360000000000000181e-04 1.000000000000000000e+00
5.439999999999999957e-04 1.000000000000000000e+00
5.519999999999999733e-04 1.000000000000000000e+00
5.599999999999999509e-04 1.000000000000000000e+00
5.680000000000000370e-04 1.000000000000000000e+00
5.760000000000000146e-04 1.000000000000000000e+00
5.839999999999999922e-04 1.000000000000000000e+00
5.919999999999999698e-04 1.000000000000000000e+00
5.999999999999999474e-04 1.000000000000000000e+00
6.080000000000000335e-04 1.000000000000000000e+00
6.160000000000000111e-04 1.000000000000000000e+00
6.239999999999999887e-04 1.000000000000000000e+00
6.319999999999999663e-04 1.000000000000000000e+00
6.400000000000000524e-04 1.000000000000000000e+00
6.480000000000000300e-04 1.000000000000000000e+00
6.560000000000000076e-04 1.000000000000000000e+00
6.639999999999999852e-04 1.000000000000000000e+00
6.719999999999999628e-04 1.000000000000000000e+00
6.800000000000000488e-04 1.000000000000000000e+00
6.880000000000000265e-04 1.000000000000000000e+00
6.960000000000000041e-04 1.000000000000000000e+00
7.039999999999999817e-04 1.000000000000000000e+00
7.119999999999999593e-04 1.000000000000000000e+00
7.200000000000000453e-04 1.000000000000000000e+00
7.280000000000000230e-04 1.000000000000000000e+00
7.360000000000000006e-04 1.000000000000000000e+00
7.439999999999999782e-04 1.000000000000000000e+00
7.519999999999999558e-04 1.000000000000000000e+00
7.600000000000000418e-04 1.000000000000000000e+00
7.680000000000000195e-04 1.000000000000000000e+00
7.759999999999999971e-04 1.000000000000000000e+00
7.839999999999999747e-04 1.000000000000000000e+00
7.919999999999999523e-04 1.000000000000000000e+00
8.000000000000000383e-04 1.000000000000000000e+00
8.080000000000000160e-04 1.000000000000000000e+00
8.159999999999999936e-04 1.000000000000000000e+00
8.239999999999999712e-04 1.000000000000000000e+00
8.319999999999999488e-04 1.000000000000000000e+00
8.400000000000000348e-04 1.000000000000000000e+00
8.480000000000000124e-04 1.000000000000000000e+00
8.559999999999999901e-04 1.000000000000000000e+00
8.639999999999999677e-04 1.000000000000000000e+00
8.720000000000000537e-04 1.000000000000000000e+00
8.800000000000000313e-04 1.000000000000000000e+00
8.880000000000000089e-04 1.000000000000000000e+00
8.959999999999999866e-04 1.000000000000000000e+00
9.039999999999999642e-04 1.000000000000000000e+00
9.120000000000000502e-04 1.000000000000000000e+00
9.200000000000000278e-04 1.000000000000000000e+00
9.280000000000000054e-04 1.000000000000000000e+00
9.359999999999999831e-04 1.000000000000000000e+00
9.439999999999999607e-04 1.000000000000000000e+00
9.520000000000000467e-04 1.000000000000000000e+00
9.600000000000000243e-04 1.000000000000000000e+00
9.680000000000000019e-04 1.000000000000000000e+00
9.759999999999999796e-04 1.000000000000000000e+00
9.840000000000000656e-04 1.000000000000000000e+00
9.920000000000000432e-04 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
1.007999999999999998e-03 1.000000000000000000e+00
1.015999999999999976e-03 1.000000000000000000e+00
1.023999999999999954e-03 1.000000000000000000e+00
1.031999999999999931e-03 1.000000000000000000e+00
1.039999999999999909e-03 1.000000000000000000e+00
1.048000000000000103e-03 1.000000000000000000e+00
1.056000000000000081e-03 1.000000000000000000e+00
1.064000000000000059e-03 1.000000000000000000e+00
1.072000000000000036e-03 1.000000000000000000e+00
1.080000000000000014e-03 1.000000000000000000e+00
1.087999999999999991e-03 1.000000000000000000e+00
1.095999999999999969e-03 1.000000000000000000e+00
1.103999999999999947e-03 1.000000000000000000e+00
1.111999999999999924e-03 1.000000000000000000e+00
1.119999999999999902e-03 1.000000000000000000e+00
1.128000000000000096e-03 1.000000000000000000e+00
1.136000000000000074e-03 1.000000000000000000e+00
1.144000000000000052e-03 1.000000000000000000e+00
1.152000000000000029e-03 1.000000000000000000e+00
1.160000000000000007e-03 1.000000000000000000e+00
1.167999999999999984e-03 1.000000000000000000e+00
1.175999999999999962e-03 1.000000000000000000e+00
1.183999999999999940e-03 1.000000000000000000e+00
1.191999999999999917e-03 1.000000000000000000e+00
1.199999999999999895e-03 1.000000000000000000e+00
1.208000000000000089e-03 1.000000000000000000e+00
1.216000000000000067e-03 1.000000000000000000e+00
1.224000000000000045e-03 1.000000000000000000e+00
1.232000000000000022e-03 1.000000000000000000e+00
1.240000000000000000e-03 1.000000000000000000e+00
1.247999999999999977e-03 1.000000000000000000e+00
1.255999999999999955e-03 1.000000000000000000e+00
1.263999999999999933e-03 1.000000000000000000e+00
1.271999999999999910e-03 1.000000000000000000e+00
1.280000000000000105e-03 1.000000000000000000e+00
1.288000000000000082e-03 1.000000000000000000e+00
1.296000000000000060e-03 1.000000000000000000e+00
1.304000000000000038e-03 1.000000000000000000e+00
1.312000000000000015e-03 1.000000000000000000e+00
1.319999999999999993e-03 1.000000000000000000e+00
1.327999999999999970e-03 1.000000000000000000e+00
1.335999999999999948e-03 1.000000000000000000e+00
1.343999999999999926e-03 1.000000000000000000e+00
1.351999999999999903e-03 1.000000000000000000e+00
1.360000000000000098e-03 1.000000000000000000e+00
1.368000000000000075e-03 1.000000000000000000e+00
1.376000000000000053e-03 1.000000000000000000e+00
1.384000000000000031e-03 1.000000000000000000e+00
1.392000000000000008e-03 1.000000000000000000e+00
1.399999999999999986e-03 1.000000000000000000e+00
1.407999999999999963e-03 1.000000000000000000e+00
1.415999999999999941e-03 1.000000000000000000e+00
1.423999999999999919e-03 1.000000000000000000e+00
1.431999999999999896e-03 1.000000000000000000e+00
1.440000000000000091e-03 1.000000000000000000e+00
1.448000000000000068e-03 1.000000000000000000e+00
1.456000000000000046e-03 1.000000000000000000e+00
1.464000000000000024e-03 1.000000000000000000e+00
1.472000000000000001e-03 1.000000000000000000e+00
1.479999999999999979e-03 1.000000000000000000e+00
1.487999999999999956e-03 1.000000000000000000e+00
1.495999999999999934e-03 1.000000000000000000e+00
1.503999999999999912e-03 1.000000000000000000e+00
1.512000000000000106e-03 1.000000000000000000e+00
1.520000000000000084e-03 1.000000000000000000e+00
1.528000000000000061e-03 1.000000000000000000e+00
1.536000000000000039e-03 1.000000000000000000e+00
1.544000000000000017e-03 1.000000000000000000e+00
1.551999999999999994e-03 1.000000000000000000e+00
1.559999999999999972e-03 1.000000000000000000e+00
1.567999999999999949e-03 1.000000000000000000e+00
1.575999999999999927e-03 1.000000000000000000e+00
1.583999999999999905e-03 1.000000000000000000e+00
1.592000000000000099e-03 1.000000000000000000e+00
1.600000000000000077e-03 1.000000000000000000e+00
1.608000000000000054e-03 1.000000000000000000e+00
1.616000000000000032e-03 1.000000000000000000e+00
1.624000000000000010e-03 1.000000000000000000e+00
1.631999999999999987e-03 1.000000000000000000e+00
1.639999999999999965e-03 1.000000000000000000e+00
1.647999999999999942e-03 1.000000000000000000e+00
1.655999999999999920e-03 1.000000000000000000e+00
1.663999999999999898e-03 1.000000000000000000e+00
1.672000000000000092e-03 1.000000000000000000e+00
1.680000000000000070e-03 1.000000000000000000e+00
1.688000000000000047e-03 1.000000000000000000e+00
1.696000000000000025e-03 1.000000000000000000e+00
1.704000000000000003e-03 1.000000000000000000e+00
1.711999999999999980e-03 1.000000000000000000e+00
1.719999999999999958e-03 1.000000000000000000e+00
1.727999999999999935e-03 1.000000000000000000e+00
1.735999999999999913e-03 1.000000000000000000e+00
1.744000000000000107e-03 1.000000000000000000e+00
1.752000000000000085e-03 1.000000000000000000e+00
1.760000000000000063e-03 1.000000000000000000e+00
1.768000000000000040e-03 1.000000000000000000e+00
1.776000000000000018e-03 1.000000000000000000e+00
1.783999999999999996e-03 1.000000000000000000e+00
1.791999999999999973e-03 1.000000000000000000e+00
1.799999999999999951e-03 1.000000000000000000e+00
1.807999999999999928e-03 1.000000000000000000e+00
1.815999999999999906e-03 1.000000000000000000e+00
1.824000000000000100e-03 1.000000000000000000e+00
1.832000000000000078e-03 1.000000000000000000e+00
1.840000000000000056e-03 1.000000000000000000e+00
1.848000000000000033e-03 1.000000000000000000e+00
1.856000000000000011e-03 1.000000000000000000e+00
1.863999999999999988e-03 1.000000000000000000e+00
1.871999999999999966e-03 1.000000000000000000e+00
1.879999999999999944e-03 1.000000000000000000e+00
1.887999999999999921e-03 1.000000000000000000e+00
1.895999999999999899e-03 1.000000000000000000e+00
1.904000000000000093e-03 1.000000000000000000e+00
1.912000000000000071e-03 1.000000000000000000e+00
1.920000000000000049e-03 1.000000000000000000e+00
1.928000000000000026e-03 1.000000000000000000e+00
1.936000000000000004e-03 1.000000000000000000e+00
1.943999999999999981e-03 1.000000000000000000e+00
1.951999999999999959e-03 1.000000000000000000e+00
1.959999999999999937e-03 1.000000000000000000e+00
1.968000000000000131e-03 1.000000000000000000e+00
1.975999999999999892e-03 1.000000000000000000e+00
1.984000000000000086e-03 1.000000000000000000e+00
1.991999999999999847e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
2.007999999999999802e-03 1.000000000000000000e+00
2.015999999999999997e-03 1.000000000000000000e+00
2.024000000000000191e-03 1.000000000000000000e+00
2.031999999999999952e-03 1.000000000000000000e+00
2.040000000000000147e-03 1.000000000000000000e+00
2.047999999999999907e-03 1.000000000000000000e+00
2.056000000000000102e-03 1.000000000000000000e+00
2.063999999999999863e-03 1.000000000000000000e+00
2.072000000000000057e-03 1.000000000000000000e+00
2.079999999999999818e-03 1.000000000000000000e+00
2.088000000000000012e-03 1.000000000000000000e+00
2.096000000000000207e-03 1.000000000000000000e+00
2.103999999999999967e-03 1.000000000000000000e+00
2.112000000000000162e-03 1.000000000000000000e+00
2.119999999999999923e-03 1.000000000000000000e+00
2.128000000000000117e-03 1.000000000000000000e+00
2.135999999999999878e-03 1.000000000000000000e+00
2.144000000000000072e-03 1.000000000000000000e+00
2.151999999999999833e-03 1.000000000000000000e+00
2.160000000000000028e-03 1.000000000000000000e+00
2.167999999999999788e-03 1.000000000000000000e+00
2.175999999999999983e-03 1.000000000000000000e+00
2.184000000000000177e-03 1.000000000000000000e+00
2.191999999999999938e-03 1.000000000000000000e+00
2.200000000000000133e-03 1.000000000000000000e+00
2.207999999999999893e-03 1.000000000000000000e+00
2.216000000000000088e-03 1.000000000000000000e+00
2.223999999999999849e-03 1.000000000000000000e+00
2.232000000000000043e-03 1.000000000000000000e+00
2.239999999999999804e-03 1.000000000000000000e+00
2.247999999999999998e-03 1.000000000000000000e+00
2.256000000000000193e-03 1.000000000000000000e+00
2.263999999999999953e-03 1.000000000000000000e+00
2.272000000000000148e-03 1.000000000000000000e+00
2.279999999999999909e-03 1.000000000000000000e+00
2.288000000000000103e-03 1.000000000000000000e+00
2.295999999999999864e-03 1.000000000000000000e+00
2.304000000000000058e-03 1.000000000000000000e+00
2.311999999999999819e-03 1.000000000000000000e+00
2.320000000000000014e-03 1.000000000000000000e+00
2.328000000000000208e-03 1.000000000000000000e+00
2.335999999999999969e-03 1.000000000000000000e+00
2.344000000000000163e-03 1.000000000000000000e+00
2.351999999999999924e-03 1.000000000000000000e+00
2.360000000000000119e-03 1.000000000000000000e+00
2.367999999999999879e-03 1.000000000000000000e+00
2.376000000000000074e-03 1.000000000000000000e+00
2.383999999999999835e-03 1.000000000000000000e+00
2.392000000000000029e-03 1.000000000000000000e+00
2.399999999999999790e-03 1.000000000000000000e+00
2.407999999999999984e-03 1.000000000000000000e+00
2.416000000000000179e-03 1.000000000000000000e+00
2.423999999999999939e-03 1.000000000000000000e+00
2.432000000000000134e-03 1.000000000000000000e+00
2.439999999999999895e-03 1.000000000000000000e+00
2.448000000000000089e-03 1.000000000000000000e+00
2.455999999999999850e-03 1.000000000000000000e+00
2.464000000000000044e-03 1.000000000000000000e+00
2.471999999999999805e-03 1.000000000000000000e+00
2.480000000000000000e-03 1.000000000000000000e+00
2.488000000000000194e-03 1.000000000000000000e+00
2.495999999999999955e-03 1.000000000000000000e+00
2.504000000000000149e-03 1.000000000000000000e+00
2.511999999999999910e-03 1.000000000000000000e+00
2.520000000000000104e-03 1.000000000000000000e+00
2.527999999999999865e-03 1.000000000000000000e+00
2.536000000000000060e-03 1.000000000000000000e+00
2.543999999999999821e-03 1.000000000000000000e+00
2.552000000000000015e-03 1.000000000000000000e+00
2.560000000000000209e-03 1.000000000000000000e+00
2.567999999999999970e-03 1.000000000000000000e+00
2.576000000000000165e-03 1.000000000000000000e+00
2.583999999999999925e-03 1.000000000000000000e+00
2.592000000000000120e-03 1.000000000000000000e+00
2.599999999999999881e-03 1.000000000000000000e+00
2.608000000000000075e-03 1.000000000000000000e+00
2.615999999999999836e-03 1.000000000000000000e+00
2.624000000000000030e-03 1.000000000000000000e+00
2.631999999999999791e-03 1.000000000000000000e+00
2.639999999999999986e-03 1.000000000000000000e+00
2.648000000000000180e-03 1.000000000000000000e+00
2.655999999999999941e-03 1.000000000000000000e+00
2.664000000000000135e-03 1.000000000000000000e+00
2.671999999999999896e-03 1.000000000000000000e+00
2.680000000000000090e-03 1.000000000000000000e+00
2.687999999999999851e-03 1.000000000000000000e+00
2.696000000000000046e-03 1.000000000000000000e+00
2.703999999999999806e-03 1.000000000000000000e+00
2.712000000000000001e-03 1.000000000000000000e+00
2.720000000000000195e-03 1.000000000000000000e+00
2.727999999999999956e-03 1.000000000000000000e+00
2.736000000000000151e-03 1.000000000000000000e+00
2.743999999999999911e-03 1.000000000000000000e+00
2.752000000000000106e-03 1.000000000000000000e+00
2.759999999999999867e-03 1.000000000000000000e+00
2.768000000000000061e-03 1.000000000000000000e+00
2.775999999999999822e-03 1.000000000000000000e+00
2.784000000000000016e-03 1.000000000000000000e+00
2.792000000000000211e-03 1.000000000000000000e+00
2.799999999999999972e-03 1.000000000000000000e+00
2.808000000000000166e-03 1.000000000000000000e+00
2.815999999999999927e-03 1.000000000000000000e+00
2.824000000000000121e-03 1.000000000000000000e+00
2.831999999999999882e-03 1.000000000000000000e+00
2.840000000000000076e-03 1.000000000000000000e+00
2.847999999999999837e-03 1.000000000000000000e+00
2.856000000000000032e-03 1.000000000000000000e+00
2.863999999999999792e-03 1.000000000000000000e+00
2.871999999999999987e-03 1.000000000000000000e+00
2.880000000000000181e-03 1.000000000000000000e+00
2.887999999999999942e-03 1.000000000000000000e+00
2.896000000000000137e-03 1.000000000000000000e+00
2.903999999999999897e-03 1.000000000000000000e+00
2.912000000000000092e-03 1.000000000000000000e+00
2.919999999999999853e-03 1.000000000000000000e+00
2.928000000000000047e-03 1.000000000000000000e+00
2.935999999999999808e-03 1.000000000000000000e+00
2.944000000000000002e-03 1.000000000000000000e+00
2.952000000000000197e-03 1.000000000000000000e+00
2.959999999999999958e-03 1.000000000000000000e+00
2.968000000000000152e-03 1.000000000000000000e+00
2.975999999999999913e-03 1.000000000000000000e+00
2.984000000000000107e-03 1.000000000000000000e+00
2.991999999999999868e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
3.007999999999999823e-03 1.000000000000000000e+00
3.016000000000000018e-03 1.000000000000000000e+00
3.024000000000000212e-03 1.000000000000000000e+00
3.031999999999999973e-03 1.000000000000000000e+00
3.040000000000000167e-03 1.000000000000000000e+00
3.047999999999999928e-03 1.000000000000000000e+00
3.056000000000000123e-03 1.000000000000000000e+00
3.063999999999999883e-03 1.000000000000000000e+00
3.072000000000000078e-03 1.000000000000000000e+00
3.079999999999999839e-03 1.000000000000000000e+00
3.088000000000000033e-03 1.000000000000000000e+00
3.095999999999999794e-03 1.000000000000000000e+00
3.103999999999999988e-03 1.000000000000000000e+00
3.112000000000000183e-03 1.000000000000000000e+00
3.119999999999999944e-03 1.000000000000000000e+00
3.128000000000000138e-03 1.000000000000000000e+00
3.135999999999999899e-03 1.000000000000000000e+00
3.144000000000000093e-03 1.000000000000000000e+00
3.151999999999999854e-03 1.000000000000000000e+00
3.160000000000000048e-03 1.000000000000000000e+00
3.167999999999999809e-03 1.000000000000000000e+00
3.176000000000000004e-03 1.000000000000000000e+00
3.184000000000000198e-03 1.000000000000000000e+00
3.191999999999999959e-03 1.000000000000000000e+00
3.200000000000000153e-03 1.000000000000000000e+00
3.207999999999999914e-03 1.000000000000000000e+00
3.216000000000000109e-03 1.000000000000000000e+00
3.223999999999999869e-03 1.000000000000000000e+00
3.232000000000000064e-03 1.000000000000000000e+00
3.239999999999999825e-03 1.000000000000000000e+00
3.248000000000000019e-03 1.000000000000000000e+00
3.256000000000000213e-03 1.000000000000000000e+00
3.263999999999999974e-03 1.000000000000000000e+00
3.272000000000000169e-03 1.000000000000000000e+00
3.279999999999999930e-03 1.000000000000000000e+00
3.288000000000000124e-03 1.000000000000000000e+00
3.295999999999999885e-03 1.000000000000000000e+00
3.304000000000000079e-03 1.000000000000000000e+00
3.311999999999999840e-03 1.000000000000000000e+00
3.320000000000000034e-03 1.000000000000000000e+00
3.327999999999999795e-03 1.000000000000000000e+00
3.335999999999999990e-03 1.000000000000000000e+00
3.344000000000000184e-03 1.000000000000000000e+00
3.351999999999999945e-03 1.000000000000000000e+00
3.360000000000000139e-03 1.000000000000000000e+00
3.367999999999999900e-03 1.000000000000000000e+00
3.376000000000000095e-03 1.000000000000000000e+00
3.383999999999999855e-03 1.000000000000000000e+00
3.392000000000000050e-03 1.000000000000000000e+00
3.399999999999999811e-03 1.000000000000000000e+00
3.408000000000000005e-03 1.000000000000000000e+00
3.416000000000000199e-03 1.000000000000000000e+00
3.423999999999999960e-03 1.000000000000000000e+00
3.432000000000000155e-03 1.000000000000000000e+00
3.439999999999999915e-03 1.000000000000000000e+00
3.448000000000000110e-03 1.000000000000000000e+00
3.455999999999999871e-03 1.000000000000000000e+00
3.464000000000000065e-03 1.000000000000000000e+00
3.471999999999999826e-03 1.000000000000000000e+00
3.480000000000000020e-03 1.000000000000000000e+00
3.488000000000000215e-03 1.000000000000000000e+00
3.495999999999999976e-03 1.000000000000000000e+00
3.504000000000000170e-03 1.000000000000000000e+00
3.511999999999999931e-03 1.000000000000000000e+00
3.520000000000000125e-03 1.000000000000000000e+00
3.527999999999999886e-03 1.000000000000000000e+00
3.536000000000000081e-03 1.000000000000000000e+00
3.543999999999999841e-03 1.000000000000000000e+00
3.552000000000000036e-03 1.000000000000000000e+00
3.559999999999999797e-03 1.000000000000000000e+00
3.567999999999999991e-03 1.000000000000000000e+00
3.576000000000000185e-03 1.000000000000000000e+00
3.583999999999999946e-03 1.000000000000000000e+00
3.592000000000000141e-03 1.000000000000000000e+00
3.599999999999999901e-03 1.000000000000000000e+00
3.608000000000000096e-03 1.000000000000000000e+00
3.615999999999999857e-03 1.000000000000000000e+00
3.624000000000000051e-03 1.000000000000000000e+00
3.631999999999999812e-03 1.000000000000000000e+00
3.640000000000000006e-03 1.000000000000000000e+00
3.648000000000000201e-03 1.000000000000000000e+00
3.655999999999999962e-03 1.000000000000000000e+00
3.664000000000000156e-03 1.000000000000000000e+00
3.671999999999999917e-03 1.000000000000000000e+00
3.680000000000000111e-03 1.000000000000000000e+00
3.687999999999999872e-03 1.000000000000000000e+00
3.696000000000000067e-03 1.000000000000000000e+00
3.703999999999999827e-03 1.000000000000000000e+00
3.712000000000000022e-03 1.000000000000000000e+00
3.720000000000000216e-03 1.000000000000000000e+00
3.727999999999999977e-03 1.000000000000000000e+00
3.736000000000000171e-03 1.000000000000000000e+00
3.743999999999999932e-03 1.000000000000000000e+00
3.752000000000000127e-03 1.000000000000000000e+00
3.759999999999999887e-03 1.000000000000000000e+00
3.768000000000000082e-03 1.000000000000000000e+00
3.775999999999999843e-03 1.000000000000000000e+00
3.784000000000000037e-03 1.000000000000000000e+00
3.791999999999999798e-03 1.000000000000000000e+00
3.799999999999999992e-03 1.000000000000000000e+00
3.808000000000000187e-03 1.000000000000000000e+00
3.815999999999999948e-03 1.000000000000000000e+00
3.824000000000000142e-03 1.000000000000000000e+00
3.831999999999999903e-03 1.000000000000000000e+00
3.840000000000000097e-03 1.000000000000000000e+00
3.847999999999999858e-03 1.000000000000000000e+00
3.856000000000000053e-03 1.000000000000000000e+00
3.863999999999999813e-03 1.000000000000000000e+00
3.872000000000000008e-03 1.000000000000000000e+00
3.880000000000000202e-03 1.000000000000000000e+00
3.887999999999999963e-03 1.000000000000000000e+00
3.896000000000000157e-03 1.000000000000000000e+00
3.903999999999999918e-03 1.000000000000000000e+00
3.911999999999999679e-03 1.000000000000000000e+00
3.919999999999999873e-03 1.000000000000000000e+00
3.928000000000000068e-03 1.000000000000000000e+00
3.936000000000000262e-03 1.000000000000000000e+00
3.943999999999999589e-03 1.000000000000000000e+00
3.951999999999999784e-03 1.000000000000000000e+00
3.959999999999999978e-03 1.000000000000000000e+00
3.968000000000000173e-03 1.000000000000000000e+00
3.976000000000000367e-03 1.000000000000000000e+00
3.983999999999999694e-03 1.000000000000000000e+00
3.991999999999999889e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
4.008000000000000278e-03 1.000000000000000000e+00
4.015999999999999605e-03 1.000000000000000000e+00
4.023999999999999799e-03 1.000000000000000000e+00
4.031999999999999994e-03 1.000000000000000000e+00
4.040000000000000188e-03 1.000000000000000000e+00
4.048000000000000383e-03 1.000000000000000000e+00
4.055999999999999710e-03 1.000000000000000000e+00
4.063999999999999904e-03 1.000000000000000000e+00
4.072000000000000099e-03 1.000000000000000000e+00
4.080000000000000293e-03 1.000000000000000000e+00
4.087999999999999620e-03 1.000000000000000000e+00
4.095999999999999815e-03 1.000000000000000000e+00
4.104000000000000009e-03 1.000000000000000000e+00
4.112000000000000204e-03 1.000000000000000000e+00
4.120000000000000398e-03 1.000000000000000000e+00
4.127999999999999725e-03 1.000000000000000000e+00
4.135999999999999920e-03 1.000000000000000000e+00
4.144000000000000114e-03 1.000000000000000000e+00
4.152000000000000308e-03 1.000000000000000000e+00
4.159999999999999636e-03 1.000000000000000000e+00
4.167999999999999830e-03 1.000000000000000000e+00
4.176000000000000024e-03 1.000000000000000000e+00
4.184000000000000219e-03 1.000000000000000000e+00
4.192000000000000413e-03 1.000000000000000000e+00
4.199999999999999740e-03 1.000000000000000000e+00
4.207999999999999935e-03 1.000000000000000000e+00
4.216000000000000129e-03 1.000000000000000000e+00
4.224000000000000324e-03 1.000000000000000000e+00
4.231999999999999651e-03 1.000000000000000000e+00
4.239999999999999845e-03 1.000000000000000000e+00
4.248000000000000040e-03 9.999000000000001220e-01
4.256000000000000234e-03 9.999000000000001220e-01
4.264000000000000429e-03 9.999000000000001220e-01
4.271999999999999756e-03 9.999000000000001220e-01
4.279999999999999950e-03 9.999000000000001220e-01
4.288000000000000145e-03 9.999000000000001220e-01
4.296000000000000339e-03 9.999000000000001220e-01
4.303999999999999666e-03 1.000000000000000000e+00
4.311999999999999861e-03 1.000000000000000000e+00
4.320000000000000055e-03 1.000000000000000000e+00
4.328000000000000250e-03 1.000000000000000000e+00
4.335999999999999577e-03 1.000000000000000000e+00
4.343999999999999771e-03 1.000000000000000000e+00
4.351999999999999966e-03 1.000000000000000000e+00
4.360000000000000160e-03 1.000000000000000000e+00
4.368000000000000355e-03 1.000000000000000000e+00
4.375999999999999682e-03 1.000000000000000000e+00
4.383999999999999876e-03 1.000000000000000000e+00
4.392000000000000071e-03 1.000000000000000000e+00
4.400000000000000265e-03 1.000000000000000000e+00
4.407999999999999592e-03 1.000000000000000000e+00
4.415999999999999787e-03 1.000000000000000000e+00
4.423999999999999981e-03 1.000000000000000000e+00
4.432000000000000176e-03 1.000000000000000000e+00
4.440000000000000370e-03 1.000000000000000000e+00
4.447999999999999697e-03 1.000000000000000000e+00
4.455999999999999892e-03 9.999000000000001220e-01
4.464000000000000086e-03 9.999000000000001220e-01
4.472000000000000280e-03 9.999000000000001220e-01
4.479999999999999608e-03 9.999000000000001220e-01
4.487999999999999802e-03 9.999000000000001220e-01
4.495999999999999996e-03 9.999000000000001220e-01
4.504000000000000191e-03 9.999000000000001220e-01
4.512000000000000385e-03 9.999000000000001220e-01
4.519999999999999712e-03 9.999000000000001220e-01
4.527999999999999907e-03 9.999000000000001220e-01
4.536000000000000101e-03 1.000000000000000000e+00
4.544000000000000296e-03 1.000000000000000000e+00
4.551999999999999623e-03 1.000000000000000000e+00
4.559999999999999817e-03 1.000000000000000000e+00
4.568000000000000012e-03 1.000000000000000000e+00
4.576000000000000206e-03 1.000000000000000000e+00
4.584000000000000401e-03 1.000000000000000000e+00
4.591999999999999728e-03 1.000000000000000000e+00
4.599999999999999922e-03 1.000000000000000000e+00
4.608000000000000117e-03 1.000000000000000000e+00
4.616000000000000311e-03 1.000000000000000000e+00
4.623999999999999638e-03 1.000000000000000000e+00
4.631999999999999833e-03 1.000000000000000000e+00
4.640000000000000027e-03 1.000000000000000000e+00
4.648000000000000222e-03 1.000000000000000000e+00
4.656000000000000416e-03 1.000000000000000000e+00
4.663999999999999743e-03 1.000000000000000000e+00
4.671999999999999938e-03 9.999000000000001220e-01
4.680000000000000132e-03 9.999000000000001220e-01
4.688000000000000327e-03 9.999000000000001220e-01
4.695999999999999654e-03 9.998000000000000220e-01
4.703999999999999848e-03 9.998000000000000220e-01
4.712000000000000043e-03 9.998000000000000220e-01
4.720000000000000237e-03 9.998000000000000220e-01
4.728000000000000431e-03 9.998000000000000220e-01
4.735999999999999759e-03 9.998000000000000220e-01
4.743999999999999953e-03 9.999000000000001220e-01
4.752000000000000147e-03 9.999000000000001220e-01
4.760000000000000342e-03 9.999000000000001220e-01
4.767999999999999669e-03 1.000000000000000000e+00
4.775999999999999863e-03 1.000000000000000000e+00
4.784000000000000058e-03 1.000000000000000000e+00
4.792000000000000252e-03 1.000000000000000000e+00
4.799999999999999580e-03 1.000000000000000000e+00
4.807999999999999774e-03 1.000000000000000000e+00
4.815999999999999968e-03 1.000000000000000000e+00
4.824000000000000163e-03 1.000000000000000000e+00
4.832000000000000357e-03 1.000000000000000000e+00
4.839999999999999684e-03 1.000000000000000000e+00
4.847999999999999879e-03 1.000000000000000000e+00
4.856000000000000073e-03 1.000000000000000000e+00
4.864000000000000268e-03 1.000000000000000000e+00
4.871999999999999595e-03 1.000000000000000000e+00
4.879999999999999789e-03 1.000000000000000000e+00
4.887999999999999984e-03 9.999000000000001220e-01
4.896000000000000178e-03 9.999000000000001220e-01
4.904000000000000373e-03 9.998000000000000220e-01
4.911999999999999700e-03 9.997000000000000330e-01
4.919999999999999894e-03 9.997000000000000330e-01
4.928000000000000089e-03 9.997000000000000330e-01
4.936000000000000283e-03 9.997000000000000330e-01
4.943999999999999610e-03 9.997000000000000330e-01
4.951999999999999805e-03 9.997000000000000330e-01
4.959999999999999999e-03 9.997000000000000330e-01
4.968000000000000194e-03 9.998000000000000220e-01
4.976000000000000388e-03 9.998000000000000220e-01
4.983999999999999715e-03 9.999000000000001220e-01
4.991999999999999910e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
5.008000000000000299e-03 1.000000000000000000e+00
5.015999999999999626e-03 1.000000000000000000e+00
5.023999999999999820e-03 1.000000000000000000e+00
5.032000000000000015e-03 1.000000000000000000e+00
5.040000000000000209e-03 1.000000000000000000e+00
5.048000000000000403e-03 1.000000000000000000e+00
5.055999999999999731e-03 1.000000000000000000e+00
5.063999999999999925e-03 1.000000000000000000e+00
5.072000000000000119e-03 1.000000000000000000e+00
5.080000000000000314e-03 1.000000000000000000e+00
5.087999999999999641e-03 1.000000000000000000e+00
5.095999999999999835e-03 1.000000000000000000e+00
5.104000000000000030e-03 1.000000000000000000e+00
5.112000000000000224e-03 9.999000000000001220e-01
5.120000000000000419e-03 9.997000000000000330e-01
5.127999999999999746e-03 9.996000000000001551e-01
5.135999999999999940e-03 9.996000000000001551e-01
5.144000000000000135e-03 9.995000000000000551e-01
5.152000000000000329e-03 9.995000000000000551e-01
5.159999999999999656e-03 9.995000000000000551e-01
5.167999999999999851e-03 9.995000000000000551e-01
5.176000000000000045e-03 9.995000000000000551e-01
5.184000000000000240e-03 9.996000000000001551e-01
5.191999999999999567e-03 9.996000000000001551e-01
5.199999999999999761e-03 9.998000000000000220e-01
5.207999999999999956e-03 9.999000000000001220e-01
5.216000000000000150e-03 1.000000000000000000e+00
5.224000000000000345e-03 1.000000000000000000e+00
5.231999999999999672e-03 1.000000000000000000e+00
5.239999999999999866e-03 1.000000000000000000e+00
5.248000000000000061e-03 1.000999999999999890e+00
5.256000000000000255e-03 1.000999999999999890e+00
5.263999999999999582e-03 1.000999999999999890e+00
5.271999999999999777e-03 1.000999999999999890e+00
5.279999999999999971e-03 1.000999999999999890e+00
5.288000000000000166e-03 1.000999999999999890e+00
5.296000000000000360e-03 1.000999999999999890e+00
5.303999999999999687e-03 1.000000000000000000e+00
5.311999999999999882e-03 1.000000000000000000e+00
5.320000000000000076e-03 1.000000000000000000e+00
5.328000000000000271e-03 9.999000000000001220e-01
5.335999999999999598e-03 9.997000000000000330e-01
5.343999999999999792e-03 9.995000000000000551e-01
5.351999999999999987e-03 9.993999999999999551e-01
5.360000000000000181e-03 9.991999999999998661e-01
5.368000000000000375e-03 9.991999999999998661e-01
5.375999999999999703e-03 9.990999999999999881e-01
5.383999999999999897e-03 9.990999999999999881e-01
5.392000000000000091e-03 9.990999999999999881e-01
5.400000000000000286e-03 9.991999999999998661e-01
5.407999999999999613e-03 9.992999999999999661e-01
5.415999999999999807e-03 9.993999999999999551e-01
5.424000000000000002e-03 9.996000000000001551e-01
5.432000000000000196e-03 9.998000000000000220e-01
5.440000000000000391e-03 1.000000000000000000e+00
5.447999999999999718e-03 1.000000000000000000e+00
5.455999999999999912e-03 1.000999999999999890e+00
5.464000000000000107e-03 1.000999999999999890e+00
5.472000000000000301e-03 1.000999999999999890e+00
5.479999999999999628e-03 1.000999999999999890e+00
5.487999999999999823e-03 1.000999999999999890e+00
5.496000000000000017e-03 1.000999999999999890e+00
5.504000000000000212e-03 1.000999999999999890e+00
5.512000000000000406e-03 1.000999999999999890e+00
5.519999999999999733e-03 1.000999999999999890e+00
5.527999999999999928e-03 1.000999999999999890e+00
5.536000000000000122e-03 1.000000000000000000e+00
5.544000000000000317e-03 1.000000000000000000e+00
5.551999999999999644e-03 9.998000000000000220e-01
5.559999999999999838e-03 9.995000000000000551e-01
5.568000000000000033e-03 9.991999999999998661e-01
5.576000000000000227e-03 9.988999999999998991e-01
5.584000000000000422e-03 9.987000000000000322e-01
5.591999999999999749e-03 9.985999999999999321e-01
5.599999999999999943e-03 9.985000000000000542e-01
5.608000000000000138e-03 9.985000000000000542e-01
5.616000000000000332e-03 9.985999999999999321e-01
5.623999999999999659e-03 9.987000000000000322e-01
5.631999999999999854e-03 9.988999999999998991e-01
5.640000000000000048e-03 9.990999999999999881e-01
5.648000000000000242e-03 9.995000000000000551e-01
5.655999999999999570e-03 9.998000000000000220e-01
5.663999999999999764e-03 1.000000000000000000e+00
5.671999999999999958e-03 1.000999999999999890e+00
5.680000000000000153e-03 1.000999999999999890e+00
5.688000000000000347e-03 1.000999999999999890e+00
5.695999999999999674e-03 1.002000000000000002e+00
5.703999999999999869e-03 1.002000000000000002e+00
5.712000000000000063e-03 1.002000000000000002e+00
5.720000000000000258e-03 1.002000000000000002e+00
5.727999999999999585e-03 1.002000000000000002e+00
5.735999999999999779e-03 1.002000000000000002e+00
5.743999999999999974e-03 1.000999999999999890e+00
5.752000000000000168e-03 1.000999999999999890e+00
5.760000000000000363e-03 1.000999999999999890e+00
5.767999999999999690e-03 1.000000000000000000e+00
5.775999999999999884e-03 9.996000000000001551e-01
5.784000000000000079e-03 9.989999999999999991e-01
5.792000000000000273e-03 9.985000000000000542e-01
5.799999999999999600e-03 9.980999999999999872e-01
5.807999999999999795e-03 9.978000000000000203e-01
5.815999999999999989e-03 9.976000000000000423e-01
5.824000000000000184e-03 9.975000000000000533e-01
5.832000000000000378e-03 9.976000000000000423e-01
5.839999999999999705e-03 9.977000000000001423e-01
5.847999999999999900e-03 9.979000000000000092e-01
5.856000000000000094e-03 9.983000000000000762e-01
5.864000000000000289e-03 9.987000000000000322e-01
5.871999999999999616e-03 9.991999999999998661e-01
5.879999999999999810e-03 9.999000000000001220e-01
5.888000000000000005e-03 1.000999999999999890e+00
5.896000000000000199e-03 1.000999999999999890e+00
5.904000000000000394e-03 1.002000000000000002e+00
5.911999999999999721e-03 1.002000000000000002e+00
5.919999999999999915e-03 1.002999999999999892e+00
5.928000000000000110e-03 1.002999999999999892e+00
5.936000000000000304e-03 1.002999999999999892e+00
5.943999999999999631e-03 1.002999999999999892e+00
5.951999999999999826e-03 1.002999999999999892e+00
5.960000000000000020e-03 1.002999999999999892e+00
5.968000000000000214e-03 1.002000000000000002e+00
5.976000000000000409e-03 1.002000000000000002e+00
5.983999999999999736e-03 1.000999999999999890e+00
5.991999999999999930e-03 1.000000000000000000e+00
6.000000000000000125e-03 9.990999999999999881e-01
6.008000000000000319e-03 9.980999999999999872e-01
6.015999999999999646e-03 9.972999999999998533e-01
6.023999999999999841e-03 9.966999999999999194e-01
6.032000000000000035e-03 9.962999999999999634e-01
6.040000000000000230e-03 9.959999999999999964e-01
6.048000000000000424e-03 9.959000000000000075e-01
6.055999999999999751e-03 9.959999999999999964e-01
6.063999999999999946e-03 9.961999999999999744e-01
6.072000000000000140e-03 9.966999999999999194e-01
6.080000000000000335e-03 9.971999999999999753e-01
6.087999999999999662e-03 9.980000000000001092e-01
6.095999999999999856e-03 9.988999999999998991e-01
6.104000000000000051e-03 1.000000000000000000e+00
6.112000000000000245e-03 1.000999999999999890e+00
6.119999999999999572e-03 1.002999999999999892e+00
6.127999999999999767e-03 1.003999999999999782e+00
6.135999999999999961e-03 1.003999999999999782e+00
6.144000000000000156e-03 1.005000000000000115e+00
6.152000000000000350e-03 1.005000000000000115e+00
6.159999999999999677e-03 1.005000000000000115e+00
6.167999999999999872e-03 1.005000000000000115e+00
6.176000000000000066e-03 1.005000000000000115e+00
6.184000000000000261e-03 1.003999999999999782e+00
6.191999999999999588e-03 1.002999999999999892e+00
6.199999999999999782e-03 1.002000000000000002e+00
6.207999999999999977e-03 1.000999999999999890e+00
6.216000000000000171e-03 9.998000000000000220e-01
6.224000000000000365e-03 9.980999999999999872e-01
6.231999999999999693e-03 9.966000000000000414e-01
6.239999999999999887e-03 9.952999999999999625e-01
6.248000000000000081e-03 9.943999999999999506e-01
6.256000000000000276e-03 9.937000000000000277e-01
6.263999999999999603e-03 9.932999999999999607e-01
6.271999999999999797e-03 9.931999999999998607e-01
6.279999999999999992e-03 9.933999999999999497e-01
6.288000000000000186e-03 9.939000000000000057e-01
6.296000000000000381e-03 9.946000000000000396e-01
6.303999999999999708e-03 9.957000000000000295e-01
6.311999999999999902e-03 9.969999999999998863e-01
6.320000000000000097e-03 9.985999999999999321e-01
6.328000000000000291e-03 1.000999999999999890e+00
6.335999999999999618e-03 1.002999999999999892e+00
6.343999999999999813e-03 1.005000000000000115e+00
6.352000000000000007e-03 1.006000000000000005e+00
6.360000000000000202e-03 1.006999999999999895e+00
6.368000000000000396e-03 1.008000000000000007e+00
6.375999999999999723e-03 1.008999999999999897e+00
6.383999999999999918e-03 1.008999999999999897e+00
6.392000000000000112e-03 1.008000000000000007e+00
6.400000000000000307e-03 1.008000000000000007e+00
6.407999999999999634e-03 1.006999999999999895e+00
6.415999999999999828e-03 1.005000000000000115e+00
6.424000000000000023e-03 1.003999999999999782e+00
6.432000000000000217e-03 1.002000000000000002e+00
6.440000000000000412e-03 9.989999999999999991e-01
6.447999999999999739e-03 9.962999999999999634e-01
6.455999999999999933e-03 9.937999999999999057e-01
6.464000000000000128e-03 9.918999999999998929e-01
6.472000000000000322e-03 9.903999999999999471e-01
6.479999999999999649e-03 9.894000000000001682e-01
6.487999999999999844e-03 9.889000000000000012e-01
6.496000000000000038e-03 9.888000000000001233e-01
6.504000000000000233e-03 9.891999999999999682e-01
6.512000000000000427e-03 9.900999999999999801e-01
6.519999999999999754e-03 9.915000000000000480e-01
6.527999999999999949e-03 9.932999999999999607e-01
6.536000000000000143e-03 9.956000000000000405e-01
6.544000000000000337e-03 9.983999999999999542e-01
6.551999999999999665e-03 1.002000000000000002e+00
6.559999999999999859e-03 1.005000000000000115e+00
6.568000000000000053e-03 1.008000000000000007e+00
6.576000000000000248e-03 1.010999999999999899e+00
6.583999999999999575e-03 1.012999999999999901e+00
6.591999999999999769e-03 1.014000000000000012e+00
6.599999999999999964e-03 1.014000000000000012e+00
6.608000000000000158e-03 1.014000000000000012e+00
6.616000000000000353e-03 1.014000000000000012e+00
6.623999999999999680e-03 1.012999999999999901e+00
6.631999999999999874e-03 1.010999999999999899e+00
6.640000000000000069e-03 1.008000000000000007e+00
6.648000000000000263e-03 1.005000000000000115e+00
6.655999999999999590e-03 1.002000000000000002e+00
6.663999999999999785e-03 9.973999999999999533e-01
6.671999999999999979e-03 9.928000000000000158e-01
6.680000000000000174e-03 9.889999999999999902e-01
6.688000000000000368e-03 9.859000000000001096e-01
6.695999999999999695e-03 9.836000000000000298e-01
6.703999999999999890e-03 9.821000000000000840e-01
6.712000000000000084e-03 9.813999999999999391e-01
6.720000000000000279e-03 9.815000000000000391e-01
6.727999999999999606e-03 9.824000000000001620e-01
6.735999999999999800e-03 9.840000000000000968e-01
6.743999999999999995e-03 9.864000000000000545e-01
6.752000000000000189e-03 9.896999999999999131e-01
6.760000000000000384e-03 9.937000000000000277e-01
6.767999999999999711e-03 9.985000000000000542e-01
6.775999999999999905e-03 1.003999999999999782e+00
6.784000000000000100e-03 1.010000000000000009e+00
6.792000000000000294e-03 1.014999999999999902e+00
6.799999999999999621e-03 1.019000000000000128e+00
6.807999999999999816e-03 1.020999999999999908e+00
6.816000000000000010e-03 1.022999999999999909e+00
6.824000000000000205e-03 1.023999999999999799e+00
6.832000000000000399e-03 1.023999999999999799e+00
6.839999999999999726e-03 1.022999999999999909e+00
6.847999999999999921e-03 1.020000000000000018e+00
6.856000000000000115e-03 1.016999999999999904e+00
6.864000000000000309e-03 1.012999999999999901e+00
6.871999999999999637e-03 1.008000000000000007e+00
6.879999999999999831e-03 1.000999999999999890e+00
6.888000000000000025e-03 9.939999999999999947e-01
6.896000000000000220e-03 9.866000000000000325e-01
6.904000000000000414e-03 9.805000000000001492e-01
6.911999999999999741e-03 9.756999999999999007e-01
6.919999999999999936e-03 9.721999999999998421e-01
6.928000000000000130e-03 9.699999999999998623e-01
6.936000000000000325e-03 9.690999999999999615e-01
6.943999999999999652e-03 9.695000000000000284e-01
6.951999999999999846e-03 9.711999999999999522e-01
6.960000000000000041e-03 9.743000000000000549e-01
6.968000000000000235e-03 9.786000000000001364e-01
6.976000000000000430e-03 9.841999999999999638e-01
6.983999999999999757e-03 9.910999999999999810e-01
6.991999999999999951e-03 9.993999999999999551e-01
7.000000000000000146e-03 1.008999999999999897e+00
7.008000000000000340e-03 1.017999999999999794e+00
7.015999999999999667e-03 1.026000000000000023e+00
7.023999999999999862e-03 1.032000000000000028e+00
7.032000000000000056e-03 1.036000000000000032e+00
7.040000000000000251e-03 1.039000000000000146e+00
7.047999999999999578e-03 1.040000000000000036e+00
7.055999999999999772e-03 1.039000000000000146e+00
7.063999999999999967e-03 1.036999999999999922e+00
7.072000000000000161e-03 1.032999999999999918e+00
7.080000000000000356e-03 1.026999999999999913e+00
7.087999999999999683e-03 1.019000000000000128e+00
7.095999999999999877e-03 1.010000000000000009e+00
7.104000000000000072e-03 9.995000000000000551e-01
7.112000000000000266e-03 9.870999999999999774e-01
7.119999999999999593e-03 9.752999999999999448e-01
7.127999999999999788e-03 9.656000000000000139e-01
7.135999999999999982e-03 9.580999999999999517e-01
7.144000000000000176e-03 9.527999999999998693e-01
7.152000000000000371e-03 9.497000000000000997e-01
7.159999999999999698e-03 9.486999999999998767e-01
7.167999999999999892e-03 9.498999999999999666e-01
7.176000000000000087e-03 9.532000000000001583e-01
7.184000000000000281e-03 9.586999999999999966e-01
7.191999999999999608e-03 9.663000000000000478e-01
7.199999999999999803e-03 9.761999999999999567e-01
7.207999999999999997e-03 9.880999999999998673e-01
7.216000000000000192e-03 1.002000000000000002e+00
7.224000000000000386e-03 1.017999999999999794e+00
7.231999999999999713e-03 1.032999999999999918e+00
7.239999999999999908e-03 1.044999999999999929e+00
7.248000000000000102e-03 1.054999999999999938e+00
7.256000000000000297e-03 1.060999999999999943e+00
7.263999999999999624e-03 1.064999999999999947e+00
7.271999999999999818e-03 1.066000000000000059e+00
7.280000000000000013e-03 1.064000000000000057e+00
7.288000000000000207e-03 1.060000000000000053e+00
7.296000000000000402e-03 1.052000000000000046e+00
7.303999999999999729e-03 1.042000000000000037e+00
7.311999999999999923e-03 1.028999999999999915e+00
7.320000000000000118e-03 1.012999999999999901e+00
7.328000000000000312e-03 9.949000000000000066e-01
7.335999999999999639e-03 9.738999999999999879e-01
7.343999999999999834e-03 9.551000000000001711e-01
7.352000000000000028e-03 9.398999999999999577e-01
7.360000000000000223e-03 9.283000000000000140e-01
7.368000000000000417e-03 9.203000000000000069e-01
7.375999999999999744e-03 9.157999999999999474e-01
7.383999999999999939e-03 9.149999999999999245e-01
7.392000000000000133e-03 9.176999999999999602e-01
7.400000000000000328e-03 9.240000000000000435e-01
7.407999999999999655e-03 9.340000000000000524e-01
7.415999999999999849e-03 9.475000000000000089e-01
7.424000000000000044e-03 9.646000000000001240e-01
7.432000000000000238e-03 9.851999999999999647e-01
7.440000000000000432e-03 1.010000000000000009e+00
7.447999999999999760e-03 1.036999999999999922e+00
7.455999999999999954e-03 1.060000000000000053e+00
7.464000000000000148e-03 1.078999999999999959e+00
7.472000000000000343e-03 1.094000000000000083e+00
7.479999999999999670e-03 1.104000000000000092e+00
7.487999999999999864e-03 1.108999999999999986e+00
7.496000000000000059e-03 1.108999999999999986e+00
7.504000000000000253e-03 1.104999999999999982e+00
7.511999999999999580e-03 1.096999999999999975e+00
7.519999999999999775e-03 1.082999999999999963e+00
7.527999999999999969e-03 1.064999999999999947e+00
7.536000000000000164e-03 1.042999999999999927e+00
7.544000000000000358e-03 1.016000000000000014e+00
7.551999999999999685e-03 9.840000000000000968e-01
7.559999999999999880e-03 9.492000000000000437e-01
7.568000000000000074e-03 9.193999999999999950e-01
7.576000000000000269e-03 8.954999999999999627e-01
7.583999999999999596e-03 8.775000000000001688e-01
7.591999999999999790e-03 8.655000000000000471e-01
7.599999999999999985e-03 8.595000000000000417e-01
7.608000000000000179e-03 8.594000000000001638e-01
7.616000000000000374e-03 8.652999999999999581e-01
7.623999999999999701e-03 8.770999999999999908e-01
7.631999999999999895e-03 8.949000000000000288e-01
7.640000000000000090e-03 9.186999999999999611e-01
7.648000000000000284e-03 9.484000000000001318e-01
7.655999999999999611e-03 9.840999999999999748e-01
7.663999999999999806e-03 1.026000000000000023e+00
7.672000000000000000e-03 1.070000000000000062e+00
7.680000000000000195e-03 1.108000000000000096e+00
7.688000000000000389e-03 1.137999999999999901e+00
7.695999999999999716e-03 1.159999999999999920e+00
7.703999999999999911e-03 1.173999999999999932e+00
7.712000000000000105e-03 1.181000000000000050e+00
7.720000000000000299e-03 1.179999999999999938e+00
7.727999999999999627e-03 1.171999999999999931e+00
7.735999999999999821e-03 1.155000000000000027e+00
7.744000000000000015e-03 1.131000000000000005e+00
7.752000000000000210e-03 1.098999999999999977e+00
7.760000000000000404e-03 1.060000000000000053e+00
7.767999999999999731e-03 1.012999999999999901e+00
7.775999999999999926e-03 9.579999999999999627e-01
7.784000000000000120e-03 9.009000000000000341e-01
7.792000000000000315e-03 8.538999999999999924e-01
7.799999999999999642e-03 8.173999999999999044e-01
7.807999999999999836e-03 7.914000000000001034e-01
7.816000000000000031e-03 7.759000000000000341e-01
7.823999999999999358e-03 7.709000000000000297e-01
7.832000000000000420e-03 7.762999999999999901e-01
7.839999999999999747e-03 7.922999999999998932e-01
7.848000000000000809e-03 8.187999999999999723e-01
7.856000000000000136e-03 8.557000000000000162e-01
7.863999999999999463e-03 9.031999999999998918e-01
7.872000000000000525e-03 9.610999999999998433e-01
7.879999999999999852e-03 1.030000000000000027e+00
7.887999999999999179e-03 1.108999999999999986e+00
7.896000000000000241e-03 1.183999999999999941e+00
7.903999999999999568e-03 1.237000000000000099e+00
7.912000000000000630e-03 1.264999999999999902e+00
7.919999999999999957e-03 1.268999999999999906e+00
7.927999999999999284e-03 1.250000000000000000e+00
7.936000000000000346e-03 1.207000000000000073e+00
7.943999999999999673e-03 1.139000000000000012e+00
7.952000000000000735e-03 1.048000000000000043e+00
7.960000000000000062e-03 9.332000000000000295e-01
7.967999999999999389e-03 7.943000000000000060e-01
7.976000000000000451e-03 6.316000000000000503e-01
7.983999999999999778e-03 4.449000000000000177e-01
7.992000000000000839e-03 2.344000000000000250e-01
8.000000000000000167e-03 0.000000000000000000e+00


==> data/terzhagi-subcrit-equal/data-3.csv <==
# 
#             Time: 0.008000
#             Scaled time: 19.911111
#             In terms of critical timestep: 0.099977
#             
0.000000000000000000e+00 1.000000000000000000e+00
7.999999999999999638e-06 1.000000000000000000e+00
1.599999999999999928e-05 1.000000000000000000e+00
2.400000000000000061e-05 1.000000000000000000e+00
3.199999999999999855e-05 1.000000000000000000e+00
4.000000000000000327e-05 1.000000000000000000e+00
4.800000000000000122e-05 1.000000000000000000e+00
5.599999999999999916e-05 1.000000000000000000e+00
6.399999999999999710e-05 1.000000000000000000e+00
7.200000000000000182e-05 1.000000000000000000e+00
8.000000000000000654e-05 1.000000000000000000e+00
8.799999999999999771e-05 1.000000000000000000e+00
9.600000000000000243e-05 1.000000000000000000e+00
1.039999999999999936e-04 1.000000000000000000e+00
1.119999999999999983e-04 1.000000000000000000e+00
1.200000000000000030e-04 1.000000000000000000e+00
1.279999999999999942e-04 1.000000000000000000e+00
1.359999999999999989e-04 1.000000000000000000e+00
1.440000000000000036e-04 1.000000000000000000e+00
1.520000000000000084e-04 1.000000000000000000e+00
1.600000000000000131e-04 1.000000000000000000e+00
1.679999999999999907e-04 1.000000000000000000e+00
1.759999999999999954e-04 1.000000000000000000e+00
1.840000000000000001e-04 1.000000000000000000e+00
1.920000000000000049e-04 1.000000000000000000e+00
2.000000000000000096e-04 1.000000000000000000e+00
2.079999999999999872e-04 1.000000000000000000e+00
2.159999999999999919e-04 1.000000000000000000e+00
2.239999999999999966e-04 1.000000000000000000e+00
2.320000000000000014e-04 1.000000000000000000e+00
2.400000000000000061e-04 1.000000000000000000e+00
2.480000000000000108e-04 1.000000000000000000e+00
2.559999999999999884e-04 1.000000000000000000e+00
2.640000000000000202e-04 1.000000000000000000e+00
2.719999999999999979e-04 1.000000000000000000e+00
2.799999999999999755e-04 1.000000000000000000e+00
2.880000000000000073e-04 1.000000000000000000e+00
2.959999999999999849e-04 1.000000000000000000e+00
3.040000000000000167e-04 1.000000000000000000e+00
3.119999999999999944e-04 1.000000000000000000e+00
3.200000000000000262e-04 1.000000000000000000e+00
3.280000000000000038e-04 1.000000000000000000e+00
3.359999999999999814e-04 1.000000000000000000e+00
3.440000000000000132e-04 1.000000000000000000e+00
3.519999999999999908e-04 1.000000000000000000e+00
3.600000000000000227e-04 1.000000000000000000e+00
3.680000000000000003e-04 1.000000000000000000e+00
3.759999999999999779e-04 1.000000000000000000e+00
3.840000000000000097e-04 1.000000000000000000e+00
3.919999999999999873e-04 1.000000000000000000e+00
4.000000000000000192e-04 1.000000000000000000e+00
4.079999999999999968e-04 1.000000000000000000e+00
4.159999999999999744e-04 1.000000000000000000e+00
4.240000000000000062e-04 1.000000000000000000e+00
4.319999999999999838e-04 1.000000000000000000e+00
4.400000000000000157e-04 1.000000000000000000e+00
4.479999999999999933e-04 1.000000000000000000e+00
4.560000000000000251e-04 1.000000000000000000e+00
4.640000000000000027e-04 1.000000000000000000e+00
4.719999999999999803e-04 1.000000000000000000e+00
4.800000000000000122e-04 1.000000000000000000e+00
4.879999999999999898e-04 1.000000000000000000e+00
4.960000000000000216e-04 1.000000000000000000e+00
5.039999999999999992e-04 1.000000000000000000e+00
5.119999999999999768e-04 1.000000000000000000e+00
5.199999999999999544e-04 1.000000000000000000e+00
5.280000000000000405e-04 1.000000000000000000e+00
5.360000000000000181e-04 1.000000000000000000e+00
5.439999999999999957e-04 1.000000000000000000e+00
5.519999999999999733e-04 1.000000000000000000e+00
5.599999999999999509e-04 1.000000000000000000e+00
5.680000000000000370e-04 1.000000000000000000e+00
5.760000000000000146e-04 1.000000000000000000e+00
5.839999999999999922e-04 1.000000000000000000e+00
5.919999999999999698e-04 1.000000000000000000e+00
5.999999999999999474e-04 1.000000000000000000e+00
6.080000000000000335e-04 1.000000000000000000e+00
6.160000000000000111e-04 1.000000000000000000e+00
6.239999999999999887e-04 1.000000000000000000e+00
6.319999999999999663e-04 1.000000000000000000e+00
6.400000000000000524e-04 1.000000000000000000e+00
6.480000000000000300e-04 1.000000000000000000e+00
6.560000000000000076e-04 1.000000000000000000e+00
6.639999999999999852e-04 1.000000000000000000e+00
6.719999999999999628e-04 1.000000000000000000e+00
6.800000000000000488e-04 1.000000000000000000e+00
6.880000000000000265e-04 1.000000000000000000e+00
6.960000000000000041e-04 1.000000000000000000e+00
7.039999999999999817e-04 1.000000000000000000e+00
7.119999999999999593e-04 1.000000000000000000e+00
7.200000000000000453e-04 1.000000000000000000e+00
7.280000000000000230e-04 1.000000000000000000e+00
7.360000000000000006e-04 1.000000000000000000e+00
7.439999999999999782e-04 1.000000000000000000e+00
7.519999999999999558e-04 1.000000000000000000e+00
7.600000000000000418e-04 1.000000000000000000e+00
7.680000000000000195e-04 1.000000000000000000e+00
7.759999999999999971e-04 1.000000000000000000e+00
7.839999999999999747e-04 1.000000000000000000e+00
7.919999999999999523e-04 1.000000000000000000e+00
8.000000000000000383e-04 1.000000000000000000e+00
8.080000000000000160e-04 1.000000000000000000e+00
8.159999999999999936e-04 1.000000000000000000e+00
8.239999999999999712e-04 1.000000000000000000e+00
8.319999999999999488e-04 1.000000000000000000e+00
8.400000000000000348e-04 1.000000000000000000e+00
8.480000000000000124e-04 1.000000000000000000e+00
8.559999999999999901e-04 1.000000000000000000e+00
8.639999999999999677e-04 1.000000000000000000e+00
8.720000000000000537e-04 1.000000000000000000e+00
8.800000000000000313e-04 1.000000000000000000e+00
8.880000000000000089e-04 1.000000000000000000e+00
8.959999999999999866e-04 1.000000000000000000e+00
9.039999999999999642e-04 1.000000000000000000e+00
9.120000000000000502e-04 1.000000000000000000e+00
9.200000000000000278e-04 1.000000000000000000e+00
9.280000000000000054e-04 1.000000000000000000e+00
9.359999999999999831e-04 1.000000000000000000e+00
9.439999999999999607e-04 1.000000000000000000e+00
9.520000000000000467e-04 1.000000000000000000e+00
9.600000000000000243e-04 1.000000000000000000e+00
9.680000000000000019e-04 1.000000000000000000e+00
9.759999999999999796e-04 1.000000000000000000e+00
9.840000000000000656e-04 1.000000000000000000e+00
9.920000000000000432e-04 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
1.007999999999999998e-03 1.000000000000000000e+00
1.015999999999999976e-03 1.000000000000000000e+00
1.023999999999999954e-03 1.000000000000000000e+00
1.031999999999999931e-03 1.000000000000000000e+00
1.039999999999999909e-03 1.000000000000000000e+00
1.048000000000000103e-03 1.000000000000000000e+00
1.056000000000000081e-03 1.000000000000000000e+00
1.064000000000000059e-03 1.000000000000000000e+00
1.072000000000000036e-03 1.000000000000000000e+00
1.080000000000000014e-03 1.000000000000000000e+00
1.087999999999999991e-03 1.000000000000000000e+00
1.095999999999999969e-03 1.000000000000000000e+00
1.103999999999999947e-03 1.000000000000000000e+00
1.111999999999999924e-03 1.000000000000000000e+00
1.119999999999999902e-03 1.000000000000000000e+00
1.128000000000000096e-03 1.000000000000000000e+00
1.136000000000000074e-03 1.000000000000000000e+00
1.144000000000000052e-03 1.000000000000000000e+00
1.152000000000000029e-03 1.000000000000000000e+00
1.160000000000000007e-03 1.000000000000000000e+00
1.167999999999999984e-03 1.000000000000000000e+00
1.175999999999999962e-03 1.000000000000000000e+00
1.183999999999999940e-03 1.000000000000000000e+00
1.191999999999999917e-03 1.000000000000000000e+00
1.199999999999999895e-03 1.000000000000000000e+00
1.208000000000000089e-03 1.000000000000000000e+00
1.216000000000000067e-03 1.000000000000000000e+00
1.224000000000000045e-03 1.000000000000000000e+00
1.232000000000000022e-03 1.000000000000000000e+00
1.240000000000000000e-03 1.000000000000000000e+00
1.247999999999999977e-03 1.000000000000000000e+00
1.255999999999999955e-03 1.000000000000000000e+00
1.263999999999999933e-03 1.000000000000000000e+00
1.271999999999999910e-03 1.000000000000000000e+00
1.280000000000000105e-03 1.000000000000000000e+00
1.288000000000000082e-03 1.000000000000000000e+00
1.296000000000000060e-03 1.000000000000000000e+00
1.304000000000000038e-03 1.000000000000000000e+00
1.312000000000000015e-03 1.000000000000000000e+00
1.319999999999999993e-03 1.000000000000000000e+00
1.327999999999999970e-03 1.000000000000000000e+00
1.335999999999999948e-03 1.000000000000000000e+00
1.343999999999999926e-03 1.000000000000000000e+00
1.351999999999999903e-03 1.000000000000000000e+00
1.360000000000000098e-03 1.000000000000000000e+00
1.368000000000000075e-03 1.000000000000000000e+00
1.376000000000000053e-03 1.000000000000000000e+00
1.384000000000000031e-03 1.000000000000000000e+00
1.392000000000000008e-03 1.000000000000000000e+00
1.399999999999999986e-03 1.000000000000000000e+00
1.407999999999999963e-03 1.000000000000000000e+00
1.415999999999999941e-03 1.000000000000000000e+00
1.423999999999999919e-03 1.000000000000000000e+00
1.431999999999999896e-03 1.000000000000000000e+00
1.440000000000000091e-03 1.000000000000000000e+00
1.448000000000000068e-03 1.000000000000000000e+00
1.456000000000000046e-03 1.000000000000000000e+00
1.464000000000000024e-03 1.000000000000000000e+00
1.472000000000000001e-03 1.000000000000000000e+00
1.479999999999999979e-03 1.000000000000000000e+00
1.487999999999999956e-03 1.000000000000000000e+00
1.495999999999999934e-03 1.000000000000000000e+00
1.503999999999999912e-03 1.000000000000000000e+00
1.512000000000000106e-03 1.000000000000000000e+00
1.520000000000000084e-03 1.000000000000000000e+00
1.528000000000000061e-03 1.000000000000000000e+00
1.536000000000000039e-03 1.000000000000000000e+00
1.544000000000000017e-03 1.000000000000000000e+00
1.551999999999999994e-03 1.000000000000000000e+00
1.559999999999999972e-03 1.000000000000000000e+00
1.567999999999999949e-03 1.000000000000000000e+00
1.575999999999999927e-03 1.000000000000000000e+00
1.583999999999999905e-03 1.000000000000000000e+00
1.592000000000000099e-03 1.000000000000000000e+00
1.600000000000000077e-03 1.000000000000000000e+00
1.608000000000000054e-03 1.000000000000000000e+00
1.616000000000000032e-03 1.000000000000000000e+00
1.624000000000000010e-03 1.000000000000000000e+00
1.631999999999999987e-03 1.000000000000000000e+00
1.639999999999999965e-03 1.000000000000000000e+00
1.647999999999999942e-03 1.000000000000000000e+00
1.655999999999999920e-03 1.000000000000000000e+00
1.663999999999999898e-03 1.000000000000000000e+00
1.672000000000000092e-03 1.000000000000000000e+00
1.680000000000000070e-03 1.000000000000000000e+00
1.688000000000000047e-03 1.000000000000000000e+00
1.696000000000000025e-03 1.000000000000000000e+00
1.704000000000000003e-03 1.000000000000000000e+00
1.711999999999999980e-03 1.000000000000000000e+00
1.719999999999999958e-03 1.000000000000000000e+00
1.727999999999999935e-03 1.000000000000000000e+00
1.735999999999999913e-03 1.000000000000000000e+00
1.744000000000000107e-03 1.000000000000000000e+00
1.752000000000000085e-03 1.000000000000000000e+00
1.760000000000000063e-03 1.000000000000000000e+00
1.768000000000000040e-03 1.000000000000000000e+00
1.776000000000000018e-03 1.000000000000000000e+00
1.783999999999999996e-03 1.000000000000000000e+00
1.791999999999999973e-03 1.000000000000000000e+00
1.799999999999999951e-03 1.000000000000000000e+00
1.807999999999999928e-03 1.000000000000000000e+00
1.815999999999999906e-03 1.000000000000000000e+00
1.824000000000000100e-03 1.000000000000000000e+00
1.832000000000000078e-03 1.000000000000000000e+00
1.840000000000000056e-03 1.000000000000000000e+00
1.848000000000000033e-03 1.000000000000000000e+00
1.856000000000000011e-03 1.000000000000000000e+00
1.863999999999999988e-03 1.000000000000000000e+00
1.871999999999999966e-03 1.000000000000000000e+00
1.879999999999999944e-03 1.000000000000000000e+00
1.887999999999999921e-03 1.000000000000000000e+00
1.895999999999999899e-03 1.000000000000000000e+00
1.904000000000000093e-03 1.000000000000000000e+00
1.912000000000000071e-03 1.000000000000000000e+00
1.920000000000000049e-03 1.000000000000000000e+00
1.928000000000000026e-03 1.000000000000000000e+00
1.936000000000000004e-03 1.000000000000000000e+00
1.943999999999999981e-03 1.000000000000000000e+00
1.951999999999999959e-03 1.000000000000000000e+00
1.959999999999999937e-03 1.000000000000000000e+00
1.968000000000000131e-03 1.000000000000000000e+00
1.975999999999999892e-03 1.000000000000000000e+00
1.984000000000000086e-03 1.000000000000000000e+00
1.991999999999999847e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
2.007999999999999802e-03 1.000000000000000000e+00
2.015999999999999997e-03 1.000000000000000000e+00
2.024000000000000191e-03 1.000000000000000000e+00
2.031999999999999952e-03 1.000000000000000000e+00
2.040000000000000147e-03 1.000000000000000000e+00
2.047999999999999907e-03 1.000000000000000000e+00
2.056000000000000102e-03 1.000000000000000000e+00
2.063999999999999863e-03 1.000000000000000000e+00
2.072000000000000057e-03 1.000000000000000000e+00
2.079999999999999818e-03 1.000000000000000000e+00
2.088000000000000012e-03 1.000000000000000000e+00
2.096000000000000207e-03 1.000000000000000000e+00
2.103999999999999967e-03 1.000000000000000000e+00
2.112000000000000162e-03 1.000000000000000000e+00
2.119999999999999923e-03 1.000000000000000000e+00
2.128000000000000117e-03 1.000000000000000000e+00
2.135999999999999878e-03 1.000000000000000000e+00
2.144000000000000072e-03 1.000000000000000000e+00
2.151999999999999833e-03 1.000000000000000000e+00
2.160000000000000028e-03 1.000000000000000000e+00
2.167999999999999788e-03 1.000000000000000000e+00
2.175999999999999983e-03 1.000000000000000000e+00
2.184000000000000177e-03 1.000000000000000000e+00
2.191999999999999938e-03 1.000000000000000000e+00
2.200000000000000133e-03 1.000000000000000000e+00
2.207999999999999893e-03 1.000000000000000000e+00
2.216000000000000088e-03 1.000000000000000000e+00
2.223999999999999849e-03 1.000000000000000000e+00
2.232000000000000043e-03 1.000000000000000000e+00
2.239999999999999804e-03 1.000000000000000000e+00
2.247999999999999998e-03 1.000000000000000000e+00
2.256000000000000193e-03 1.000000000000000000e+00
2.263999999999999953e-03 1.000000000000000000e+00
2.272000000000000148e-03 1.000000000000000000e+00
2.279999999999999909e-03 1.000000000000000000e+00
2.288000000000000103e-03 1.000000000000000000e+00
2.295999999999999864e-03 1.000000000000000000e+00
2.304000000000000058e-03 1.000000000000000000e+00
2.311999999999999819e-03 1.000000000000000000e+00
2.320000000000000014e-03 1.000000000000000000e+00
2.328000000000000208e-03 1.000000000000000000e+00
2.335999999999999969e-03 1.000000000000000000e+00
2.344000000000000163e-03 1.000000000000000000e+00
2.351999999999999924e-03 1.000000000000000000e+00
2.360000000000000119e-03 1.000000000000000000e+00
2.367999999999999879e-03 1.000000000000000000e+00
2.376000000000000074e-03 1.000000000000000000e+00
2.383999999999999835e-03 1.000000000000000000e+00
2.392000000000000029e-03 1.000000000000000000e+00
2.399999999999999790e-03 1.000000000000000000e+00
2.407999999999999984e-03 1.000000000000000000e+00
2.416000000000000179e-03 1.000000000000000000e+00
2.423999999999999939e-03 1.000000000000000000e+00
2.432000000000000134e-03 1.000000000000000000e+00
2.439999999999999895e-03 1.000000000000000000e+00
2.448000000000000089e-03 1.000000000000000000e+00
2.455999999999999850e-03 1.000000000000000000e+00
2.464000000000000044e-03 1.000000000000000000e+00
2.471999999999999805e-03 1.000000000000000000e+00
2.480000000000000000e-03 1.000000000000000000e+00
2.488000000000000194e-03 1.000000000000000000e+00
2.495999999999999955e-03 1.000000000000000000e+00
2.504000000000000149e-03 1.000000000000000000e+00
2.511999999999999910e-03 1.000000000000000000e+00
2.520000000000000104e-03 1.000000000000000000e+00
2.527999999999999865e-03 1.000000000000000000e+00
2.536000000000000060e-03 1.000000000000000000e+00
2.543999999999999821e-03 1.000000000000000000e+00
2.552000000000000015e-03 1.000000000000000000e+00
2.560000000000000209e-03 1.000000000000000000e+00
2.567999999999999970e-03 1.000000000000000000e+00
2.576000000000000165e-03 1.000000000000000000e+00
2.583999999999999925e-03 1.000000000000000000e+00
2.592000000000000120e-03 1.000000000000000000e+00
2.599999999999999881e-03 1.000000000000000000e+00
2.608000000000000075e-03 1.000000000000000000e+00
2.615999999999999836e-03 1.000000000000000000e+00
2.624000000000000030e-03 1.000000000000000000e+00
2.631999999999999791e-03 1.000000000000000000e+00
2.639999999999999986e-03 1.000000000000000000e+00
2.648000000000000180e-03 1.000000000000000000e+00
2.655999999999999941e-03 1.000000000000000000e+00
2.664000000000000135e-03 1.000000000000000000e+00
2.671999999999999896e-03 1.000000000000000000e+00
2.680000000000000090e-03 1.000000000000000000e+00
2.687999999999999851e-03 1.000000000000000000e+00
2.696000000000000046e-03 1.000000000000000000e+00
2.703999999999999806e-03 1.000000000000000000e+00
2.712000000000000001e-03 1.000000000000000000e+00
2.720000000000000195e-03 1.000000000000000000e+00
2.727999999999999956e-03 1.000000000000000000e+00
2.736000000000000151e-03 1.000000000000000000e+00
2.743999999999999911e-03 1.000000000000000000e+00
2.752000000000000106e-03 1.000000000000000000e+00
2.759999999999999867e-03 1.000000000000000000e+00
2.768000000000000061e-03 1.000000000000000000e+00
2.775999999999999822e-03 1.000000000000000000e+00
2.784000000000000016e-03 1.000000000000000000e+00
2.792000000000000211e-03 1.000000000000000000e+00
2.799999999999999972e-03 1.000000000000000000e+00
2.808000000000000166e-03 1.000000000000000000e+00
2.815999999999999927e-03 1.000000000000000000e+00
2.824000000000000121e-03 1.000000000000000000e+00
2.831999999999999882e-03 1.000000000000000000e+00
2.840000000000000076e-03 1.000000000000000000e+00
2.847999999999999837e-03 1.000000000000000000e+00
2.856000000000000032e-03 1.000000000000000000e+00
2.863999999999999792e-03 1.000000000000000000e+00
2.871999999999999987e-03 1.000000000000000000e+00
2.880000000000000181e-03 1.000000000000000000e+00
2.887999999999999942e-03 1.000000000000000000e+00
2.896000000000000137e-03 1.000000000000000000e+00
2.903999999999999897e-03 1.000000000000000000e+00
2.912000000000000092e-03 1.000000000000000000e+00
2.919999999999999853e-03 1.000000000000000000e+00
2.928000000000000047e-03 1.000000000000000000e+00
2.935999999999999808e-03 1.000000000000000000e+00
2.944000000000000002e-03 1.000000000000000000e+00
2.952000000000000197e-03 1.000000000000000000e+00
2.959999999999999958e-03 1.000000000000000000e+00
2.968000000000000152e-03 1.000000000000000000e+00
2.975999999999999913e-03 9.999000000000001220e-01
2.984000000000000107e-03 9.999000000000001220e-01
2.991999999999999868e-03 9.999000000000001220e-01
3.000000000000000062e-03 9.999000000000001220e-01
3.007999999999999823e-03 9.999000000000001220e-01
3.016000000000000018e-03 1.000000000000000000e+00
3.024000000000000212e-03 1.000000000000000000e+00
3.031999999999999973e-03 1.000000000000000000e+00
3.040000000000000167e-03 1.000000000000000000e+00
3.047999999999999928e-03 1.000000000000000000e+00
3.056000000000000123e-03 1.000000000000000000e+00
3.063999999999999883e-03 1.000000000000000000e+00
3.072000000000000078e-03 1.000000000000000000e+00
3.079999999999999839e-03 1.000000000000000000e+00
3.088000000000000033e-03 1.000000000000000000e+00
3.095999999999999794e-03 1.000000000000000000e+00
3.103999999999999988e-03 1.000000000000000000e+00
3.112000000000000183e-03 1.000000000000000000e+00
3.119999999999999944e-03 1.000000000000000000e+00
3.128000000000000138e-03 1.000000000000000000e+00
3.135999999999999899e-03 1.000000000000000000e+00
3.144000000000000093e-03 1.000000000000000000e+00
3.151999999999999854e-03 1.000000000000000000e+00
3.160000000000000048e-03 1.000000000000000000e+00
3.167999999999999809e-03 1.000000000000000000e+00
3.176000000000000004e-03 1.000000000000000000e+00
3.184000000000000198e-03 9.999000000000001220e-01
3.191999999999999959e-03 9.999000000000001220e-01
3.200000000000000153e-03 9.999000000000001220e-01
3.207999999999999914e-03 9.999000000000001220e-01
3.216000000000000109e-03 9.999000000000001220e-01
3.223999999999999869e-03 9.999000000000001220e-01
3.232000000000000064e-03 9.999000000000001220e-01
3.239999999999999825e-03 9.999000000000001220e-01
3.248000000000000019e-03 9.999000000000001220e-01
3.256000000000000213e-03 1.000000000000000000e+00
3.263999999999999974e-03 1.000000000000000000e+00
3.272000000000000169e-03 1.000000000000000000e+00
3.279999999999999930e-03 1.000000000000000000e+00
3.288000000000000124e-03 1.000000000000000000e+00
3.295999999999999885e-03 1.000000000000000000e+00
3.304000000000000079e-03 1.000000000000000000e+00
3.311999999999999840e-03 1.000000000000000000e+00
3.320000000000000034e-03 1.000000000000000000e+00
3.327999999999999795e-03 1.000000000000000000e+00
3.335999999999999990e-03 1.000000000000000000e+00
3.344000000000000184e-03 1.000000000000000000e+00
3.351999999999999945e-03 1.000000000000000000e+00
3.360000000000000139e-03 1.000000000000000000e+00
3.367999999999999900e-03 1.000000000000000000e+00
3.376000000000000095e-03 1.000000000000000000e+00
3.383999999999999855e-03 1.000000000000000000e+00
3.392000000000000050e-03 1.000000000000000000e+00
3.399999999999999811e-03 9.999000000000001220e-01
3.408000000000000005e-03 9.999000000000001220e-01
3.416000000000000199e-03 9.999000000000001220e-01
3.423999999999999960e-03 9.999000000000001220e-01
3.432000000000000155e-03 9.999000000000001220e-01
3.439999999999999915e-03 9.999000000000001220e-01
3.448000000000000110e-03 9.999000000000001220e-01
3.455999999999999871e-03 9.999000000000001220e-01
3.464000000000000065e-03 9.999000000000001220e-01
3.471999999999999826e-03 9.999000000000001220e-01
3.480000000000000020e-03 1.000000000000000000e+00
3.488000000000000215e-03 1.000000000000000000e+00
3.495999999999999976e-03 1.000000000000000000e+00
3.504000000000000170e-03 1.000000000000000000e+00
3.511999999999999931e-03 1.000000000000000000e+00
3.520000000000000125e-03 1.000000000000000000e+00
3.527999999999999886e-03 1.000000000000000000e+00
3.536000000000000081e-03 1.000000000000000000e+00
3.543999999999999841e-03 1.000000000000000000e+00
3.552000000000000036e-03 1.000000000000000000e+00
3.559999999999999797e-03 1.000000000000000000e+00
3.567999999999999991e-03 1.000000000000000000e+00
3.576000000000000185e-03 1.000000000000000000e+00
3.583999999999999946e-03 1.000000000000000000e+00
3.592000000000000141e-03 1.000000000000000000e+00
3.599999999999999901e-03 1.000000000000000000e+00
3.608000000000000096e-03 1.000000000000000000e+00
3.615999999999999857e-03 9.999000000000001220e-01
3.624000000000000051e-03 9.999000000000001220e-01
3.631999999999999812e-03 9.999000000000001220e-01
3.640000000000000006e-03 9.999000000000001220e-01
3.648000000000000201e-03 9.998000000000000220e-01
3.655999999999999962e-03 9.998000000000000220e-01
3.664000000000000156e-03 9.998000000000000220e-01
3.671999999999999917e-03 9.998000000000000220e-01
3.680000000000000111e-03 9.998000000000000220e-01
3.687999999999999872e-03 9.999000000000001220e-01
3.696000000000000067e-03 9.999000000000001220e-01
3.703999999999999827e-03 9.999000000000001220e-01
3.712000000000000022e-03 1.000000000000000000e+00
3.720000000000000216e-03 1.000000000000000000e+00
3.727999999999999977e-03 1.000000000000000000e+00
3.736000000000000171e-03 1.000000000000000000e+00
3.743999999999999932e-03 1.000000000000000000e+00
3.752000000000000127e-03 1.000000000000000000e+00
3.759999999999999887e-03 1.000000000000000000e+00
3.768000000000000082e-03 1.000000000000000000e+00
3.775999999999999843e-03 1.000000000000000000e+00
3.784000000000000037e-03 1.000000000000000000e+00
3.791999999999999798e-03 1.000000000000000000e+00
3.799999999999999992e-03 1.000000000000000000e+00
3.808000000000000187e-03 1.000000000000000000e+00
3.815999999999999948e-03 1.000000000000000000e+00
3.824000000000000142e-03 1.000000000000000000e+00
3.831999999999999903e-03 1.000000000000000000e+00
3.840000000000000097e-03 9.999000000000001220e-01
3.847999999999999858e-03 9.999000000000001220e-01
3.856000000000000053e-03 9.998000000000000220e-01
3.863999999999999813e-03 9.998000000000000220e-01
3.872000000000000008e-03 9.998000000000000220e-01
3.880000000000000202e-03 9.997000000000000330e-01
3.887999999999999963e-03 9.997000000000000330e-01
3.896000000000000157e-03 9.998000000000000220e-01
3.903999999999999918e-03 9.998000000000000220e-01
3.911999999999999679e-03 9.998000000000000220e-01
3.919999999999999873e-03 9.999000000000001220e-01
3.928000000000000068e-03 9.999000000000001220e-01
3.936000000000000262e-03 1.000000000000000000e+00
3.943999999999999589e-03 1.000000000000000000e+00
3.951999999999999784e-03 1.000000000000000000e+00
3.959999999999999978e-03 1.000000000000000000e+00
3.968000000000000173e-03 1.000000000000000000e+00
3.976000000000000367e-03 1.000000000000000000e+00
3.983999999999999694e-03 1.000000000000000000e+00
3.991999999999999889e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
4.008000000000000278e-03 1.000000000000000000e+00
4.015999999999999605e-03 1.000000000000000000e+00
4.023999999999999799e-03 1.000000000000000000e+00
4.031999999999999994e-03 1.000000000000000000e+00
4.040000000000000188e-03 1.000000000000000000e+00
4.048000000000000383e-03 1.000000000000000000e+00
4.055999999999999710e-03 9.999000000000001220e-01
4.063999999999999904e-03 9.999000000000001220e-01
4.072000000000000099e-03 9.998000000000000220e-01
4.080000000000000293e-03 9.997000000000000330e-01
4.087999999999999620e-03 9.997000000000000330e-01
4.095999999999999815e-03 9.997000000000000330e-01
4.104000000000000009e-03 9.996000000000001551e-01
4.112000000000000204e-03 9.996000000000001551e-01
4.120000000000000398e-03 9.997000000000000330e-01
4.127999999999999725e-03 9.997000000000000330e-01
4.135999999999999920e-03 9.998000000000000220e-01
4.144000000000000114e-03 9.998000000000000220e-01
4.152000000000000308e-03 9.999000000000001220e-01
4.159999999999999636e-03 1.000000000000000000e+00
4.167999999999999830e-03 1.000000000000000000e+00
4.176000000000000024e-03 1.000000000000000000e+00
4.184000000000000219e-03 1.000000000000000000e+00
4.192000000000000413e-03 1.000000000000000000e+00
4.199999999999999740e-03 1.000000000000000000e+00
4.207999999999999935e-03 1.000000000000000000e+00
4.216000000000000129e-03 1.000000000000000000e+00
4.224000000000000324e-03 1.000000000000000000e+00
4.231999999999999651e-03 1.000000000000000000e+00
4.239999999999999845e-03 1.000000000000000000e+00
4.248000000000000040e-03 1.000000000000000000e+00
4.256000000000000234e-03 1.000000000000000000e+00
4.264000000000000429e-03 1.000000000000000000e+00
4.271999999999999756e-03 1.000000000000000000e+00
4.279999999999999950e-03 9.999000000000001220e-01
4.288000000000000145e-03 9.998000000000000220e-01
4.296000000000000339e-03 9.997000000000000330e-01
4.303999999999999666e-03 9.996000000000001551e-01
4.311999999999999861e-03 9.995000000000000551e-01
4.320000000000000055e-03 9.995000000000000551e-01
4.328000000000000250e-03 9.995000000000000551e-01
4.335999999999999577e-03 9.995000000000000551e-01
4.343999999999999771e-03 9.995000000000000551e-01
4.351999999999999966e-03 9.996000000000001551e-01
4.360000000000000160e-03 9.997000000000000330e-01
4.368000000000000355e-03 9.998000000000000220e-01
4.375999999999999682e-03 9.999000000000001220e-01
4.383999999999999876e-03 1.000000000000000000e+00
4.392000000000000071e-03 1.000000000000000000e+00
4.400000000000000265e-03 1.000000000000000000e+00
4.407999999999999592e-03 1.000000000000000000e+00
4.415999999999999787e-03 1.000000000000000000e+00
4.423999999999999981e-03 1.000999999999999890e+00
4.432000000000000176e-03 1.000999999999999890e+00
4.440000000000000370e-03 1.000999999999999890e+00
4.447999999999999697e-03 1.000999999999999890e+00
4.455999999999999892e-03 1.000999999999999890e+00
4.464000000000000086e-03 1.000000000000000000e+00
4.472000000000000280e-03 1.000000000000000000e+00
4.479999999999999608e-03 1.000000000000000000e+00
4.487999999999999802e-03 1.000000000000000000e+00
4.495999999999999996e-03 9.999000000000001220e-01
4.504000000000000191e-03 9.998000000000000220e-01
4.512000000000000385e-03 9.996000000000001551e-01
4.519999999999999712e-03 9.995000000000000551e-01
4.527999999999999907e-03 9.993999999999999551e-01
4.536000000000000101e-03 9.992999999999999661e-01
4.544000000000000296e-03 9.992999999999999661e-01
4.551999999999999623e-03 9.992999999999999661e-01
4.559999999999999817e-03 9.992999999999999661e-01
4.568000000000000012e-03 9.993999999999999551e-01
4.576000000000000206e-03 9.995000000000000551e-01
4.584000000000000401e-03 9.996000000000001551e-01
4.591999999999999728e-03 9.998000000000000220e-01
4.599999999999999922e-03 9.999000000000001220e-01
4.608000000000000117e-03 1.000000000000000000e+00
4.616000000000000311e-03 1.000000000000000000e+00
4.623999999999999638e-03 1.000000000000000000e+00
4.631999999999999833e-03 1.000999999999999890e+00
4.640000000000000027e-03 1.000999999999999890e+00
4.648000000000000222e-03 1.000999999999999890e+00
4.656000000000000416e-03 1.000999999999999890e+00
4.663999999999999743e-03 1.000999999999999890e+00
4.671999999999999938e-03 1.000999999999999890e+00
4.680000000000000132e-03 1.000999999999999890e+00
4.688000000000000327e-03 1.000999999999999890e+00
4.695999999999999654e-03 1.000000000000000000e+00
4.703999999999999848e-03 1.000000000000000000e+00
4.712000000000000043e-03 1.000000000000000000e+00
4.720000000000000237e-03 9.998000000000000220e-01
4.728000000000000431e-03 9.996000000000001551e-01
4.735999999999999759e-03 9.993999999999999551e-01
4.743999999999999953e-03 9.992999999999999661e-01
4.752000000000000147e-03 9.990999999999999881e-01
4.760000000000000342e-03 9.989999999999999991e-01
4.767999999999999669e-03 9.989999999999999991e-01
4.775999999999999863e-03 9.989999999999999991e-01
4.784000000000000058e-03 9.989999999999999991e-01
4.792000000000000252e-03 9.990999999999999881e-01
4.799999999999999580e-03 9.992999999999999661e-01
4.807999999999999774e-03 9.995000000000000551e-01
4.815999999999999968e-03 9.997000000000000330e-01
4.824000000000000163e-03 1.000000000000000000e+00
4.832000000000000357e-03 1.000000000000000000e+00
4.839999999999999684e-03 1.000000000000000000e+00
4.847999999999999879e-03 1.000999999999999890e+00
4.856000000000000073e-03 1.000999999999999890e+00
4.864000000000000268e-03 1.000999999999999890e+00
4.871999999999999595e-03 1.000999999999999890e+00
4.879999999999999789e-03 1.000999999999999890e+00
4.887999999999999984e-03 1.000999999999999890e+00
4.896000000000000178e-03 1.000999999999999890e+00
4.904000000000000373e-03 1.000999999999999890e+00
4.911999999999999700e-03 1.000999999999999890e+00
4.919999999999999894e-03 1.000999999999999890e+00
4.928000000000000089e-03 1.000000000000000000e+00
4.936000000000000283e-03 1.000000000000000000e+00
4.943999999999999610e-03 9.997000000000000330e-01
4.951999999999999805e-03 9.993999999999999551e-01
4.959999999999999999e-03 9.990999999999999881e-01
4.968000000000000194e-03 9.988999999999998991e-01
4.976000000000000388e-03 9.987000000000000322e-01
4.983999999999999715e-03 9.985999999999999321e-01
4.991999999999999910e-03 9.985000000000000542e-01
5.000000000000000104e-03 9.985000000000000542e-01
5.008000000000000299e-03 9.985999999999999321e-01
5.015999999999999626e-03 9.988000000000000211e-01
5.023999999999999820e-03 9.990999999999999881e-01
5.032000000000000015e-03 9.992999999999999661e-01
5.040000000000000209e-03 9.997000000000000330e-01
5.048000000000000403e-03 1.000000000000000000e+00
5.055999999999999731e-03 1.000000000000000000e+00
5.063999999999999925e-03 1.000999999999999890e+00
5.072000000000000119e-03 1.000999999999999890e+00
5.080000000000000314e-03 1.000999999999999890e+00
5.087999999999999641e-03 1.002000000000000002e+00
5.095999999999999835e-03 1.002000000000000002e+00
5.104000000000000030e-03 1.002000000000000002e+00
5.112000000000000224e-03 1.002000000000000002e+00
5.120000000000000419e-03 1.002000000000000002e+00
5.127999999999999746e-03 1.000999999999999890e+00
5.135999999999999940e-03 1.000999999999999890e+00
5.144000000000000135e-03 1.000999999999999890e+00
5.152000000000000329e-03 1.000000000000000000e+00
5.159999999999999656e-03 9.999000000000001220e-01
5.167999999999999851e-03 9.995000000000000551e-01
5.176000000000000045e-03 9.990999999999999881e-01
5.184000000000000240e-03 9.987000000000000322e-01
5.191999999999999567e-03 9.983999999999999542e-01
5.199999999999999761e-03 9.980999999999999872e-01
5.207999999999999956e-03 9.979000000000000092e-01
5.216000000000000150e-03 9.979000000000000092e-01
5.224000000000000345e-03 9.979000000000000092e-01
5.231999999999999672e-03 9.980999999999999872e-01
5.239999999999999866e-03 9.983999999999999542e-01
5.248000000000000061e-03 9.987000000000000322e-01
5.256000000000000255e-03 9.991999999999998661e-01
5.263999999999999582e-03 9.996000000000001551e-01
5.271999999999999777e-03 1.000000000000000000e+00
5.279999999999999971e-03 1.000999999999999890e+00
5.288000000000000166e-03 1.000999999999999890e+00
5.296000000000000360e-03 1.002000000000000002e+00
5.303999999999999687e-03 1.002000000000000002e+00
5.311999999999999882e-03 1.002000000000000002e+00
5.320000000000000076e-03 1.002000000000000002e+00
5.328000000000000271e-03 1.002999999999999892e+00
5.335999999999999598e-03 1.002000000000000002e+00
5.343999999999999792e-03 1.002000000000000002e+00
5.351999999999999987e-03 1.002000000000000002e+00
5.360000000000000181e-03 1.000999999999999890e+00
5.368000000000000375e-03 1.000999999999999890e+00
5.375999999999999703e-03 1.000000000000000000e+00
5.383999999999999897e-03 9.998000000000000220e-01
5.392000000000000091e-03 9.990999999999999881e-01
5.400000000000000286e-03 9.985999999999999321e-01
5.407999999999999613e-03 9.980000000000001092e-01
5.415999999999999807e-03 9.976000000000000423e-01
5.424000000000000002e-03 9.972999999999998533e-01
5.432000000000000196e-03 9.969999999999998863e-01
5.440000000000000391e-03 9.969999999999998863e-01
5.447999999999999718e-03 9.970999999999999863e-01
5.455999999999999912e-03 9.972999999999998533e-01
5.464000000000000107e-03 9.978000000000000203e-01
5.472000000000000301e-03 9.983000000000000762e-01
5.479999999999999628e-03 9.989999999999999991e-01
5.487999999999999823e-03 9.997000000000000330e-01
5.496000000000000017e-03 1.000000000000000000e+00
5.504000000000000212e-03 1.000999999999999890e+00
5.512000000000000406e-03 1.002000000000000002e+00
5.519999999999999733e-03 1.002000000000000002e+00
5.527999999999999928e-03 1.002999999999999892e+00
5.536000000000000122e-03 1.002999999999999892e+00
5.544000000000000317e-03 1.003999999999999782e+00
5.551999999999999644e-03 1.003999999999999782e+00
5.559999999999999838e-03 1.002999999999999892e+00
5.568000000000000033e-03 1.002999999999999892e+00
5.576000000000000227e-03 1.002999999999999892e+00
5.584000000000000422e-03 1.002000000000000002e+00
5.591999999999999749e-03 1.000999999999999890e+00
5.599999999999999943e-03 1.000000000000000000e+00
5.608000000000000138e-03 9.995000000000000551e-01
5.616000000000000332e-03 9.985999999999999321e-01
5.623999999999999659e-03 9.978000000000000203e-01
5.631999999999999854e-03 9.970999999999999863e-01
5.640000000000000048e-03 9.965000000000000524e-01
5.648000000000000242e-03 9.959999999999999964e-01
5.655999999999999570e-03 9.957000000000000295e-01
5.663999999999999764e-03 9.957000000000000295e-01
5.671999999999999958e-03 9.959000000000000075e-01
5.680000000000000153e-03 9.962999999999999634e-01
5.688000000000000347e-03 9.969999999999998863e-01
5.695999999999999674e-03 9.978000000000000203e-01
5.703999999999999869e-03 9.987000000000000322e-01
5.712000000000000063e-03 9.997000000000000330e-01
5.720000000000000258e-03 1.000999999999999890e+00
5.727999999999999585e-03 1.002000000000000002e+00
5.735999999999999779e-03 1.002999999999999892e+00
5.743999999999999974e-03 1.003999999999999782e+00
5.752000000000000168e-03 1.003999999999999782e+00
5.760000000000000363e-03 1.005000000000000115e+00
5.767999999999999690e-03 1.005000000000000115e+00
5.775999999999999884e-03 1.005000000000000115e+00
5.784000000000000079e-03 1.005000000000000115e+00
5.792000000000000273e-03 1.003999999999999782e+00
5.799999999999999600e-03 1.002999999999999892e+00
5.807999999999999795e-03 1.002000000000000002e+00
5.815999999999999989e-03 1.000999999999999890e+00
5.824000000000000184e-03 1.000000000000000000e+00
5.832000000000000378e-03 9.988999999999998991e-01
5.839999999999999705e-03 9.977000000000001423e-01
5.847999999999999900e-03 9.966000000000000414e-01
5.856000000000000094e-03 9.956000000000000405e-01
5.864000000000000289e-03 9.948000000000001286e-01
5.871999999999999616e-03 9.942000000000000837e-01
5.879999999999999810e-03 9.939000000000000057e-01
5.888000000000000005e-03 9.939000000000000057e-01
5.896000000000000199e-03 9.942999999999999616e-01
5.904000000000000394e-03 9.949999999999999956e-01
5.911999999999999721e-03 9.959999999999999964e-01
5.919999999999999915e-03 9.971999999999999753e-01
5.928000000000000110e-03 9.985000000000000542e-01
5.936000000000000304e-03 1.000000000000000000e+00
5.943999999999999631e-03 1.000999999999999890e+00
5.951999999999999826e-03 1.002999999999999892e+00
5.960000000000000020e-03 1.003999999999999782e+00
5.968000000000000214e-03 1.005000000000000115e+00
5.976000000000000409e-03 1.006000000000000005e+00
5.983999999999999736e-03 1.006999999999999895e+00
5.991999999999999930e-03 1.006999999999999895e+00
6.000000000000000125e-03 1.006999999999999895e+00
6.008000000000000319e-03 1.006999999999999895e+00
6.015999999999999646e-03 1.006000000000000005e+00
6.023999999999999841e-03 1.005000000000000115e+00
6.032000000000000035e-03 1.002999999999999892e+00
6.040000000000000230e-03 1.002000000000000002e+00
6.048000000000000424e-03 9.999000000000001220e-01
6.055999999999999751e-03 9.980999999999999872e-01
6.063999999999999946e-03 9.964000000000000634e-01
6.072000000000000140e-03 9.948000000000001286e-01
6.080000000000000335e-03 9.934999999999999387e-01
6.087999999999999662e-03 9.922999999999999599e-01
6.095999999999999856e-03 9.915999999999999259e-01
6.104000000000000051e-03 9.911999999999999700e-01
6.112000000000000245e-03 9.913999999999999480e-01
6.119999999999999572e-03 9.919999999999999929e-01
6.127999999999999767e-03 9.930999999999999828e-01
6.135999999999999961e-03 9.946000000000000396e-01
6.144000000000000156e-03 9.964000000000000634e-01
6.152000000000000350e-03 9.983000000000000762e-01
6.159999999999999677e-03 1.000000000000000000e+00
6.167999999999999872e-03 1.002000000000000002e+00
6.176000000000000066e-03 1.003999999999999782e+00
6.184000000000000261e-03 1.006000000000000005e+00
6.191999999999999588e-03 1.008000000000000007e+00
6.199999999999999782e-03 1.008999999999999897e+00
6.207999999999999977e-03 1.010000000000000009e+00
6.216000000000000171e-03 1.010000000000000009e+00
6.224000000000000365e-03 1.010000000000000009e+00
6.231999999999999693e-03 1.008999999999999897e+00
6.239999999999999887e-03 1.008000000000000007e+00
6.248000000000000081e-03 1.006000000000000005e+00
6.256000000000000276e-03 1.003999999999999782e+00
6.263999999999999603e-03 1.002000000000000002e+00
6.271999999999999797e-03 9.992999999999999661e-01
6.279999999999999992e-03 9.968000000000000194e-01
6.288000000000000186e-03 9.943999999999999506e-01
6.296000000000000381e-03 9.921999999999999709e-01
6.303999999999999708e-03 9.902999999999998471e-01
6.311999999999999902e-03 9.888000000000001233e-01
6.320000000000000097e-03 9.877999999999999003e-01
6.328000000000000291e-03 9.875000000000001554e-01
6.335999999999999618e-03 9.877999999999999003e-01
6.343999999999999813e-03 9.889000000000000012e-01
6.352000000000000007e-03 9.906000000000000361e-01
6.360000000000000202e-03 9.928000000000000158e-01
6.368000000000000396e-03 9.953999999999998405e-01
6.375999999999999723e-03 9.983000000000000762e-01
6.383999999999999918e-03 1.000999999999999890e+00
6.392000000000000112e-03 1.003999999999999782e+00
6.400000000000000307e-03 1.006999999999999895e+00
6.407999999999999634e-03 1.010000000000000009e+00
6.415999999999999828e-03 1.012000000000000011e+00
6.424000000000000023e-03 1.014000000000000012e+00
6.432000000000000217e-03 1.014999999999999902e+00
6.440000000000000412e-03 1.014999999999999902e+00
6.447999999999999739e-03 1.014000000000000012e+00
6.455999999999999933e-03 1.012999999999999901e+00
6.464000000000000128e-03 1.010999999999999899e+00
6.472000000000000322e-03 1.008000000000000007e+00
6.479999999999999649e-03 1.005000000000000115e+00
6.487999999999999844e-03 1.002000000000000002e+00
6.496000000000000038e-03 9.980999999999999872e-01
6.504000000000000233e-03 9.946000000000000396e-01
6.512000000000000427e-03 9.913000000000000700e-01
6.519999999999999754e-03 9.881999999999999673e-01
6.527999999999999949e-03 9.857000000000000206e-01
6.536000000000000143e-03 9.837000000000001299e-01
6.544000000000000337e-03 9.825000000000000400e-01
6.551999999999999665e-03 9.821999999999999620e-01
6.559999999999999859e-03 9.828999999999999959e-01
6.568000000000000053e-03 9.847000000000000197e-01
6.576000000000000248e-03 9.872999999999999554e-01
6.583999999999999575e-03 9.906000000000000361e-01
6.591999999999999769e-03 9.943999999999999506e-01
6.599999999999999964e-03 9.985000000000000542e-01
6.608000000000000158e-03 1.002999999999999892e+00
6.616000000000000353e-03 1.006999999999999895e+00
6.623999999999999680e-03 1.010999999999999899e+00
6.631999999999999874e-03 1.014000000000000012e+00
6.640000000000000069e-03 1.016999999999999904e+00
6.648000000000000263e-03 1.020000000000000018e+00
6.655999999999999590e-03 1.020999999999999908e+00
6.663999999999999785e-03 1.020999999999999908e+00
6.671999999999999979e-03 1.020000000000000018e+00
6.680000000000000174e-03 1.017999999999999794e+00
6.688000000000000368e-03 1.014999999999999902e+00
6.695999999999999695e-03 1.010999999999999899e+00
6.703999999999999890e-03 1.006000000000000005e+00
6.712000000000000084e-03 1.000999999999999890e+00
6.720000000000000279e-03 9.961999999999999744e-01
6.727999999999999606e-03 9.913000000000000700e-01
6.735999999999999800e-03 9.866000000000000325e-01
6.743999999999999995e-03 9.824000000000001620e-01
6.752000000000000189e-03 9.788999999999998813e-01
6.760000000000000384e-03 9.762999999999999456e-01
6.767999999999999711e-03 9.748000000000001108e-01
6.775999999999999905e-03 9.747000000000000108e-01
6.784000000000000100e-03 9.760999999999999677e-01
6.792000000000000294e-03 9.788999999999998813e-01
6.799999999999999621e-03 9.828999999999999959e-01
6.807999999999999816e-03 9.877000000000000224e-01
6.816000000000000010e-03 9.931999999999998607e-01
6.824000000000000205e-03 9.990999999999999881e-01
6.832000000000000399e-03 1.005000000000000115e+00
6.839999999999999726e-03 1.010999999999999899e+00
6.847999999999999921e-03 1.016999999999999904e+00
6.856000000000000115e-03 1.022000000000000020e+00
6.864000000000000309e-03 1.026000000000000023e+00
6.871999999999999637e-03 1.028999999999999915e+00
6.879999999999999831e-03 1.030000000000000027e+00
6.888000000000000025e-03 1.030000000000000027e+00
6.896000000000000220e-03 1.028000000000000025e+00
6.904000000000000414e-03 1.025000000000000133e+00
6.911999999999999741e-03 1.020000000000000018e+00
6.919999999999999936e-03 1.014000000000000012e+00
6.928000000000000130e-03 1.006999999999999895e+00
6.936000000000000325e-03 1.000000000000000000e+00
6.943999999999999652e-03 9.929999999999999938e-01
6.951999999999999846e-03 9.859999999999999876e-01
6.960000000000000041e-03 9.794000000000000483e-01
6.968000000000000235e-03 9.737000000000000099e-01
6.976000000000000430e-03 9.688999999999999835e-01
6.983999999999999757e-03 9.656000000000000139e-01
6.991999999999999951e-03 9.638999999999999790e-01
7.000000000000000146e-03 9.641999999999999460e-01
7.008000000000000340e-03 9.667000000000000037e-01
7.015999999999999667e-03 9.710999999999999632e-01
7.023999999999999862e-03 9.770000000000000906e-01
7.032000000000000056e-03 9.841999999999999638e-01
7.040000000000000251e-03 9.921999999999999709e-01
7.047999999999999578e-03 1.000999999999999890e+00
7.055999999999999772e-03 1.008999999999999897e+00
7.063999999999999967e-03 1.017999999999999794e+00
7.072000000000000161e-03 1.025000000000000133e+00
7.080000000000000356e-03 1.032000000000000028e+00
7.087999999999999683e-03 1.037999999999999812e+00
7.095999999999999877e-03 1.040999999999999925e+00
7.104000000000000072e-03 1.042999999999999927e+00
7.112000000000000266e-03 1.042999999999999927e+00
7.119999999999999593e-03 1.039000000000000146e+00
7.127999999999999788e-03 1.034000000000000030e+00
7.135999999999999982e-03 1.026999999999999913e+00
7.144000000000000176e-03 1.017999999999999794e+00
7.152000000000000371e-03 1.008000000000000007e+00
7.159999999999999698e-03 9.980999999999999872e-01
7.167999999999999892e-03 9.877999999999999003e-01
7.176000000000000087e-03 9.778999999999999915e-01
7.184000000000000281e-03 9.687999999999999945e-01
7.191999999999999608e-03 9.608000000000000984e-01
7.199999999999999803e-03 9.545000000000000151e-01
7.207999999999999997e-03 9.502000000000000446e-01
7.216000000000000192e-03 9.484000000000001318e-01
7.224000000000000386e-03 9.495999999999999996e-01
7.231999999999999713e-03 9.536999999999999922e-01
7.239999999999999908e-03 9.605000000000001315e-01
7.248000000000000102e-03 9.694000000000001505e-01
7.256000000000000297e-03 9.799000000000001043e-01
7.263999999999999624e-03 9.915000000000000480e-01
7.271999999999999818e-03 1.003999999999999782e+00
7.280000000000000013e-03 1.016000000000000014e+00
7.288000000000000207e-03 1.028000000000000025e+00
7.296000000000000402e-03 1.037999999999999812e+00
7.303999999999999729e-03 1.048000000000000043e+00
7.311999999999999923e-03 1.054999999999999938e+00
7.320000000000000118e-03 1.060000000000000053e+00
7.328000000000000312e-03 1.062000000000000055e+00
7.335999999999999639e-03 1.060000000000000053e+00
7.343999999999999834e-03 1.054000000000000048e+00
7.352000000000000028e-03 1.046000000000000041e+00
7.360000000000000223e-03 1.034999999999999920e+00
7.368000000000000417e-03 1.022000000000000020e+00
7.375999999999999744e-03 1.008999999999999897e+00
7.383999999999999939e-03 9.939999999999999947e-01
7.392000000000000133e-03 9.794000000000000483e-01
7.400000000000000328e-03 9.655000000000000249e-01
7.407999999999999655e-03 9.527999999999998693e-01
7.415999999999999849e-03 9.418999999999999595e-01
7.424000000000000044e-03 9.334999999999999964e-01
7.432000000000000238e-03 9.282000000000000250e-01
7.440000000000000432e-03 9.264999999999999902e-01
7.447999999999999760e-03 9.291000000000000369e-01
7.455999999999999954e-03 9.360000000000001652e-01
7.464000000000000148e-03 9.464000000000000190e-01
7.472000000000000343e-03 9.596999999999999975e-01
7.479999999999999670e-03 9.751000000000000778e-01
7.487999999999999864e-03 9.918999999999998929e-01
7.496000000000000059e-03 1.008999999999999897e+00
7.504000000000000253e-03 1.026999999999999913e+00
7.511999999999999580e-03 1.042999999999999927e+00
7.519999999999999775e-03 1.058000000000000052e+00
7.527999999999999969e-03 1.070999999999999952e+00
7.536000000000000164e-03 1.080000000000000071e+00
7.544000000000000358e-03 1.086000000000000076e+00
7.551999999999999685e-03 1.088000000000000078e+00
7.559999999999999880e-03 1.084000000000000075e+00
7.568000000000000074e-03 1.074999999999999956e+00
7.576000000000000269e-03 1.062000000000000055e+00
7.583999999999999596e-03 1.046000000000000041e+00
7.591999999999999790e-03 1.026999999999999913e+00
7.599999999999999985e-03 1.006999999999999895e+00
7.608000000000000179e-03 9.859999999999999876e-01
7.616000000000000374e-03 9.654000000000000359e-01
7.623999999999999701e-03 9.458999999999999631e-01
7.631999999999999895e-03 9.284999999999999920e-01
7.640000000000000090e-03 9.139000000000000457e-01
7.648000000000000284e-03 9.031999999999998918e-01
7.655999999999999611e-03 8.970000000000000195e-01
7.663999999999999806e-03 8.964999999999999636e-01
7.672000000000000000e-03 9.022000000000000020e-01
7.680000000000000195e-03 9.140000000000000346e-01
7.688000000000000389e-03 9.306000000000000938e-01
7.695999999999999716e-03 9.509999999999999565e-01
7.703999999999999911e-03 9.739999999999999769e-01
7.712000000000000105e-03 9.985999999999999321e-01
7.720000000000000299e-03 1.023999999999999799e+00
7.727999999999999627e-03 1.048000000000000043e+00
7.735999999999999821e-03 1.070999999999999952e+00
7.744000000000000015e-03 1.090000000000000080e+00
7.752000000000000210e-03 1.106000000000000094e+00
7.760000000000000404e-03 1.116999999999999993e+00
7.767999999999999731e-03 1.120999999999999996e+00
7.775999999999999926e-03 1.118000000000000105e+00
7.784000000000000120e-03 1.106999999999999984e+00
7.792000000000000315e-03 1.088999999999999968e+00
7.799999999999999642e-03 1.064999999999999947e+00
7.807999999999999836e-03 1.036999999999999922e+00
7.816000000000000031e-03 1.006000000000000005e+00
7.823999999999999358e-03 9.748000000000001108e-01
7.832000000000000420e-03 9.444000000000000172e-01
7.839999999999999747e-03 9.164999999999999813e-01
7.848000000000000809e-03 8.928000000000001490e-01
7.856000000000000136e-03 8.750000000000001110e-01
7.863999999999999463e-03 8.648000000000001242e-01
7.872000000000000525e-03 8.637000000000000233e-01
7.879999999999999852e-03 8.734000000000000652e-01
7.887999999999999179e-03 8.955999999999998407e-01
7.896000000000000241e-03 9.310000000000000497e-01
7.903999999999999568e-03 9.753999999999999337e-01
7.912000000000000630e-03 1.022999999999999909e+00
7.919999999999999957e-03 1.066999999999999948e+00
7.927999999999999284e-03 1.102000000000000091e+00
7.936000000000000346e-03 1.120999999999999996e+00
7.943999999999999673e-03 1.118999999999999995e+00
7.952000000000000735e-03 1.090000000000000080e+00
7.960000000000000062e-03 1.026999999999999913e+00
7.967999999999999389e-03 9.252000000000001334e-01
7.976000000000000451e-03 7.774999999999999689e-01
7.983999999999999778e-03 5.779999999999999583e-01
7.992000000000000839e-03 3.209000000000000186e-01
8.000000000000000167e-03 0.000000000000000000e+00


==> data/terzhagi-subcrit-equal/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
1.111111111111111164e-04 5.000000000000000000e-01
2.222222222222222329e-04 5.000000000000000000e-01
3.333333333333333764e-04 5.000000000000000000e-01
4.444444444444444657e-04 5.000000000000000000e-01
5.555555555555555551e-04 5.000000000000000000e-01
6.666666666666667528e-04 5.000000000000000000e-01
7.777777777777778422e-04 5.000000000000000000e-01
8.888888888888889315e-04 5.000000000000000000e-01
1.000000000000000021e-03 5.000000000000000000e-01
1.111111111111111110e-03 5.000000000000000000e-01
1.222222222222222199e-03 5.000000000000000000e-01
1.333333333333333506e-03 5.000000000000000000e-01
1.444444444444444595e-03 5.000000000000000000e-01
1.555555555555555684e-03 5.000000000000000000e-01
1.666666666666666774e-03 5.000000000000000000e-01
1.777777777777777863e-03 5.000000000000000000e-01
1.888888888888888952e-03 5.000000000000000000e-01
2.000000000000000042e-03 5.000000000000000000e-01
2.111111111111111348e-03 5.000000000000000000e-01
2.222222222222222220e-03 5.000000000000000000e-01
2.333333333333333526e-03 5.000000000000000000e-01
2.444444444444444399e-03 5.000000000000000000e-01
2.555555555555555705e-03 5.000000000000000000e-01
2.666666666666667011e-03 5.000000000000000000e-01
2.777777777777777884e-03 5.000000000000000000e-01
2.888888888888889190e-03 5.000000000000000000e-01
3.000000000000000062e-03 5.000000000000000000e-01
3.111111111111111369e-03 5.000000000000000000e-01
3.222222222222222241e-03 5.000000000000000000e-01
3.333333333333333547e-03 5.000000000000000000e-01
3.444444444444444420e-03 5.000000000000000000e-01
3.555555555555555726e-03 5.000000000000000000e-01
3.666666666666667032e-03 5.000000000000000000e-01
3.777777777777777905e-03 5.000000000000000000e-01
3.888888888888889211e-03 5.000000000000000000e-01
4.000000000000000083e-03 5.000000000000000000e-01
4.111111111111111389e-03 5.000000000000000000e-01
4.222222222222222696e-03 5.000000000000000000e-01
4.333333333333333134e-03 5.000000000000000000e-01
4.444444444444444441e-03 5.000000000000000000e-01
4.555555555555555747e-03 5.000000000000000000e-01
4.666666666666667053e-03 5.000000000000000000e-01
4.777777777777778359e-03 5.000000000000000000e-01
4.888888888888888798e-03 5.000000000000000000e-01
5.000000000000000104e-03 5.000000000000000000e-01
5.111111111111111410e-03 5.000000000000000000e-01
5.222222222222222716e-03 5.000000000000000000e-01
5.333333333333334023e-03 5.000000000000000000e-01
5.444444444444444461e-03 5.000000000000000000e-01
5.555555555555555768e-03 5.000000000000000000e-01
5.666666666666667074e-03 5.000000000000000000e-01
5.777777777777778380e-03 5.000000000000000000e-01
5.888888888888888819e-03 5.000000000000000000e-01
6.000000000000000125e-03 5.000000000000000000e-01
6.111111111111111431e-03 5.000000000000000000e-01
6.222222222222222737e-03 5.000000000000000000e-01
6.333333333333334043e-03 5.000000000000000000e-01
6.444444444444444482e-03 5.000000000000000000e-01
6.555555555555555788e-03 5.000000000000000000e-01
6.666666666666667095e-03 5.000000000000000000e-01
6.777777777777778401e-03 5.000000000000000000e-01
6.888888888888888840e-03 5.000000000000000000e-01
7.000000000000000146e-03 5.000000000000000000e-01
7.111111111111111452e-03 5.000000000000000000e-01
7.222222222222222758e-03 5.000000000000000000e-01
7.333333333333334064e-03 5.000000000000000000e-01
7.444444444444444503e-03 5.000000000000000000e-01
7.555555555555555809e-03 5.000000000000000000e-01
7.666666666666667115e-03 5.000000000000000000e-01
7.777777777777778422e-03 5.000000000000000000e-01
7.888888888888889728e-03 5.000000000000000000e-01
8.000000000000000167e-03 5.000000000000000000e-01


==> data/terzhagi-subcrit-mixed/data-1.csv <==
# 
#             Time: 0.008000
#             Scaled time: 19.911111
#             In terms of critical timestep: 0.099977
#             
0.000000000000000000e+00 1.000000000000000000e+00
7.999999999999999638e-06 1.000000000000000000e+00
1.599999999999999928e-05 1.000000000000000000e+00
2.400000000000000061e-05 1.000000000000000000e+00
3.199999999999999855e-05 1.000000000000000000e+00
4.000000000000000327e-05 1.000000000000000000e+00
4.800000000000000122e-05 1.000000000000000000e+00
5.599999999999999916e-05 1.000000000000000000e+00
6.399999999999999710e-05 1.000000000000000000e+00
7.200000000000000182e-05 1.000000000000000000e+00
8.000000000000000654e-05 1.000000000000000000e+00
8.799999999999999771e-05 1.000000000000000000e+00
9.600000000000000243e-05 1.000000000000000000e+00
1.039999999999999936e-04 1.000000000000000000e+00
1.119999999999999983e-04 1.000000000000000000e+00
1.200000000000000030e-04 1.000000000000000000e+00
1.279999999999999942e-04 1.000000000000000000e+00
1.359999999999999989e-04 1.000000000000000000e+00
1.440000000000000036e-04 1.000000000000000000e+00
1.520000000000000084e-04 1.000000000000000000e+00
1.600000000000000131e-04 1.000000000000000000e+00
1.679999999999999907e-04 1.000000000000000000e+00
1.759999999999999954e-04 1.000000000000000000e+00
1.840000000000000001e-04 1.000000000000000000e+00
1.920000000000000049e-04 1.000000000000000000e+00
2.000000000000000096e-04 1.000000000000000000e+00
2.079999999999999872e-04 1.000000000000000000e+00
2.159999999999999919e-04 1.000000000000000000e+00
2.239999999999999966e-04 1.000000000000000000e+00
2.320000000000000014e-04 1.000000000000000000e+00
2.400000000000000061e-04 1.000000000000000000e+00
2.480000000000000108e-04 1.000000000000000000e+00
2.559999999999999884e-04 1.000000000000000000e+00
2.640000000000000202e-04 1.000000000000000000e+00
2.719999999999999979e-04 1.000000000000000000e+00
2.799999999999999755e-04 1.000000000000000000e+00
2.880000000000000073e-04 1.000000000000000000e+00
2.959999999999999849e-04 1.000000000000000000e+00
3.040000000000000167e-04 1.000000000000000000e+00
3.119999999999999944e-04 1.000000000000000000e+00
3.200000000000000262e-04 1.000000000000000000e+00
3.280000000000000038e-04 1.000000000000000000e+00
3.359999999999999814e-04 1.000000000000000000e+00
3.440000000000000132e-04 1.000000000000000000e+00
3.519999999999999908e-04 1.000000000000000000e+00
3.600000000000000227e-04 1.000000000000000000e+00
3.680000000000000003e-04 1.000000000000000000e+00
3.759999999999999779e-04 1.000000000000000000e+00
3.840000000000000097e-04 1.000000000000000000e+00
3.919999999999999873e-04 1.000000000000000000e+00
4.000000000000000192e-04 1.000000000000000000e+00
4.079999999999999968e-04 1.000000000000000000e+00
4.159999999999999744e-04 1.000000000000000000e+00
4.240000000000000062e-04 1.000000000000000000e+00
4.319999999999999838e-04 1.000000000000000000e+00
4.400000000000000157e-04 1.000000000000000000e+00
4.479999999999999933e-04 1.000000000000000000e+00
4.560000000000000251e-04 1.000000000000000000e+00
4.640000000000000027e-04 1.000000000000000000e+00
4.719999999999999803e-04 1.000000000000000000e+00
4.800000000000000122e-04 1.000000000000000000e+00
4.879999999999999898e-04 1.000000000000000000e+00
4.960000000000000216e-04 1.000000000000000000e+00
5.039999999999999992e-04 1.000000000000000000e+00
5.119999999999999768e-04 1.000000000000000000e+00
5.199999999999999544e-04 1.000000000000000000e+00
5.280000000000000405e-04 1.000000000000000000e+00
5.360000000000000181e-04 1.000000000000000000e+00
5.439999999999999957e-04 1.000000000000000000e+00
5.519999999999999733e-04 1.000000000000000000e+00
5.599999999999999509e-04 1.000000000000000000e+00
5.680000000000000370e-04 1.000000000000000000e+00
5.760000000000000146e-04 1.000000000000000000e+00
5.839999999999999922e-04 1.000000000000000000e+00
5.919999999999999698e-04 1.000000000000000000e+00
5.999999999999999474e-04 1.000000000000000000e+00
6.080000000000000335e-04 1.000000000000000000e+00
6.160000000000000111e-04 1.000000000000000000e+00
6.239999999999999887e-04 1.000000000000000000e+00
6.319999999999999663e-04 1.000000000000000000e+00
6.400000000000000524e-04 1.000000000000000000e+00
6.480000000000000300e-04 1.000000000000000000e+00
6.560000000000000076e-04 1.000000000000000000e+00
6.639999999999999852e-04 1.000000000000000000e+00
6.719999999999999628e-04 1.000000000000000000e+00
6.800000000000000488e-04 1.000000000000000000e+00
6.880000000000000265e-04 1.000000000000000000e+00
6.960000000000000041e-04 1.000000000000000000e+00
7.039999999999999817e-04 1.000000000000000000e+00
7.119999999999999593e-04 1.000000000000000000e+00
7.200000000000000453e-04 1.000000000000000000e+00
7.280000000000000230e-04 1.000000000000000000e+00
7.360000000000000006e-04 1.000000000000000000e+00
7.439999999999999782e-04 1.000000000000000000e+00
7.519999999999999558e-04 1.000000000000000000e+00
7.600000000000000418e-04 1.000000000000000000e+00
7.680000000000000195e-04 1.000000000000000000e+00
7.759999999999999971e-04 1.000000000000000000e+00
7.839999999999999747e-04 1.000000000000000000e+00
7.919999999999999523e-04 1.000000000000000000e+00
8.000000000000000383e-04 1.000000000000000000e+00
8.080000000000000160e-04 1.000000000000000000e+00
8.159999999999999936e-04 1.000000000000000000e+00
8.239999999999999712e-04 1.000000000000000000e+00
8.319999999999999488e-04 1.000000000000000000e+00
8.400000000000000348e-04 1.000000000000000000e+00
8.480000000000000124e-04 1.000000000000000000e+00
8.559999999999999901e-04 1.000000000000000000e+00
8.639999999999999677e-04 1.000000000000000000e+00
8.720000000000000537e-04 1.000000000000000000e+00
8.800000000000000313e-04 1.000000000000000000e+00
8.880000000000000089e-04 1.000000000000000000e+00
8.959999999999999866e-04 1.000000000000000000e+00
9.039999999999999642e-04 1.000000000000000000e+00
9.120000000000000502e-04 1.000000000000000000e+00
9.200000000000000278e-04 1.000000000000000000e+00
9.280000000000000054e-04 1.000000000000000000e+00
9.359999999999999831e-04 1.000000000000000000e+00
9.439999999999999607e-04 1.000000000000000000e+00
9.520000000000000467e-04 1.000000000000000000e+00
9.600000000000000243e-04 1.000000000000000000e+00
9.680000000000000019e-04 1.000000000000000000e+00
9.759999999999999796e-04 1.000000000000000000e+00
9.840000000000000656e-04 1.000000000000000000e+00
9.920000000000000432e-04 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
1.007999999999999998e-03 1.000000000000000000e+00
1.015999999999999976e-03 1.000000000000000000e+00
1.023999999999999954e-03 1.000000000000000000e+00
1.031999999999999931e-03 1.000000000000000000e+00
1.039999999999999909e-03 1.000000000000000000e+00
1.048000000000000103e-03 1.000000000000000000e+00
1.056000000000000081e-03 1.000000000000000000e+00
1.064000000000000059e-03 1.000000000000000000e+00
1.072000000000000036e-03 1.000000000000000000e+00
1.080000000000000014e-03 1.000000000000000000e+00
1.087999999999999991e-03 1.000000000000000000e+00
1.095999999999999969e-03 1.000000000000000000e+00
1.103999999999999947e-03 1.000000000000000000e+00
1.111999999999999924e-03 1.000000000000000000e+00
1.119999999999999902e-03 1.000000000000000000e+00
1.128000000000000096e-03 1.000000000000000000e+00
1.136000000000000074e-03 1.000000000000000000e+00
1.144000000000000052e-03 1.000000000000000000e+00
1.152000000000000029e-03 1.000000000000000000e+00
1.160000000000000007e-03 1.000000000000000000e+00
1.167999999999999984e-03 1.000000000000000000e+00
1.175999999999999962e-03 1.000000000000000000e+00
1.183999999999999940e-03 1.000000000000000000e+00
1.191999999999999917e-03 1.000000000000000000e+00
1.199999999999999895e-03 1.000000000000000000e+00
1.208000000000000089e-03 1.000000000000000000e+00
1.216000000000000067e-03 1.000000000000000000e+00
1.224000000000000045e-03 1.000000000000000000e+00
1.232000000000000022e-03 1.000000000000000000e+00
1.240000000000000000e-03 1.000000000000000000e+00
1.247999999999999977e-03 1.000000000000000000e+00
1.255999999999999955e-03 1.000000000000000000e+00
1.263999999999999933e-03 1.000000000000000000e+00
1.271999999999999910e-03 1.000000000000000000e+00
1.280000000000000105e-03 1.000000000000000000e+00
1.288000000000000082e-03 1.000000000000000000e+00
1.296000000000000060e-03 1.000000000000000000e+00
1.304000000000000038e-03 1.000000000000000000e+00
1.312000000000000015e-03 1.000000000000000000e+00
1.319999999999999993e-03 1.000000000000000000e+00
1.327999999999999970e-03 1.000000000000000000e+00
1.335999999999999948e-03 1.000000000000000000e+00
1.343999999999999926e-03 1.000000000000000000e+00
1.351999999999999903e-03 1.000000000000000000e+00
1.360000000000000098e-03 1.000000000000000000e+00
1.368000000000000075e-03 1.000000000000000000e+00
1.376000000000000053e-03 1.000000000000000000e+00
1.384000000000000031e-03 1.000000000000000000e+00
1.392000000000000008e-03 1.000000000000000000e+00
1.399999999999999986e-03 1.000000000000000000e+00
1.407999999999999963e-03 1.000000000000000000e+00
1.415999999999999941e-03 1.000000000000000000e+00
1.423999999999999919e-03 1.000000000000000000e+00
1.431999999999999896e-03 1.000000000000000000e+00
1.440000000000000091e-03 1.000000000000000000e+00
1.448000000000000068e-03 1.000000000000000000e+00
1.456000000000000046e-03 1.000000000000000000e+00
1.464000000000000024e-03 1.000000000000000000e+00
1.472000000000000001e-03 1.000000000000000000e+00
1.479999999999999979e-03 1.000000000000000000e+00
1.487999999999999956e-03 1.000000000000000000e+00
1.495999999999999934e-03 1.000000000000000000e+00
1.503999999999999912e-03 1.000000000000000000e+00
1.512000000000000106e-03 1.000000000000000000e+00
1.520000000000000084e-03 1.000000000000000000e+00
1.528000000000000061e-03 1.000000000000000000e+00
1.536000000000000039e-03 1.000000000000000000e+00
1.544000000000000017e-03 1.000000000000000000e+00
1.551999999999999994e-03 1.000000000000000000e+00
1.559999999999999972e-03 1.000000000000000000e+00
1.567999999999999949e-03 1.000000000000000000e+00
1.575999999999999927e-03 1.000000000000000000e+00
1.583999999999999905e-03 1.000000000000000000e+00
1.592000000000000099e-03 1.000000000000000000e+00
1.600000000000000077e-03 1.000000000000000000e+00
1.608000000000000054e-03 1.000000000000000000e+00
1.616000000000000032e-03 1.000000000000000000e+00
1.624000000000000010e-03 1.000000000000000000e+00
1.631999999999999987e-03 1.000000000000000000e+00
1.639999999999999965e-03 1.000000000000000000e+00
1.647999999999999942e-03 1.000000000000000000e+00
1.655999999999999920e-03 1.000000000000000000e+00
1.663999999999999898e-03 1.000000000000000000e+00
1.672000000000000092e-03 1.000000000000000000e+00
1.680000000000000070e-03 1.000000000000000000e+00
1.688000000000000047e-03 1.000000000000000000e+00
1.696000000000000025e-03 1.000000000000000000e+00
1.704000000000000003e-03 1.000000000000000000e+00
1.711999999999999980e-03 1.000000000000000000e+00
1.719999999999999958e-03 1.000000000000000000e+00
1.727999999999999935e-03 1.000000000000000000e+00
1.735999999999999913e-03 1.000000000000000000e+00
1.744000000000000107e-03 1.000000000000000000e+00
1.752000000000000085e-03 1.000000000000000000e+00
1.760000000000000063e-03 1.000000000000000000e+00
1.768000000000000040e-03 1.000000000000000000e+00
1.776000000000000018e-03 1.000000000000000000e+00
1.783999999999999996e-03 1.000000000000000000e+00
1.791999999999999973e-03 1.000000000000000000e+00
1.799999999999999951e-03 1.000000000000000000e+00
1.807999999999999928e-03 1.000000000000000000e+00
1.815999999999999906e-03 1.000000000000000000e+00
1.824000000000000100e-03 1.000000000000000000e+00
1.832000000000000078e-03 1.000000000000000000e+00
1.840000000000000056e-03 1.000000000000000000e+00
1.848000000000000033e-03 1.000000000000000000e+00
1.856000000000000011e-03 1.000000000000000000e+00
1.863999999999999988e-03 1.000000000000000000e+00
1.871999999999999966e-03 1.000000000000000000e+00
1.879999999999999944e-03 1.000000000000000000e+00
1.887999999999999921e-03 1.000000000000000000e+00
1.895999999999999899e-03 1.000000000000000000e+00
1.904000000000000093e-03 1.000000000000000000e+00
1.912000000000000071e-03 1.000000000000000000e+00
1.920000000000000049e-03 1.000000000000000000e+00
1.928000000000000026e-03 1.000000000000000000e+00
1.936000000000000004e-03 1.000000000000000000e+00
1.943999999999999981e-03 1.000000000000000000e+00
1.951999999999999959e-03 1.000000000000000000e+00
1.959999999999999937e-03 1.000000000000000000e+00
1.968000000000000131e-03 1.000000000000000000e+00
1.975999999999999892e-03 1.000000000000000000e+00
1.984000000000000086e-03 1.000000000000000000e+00
1.991999999999999847e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
2.007999999999999802e-03 1.000000000000000000e+00
2.015999999999999997e-03 1.000000000000000000e+00
2.024000000000000191e-03 1.000000000000000000e+00
2.031999999999999952e-03 1.000000000000000000e+00
2.040000000000000147e-03 1.000000000000000000e+00
2.047999999999999907e-03 1.000000000000000000e+00
2.056000000000000102e-03 1.000000000000000000e+00
2.063999999999999863e-03 1.000000000000000000e+00
2.072000000000000057e-03 1.000000000000000000e+00
2.079999999999999818e-03 1.000000000000000000e+00
2.088000000000000012e-03 1.000000000000000000e+00
2.096000000000000207e-03 1.000000000000000000e+00
2.103999999999999967e-03 1.000000000000000000e+00
2.112000000000000162e-03 1.000000000000000000e+00
2.119999999999999923e-03 1.000000000000000000e+00
2.128000000000000117e-03 1.000000000000000000e+00
2.135999999999999878e-03 1.000000000000000000e+00
2.144000000000000072e-03 1.000000000000000000e+00
2.151999999999999833e-03 1.000000000000000000e+00
2.160000000000000028e-03 1.000000000000000000e+00
2.167999999999999788e-03 1.000000000000000000e+00
2.175999999999999983e-03 1.000000000000000000e+00
2.184000000000000177e-03 1.000000000000000000e+00
2.191999999999999938e-03 1.000000000000000000e+00
2.200000000000000133e-03 1.000000000000000000e+00
2.207999999999999893e-03 1.000000000000000000e+00
2.216000000000000088e-03 1.000000000000000000e+00
2.223999999999999849e-03 1.000000000000000000e+00
2.232000000000000043e-03 1.000000000000000000e+00
2.239999999999999804e-03 1.000000000000000000e+00
2.247999999999999998e-03 1.000000000000000000e+00
2.256000000000000193e-03 1.000000000000000000e+00
2.263999999999999953e-03 1.000000000000000000e+00
2.272000000000000148e-03 1.000000000000000000e+00
2.279999999999999909e-03 1.000000000000000000e+00
2.288000000000000103e-03 1.000000000000000000e+00
2.295999999999999864e-03 1.000000000000000000e+00
2.304000000000000058e-03 1.000000000000000000e+00
2.311999999999999819e-03 1.000000000000000000e+00
2.320000000000000014e-03 1.000000000000000000e+00
2.328000000000000208e-03 1.000000000000000000e+00
2.335999999999999969e-03 1.000000000000000000e+00
2.344000000000000163e-03 1.000000000000000000e+00
2.351999999999999924e-03 1.000000000000000000e+00
2.360000000000000119e-03 1.000000000000000000e+00
2.367999999999999879e-03 1.000000000000000000e+00
2.376000000000000074e-03 1.000000000000000000e+00
2.383999999999999835e-03 1.000000000000000000e+00
2.392000000000000029e-03 1.000000000000000000e+00
2.399999999999999790e-03 1.000000000000000000e+00
2.407999999999999984e-03 1.000000000000000000e+00
2.416000000000000179e-03 1.000000000000000000e+00
2.423999999999999939e-03 1.000000000000000000e+00
2.432000000000000134e-03 1.000000000000000000e+00
2.439999999999999895e-03 1.000000000000000000e+00
2.448000000000000089e-03 1.000000000000000000e+00
2.455999999999999850e-03 1.000000000000000000e+00
2.464000000000000044e-03 1.000000000000000000e+00
2.471999999999999805e-03 1.000000000000000000e+00
2.480000000000000000e-03 1.000000000000000000e+00
2.488000000000000194e-03 1.000000000000000000e+00
2.495999999999999955e-03 1.000000000000000000e+00
2.504000000000000149e-03 1.000000000000000000e+00
2.511999999999999910e-03 1.000000000000000000e+00
2.520000000000000104e-03 1.000000000000000000e+00
2.527999999999999865e-03 1.000000000000000000e+00
2.536000000000000060e-03 1.000000000000000000e+00
2.543999999999999821e-03 1.000000000000000000e+00
2.552000000000000015e-03 1.000000000000000000e+00
2.560000000000000209e-03 1.000000000000000000e+00
2.567999999999999970e-03 1.000000000000000000e+00
2.576000000000000165e-03 1.000000000000000000e+00
2.583999999999999925e-03 1.000000000000000000e+00
2.592000000000000120e-03 1.000000000000000000e+00
2.599999999999999881e-03 1.000000000000000000e+00
2.608000000000000075e-03 1.000000000000000000e+00
2.615999999999999836e-03 1.000000000000000000e+00
2.624000000000000030e-03 1.000000000000000000e+00
2.631999999999999791e-03 1.000000000000000000e+00
2.639999999999999986e-03 1.000000000000000000e+00
2.648000000000000180e-03 1.000000000000000000e+00
2.655999999999999941e-03 1.000000000000000000e+00
2.664000000000000135e-03 1.000000000000000000e+00
2.671999999999999896e-03 1.000000000000000000e+00
2.680000000000000090e-03 1.000000000000000000e+00
2.687999999999999851e-03 1.000000000000000000e+00
2.696000000000000046e-03 1.000000000000000000e+00
2.703999999999999806e-03 1.000000000000000000e+00
2.712000000000000001e-03 1.000000000000000000e+00
2.720000000000000195e-03 1.000000000000000000e+00
2.727999999999999956e-03 1.000000000000000000e+00
2.736000000000000151e-03 1.000000000000000000e+00
2.743999999999999911e-03 1.000000000000000000e+00
2.752000000000000106e-03 1.000000000000000000e+00
2.759999999999999867e-03 1.000000000000000000e+00
2.768000000000000061e-03 1.000000000000000000e+00
2.775999999999999822e-03 1.000000000000000000e+00
2.784000000000000016e-03 1.000000000000000000e+00
2.792000000000000211e-03 1.000000000000000000e+00
2.799999999999999972e-03 1.000000000000000000e+00
2.808000000000000166e-03 1.000000000000000000e+00
2.815999999999999927e-03 1.000000000000000000e+00
2.824000000000000121e-03 1.000000000000000000e+00
2.831999999999999882e-03 1.000000000000000000e+00
2.840000000000000076e-03 1.000000000000000000e+00
2.847999999999999837e-03 1.000000000000000000e+00
2.856000000000000032e-03 1.000000000000000000e+00
2.863999999999999792e-03 1.000000000000000000e+00
2.871999999999999987e-03 1.000000000000000000e+00
2.880000000000000181e-03 1.000000000000000000e+00
2.887999999999999942e-03 1.000000000000000000e+00
2.896000000000000137e-03 1.000000000000000000e+00
2.903999999999999897e-03 1.000000000000000000e+00
2.912000000000000092e-03 1.000000000000000000e+00
2.919999999999999853e-03 1.000000000000000000e+00
2.928000000000000047e-03 1.000000000000000000e+00
2.935999999999999808e-03 1.000000000000000000e+00
2.944000000000000002e-03 1.000000000000000000e+00
2.952000000000000197e-03 1.000000000000000000e+00
2.959999999999999958e-03 1.000000000000000000e+00
2.968000000000000152e-03 1.000000000000000000e+00
2.975999999999999913e-03 1.000000000000000000e+00
2.984000000000000107e-03 1.000000000000000000e+00
2.991999999999999868e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
3.007999999999999823e-03 1.000000000000000000e+00
3.016000000000000018e-03 1.000000000000000000e+00
3.024000000000000212e-03 1.000000000000000000e+00
3.031999999999999973e-03 1.000000000000000000e+00
3.040000000000000167e-03 1.000000000000000000e+00
3.047999999999999928e-03 1.000000000000000000e+00
3.056000000000000123e-03 1.000000000000000000e+00
3.063999999999999883e-03 1.000000000000000000e+00
3.072000000000000078e-03 1.000000000000000000e+00
3.079999999999999839e-03 1.000000000000000000e+00
3.088000000000000033e-03 1.000000000000000000e+00
3.095999999999999794e-03 1.000000000000000000e+00
3.103999999999999988e-03 1.000000000000000000e+00
3.112000000000000183e-03 1.000000000000000000e+00
3.119999999999999944e-03 1.000000000000000000e+00
3.128000000000000138e-03 1.000000000000000000e+00
3.135999999999999899e-03 1.000000000000000000e+00
3.144000000000000093e-03 1.000000000000000000e+00
3.151999999999999854e-03 1.000000000000000000e+00
3.160000000000000048e-03 1.000000000000000000e+00
3.167999999999999809e-03 1.000000000000000000e+00
3.176000000000000004e-03 1.000000000000000000e+00
3.184000000000000198e-03 1.000000000000000000e+00
3.191999999999999959e-03 1.000000000000000000e+00
3.200000000000000153e-03 1.000000000000000000e+00
3.207999999999999914e-03 1.000000000000000000e+00
3.216000000000000109e-03 1.000000000000000000e+00
3.223999999999999869e-03 1.000000000000000000e+00
3.232000000000000064e-03 1.000000000000000000e+00
3.239999999999999825e-03 1.000000000000000000e+00
3.248000000000000019e-03 1.000000000000000000e+00
3.256000000000000213e-03 1.000000000000000000e+00
3.263999999999999974e-03 1.000000000000000000e+00
3.272000000000000169e-03 1.000000000000000000e+00
3.279999999999999930e-03 1.000000000000000000e+00
3.288000000000000124e-03 1.000000000000000000e+00
3.295999999999999885e-03 1.000000000000000000e+00
3.304000000000000079e-03 1.000000000000000000e+00
3.311999999999999840e-03 1.000000000000000000e+00
3.320000000000000034e-03 1.000000000000000000e+00
3.327999999999999795e-03 1.000000000000000000e+00
3.335999999999999990e-03 1.000000000000000000e+00
3.344000000000000184e-03 1.000000000000000000e+00
3.351999999999999945e-03 1.000000000000000000e+00
3.360000000000000139e-03 1.000000000000000000e+00
3.367999999999999900e-03 1.000000000000000000e+00
3.376000000000000095e-03 1.000000000000000000e+00
3.383999999999999855e-03 1.000000000000000000e+00
3.392000000000000050e-03 1.000000000000000000e+00
3.399999999999999811e-03 1.000000000000000000e+00
3.408000000000000005e-03 1.000000000000000000e+00
3.416000000000000199e-03 1.000000000000000000e+00
3.423999999999999960e-03 1.000000000000000000e+00
3.432000000000000155e-03 1.000000000000000000e+00
3.439999999999999915e-03 1.000000000000000000e+00
3.448000000000000110e-03 1.000000000000000000e+00
3.455999999999999871e-03 1.000000000000000000e+00
3.464000000000000065e-03 1.000000000000000000e+00
3.471999999999999826e-03 1.000000000000000000e+00
3.480000000000000020e-03 1.000000000000000000e+00
3.488000000000000215e-03 1.000000000000000000e+00
3.495999999999999976e-03 1.000000000000000000e+00
3.504000000000000170e-03 1.000000000000000000e+00
3.511999999999999931e-03 1.000000000000000000e+00
3.520000000000000125e-03 1.000000000000000000e+00
3.527999999999999886e-03 1.000000000000000000e+00
3.536000000000000081e-03 1.000000000000000000e+00
3.543999999999999841e-03 1.000000000000000000e+00
3.552000000000000036e-03 1.000000000000000000e+00
3.559999999999999797e-03 1.000000000000000000e+00
3.567999999999999991e-03 1.000000000000000000e+00
3.576000000000000185e-03 1.000000000000000000e+00
3.583999999999999946e-03 1.000000000000000000e+00
3.592000000000000141e-03 1.000000000000000000e+00
3.599999999999999901e-03 1.000000000000000000e+00
3.608000000000000096e-03 1.000000000000000000e+00
3.615999999999999857e-03 1.000000000000000000e+00
3.624000000000000051e-03 1.000000000000000000e+00
3.631999999999999812e-03 1.000000000000000000e+00
3.640000000000000006e-03 1.000000000000000000e+00
3.648000000000000201e-03 1.000000000000000000e+00
3.655999999999999962e-03 1.000000000000000000e+00
3.664000000000000156e-03 1.000000000000000000e+00
3.671999999999999917e-03 1.000000000000000000e+00
3.680000000000000111e-03 1.000000000000000000e+00
3.687999999999999872e-03 1.000000000000000000e+00
3.696000000000000067e-03 1.000000000000000000e+00
3.703999999999999827e-03 1.000000000000000000e+00
3.712000000000000022e-03 1.000000000000000000e+00
3.720000000000000216e-03 1.000000000000000000e+00
3.727999999999999977e-03 1.000000000000000000e+00
3.736000000000000171e-03 1.000000000000000000e+00
3.743999999999999932e-03 1.000000000000000000e+00
3.752000000000000127e-03 1.000000000000000000e+00
3.759999999999999887e-03 1.000000000000000000e+00
3.768000000000000082e-03 1.000000000000000000e+00
3.775999999999999843e-03 1.000000000000000000e+00
3.784000000000000037e-03 1.000000000000000000e+00
3.791999999999999798e-03 1.000000000000000000e+00
3.799999999999999992e-03 1.000000000000000000e+00
3.808000000000000187e-03 1.000000000000000000e+00
3.815999999999999948e-03 1.000000000000000000e+00
3.824000000000000142e-03 1.000000000000000000e+00
3.831999999999999903e-03 1.000000000000000000e+00
3.840000000000000097e-03 1.000000000000000000e+00
3.847999999999999858e-03 1.000000000000000000e+00
3.856000000000000053e-03 1.000000000000000000e+00
3.863999999999999813e-03 1.000000000000000000e+00
3.872000000000000008e-03 1.000000000000000000e+00
3.880000000000000202e-03 1.000000000000000000e+00
3.887999999999999963e-03 1.000000000000000000e+00
3.896000000000000157e-03 1.000000000000000000e+00
3.903999999999999918e-03 1.000000000000000000e+00
3.911999999999999679e-03 1.000000000000000000e+00
3.919999999999999873e-03 1.000000000000000000e+00
3.928000000000000068e-03 1.000000000000000000e+00
3.936000000000000262e-03 1.000000000000000000e+00
3.943999999999999589e-03 1.000000000000000000e+00
3.951999999999999784e-03 1.000000000000000000e+00
3.959999999999999978e-03 1.000000000000000000e+00
3.968000000000000173e-03 1.000000000000000000e+00
3.976000000000000367e-03 1.000000000000000000e+00
3.983999999999999694e-03 1.000000000000000000e+00
3.991999999999999889e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
4.008000000000000278e-03 1.000000000000000000e+00
4.015999999999999605e-03 1.000000000000000000e+00
4.023999999999999799e-03 1.000000000000000000e+00
4.031999999999999994e-03 1.000000000000000000e+00
4.040000000000000188e-03 1.000000000000000000e+00
4.048000000000000383e-03 1.000000000000000000e+00
4.055999999999999710e-03 1.000000000000000000e+00
4.063999999999999904e-03 1.000000000000000000e+00
4.072000000000000099e-03 1.000000000000000000e+00
4.080000000000000293e-03 1.000000000000000000e+00
4.087999999999999620e-03 1.000000000000000000e+00
4.095999999999999815e-03 1.000000000000000000e+00
4.104000000000000009e-03 1.000000000000000000e+00
4.112000000000000204e-03 1.000000000000000000e+00
4.120000000000000398e-03 1.000000000000000000e+00
4.127999999999999725e-03 1.000000000000000000e+00
4.135999999999999920e-03 1.000000000000000000e+00
4.144000000000000114e-03 1.000000000000000000e+00
4.152000000000000308e-03 1.000000000000000000e+00
4.159999999999999636e-03 1.000000000000000000e+00
4.167999999999999830e-03 1.000000000000000000e+00
4.176000000000000024e-03 1.000000000000000000e+00
4.184000000000000219e-03 1.000000000000000000e+00
4.192000000000000413e-03 1.000000000000000000e+00
4.199999999999999740e-03 1.000000000000000000e+00
4.207999999999999935e-03 1.000000000000000000e+00
4.216000000000000129e-03 1.000000000000000000e+00
4.224000000000000324e-03 1.000000000000000000e+00
4.231999999999999651e-03 1.000000000000000000e+00
4.239999999999999845e-03 1.000000000000000000e+00
4.248000000000000040e-03 1.000000000000000000e+00
4.256000000000000234e-03 1.000000000000000000e+00
4.264000000000000429e-03 1.000000000000000000e+00
4.271999999999999756e-03 1.000000000000000000e+00
4.279999999999999950e-03 1.000000000000000000e+00
4.288000000000000145e-03 1.000000000000000000e+00
4.296000000000000339e-03 1.000000000000000000e+00
4.303999999999999666e-03 1.000000000000000000e+00
4.311999999999999861e-03 1.000000000000000000e+00
4.320000000000000055e-03 1.000000000000000000e+00
4.328000000000000250e-03 1.000000000000000000e+00
4.335999999999999577e-03 1.000000000000000000e+00
4.343999999999999771e-03 1.000000000000000000e+00
4.351999999999999966e-03 1.000000000000000000e+00
4.360000000000000160e-03 1.000000000000000000e+00
4.368000000000000355e-03 1.000000000000000000e+00
4.375999999999999682e-03 1.000000000000000000e+00
4.383999999999999876e-03 1.000000000000000000e+00
4.392000000000000071e-03 1.000000000000000000e+00
4.400000000000000265e-03 1.000000000000000000e+00
4.407999999999999592e-03 1.000000000000000000e+00
4.415999999999999787e-03 1.000000000000000000e+00
4.423999999999999981e-03 1.000000000000000000e+00
4.432000000000000176e-03 1.000000000000000000e+00
4.440000000000000370e-03 1.000000000000000000e+00
4.447999999999999697e-03 1.000000000000000000e+00
4.455999999999999892e-03 1.000000000000000000e+00
4.464000000000000086e-03 1.000000000000000000e+00
4.472000000000000280e-03 1.000000000000000000e+00
4.479999999999999608e-03 1.000000000000000000e+00
4.487999999999999802e-03 1.000000000000000000e+00
4.495999999999999996e-03 1.000000000000000000e+00
4.504000000000000191e-03 1.000000000000000000e+00
4.512000000000000385e-03 1.000000000000000000e+00
4.519999999999999712e-03 1.000000000000000000e+00
4.527999999999999907e-03 1.000000000000000000e+00
4.536000000000000101e-03 1.000000000000000000e+00
4.544000000000000296e-03 1.000000000000000000e+00
4.551999999999999623e-03 1.000000000000000000e+00
4.559999999999999817e-03 1.000000000000000000e+00
4.568000000000000012e-03 1.000000000000000000e+00
4.576000000000000206e-03 1.000000000000000000e+00
4.584000000000000401e-03 1.000000000000000000e+00
4.591999999999999728e-03 1.000000000000000000e+00
4.599999999999999922e-03 1.000000000000000000e+00
4.608000000000000117e-03 1.000000000000000000e+00
4.616000000000000311e-03 1.000000000000000000e+00
4.623999999999999638e-03 1.000000000000000000e+00
4.631999999999999833e-03 1.000000000000000000e+00
4.640000000000000027e-03 1.000000000000000000e+00
4.648000000000000222e-03 1.000000000000000000e+00
4.656000000000000416e-03 1.000000000000000000e+00
4.663999999999999743e-03 1.000000000000000000e+00
4.671999999999999938e-03 1.000000000000000000e+00
4.680000000000000132e-03 1.000000000000000000e+00
4.688000000000000327e-03 1.000000000000000000e+00
4.695999999999999654e-03 1.000000000000000000e+00
4.703999999999999848e-03 1.000000000000000000e+00
4.712000000000000043e-03 1.000000000000000000e+00
4.720000000000000237e-03 1.000000000000000000e+00
4.728000000000000431e-03 1.000000000000000000e+00
4.735999999999999759e-03 1.000000000000000000e+00
4.743999999999999953e-03 1.000000000000000000e+00
4.752000000000000147e-03 1.000000000000000000e+00
4.760000000000000342e-03 1.000000000000000000e+00
4.767999999999999669e-03 1.000000000000000000e+00
4.775999999999999863e-03 1.000000000000000000e+00
4.784000000000000058e-03 1.000000000000000000e+00
4.792000000000000252e-03 1.000000000000000000e+00
4.799999999999999580e-03 1.000000000000000000e+00
4.807999999999999774e-03 1.000000000000000000e+00
4.815999999999999968e-03 1.000000000000000000e+00
4.824000000000000163e-03 1.000000000000000000e+00
4.832000000000000357e-03 1.000000000000000000e+00
4.839999999999999684e-03 1.000000000000000000e+00
4.847999999999999879e-03 1.000000000000000000e+00
4.856000000000000073e-03 1.000000000000000000e+00
4.864000000000000268e-03 1.000000000000000000e+00
4.871999999999999595e-03 1.000000000000000000e+00
4.879999999999999789e-03 1.000000000000000000e+00
4.887999999999999984e-03 1.000000000000000000e+00
4.896000000000000178e-03 1.000000000000000000e+00
4.904000000000000373e-03 1.000000000000000000e+00
4.911999999999999700e-03 1.000000000000000000e+00
4.919999999999999894e-03 1.000000000000000000e+00
4.928000000000000089e-03 1.000000000000000000e+00
4.936000000000000283e-03 1.000000000000000000e+00
4.943999999999999610e-03 1.000000000000000000e+00
4.951999999999999805e-03 1.000000000000000000e+00
4.959999999999999999e-03 1.000000000000000000e+00
4.968000000000000194e-03 1.000000000000000000e+00
4.976000000000000388e-03 1.000000000000000000e+00
4.983999999999999715e-03 1.000000000000000000e+00
4.991999999999999910e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
5.008000000000000299e-03 1.000000000000000000e+00
5.015999999999999626e-03 1.000000000000000000e+00
5.023999999999999820e-03 1.000000000000000000e+00
5.032000000000000015e-03 1.000000000000000000e+00
5.040000000000000209e-03 1.000000000000000000e+00
5.048000000000000403e-03 1.000000000000000000e+00
5.055999999999999731e-03 1.000000000000000000e+00
5.063999999999999925e-03 1.000000000000000000e+00
5.072000000000000119e-03 1.000000000000000000e+00
5.080000000000000314e-03 1.000000000000000000e+00
5.087999999999999641e-03 1.000000000000000000e+00
5.095999999999999835e-03 1.000000000000000000e+00
5.104000000000000030e-03 1.000000000000000000e+00
5.112000000000000224e-03 1.000000000000000000e+00
5.120000000000000419e-03 1.000000000000000000e+00
5.127999999999999746e-03 1.000000000000000000e+00
5.135999999999999940e-03 1.000000000000000000e+00
5.144000000000000135e-03 1.000000000000000000e+00
5.152000000000000329e-03 1.000000000000000000e+00
5.159999999999999656e-03 1.000000000000000000e+00
5.167999999999999851e-03 1.000000000000000000e+00
5.176000000000000045e-03 1.000000000000000000e+00
5.184000000000000240e-03 1.000000000000000000e+00
5.191999999999999567e-03 1.000000000000000000e+00
5.199999999999999761e-03 1.000000000000000000e+00
5.207999999999999956e-03 1.000000000000000000e+00
5.216000000000000150e-03 1.000000000000000000e+00
5.224000000000000345e-03 1.000000000000000000e+00
5.231999999999999672e-03 1.000000000000000000e+00
5.239999999999999866e-03 1.000000000000000000e+00
5.248000000000000061e-03 1.000000000000000000e+00
5.256000000000000255e-03 1.000000000000000000e+00
5.263999999999999582e-03 1.000000000000000000e+00
5.271999999999999777e-03 1.000000000000000000e+00
5.279999999999999971e-03 1.000000000000000000e+00
5.288000000000000166e-03 1.000000000000000000e+00
5.296000000000000360e-03 1.000000000000000000e+00
5.303999999999999687e-03 1.000000000000000000e+00
5.311999999999999882e-03 1.000000000000000000e+00
5.320000000000000076e-03 1.000000000000000000e+00
5.328000000000000271e-03 1.000000000000000000e+00
5.335999999999999598e-03 1.000000000000000000e+00
5.343999999999999792e-03 1.000000000000000000e+00
5.351999999999999987e-03 1.000000000000000000e+00
5.360000000000000181e-03 1.000000000000000000e+00
5.368000000000000375e-03 1.000000000000000000e+00
5.375999999999999703e-03 1.000000000000000000e+00
5.383999999999999897e-03 1.000000000000000000e+00
5.392000000000000091e-03 1.000000000000000000e+00
5.400000000000000286e-03 1.000000000000000000e+00
5.407999999999999613e-03 1.000000000000000000e+00
5.415999999999999807e-03 1.000000000000000000e+00
5.424000000000000002e-03 1.000000000000000000e+00
5.432000000000000196e-03 1.000000000000000000e+00
5.440000000000000391e-03 1.000000000000000000e+00
5.447999999999999718e-03 1.000000000000000000e+00
5.455999999999999912e-03 1.000000000000000000e+00
5.464000000000000107e-03 1.000000000000000000e+00
5.472000000000000301e-03 1.000000000000000000e+00
5.479999999999999628e-03 1.000000000000000000e+00
5.487999999999999823e-03 1.000000000000000000e+00
5.496000000000000017e-03 1.000000000000000000e+00
5.504000000000000212e-03 1.000000000000000000e+00
5.512000000000000406e-03 1.000000000000000000e+00
5.519999999999999733e-03 1.000000000000000000e+00
5.527999999999999928e-03 1.000000000000000000e+00
5.536000000000000122e-03 1.000000000000000000e+00
5.544000000000000317e-03 1.000000000000000000e+00
5.551999999999999644e-03 1.000000000000000000e+00
5.559999999999999838e-03 1.000000000000000000e+00
5.568000000000000033e-03 1.000000000000000000e+00
5.576000000000000227e-03 1.000000000000000000e+00
5.584000000000000422e-03 1.000000000000000000e+00
5.591999999999999749e-03 1.000000000000000000e+00
5.599999999999999943e-03 1.000000000000000000e+00
5.608000000000000138e-03 1.000000000000000000e+00
5.616000000000000332e-03 1.000000000000000000e+00
5.623999999999999659e-03 1.000000000000000000e+00
5.631999999999999854e-03 1.000000000000000000e+00
5.640000000000000048e-03 1.000000000000000000e+00
5.648000000000000242e-03 1.000000000000000000e+00
5.655999999999999570e-03 1.000000000000000000e+00
5.663999999999999764e-03 1.000000000000000000e+00
5.671999999999999958e-03 1.000000000000000000e+00
5.680000000000000153e-03 1.000000000000000000e+00
5.688000000000000347e-03 1.000000000000000000e+00
5.695999999999999674e-03 1.000000000000000000e+00
5.703999999999999869e-03 1.000000000000000000e+00
5.712000000000000063e-03 1.000000000000000000e+00
5.720000000000000258e-03 1.000000000000000000e+00
5.727999999999999585e-03 1.000000000000000000e+00
5.735999999999999779e-03 1.000000000000000000e+00
5.743999999999999974e-03 1.000000000000000000e+00
5.752000000000000168e-03 1.000000000000000000e+00
5.760000000000000363e-03 1.000000000000000000e+00
5.767999999999999690e-03 1.000000000000000000e+00
5.775999999999999884e-03 1.000000000000000000e+00
5.784000000000000079e-03 1.000000000000000000e+00
5.792000000000000273e-03 1.000000000000000000e+00
5.799999999999999600e-03 1.000000000000000000e+00
5.807999999999999795e-03 1.000000000000000000e+00
5.815999999999999989e-03 1.000000000000000000e+00
5.824000000000000184e-03 1.000000000000000000e+00
5.832000000000000378e-03 1.000000000000000000e+00
5.839999999999999705e-03 1.000000000000000000e+00
5.847999999999999900e-03 1.000000000000000000e+00
5.856000000000000094e-03 1.000000000000000000e+00
5.864000000000000289e-03 1.000000000000000000e+00
5.871999999999999616e-03 1.000000000000000000e+00
5.879999999999999810e-03 1.000000000000000000e+00
5.888000000000000005e-03 1.000000000000000000e+00
5.896000000000000199e-03 1.000000000000000000e+00
5.904000000000000394e-03 1.000000000000000000e+00
5.911999999999999721e-03 1.000000000000000000e+00
5.919999999999999915e-03 1.000000000000000000e+00
5.928000000000000110e-03 1.000000000000000000e+00
5.936000000000000304e-03 1.000000000000000000e+00
5.943999999999999631e-03 1.000000000000000000e+00
5.951999999999999826e-03 1.000000000000000000e+00
5.960000000000000020e-03 1.000000000000000000e+00
5.968000000000000214e-03 1.000000000000000000e+00
5.976000000000000409e-03 1.000000000000000000e+00
5.983999999999999736e-03 1.000000000000000000e+00
5.991999999999999930e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
6.008000000000000319e-03 1.000000000000000000e+00
6.015999999999999646e-03 1.000000000000000000e+00
6.023999999999999841e-03 1.000000000000000000e+00
6.032000000000000035e-03 1.000000000000000000e+00
6.040000000000000230e-03 1.000000000000000000e+00
6.048000000000000424e-03 1.000000000000000000e+00
6.055999999999999751e-03 1.000000000000000000e+00
6.063999999999999946e-03 1.000000000000000000e+00
6.072000000000000140e-03 1.000000000000000000e+00
6.080000000000000335e-03 1.000000000000000000e+00
6.087999999999999662e-03 1.000000000000000000e+00
6.095999999999999856e-03 1.000000000000000000e+00
6.104000000000000051e-03 1.000000000000000000e+00
6.112000000000000245e-03 1.000000000000000000e+00
6.119999999999999572e-03 1.000000000000000000e+00
6.127999999999999767e-03 1.000000000000000000e+00
6.135999999999999961e-03 1.000000000000000000e+00
6.144000000000000156e-03 1.000000000000000000e+00
6.152000000000000350e-03 1.000000000000000000e+00
6.159999999999999677e-03 1.000000000000000000e+00
6.167999999999999872e-03 1.000000000000000000e+00
6.176000000000000066e-03 1.000000000000000000e+00
6.184000000000000261e-03 1.000000000000000000e+00
6.191999999999999588e-03 1.000000000000000000e+00
6.199999999999999782e-03 1.000000000000000000e+00
6.207999999999999977e-03 1.000000000000000000e+00
6.216000000000000171e-03 1.000000000000000000e+00
6.224000000000000365e-03 1.000000000000000000e+00
6.231999999999999693e-03 1.000000000000000000e+00
6.239999999999999887e-03 1.000000000000000000e+00
6.248000000000000081e-03 1.000000000000000000e+00
6.256000000000000276e-03 1.000000000000000000e+00
6.263999999999999603e-03 1.000000000000000000e+00
6.271999999999999797e-03 1.000000000000000000e+00
6.279999999999999992e-03 1.000000000000000000e+00
6.288000000000000186e-03 1.000000000000000000e+00
6.296000000000000381e-03 1.000000000000000000e+00
6.303999999999999708e-03 1.000000000000000000e+00
6.311999999999999902e-03 1.000000000000000000e+00
6.320000000000000097e-03 1.000000000000000000e+00
6.328000000000000291e-03 1.000000000000000000e+00
6.335999999999999618e-03 1.000000000000000000e+00
6.343999999999999813e-03 1.000000000000000000e+00
6.352000000000000007e-03 1.000000000000000000e+00
6.360000000000000202e-03 1.000000000000000000e+00
6.368000000000000396e-03 1.000000000000000000e+00
6.375999999999999723e-03 1.000000000000000000e+00
6.383999999999999918e-03 1.000000000000000000e+00
6.392000000000000112e-03 1.000000000000000000e+00
6.400000000000000307e-03 1.000000000000000000e+00
6.407999999999999634e-03 1.000000000000000000e+00
6.415999999999999828e-03 1.000000000000000000e+00
6.424000000000000023e-03 1.000000000000000000e+00
6.432000000000000217e-03 1.000000000000000000e+00
6.440000000000000412e-03 1.000000000000000000e+00
6.447999999999999739e-03 1.000000000000000000e+00
6.455999999999999933e-03 1.000000000000000000e+00
6.464000000000000128e-03 1.000000000000000000e+00
6.472000000000000322e-03 1.000000000000000000e+00
6.479999999999999649e-03 1.000000000000000000e+00
6.487999999999999844e-03 1.000000000000000000e+00
6.496000000000000038e-03 1.000000000000000000e+00
6.504000000000000233e-03 1.000000000000000000e+00
6.512000000000000427e-03 1.000000000000000000e+00
6.519999999999999754e-03 1.000000000000000000e+00
6.527999999999999949e-03 1.000000000000000000e+00
6.536000000000000143e-03 1.000000000000000000e+00
6.544000000000000337e-03 1.000000000000000000e+00
6.551999999999999665e-03 1.000000000000000000e+00
6.559999999999999859e-03 1.000000000000000000e+00
6.568000000000000053e-03 1.000000000000000000e+00
6.576000000000000248e-03 1.000000000000000000e+00
6.583999999999999575e-03 1.000000000000000000e+00
6.591999999999999769e-03 1.000000000000000000e+00
6.599999999999999964e-03 1.000000000000000000e+00
6.608000000000000158e-03 1.000000000000000000e+00
6.616000000000000353e-03 1.000000000000000000e+00
6.623999999999999680e-03 1.000000000000000000e+00
6.631999999999999874e-03 1.000000000000000000e+00
6.640000000000000069e-03 1.000000000000000000e+00
6.648000000000000263e-03 1.000000000000000000e+00
6.655999999999999590e-03 1.000000000000000000e+00
6.663999999999999785e-03 1.000000000000000000e+00
6.671999999999999979e-03 1.000000000000000000e+00
6.680000000000000174e-03 1.000000000000000000e+00
6.688000000000000368e-03 1.000000000000000000e+00
6.695999999999999695e-03 1.000000000000000000e+00
6.703999999999999890e-03 1.000000000000000000e+00
6.712000000000000084e-03 1.000000000000000000e+00
6.720000000000000279e-03 1.000000000000000000e+00
6.727999999999999606e-03 1.000000000000000000e+00
6.735999999999999800e-03 1.000000000000000000e+00
6.743999999999999995e-03 1.000000000000000000e+00
6.752000000000000189e-03 1.000000000000000000e+00
6.760000000000000384e-03 1.000000000000000000e+00
6.767999999999999711e-03 1.000000000000000000e+00
6.775999999999999905e-03 1.000000000000000000e+00
6.784000000000000100e-03 1.000000000000000000e+00
6.792000000000000294e-03 1.000000000000000000e+00
6.799999999999999621e-03 1.000000000000000000e+00
6.807999999999999816e-03 1.000000000000000000e+00
6.816000000000000010e-03 1.000000000000000000e+00
6.824000000000000205e-03 1.000000000000000000e+00
6.832000000000000399e-03 1.000000000000000000e+00
6.839999999999999726e-03 1.000000000000000000e+00
6.847999999999999921e-03 1.000000000000000000e+00
6.856000000000000115e-03 1.000000000000000000e+00
6.864000000000000309e-03 1.000000000000000000e+00
6.871999999999999637e-03 1.000000000000000000e+00
6.879999999999999831e-03 1.000000000000000000e+00
6.888000000000000025e-03 1.000000000000000000e+00
6.896000000000000220e-03 1.000000000000000000e+00
6.904000000000000414e-03 1.000000000000000000e+00
6.911999999999999741e-03 1.000000000000000000e+00
6.919999999999999936e-03 1.000000000000000000e+00
6.928000000000000130e-03 1.000000000000000000e+00
6.936000000000000325e-03 1.000000000000000000e+00
6.943999999999999652e-03 1.000000000000000000e+00
6.951999999999999846e-03 1.000000000000000000e+00
6.960000000000000041e-03 1.000000000000000000e+00
6.968000000000000235e-03 1.000000000000000000e+00
6.976000000000000430e-03 1.000000000000000000e+00
6.983999999999999757e-03 1.000000000000000000e+00
6.991999999999999951e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
7.008000000000000340e-03 1.000000000000000000e+00
7.015999999999999667e-03 1.000000000000000000e+00
7.023999999999999862e-03 1.000000000000000000e+00
7.032000000000000056e-03 1.000000000000000000e+00
7.040000000000000251e-03 1.000000000000000000e+00
7.047999999999999578e-03 1.000000000000000000e+00
7.055999999999999772e-03 1.000000000000000000e+00
7.063999999999999967e-03 1.000000000000000000e+00
7.072000000000000161e-03 1.000000000000000000e+00
7.080000000000000356e-03 1.000000000000000000e+00
7.087999999999999683e-03 1.000000000000000000e+00
7.095999999999999877e-03 1.000000000000000000e+00
7.104000000000000072e-03 1.000000000000000000e+00
7.112000000000000266e-03 1.000000000000000000e+00
7.119999999999999593e-03 1.000000000000000000e+00
7.127999999999999788e-03 1.000000000000000000e+00
7.135999999999999982e-03 1.000000000000000000e+00
7.144000000000000176e-03 1.000000000000000000e+00
7.152000000000000371e-03 1.000000000000000000e+00
7.159999999999999698e-03 1.000000000000000000e+00
7.167999999999999892e-03 1.000000000000000000e+00
7.176000000000000087e-03 1.000000000000000000e+00
7.184000000000000281e-03 1.000000000000000000e+00
7.191999999999999608e-03 1.000000000000000000e+00
7.199999999999999803e-03 1.000000000000000000e+00
7.207999999999999997e-03 1.000000000000000000e+00
7.216000000000000192e-03 1.000000000000000000e+00
7.224000000000000386e-03 1.000000000000000000e+00
7.231999999999999713e-03 1.000000000000000000e+00
7.239999999999999908e-03 1.000000000000000000e+00
7.248000000000000102e-03 1.000000000000000000e+00
7.256000000000000297e-03 1.000000000000000000e+00
7.263999999999999624e-03 1.000000000000000000e+00
7.271999999999999818e-03 1.000000000000000000e+00
7.280000000000000013e-03 9.999000000000001220e-01
7.288000000000000207e-03 9.999000000000001220e-01
7.296000000000000402e-03 9.999000000000001220e-01
7.303999999999999729e-03 9.999000000000001220e-01
7.311999999999999923e-03 9.999000000000001220e-01
7.320000000000000118e-03 9.999000000000001220e-01
7.328000000000000312e-03 9.999000000000001220e-01
7.335999999999999639e-03 9.999000000000001220e-01
7.343999999999999834e-03 9.999000000000001220e-01
7.352000000000000028e-03 1.000000000000000000e+00
7.360000000000000223e-03 1.000000000000000000e+00
7.368000000000000417e-03 1.000000000000000000e+00
7.375999999999999744e-03 1.000000000000000000e+00
7.383999999999999939e-03 1.000000000000000000e+00
7.392000000000000133e-03 1.000000000000000000e+00
7.400000000000000328e-03 1.000000000000000000e+00
7.407999999999999655e-03 1.000000000000000000e+00
7.415999999999999849e-03 1.000000000000000000e+00
7.424000000000000044e-03 1.000000000000000000e+00
7.432000000000000238e-03 1.000000000000000000e+00
7.440000000000000432e-03 1.000999999999999890e+00
7.447999999999999760e-03 1.000000000000000000e+00
7.455999999999999954e-03 1.000000000000000000e+00
7.464000000000000148e-03 1.000000000000000000e+00
7.472000000000000343e-03 9.998000000000000220e-01
7.479999999999999670e-03 9.996000000000001551e-01
7.487999999999999864e-03 9.992999999999999661e-01
7.496000000000000059e-03 9.990999999999999881e-01
7.504000000000000253e-03 9.988999999999998991e-01
7.511999999999999580e-03 9.987000000000000322e-01
7.519999999999999775e-03 9.983999999999999542e-01
7.527999999999999969e-03 9.981999999999999762e-01
7.536000000000000164e-03 9.980000000000001092e-01
7.544000000000000358e-03 9.978000000000000203e-01
7.551999999999999685e-03 9.975000000000000533e-01
7.559999999999999880e-03 9.980000000000001092e-01
7.568000000000000074e-03 9.989999999999999991e-01
7.576000000000000269e-03 1.000000000000000000e+00
7.583999999999999596e-03 1.000999999999999890e+00
7.591999999999999790e-03 1.002000000000000002e+00
7.599999999999999985e-03 1.002999999999999892e+00
7.608000000000000179e-03 1.003999999999999782e+00
7.616000000000000374e-03 1.005000000000000115e+00
7.623999999999999701e-03 1.006000000000000005e+00
7.631999999999999895e-03 1.006999999999999895e+00
7.640000000000000090e-03 1.008000000000000007e+00
7.648000000000000284e-03 1.008999999999999897e+00
7.655999999999999611e-03 1.010000000000000009e+00
7.663999999999999806e-03 1.010999999999999899e+00
7.672000000000000000e-03 1.008000000000000007e+00
7.680000000000000195e-03 1.003999999999999782e+00
7.688000000000000389e-03 9.995000000000000551e-01
7.695999999999999716e-03 9.949999999999999956e-01
7.703999999999999911e-03 9.905000000000000471e-01
7.712000000000000105e-03 9.860999999999999766e-01
7.720000000000000299e-03 9.816000000000000281e-01
7.727999999999999627e-03 9.770999999999999686e-01
7.735999999999999821e-03 9.727000000000000091e-01
7.744000000000000015e-03 9.681999999999999496e-01
7.752000000000000210e-03 9.637000000000000011e-01
7.760000000000000404e-03 9.592000000000001636e-01
7.767999999999999731e-03 9.547999999999999821e-01
7.775999999999999926e-03 9.503000000000001446e-01
7.784000000000000120e-03 9.647999999999999909e-01
7.792000000000000315e-03 9.845999999999999197e-01
7.799999999999999642e-03 1.003999999999999782e+00
7.807999999999999836e-03 1.023999999999999799e+00
7.816000000000000031e-03 1.044000000000000039e+00
7.823999999999999358e-03 1.064000000000000057e+00
7.832000000000000420e-03 1.084000000000000075e+00
7.839999999999999747e-03 1.104000000000000092e+00
7.848000000000000809e-03 1.124000000000000110e+00
7.856000000000000136e-03 1.143999999999999906e+00
7.863999999999999463e-03 1.163000000000000034e+00
7.872000000000000525e-03 1.183000000000000052e+00
7.879999999999999852e-03 1.203000000000000069e+00
7.887999999999999179e-03 1.223000000000000087e+00
7.896000000000000241e-03 1.147000000000000020e+00
7.903999999999999568e-03 1.058999999999999941e+00
7.912000000000000630e-03 9.702999999999998293e-01
7.919999999999999957e-03 8.820999999999999952e-01
7.927999999999999284e-03 7.939000000000001611e-01
7.936000000000000346e-03 7.056999999999999940e-01
7.943999999999999673e-03 6.175000000000000488e-01
7.952000000000000735e-03 5.292999999999999927e-01
7.960000000000000062e-03 4.410999999999999921e-01
7.967999999999999389e-03 3.528000000000000025e-01
7.976000000000000451e-03 2.646000000000000019e-01
7.983999999999999778e-03 1.764000000000000012e-01
7.992000000000000839e-03 8.820999999999999674e-02
8.000000000000000167e-03 0.000000000000000000e+00


==> data/terzhagi-subcrit-mixed/data-2.csv <==
# 
#             Time: 0.008000
#             Scaled time: 19.911111
#             In terms of critical timestep: 0.099977
#             
0.000000000000000000e+00 1.000000000000000000e+00
7.999999999999999638e-06 1.000000000000000000e+00
1.599999999999999928e-05 1.000000000000000000e+00
2.400000000000000061e-05 1.000000000000000000e+00
3.199999999999999855e-05 1.000000000000000000e+00
4.000000000000000327e-05 1.000000000000000000e+00
4.800000000000000122e-05 1.000000000000000000e+00
5.599999999999999916e-05 1.000000000000000000e+00
6.399999999999999710e-05 1.000000000000000000e+00
7.200000000000000182e-05 1.000000000000000000e+00
8.000000000000000654e-05 1.000000000000000000e+00
8.799999999999999771e-05 1.000000000000000000e+00
9.600000000000000243e-05 1.000000000000000000e+00
1.039999999999999936e-04 1.000000000000000000e+00
1.119999999999999983e-04 1.000000000000000000e+00
1.200000000000000030e-04 1.000000000000000000e+00
1.279999999999999942e-04 1.000000000000000000e+00
1.359999999999999989e-04 1.000000000000000000e+00
1.440000000000000036e-04 1.000000000000000000e+00
1.520000000000000084e-04 1.000000000000000000e+00
1.600000000000000131e-04 1.000000000000000000e+00
1.679999999999999907e-04 1.000000000000000000e+00
1.759999999999999954e-04 1.000000000000000000e+00
1.840000000000000001e-04 1.000000000000000000e+00
1.920000000000000049e-04 1.000000000000000000e+00
2.000000000000000096e-04 1.000000000000000000e+00
2.079999999999999872e-04 1.000000000000000000e+00
2.159999999999999919e-04 1.000000000000000000e+00
2.239999999999999966e-04 1.000000000000000000e+00
2.320000000000000014e-04 1.000000000000000000e+00
2.400000000000000061e-04 1.000000000000000000e+00
2.480000000000000108e-04 1.000000000000000000e+00
2.559999999999999884e-04 1.000000000000000000e+00
2.640000000000000202e-04 1.000000000000000000e+00
2.719999999999999979e-04 1.000000000000000000e+00
2.799999999999999755e-04 1.000000000000000000e+00
2.880000000000000073e-04 1.000000000000000000e+00
2.959999999999999849e-04 1.000000000000000000e+00
3.040000000000000167e-04 1.000000000000000000e+00
3.119999999999999944e-04 1.000000000000000000e+00
3.200000000000000262e-04 1.000000000000000000e+00
3.280000000000000038e-04 1.000000000000000000e+00
3.359999999999999814e-04 1.000000000000000000e+00
3.440000000000000132e-04 1.000000000000000000e+00
3.519999999999999908e-04 1.000000000000000000e+00
3.600000000000000227e-04 1.000000000000000000e+00
3.680000000000000003e-04 1.000000000000000000e+00
3.759999999999999779e-04 1.000000000000000000e+00
3.840000000000000097e-04 1.000000000000000000e+00
3.919999999999999873e-04 1.000000000000000000e+00
4.000000000000000192e-04 1.000000000000000000e+00
4.079999999999999968e-04 1.000000000000000000e+00
4.159999999999999744e-04 1.000000000000000000e+00
4.240000000000000062e-04 1.000000000000000000e+00
4.319999999999999838e-04 1.000000000000000000e+00
4.400000000000000157e-04 1.000000000000000000e+00
4.479999999999999933e-04 1.000000000000000000e+00
4.560000000000000251e-04 1.000000000000000000e+00
4.640000000000000027e-04 1.000000000000000000e+00
4.719999999999999803e-04 1.000000000000000000e+00
4.800000000000000122e-04 1.000000000000000000e+00
4.879999999999999898e-04 1.000000000000000000e+00
4.960000000000000216e-04 1.000000000000000000e+00
5.039999999999999992e-04 1.000000000000000000e+00
5.119999999999999768e-04 1.000000000000000000e+00
5.199999999999999544e-04 1.000000000000000000e+00
5.280000000000000405e-04 1.000000000000000000e+00
5.360000000000000181e-04 1.000000000000000000e+00
5.439999999999999957e-04 1.000000000000000000e+00
5.519999999999999733e-04 1.000000000000000000e+00
5.599999999999999509e-04 1.000000000000000000e+00
5.680000000000000370e-04 1.000000000000000000e+00
5.760000000000000146e-04 1.000000000000000000e+00
5.839999999999999922e-04 1.000000000000000000e+00
5.919999999999999698e-04 1.000000000000000000e+00
5.999999999999999474e-04 1.000000000000000000e+00
6.080000000000000335e-04 1.000000000000000000e+00
6.160000000000000111e-04 1.000000000000000000e+00
6.239999999999999887e-04 1.000000000000000000e+00
6.319999999999999663e-04 1.000000000000000000e+00
6.400000000000000524e-04 1.000000000000000000e+00
6.480000000000000300e-04 1.000000000000000000e+00
6.560000000000000076e-04 1.000000000000000000e+00
6.639999999999999852e-04 1.000000000000000000e+00
6.719999999999999628e-04 1.000000000000000000e+00
6.800000000000000488e-04 1.000000000000000000e+00
6.880000000000000265e-04 1.000000000000000000e+00
6.960000000000000041e-04 1.000000000000000000e+00
7.039999999999999817e-04 1.000000000000000000e+00
7.119999999999999593e-04 1.000000000000000000e+00
7.200000000000000453e-04 1.000000000000000000e+00
7.280000000000000230e-04 1.000000000000000000e+00
7.360000000000000006e-04 1.000000000000000000e+00
7.439999999999999782e-04 1.000000000000000000e+00
7.519999999999999558e-04 1.000000000000000000e+00
7.600000000000000418e-04 1.000000000000000000e+00
7.680000000000000195e-04 1.000000000000000000e+00
7.759999999999999971e-04 1.000000000000000000e+00
7.839999999999999747e-04 1.000000000000000000e+00
7.919999999999999523e-04 1.000000000000000000e+00
8.000000000000000383e-04 1.000000000000000000e+00
8.080000000000000160e-04 1.000000000000000000e+00
8.159999999999999936e-04 1.000000000000000000e+00
8.239999999999999712e-04 1.000000000000000000e+00
8.319999999999999488e-04 1.000000000000000000e+00
8.400000000000000348e-04 1.000000000000000000e+00
8.480000000000000124e-04 1.000000000000000000e+00
8.559999999999999901e-04 1.000000000000000000e+00
8.639999999999999677e-04 1.000000000000000000e+00
8.720000000000000537e-04 1.000000000000000000e+00
8.800000000000000313e-04 1.000000000000000000e+00
8.880000000000000089e-04 1.000000000000000000e+00
8.959999999999999866e-04 1.000000000000000000e+00
9.039999999999999642e-04 1.000000000000000000e+00
9.120000000000000502e-04 1.000000000000000000e+00
9.200000000000000278e-04 1.000000000000000000e+00
9.280000000000000054e-04 1.000000000000000000e+00
9.359999999999999831e-04 1.000000000000000000e+00
9.439999999999999607e-04 1.000000000000000000e+00
9.520000000000000467e-04 1.000000000000000000e+00
9.600000000000000243e-04 1.000000000000000000e+00
9.680000000000000019e-04 1.000000000000000000e+00
9.759999999999999796e-04 1.000000000000000000e+00
9.840000000000000656e-04 1.000000000000000000e+00
9.920000000000000432e-04 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
1.007999999999999998e-03 1.000000000000000000e+00
1.015999999999999976e-03 1.000000000000000000e+00
1.023999999999999954e-03 1.000000000000000000e+00
1.031999999999999931e-03 1.000000000000000000e+00
1.039999999999999909e-03 1.000000000000000000e+00
1.048000000000000103e-03 1.000000000000000000e+00
1.056000000000000081e-03 1.000000000000000000e+00
1.064000000000000059e-03 1.000000000000000000e+00
1.072000000000000036e-03 1.000000000000000000e+00
1.080000000000000014e-03 1.000000000000000000e+00
1.087999999999999991e-03 1.000000000000000000e+00
1.095999999999999969e-03 1.000000000000000000e+00
1.103999999999999947e-03 1.000000000000000000e+00
1.111999999999999924e-03 1.000000000000000000e+00
1.119999999999999902e-03 1.000000000000000000e+00
1.128000000000000096e-03 1.000000000000000000e+00
1.136000000000000074e-03 1.000000000000000000e+00
1.144000000000000052e-03 1.000000000000000000e+00
1.152000000000000029e-03 1.000000000000000000e+00
1.160000000000000007e-03 1.000000000000000000e+00
1.167999999999999984e-03 1.000000000000000000e+00
1.175999999999999962e-03 1.000000000000000000e+00
1.183999999999999940e-03 1.000000000000000000e+00
1.191999999999999917e-03 1.000000000000000000e+00
1.199999999999999895e-03 1.000000000000000000e+00
1.208000000000000089e-03 1.000000000000000000e+00
1.216000000000000067e-03 1.000000000000000000e+00
1.224000000000000045e-03 1.000000000000000000e+00
1.232000000000000022e-03 1.000000000000000000e+00
1.240000000000000000e-03 1.000000000000000000e+00
1.247999999999999977e-03 1.000000000000000000e+00
1.255999999999999955e-03 1.000000000000000000e+00
1.263999999999999933e-03 1.000000000000000000e+00
1.271999999999999910e-03 1.000000000000000000e+00
1.280000000000000105e-03 1.000000000000000000e+00
1.288000000000000082e-03 1.000000000000000000e+00
1.296000000000000060e-03 1.000000000000000000e+00
1.304000000000000038e-03 1.000000000000000000e+00
1.312000000000000015e-03 1.000000000000000000e+00
1.319999999999999993e-03 1.000000000000000000e+00
1.327999999999999970e-03 1.000000000000000000e+00
1.335999999999999948e-03 1.000000000000000000e+00
1.343999999999999926e-03 1.000000000000000000e+00
1.351999999999999903e-03 1.000000000000000000e+00
1.360000000000000098e-03 1.000000000000000000e+00
1.368000000000000075e-03 1.000000000000000000e+00
1.376000000000000053e-03 1.000000000000000000e+00
1.384000000000000031e-03 1.000000000000000000e+00
1.392000000000000008e-03 1.000000000000000000e+00
1.399999999999999986e-03 1.000000000000000000e+00
1.407999999999999963e-03 1.000000000000000000e+00
1.415999999999999941e-03 1.000000000000000000e+00
1.423999999999999919e-03 1.000000000000000000e+00
1.431999999999999896e-03 1.000000000000000000e+00
1.440000000000000091e-03 1.000000000000000000e+00
1.448000000000000068e-03 1.000000000000000000e+00
1.456000000000000046e-03 1.000000000000000000e+00
1.464000000000000024e-03 1.000000000000000000e+00
1.472000000000000001e-03 1.000000000000000000e+00
1.479999999999999979e-03 1.000000000000000000e+00
1.487999999999999956e-03 1.000000000000000000e+00
1.495999999999999934e-03 1.000000000000000000e+00
1.503999999999999912e-03 1.000000000000000000e+00
1.512000000000000106e-03 1.000000000000000000e+00
1.520000000000000084e-03 1.000000000000000000e+00
1.528000000000000061e-03 1.000000000000000000e+00
1.536000000000000039e-03 1.000000000000000000e+00
1.544000000000000017e-03 1.000000000000000000e+00
1.551999999999999994e-03 1.000000000000000000e+00
1.559999999999999972e-03 1.000000000000000000e+00
1.567999999999999949e-03 1.000000000000000000e+00
1.575999999999999927e-03 1.000000000000000000e+00
1.583999999999999905e-03 1.000000000000000000e+00
1.592000000000000099e-03 1.000000000000000000e+00
1.600000000000000077e-03 1.000000000000000000e+00
1.608000000000000054e-03 1.000000000000000000e+00
1.616000000000000032e-03 1.000000000000000000e+00
1.624000000000000010e-03 1.000000000000000000e+00
1.631999999999999987e-03 1.000000000000000000e+00
1.639999999999999965e-03 1.000000000000000000e+00
1.647999999999999942e-03 1.000000000000000000e+00
1.655999999999999920e-03 1.000000000000000000e+00
1.663999999999999898e-03 1.000000000000000000e+00
1.672000000000000092e-03 1.000000000000000000e+00
1.680000000000000070e-03 1.000000000000000000e+00
1.688000000000000047e-03 1.000000000000000000e+00
1.696000000000000025e-03 1.000000000000000000e+00
1.704000000000000003e-03 1.000000000000000000e+00
1.711999999999999980e-03 1.000000000000000000e+00
1.719999999999999958e-03 1.000000000000000000e+00
1.727999999999999935e-03 1.000000000000000000e+00
1.735999999999999913e-03 1.000000000000000000e+00
1.744000000000000107e-03 1.000000000000000000e+00
1.752000000000000085e-03 1.000000000000000000e+00
1.760000000000000063e-03 1.000000000000000000e+00
1.768000000000000040e-03 1.000000000000000000e+00
1.776000000000000018e-03 1.000000000000000000e+00
1.783999999999999996e-03 1.000000000000000000e+00
1.791999999999999973e-03 1.000000000000000000e+00
1.799999999999999951e-03 1.000000000000000000e+00
1.807999999999999928e-03 1.000000000000000000e+00
1.815999999999999906e-03 1.000000000000000000e+00
1.824000000000000100e-03 1.000000000000000000e+00
1.832000000000000078e-03 1.000000000000000000e+00
1.840000000000000056e-03 1.000000000000000000e+00
1.848000000000000033e-03 1.000000000000000000e+00
1.856000000000000011e-03 1.000000000000000000e+00
1.863999999999999988e-03 1.000000000000000000e+00
1.871999999999999966e-03 1.000000000000000000e+00
1.879999999999999944e-03 1.000000000000000000e+00
1.887999999999999921e-03 1.000000000000000000e+00
1.895999999999999899e-03 1.000000000000000000e+00
1.904000000000000093e-03 1.000000000000000000e+00
1.912000000000000071e-03 1.000000000000000000e+00
1.920000000000000049e-03 1.000000000000000000e+00
1.928000000000000026e-03 1.000000000000000000e+00
1.936000000000000004e-03 1.000000000000000000e+00
1.943999999999999981e-03 1.000000000000000000e+00
1.951999999999999959e-03 1.000000000000000000e+00
1.959999999999999937e-03 1.000000000000000000e+00
1.968000000000000131e-03 1.000000000000000000e+00
1.975999999999999892e-03 1.000000000000000000e+00
1.984000000000000086e-03 1.000000000000000000e+00
1.991999999999999847e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
2.007999999999999802e-03 1.000000000000000000e+00
2.015999999999999997e-03 1.000000000000000000e+00
2.024000000000000191e-03 1.000000000000000000e+00
2.031999999999999952e-03 1.000000000000000000e+00
2.040000000000000147e-03 1.000000000000000000e+00
2.047999999999999907e-03 1.000000000000000000e+00
2.056000000000000102e-03 1.000000000000000000e+00
2.063999999999999863e-03 1.000000000000000000e+00
2.072000000000000057e-03 1.000000000000000000e+00
2.079999999999999818e-03 1.000000000000000000e+00
2.088000000000000012e-03 1.000000000000000000e+00
2.096000000000000207e-03 1.000000000000000000e+00
2.103999999999999967e-03 1.000000000000000000e+00
2.112000000000000162e-03 1.000000000000000000e+00
2.119999999999999923e-03 1.000000000000000000e+00
2.128000000000000117e-03 1.000000000000000000e+00
2.135999999999999878e-03 1.000000000000000000e+00
2.144000000000000072e-03 1.000000000000000000e+00
2.151999999999999833e-03 1.000000000000000000e+00
2.160000000000000028e-03 1.000000000000000000e+00
2.167999999999999788e-03 1.000000000000000000e+00
2.175999999999999983e-03 1.000000000000000000e+00
2.184000000000000177e-03 1.000000000000000000e+00
2.191999999999999938e-03 1.000000000000000000e+00
2.200000000000000133e-03 1.000000000000000000e+00
2.207999999999999893e-03 1.000000000000000000e+00
2.216000000000000088e-03 1.000000000000000000e+00
2.223999999999999849e-03 1.000000000000000000e+00
2.232000000000000043e-03 1.000000000000000000e+00
2.239999999999999804e-03 1.000000000000000000e+00
2.247999999999999998e-03 1.000000000000000000e+00
2.256000000000000193e-03 1.000000000000000000e+00
2.263999999999999953e-03 1.000000000000000000e+00
2.272000000000000148e-03 1.000000000000000000e+00
2.279999999999999909e-03 1.000000000000000000e+00
2.288000000000000103e-03 1.000000000000000000e+00
2.295999999999999864e-03 1.000000000000000000e+00
2.304000000000000058e-03 1.000000000000000000e+00
2.311999999999999819e-03 1.000000000000000000e+00
2.320000000000000014e-03 1.000000000000000000e+00
2.328000000000000208e-03 1.000000000000000000e+00
2.335999999999999969e-03 1.000000000000000000e+00
2.344000000000000163e-03 1.000000000000000000e+00
2.351999999999999924e-03 1.000000000000000000e+00
2.360000000000000119e-03 1.000000000000000000e+00
2.367999999999999879e-03 1.000000000000000000e+00
2.376000000000000074e-03 1.000000000000000000e+00
2.383999999999999835e-03 1.000000000000000000e+00
2.392000000000000029e-03 1.000000000000000000e+00
2.399999999999999790e-03 1.000000000000000000e+00
2.407999999999999984e-03 1.000000000000000000e+00
2.416000000000000179e-03 1.000000000000000000e+00
2.423999999999999939e-03 1.000000000000000000e+00
2.432000000000000134e-03 1.000000000000000000e+00
2.439999999999999895e-03 1.000000000000000000e+00
2.448000000000000089e-03 1.000000000000000000e+00
2.455999999999999850e-03 1.000000000000000000e+00
2.464000000000000044e-03 1.000000000000000000e+00
2.471999999999999805e-03 1.000000000000000000e+00
2.480000000000000000e-03 1.000000000000000000e+00
2.488000000000000194e-03 1.000000000000000000e+00
2.495999999999999955e-03 1.000000000000000000e+00
2.504000000000000149e-03 1.000000000000000000e+00
2.511999999999999910e-03 1.000000000000000000e+00
2.520000000000000104e-03 1.000000000000000000e+00
2.527999999999999865e-03 1.000000000000000000e+00
2.536000000000000060e-03 1.000000000000000000e+00
2.543999999999999821e-03 1.000000000000000000e+00
2.552000000000000015e-03 1.000000000000000000e+00
2.560000000000000209e-03 1.000000000000000000e+00
2.567999999999999970e-03 1.000000000000000000e+00
2.576000000000000165e-03 1.000000000000000000e+00
2.583999999999999925e-03 1.000000000000000000e+00
2.592000000000000120e-03 1.000000000000000000e+00
2.599999999999999881e-03 1.000000000000000000e+00
2.608000000000000075e-03 1.000000000000000000e+00
2.615999999999999836e-03 1.000000000000000000e+00
2.624000000000000030e-03 1.000000000000000000e+00
2.631999999999999791e-03 1.000000000000000000e+00
2.639999999999999986e-03 1.000000000000000000e+00
2.648000000000000180e-03 1.000000000000000000e+00
2.655999999999999941e-03 1.000000000000000000e+00
2.664000000000000135e-03 1.000000000000000000e+00
2.671999999999999896e-03 1.000000000000000000e+00
2.680000000000000090e-03 1.000000000000000000e+00
2.687999999999999851e-03 1.000000000000000000e+00
2.696000000000000046e-03 1.000000000000000000e+00
2.703999999999999806e-03 1.000000000000000000e+00
2.712000000000000001e-03 1.000000000000000000e+00
2.720000000000000195e-03 1.000000000000000000e+00
2.727999999999999956e-03 1.000000000000000000e+00
2.736000000000000151e-03 1.000000000000000000e+00
2.743999999999999911e-03 1.000000000000000000e+00
2.752000000000000106e-03 1.000000000000000000e+00
2.759999999999999867e-03 1.000000000000000000e+00
2.768000000000000061e-03 1.000000000000000000e+00
2.775999999999999822e-03 1.000000000000000000e+00
2.784000000000000016e-03 1.000000000000000000e+00
2.792000000000000211e-03 1.000000000000000000e+00
2.799999999999999972e-03 1.000000000000000000e+00
2.808000000000000166e-03 1.000000000000000000e+00
2.815999999999999927e-03 1.000000000000000000e+00
2.824000000000000121e-03 1.000000000000000000e+00
2.831999999999999882e-03 1.000000000000000000e+00
2.840000000000000076e-03 1.000000000000000000e+00
2.847999999999999837e-03 1.000000000000000000e+00
2.856000000000000032e-03 1.000000000000000000e+00
2.863999999999999792e-03 1.000000000000000000e+00
2.871999999999999987e-03 1.000000000000000000e+00
2.880000000000000181e-03 1.000000000000000000e+00
2.887999999999999942e-03 1.000000000000000000e+00
2.896000000000000137e-03 1.000000000000000000e+00
2.903999999999999897e-03 1.000000000000000000e+00
2.912000000000000092e-03 1.000000000000000000e+00
2.919999999999999853e-03 1.000000000000000000e+00
2.928000000000000047e-03 1.000000000000000000e+00
2.935999999999999808e-03 1.000000000000000000e+00
2.944000000000000002e-03 1.000000000000000000e+00
2.952000000000000197e-03 1.000000000000000000e+00
2.959999999999999958e-03 1.000000000000000000e+00
2.968000000000000152e-03 1.000000000000000000e+00
2.975999999999999913e-03 1.000000000000000000e+00
2.984000000000000107e-03 1.000000000000000000e+00
2.991999999999999868e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
3.007999999999999823e-03 1.000000000000000000e+00
3.016000000000000018e-03 1.000000000000000000e+00
3.024000000000000212e-03 1.000000000000000000e+00
3.031999999999999973e-03 1.000000000000000000e+00
3.040000000000000167e-03 1.000000000000000000e+00
3.047999999999999928e-03 1.000000000000000000e+00
3.056000000000000123e-03 1.000000000000000000e+00
3.063999999999999883e-03 1.000000000000000000e+00
3.072000000000000078e-03 1.000000000000000000e+00
3.079999999999999839e-03 1.000000000000000000e+00
3.088000000000000033e-03 1.000000000000000000e+00
3.095999999999999794e-03 1.000000000000000000e+00
3.103999999999999988e-03 1.000000000000000000e+00
3.112000000000000183e-03 1.000000000000000000e+00
3.119999999999999944e-03 1.000000000000000000e+00
3.128000000000000138e-03 1.000000000000000000e+00
3.135999999999999899e-03 1.000000000000000000e+00
3.144000000000000093e-03 1.000000000000000000e+00
3.151999999999999854e-03 1.000000000000000000e+00
3.160000000000000048e-03 1.000000000000000000e+00
3.167999999999999809e-03 1.000000000000000000e+00
3.176000000000000004e-03 1.000000000000000000e+00
3.184000000000000198e-03 1.000000000000000000e+00
3.191999999999999959e-03 1.000000000000000000e+00
3.200000000000000153e-03 1.000000000000000000e+00
3.207999999999999914e-03 1.000000000000000000e+00
3.216000000000000109e-03 1.000000000000000000e+00
3.223999999999999869e-03 1.000000000000000000e+00
3.232000000000000064e-03 1.000000000000000000e+00
3.239999999999999825e-03 1.000000000000000000e+00
3.248000000000000019e-03 1.000000000000000000e+00
3.256000000000000213e-03 1.000000000000000000e+00
3.263999999999999974e-03 1.000000000000000000e+00
3.272000000000000169e-03 1.000000000000000000e+00
3.279999999999999930e-03 1.000000000000000000e+00
3.288000000000000124e-03 1.000000000000000000e+00
3.295999999999999885e-03 1.000000000000000000e+00
3.304000000000000079e-03 1.000000000000000000e+00
3.311999999999999840e-03 1.000000000000000000e+00
3.320000000000000034e-03 1.000000000000000000e+00
3.327999999999999795e-03 1.000000000000000000e+00
3.335999999999999990e-03 1.000000000000000000e+00
3.344000000000000184e-03 1.000000000000000000e+00
3.351999999999999945e-03 1.000000000000000000e+00
3.360000000000000139e-03 1.000000000000000000e+00
3.367999999999999900e-03 1.000000000000000000e+00
3.376000000000000095e-03 1.000000000000000000e+00
3.383999999999999855e-03 1.000000000000000000e+00
3.392000000000000050e-03 1.000000000000000000e+00
3.399999999999999811e-03 1.000000000000000000e+00
3.408000000000000005e-03 1.000000000000000000e+00
3.416000000000000199e-03 1.000000000000000000e+00
3.423999999999999960e-03 1.000000000000000000e+00
3.432000000000000155e-03 1.000000000000000000e+00
3.439999999999999915e-03 1.000000000000000000e+00
3.448000000000000110e-03 1.000000000000000000e+00
3.455999999999999871e-03 1.000000000000000000e+00
3.464000000000000065e-03 1.000000000000000000e+00
3.471999999999999826e-03 1.000000000000000000e+00
3.480000000000000020e-03 1.000000000000000000e+00
3.488000000000000215e-03 1.000000000000000000e+00
3.495999999999999976e-03 1.000000000000000000e+00
3.504000000000000170e-03 1.000000000000000000e+00
3.511999999999999931e-03 1.000000000000000000e+00
3.520000000000000125e-03 1.000000000000000000e+00
3.527999999999999886e-03 1.000000000000000000e+00
3.536000000000000081e-03 1.000000000000000000e+00
3.543999999999999841e-03 1.000000000000000000e+00
3.552000000000000036e-03 1.000000000000000000e+00
3.559999999999999797e-03 1.000000000000000000e+00
3.567999999999999991e-03 1.000000000000000000e+00
3.576000000000000185e-03 1.000000000000000000e+00
3.583999999999999946e-03 1.000000000000000000e+00
3.592000000000000141e-03 1.000000000000000000e+00
3.599999999999999901e-03 1.000000000000000000e+00
3.608000000000000096e-03 1.000000000000000000e+00
3.615999999999999857e-03 1.000000000000000000e+00
3.624000000000000051e-03 1.000000000000000000e+00
3.631999999999999812e-03 1.000000000000000000e+00
3.640000000000000006e-03 1.000000000000000000e+00
3.648000000000000201e-03 1.000000000000000000e+00
3.655999999999999962e-03 1.000000000000000000e+00
3.664000000000000156e-03 1.000000000000000000e+00
3.671999999999999917e-03 1.000000000000000000e+00
3.680000000000000111e-03 1.000000000000000000e+00
3.687999999999999872e-03 1.000000000000000000e+00
3.696000000000000067e-03 1.000000000000000000e+00
3.703999999999999827e-03 1.000000000000000000e+00
3.712000000000000022e-03 1.000000000000000000e+00
3.720000000000000216e-03 1.000000000000000000e+00
3.727999999999999977e-03 1.000000000000000000e+00
3.736000000000000171e-03 1.000000000000000000e+00
3.743999999999999932e-03 1.000000000000000000e+00
3.752000000000000127e-03 1.000000000000000000e+00
3.759999999999999887e-03 1.000000000000000000e+00
3.768000000000000082e-03 1.000000000000000000e+00
3.775999999999999843e-03 1.000000000000000000e+00
3.784000000000000037e-03 1.000000000000000000e+00
3.791999999999999798e-03 1.000000000000000000e+00
3.799999999999999992e-03 1.000000000000000000e+00
3.808000000000000187e-03 1.000000000000000000e+00
3.815999999999999948e-03 1.000000000000000000e+00
3.824000000000000142e-03 1.000000000000000000e+00
3.831999999999999903e-03 1.000000000000000000e+00
3.840000000000000097e-03 1.000000000000000000e+00
3.847999999999999858e-03 1.000000000000000000e+00
3.856000000000000053e-03 1.000000000000000000e+00
3.863999999999999813e-03 1.000000000000000000e+00
3.872000000000000008e-03 1.000000000000000000e+00
3.880000000000000202e-03 1.000000000000000000e+00
3.887999999999999963e-03 1.000000000000000000e+00
3.896000000000000157e-03 1.000000000000000000e+00
3.903999999999999918e-03 1.000000000000000000e+00
3.911999999999999679e-03 1.000000000000000000e+00
3.919999999999999873e-03 1.000000000000000000e+00
3.928000000000000068e-03 1.000000000000000000e+00
3.936000000000000262e-03 1.000000000000000000e+00
3.943999999999999589e-03 1.000000000000000000e+00
3.951999999999999784e-03 1.000000000000000000e+00
3.959999999999999978e-03 1.000000000000000000e+00
3.968000000000000173e-03 1.000000000000000000e+00
3.976000000000000367e-03 1.000000000000000000e+00
3.983999999999999694e-03 1.000000000000000000e+00
3.991999999999999889e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
4.008000000000000278e-03 1.000000000000000000e+00
4.015999999999999605e-03 1.000000000000000000e+00
4.023999999999999799e-03 1.000000000000000000e+00
4.031999999999999994e-03 1.000000000000000000e+00
4.040000000000000188e-03 1.000000000000000000e+00
4.048000000000000383e-03 1.000000000000000000e+00
4.055999999999999710e-03 1.000000000000000000e+00
4.063999999999999904e-03 1.000000000000000000e+00
4.072000000000000099e-03 1.000000000000000000e+00
4.080000000000000293e-03 1.000000000000000000e+00
4.087999999999999620e-03 1.000000000000000000e+00
4.095999999999999815e-03 1.000000000000000000e+00
4.104000000000000009e-03 1.000000000000000000e+00
4.112000000000000204e-03 1.000000000000000000e+00
4.120000000000000398e-03 1.000000000000000000e+00
4.127999999999999725e-03 1.000000000000000000e+00
4.135999999999999920e-03 1.000000000000000000e+00
4.144000000000000114e-03 1.000000000000000000e+00
4.152000000000000308e-03 1.000000000000000000e+00
4.159999999999999636e-03 1.000000000000000000e+00
4.167999999999999830e-03 1.000000000000000000e+00
4.176000000000000024e-03 1.000000000000000000e+00
4.184000000000000219e-03 1.000000000000000000e+00
4.192000000000000413e-03 1.000000000000000000e+00
4.199999999999999740e-03 1.000000000000000000e+00
4.207999999999999935e-03 1.000000000000000000e+00
4.216000000000000129e-03 1.000000000000000000e+00
4.224000000000000324e-03 1.000000000000000000e+00
4.231999999999999651e-03 1.000000000000000000e+00
4.239999999999999845e-03 1.000000000000000000e+00
4.248000000000000040e-03 1.000000000000000000e+00
4.256000000000000234e-03 1.000000000000000000e+00
4.264000000000000429e-03 1.000000000000000000e+00
4.271999999999999756e-03 1.000000000000000000e+00
4.279999999999999950e-03 1.000000000000000000e+00
4.288000000000000145e-03 1.000000000000000000e+00
4.296000000000000339e-03 1.000000000000000000e+00
4.303999999999999666e-03 1.000000000000000000e+00
4.311999999999999861e-03 1.000000000000000000e+00
4.320000000000000055e-03 1.000000000000000000e+00
4.328000000000000250e-03 1.000000000000000000e+00
4.335999999999999577e-03 1.000000000000000000e+00
4.343999999999999771e-03 1.000000000000000000e+00
4.351999999999999966e-03 1.000000000000000000e+00
4.360000000000000160e-03 1.000000000000000000e+00
4.368000000000000355e-03 1.000000000000000000e+00
4.375999999999999682e-03 1.000000000000000000e+00
4.383999999999999876e-03 1.000000000000000000e+00
4.392000000000000071e-03 1.000000000000000000e+00
4.400000000000000265e-03 1.000000000000000000e+00
4.407999999999999592e-03 1.000000000000000000e+00
4.415999999999999787e-03 1.000000000000000000e+00
4.423999999999999981e-03 1.000000000000000000e+00
4.432000000000000176e-03 1.000000000000000000e+00
4.440000000000000370e-03 1.000000000000000000e+00
4.447999999999999697e-03 1.000000000000000000e+00
4.455999999999999892e-03 1.000000000000000000e+00
4.464000000000000086e-03 1.000000000000000000e+00
4.472000000000000280e-03 1.000000000000000000e+00
4.479999999999999608e-03 1.000000000000000000e+00
4.487999999999999802e-03 1.000000000000000000e+00
4.495999999999999996e-03 1.000000000000000000e+00
4.504000000000000191e-03 1.000000000000000000e+00
4.512000000000000385e-03 1.000000000000000000e+00
4.519999999999999712e-03 1.000000000000000000e+00
4.527999999999999907e-03 1.000000000000000000e+00
4.536000000000000101e-03 1.000000000000000000e+00
4.544000000000000296e-03 1.000000000000000000e+00
4.551999999999999623e-03 1.000000000000000000e+00
4.559999999999999817e-03 1.000000000000000000e+00
4.568000000000000012e-03 1.000000000000000000e+00
4.576000000000000206e-03 1.000000000000000000e+00
4.584000000000000401e-03 1.000000000000000000e+00
4.591999999999999728e-03 1.000000000000000000e+00
4.599999999999999922e-03 1.000000000000000000e+00
4.608000000000000117e-03 1.000000000000000000e+00
4.616000000000000311e-03 1.000000000000000000e+00
4.623999999999999638e-03 1.000000000000000000e+00
4.631999999999999833e-03 1.000000000000000000e+00
4.640000000000000027e-03 1.000000000000000000e+00
4.648000000000000222e-03 1.000000000000000000e+00
4.656000000000000416e-03 1.000000000000000000e+00
4.663999999999999743e-03 1.000000000000000000e+00
4.671999999999999938e-03 1.000000000000000000e+00
4.680000000000000132e-03 1.000000000000000000e+00
4.688000000000000327e-03 1.000000000000000000e+00
4.695999999999999654e-03 1.000000000000000000e+00
4.703999999999999848e-03 1.000000000000000000e+00
4.712000000000000043e-03 1.000000000000000000e+00
4.720000000000000237e-03 1.000000000000000000e+00
4.728000000000000431e-03 1.000000000000000000e+00
4.735999999999999759e-03 1.000000000000000000e+00
4.743999999999999953e-03 1.000000000000000000e+00
4.752000000000000147e-03 1.000000000000000000e+00
4.760000000000000342e-03 1.000000000000000000e+00
4.767999999999999669e-03 1.000000000000000000e+00
4.775999999999999863e-03 1.000000000000000000e+00
4.784000000000000058e-03 1.000000000000000000e+00
4.792000000000000252e-03 1.000000000000000000e+00
4.799999999999999580e-03 1.000000000000000000e+00
4.807999999999999774e-03 1.000000000000000000e+00
4.815999999999999968e-03 1.000000000000000000e+00
4.824000000000000163e-03 1.000000000000000000e+00
4.832000000000000357e-03 1.000000000000000000e+00
4.839999999999999684e-03 1.000000000000000000e+00
4.847999999999999879e-03 1.000000000000000000e+00
4.856000000000000073e-03 1.000000000000000000e+00
4.864000000000000268e-03 1.000000000000000000e+00
4.871999999999999595e-03 1.000000000000000000e+00
4.879999999999999789e-03 1.000000000000000000e+00
4.887999999999999984e-03 1.000000000000000000e+00
4.896000000000000178e-03 1.000000000000000000e+00
4.904000000000000373e-03 1.000000000000000000e+00
4.911999999999999700e-03 1.000000000000000000e+00
4.919999999999999894e-03 1.000000000000000000e+00
4.928000000000000089e-03 1.000000000000000000e+00
4.936000000000000283e-03 1.000000000000000000e+00
4.943999999999999610e-03 1.000000000000000000e+00
4.951999999999999805e-03 1.000000000000000000e+00
4.959999999999999999e-03 1.000000000000000000e+00
4.968000000000000194e-03 1.000000000000000000e+00
4.976000000000000388e-03 1.000000000000000000e+00
4.983999999999999715e-03 1.000000000000000000e+00
4.991999999999999910e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
5.008000000000000299e-03 1.000000000000000000e+00
5.015999999999999626e-03 1.000000000000000000e+00
5.023999999999999820e-03 1.000000000000000000e+00
5.032000000000000015e-03 1.000000000000000000e+00
5.040000000000000209e-03 1.000000000000000000e+00
5.048000000000000403e-03 1.000000000000000000e+00
5.055999999999999731e-03 1.000000000000000000e+00
5.063999999999999925e-03 1.000000000000000000e+00
5.072000000000000119e-03 1.000000000000000000e+00
5.080000000000000314e-03 1.000000000000000000e+00
5.087999999999999641e-03 1.000000000000000000e+00
5.095999999999999835e-03 1.000000000000000000e+00
5.104000000000000030e-03 1.000000000000000000e+00
5.112000000000000224e-03 1.000000000000000000e+00
5.120000000000000419e-03 1.000000000000000000e+00
5.127999999999999746e-03 1.000000000000000000e+00
5.135999999999999940e-03 1.000000000000000000e+00
5.144000000000000135e-03 1.000000000000000000e+00
5.152000000000000329e-03 1.000000000000000000e+00
5.159999999999999656e-03 1.000000000000000000e+00
5.167999999999999851e-03 1.000000000000000000e+00
5.176000000000000045e-03 1.000000000000000000e+00
5.184000000000000240e-03 1.000000000000000000e+00
5.191999999999999567e-03 1.000000000000000000e+00
5.199999999999999761e-03 1.000000000000000000e+00
5.207999999999999956e-03 1.000000000000000000e+00
5.216000000000000150e-03 1.000000000000000000e+00
5.224000000000000345e-03 1.000000000000000000e+00
5.231999999999999672e-03 1.000000000000000000e+00
5.239999999999999866e-03 1.000000000000000000e+00
5.248000000000000061e-03 1.000000000000000000e+00
5.256000000000000255e-03 1.000000000000000000e+00
5.263999999999999582e-03 1.000000000000000000e+00
5.271999999999999777e-03 1.000000000000000000e+00
5.279999999999999971e-03 1.000000000000000000e+00
5.288000000000000166e-03 1.000000000000000000e+00
5.296000000000000360e-03 1.000000000000000000e+00
5.303999999999999687e-03 1.000000000000000000e+00
5.311999999999999882e-03 1.000000000000000000e+00
5.320000000000000076e-03 1.000000000000000000e+00
5.328000000000000271e-03 1.000000000000000000e+00
5.335999999999999598e-03 1.000000000000000000e+00
5.343999999999999792e-03 1.000000000000000000e+00
5.351999999999999987e-03 1.000000000000000000e+00
5.360000000000000181e-03 1.000000000000000000e+00
5.368000000000000375e-03 1.000000000000000000e+00
5.375999999999999703e-03 1.000000000000000000e+00
5.383999999999999897e-03 1.000000000000000000e+00
5.392000000000000091e-03 1.000000000000000000e+00
5.400000000000000286e-03 1.000000000000000000e+00
5.407999999999999613e-03 1.000000000000000000e+00
5.415999999999999807e-03 1.000000000000000000e+00
5.424000000000000002e-03 1.000000000000000000e+00
5.432000000000000196e-03 1.000000000000000000e+00
5.440000000000000391e-03 1.000000000000000000e+00
5.447999999999999718e-03 1.000000000000000000e+00
5.455999999999999912e-03 1.000000000000000000e+00
5.464000000000000107e-03 1.000000000000000000e+00
5.472000000000000301e-03 1.000000000000000000e+00
5.479999999999999628e-03 1.000000000000000000e+00
5.487999999999999823e-03 1.000000000000000000e+00
5.496000000000000017e-03 1.000000000000000000e+00
5.504000000000000212e-03 1.000000000000000000e+00
5.512000000000000406e-03 1.000000000000000000e+00
5.519999999999999733e-03 1.000000000000000000e+00
5.527999999999999928e-03 1.000000000000000000e+00
5.536000000000000122e-03 1.000000000000000000e+00
5.544000000000000317e-03 1.000000000000000000e+00
5.551999999999999644e-03 1.000000000000000000e+00
5.559999999999999838e-03 1.000000000000000000e+00
5.568000000000000033e-03 1.000000000000000000e+00
5.576000000000000227e-03 1.000000000000000000e+00
5.584000000000000422e-03 1.000000000000000000e+00
5.591999999999999749e-03 1.000000000000000000e+00
5.599999999999999943e-03 1.000000000000000000e+00
5.608000000000000138e-03 1.000000000000000000e+00
5.616000000000000332e-03 1.000000000000000000e+00
5.623999999999999659e-03 1.000000000000000000e+00
5.631999999999999854e-03 1.000000000000000000e+00
5.640000000000000048e-03 1.000000000000000000e+00
5.648000000000000242e-03 1.000000000000000000e+00
5.655999999999999570e-03 1.000000000000000000e+00
5.663999999999999764e-03 1.000000000000000000e+00
5.671999999999999958e-03 1.000000000000000000e+00
5.680000000000000153e-03 1.000000000000000000e+00
5.688000000000000347e-03 1.000000000000000000e+00
5.695999999999999674e-03 1.000000000000000000e+00
5.703999999999999869e-03 1.000000000000000000e+00
5.712000000000000063e-03 1.000000000000000000e+00
5.720000000000000258e-03 1.000000000000000000e+00
5.727999999999999585e-03 1.000000000000000000e+00
5.735999999999999779e-03 1.000000000000000000e+00
5.743999999999999974e-03 1.000000000000000000e+00
5.752000000000000168e-03 1.000000000000000000e+00
5.760000000000000363e-03 1.000000000000000000e+00
5.767999999999999690e-03 1.000000000000000000e+00
5.775999999999999884e-03 1.000000000000000000e+00
5.784000000000000079e-03 1.000000000000000000e+00
5.792000000000000273e-03 1.000000000000000000e+00
5.799999999999999600e-03 1.000000000000000000e+00
5.807999999999999795e-03 1.000000000000000000e+00
5.815999999999999989e-03 1.000000000000000000e+00
5.824000000000000184e-03 1.000000000000000000e+00
5.832000000000000378e-03 1.000000000000000000e+00
5.839999999999999705e-03 1.000000000000000000e+00
5.847999999999999900e-03 1.000000000000000000e+00
5.856000000000000094e-03 1.000000000000000000e+00
5.864000000000000289e-03 1.000000000000000000e+00
5.871999999999999616e-03 1.000000000000000000e+00
5.879999999999999810e-03 1.000000000000000000e+00
5.888000000000000005e-03 1.000000000000000000e+00
5.896000000000000199e-03 1.000000000000000000e+00
5.904000000000000394e-03 1.000000000000000000e+00
5.911999999999999721e-03 1.000000000000000000e+00
5.919999999999999915e-03 1.000000000000000000e+00
5.928000000000000110e-03 1.000000000000000000e+00
5.936000000000000304e-03 1.000000000000000000e+00
5.943999999999999631e-03 1.000000000000000000e+00
5.951999999999999826e-03 1.000000000000000000e+00
5.960000000000000020e-03 1.000000000000000000e+00
5.968000000000000214e-03 1.000000000000000000e+00
5.976000000000000409e-03 1.000000000000000000e+00
5.983999999999999736e-03 1.000000000000000000e+00
5.991999999999999930e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
6.008000000000000319e-03 1.000000000000000000e+00
6.015999999999999646e-03 1.000000000000000000e+00
6.023999999999999841e-03 1.000000000000000000e+00
6.032000000000000035e-03 1.000000000000000000e+00
6.040000000000000230e-03 1.000000000000000000e+00
6.048000000000000424e-03 1.000000000000000000e+00
6.055999999999999751e-03 1.000000000000000000e+00
6.063999999999999946e-03 1.000000000000000000e+00
6.072000000000000140e-03 1.000000000000000000e+00
6.080000000000000335e-03 1.000000000000000000e+00
6.087999999999999662e-03 1.000000000000000000e+00
6.095999999999999856e-03 1.000000000000000000e+00
6.104000000000000051e-03 1.000000000000000000e+00
6.112000000000000245e-03 1.000000000000000000e+00
6.119999999999999572e-03 1.000000000000000000e+00
6.127999999999999767e-03 1.000000000000000000e+00
6.135999999999999961e-03 1.000000000000000000e+00
6.144000000000000156e-03 1.000000000000000000e+00
6.152000000000000350e-03 1.000000000000000000e+00
6.159999999999999677e-03 1.000000000000000000e+00
6.167999999999999872e-03 1.000000000000000000e+00
6.176000000000000066e-03 1.000000000000000000e+00
6.184000000000000261e-03 1.000000000000000000e+00
6.191999999999999588e-03 1.000000000000000000e+00
6.199999999999999782e-03 1.000000000000000000e+00
6.207999999999999977e-03 1.000000000000000000e+00
6.216000000000000171e-03 1.000000000000000000e+00
6.224000000000000365e-03 1.000000000000000000e+00
6.231999999999999693e-03 1.000000000000000000e+00
6.239999999999999887e-03 1.000000000000000000e+00
6.248000000000000081e-03 1.000000000000000000e+00
6.256000000000000276e-03 1.000000000000000000e+00
6.263999999999999603e-03 1.000000000000000000e+00
6.271999999999999797e-03 1.000000000000000000e+00
6.279999999999999992e-03 1.000000000000000000e+00
6.288000000000000186e-03 1.000000000000000000e+00
6.296000000000000381e-03 1.000000000000000000e+00
6.303999999999999708e-03 1.000000000000000000e+00
6.311999999999999902e-03 1.000000000000000000e+00
6.320000000000000097e-03 1.000000000000000000e+00
6.328000000000000291e-03 1.000000000000000000e+00
6.335999999999999618e-03 1.000000000000000000e+00
6.343999999999999813e-03 1.000000000000000000e+00
6.352000000000000007e-03 1.000000000000000000e+00
6.360000000000000202e-03 1.000000000000000000e+00
6.368000000000000396e-03 1.000000000000000000e+00
6.375999999999999723e-03 1.000000000000000000e+00
6.383999999999999918e-03 1.000000000000000000e+00
6.392000000000000112e-03 1.000000000000000000e+00
6.400000000000000307e-03 1.000000000000000000e+00
6.407999999999999634e-03 1.000000000000000000e+00
6.415999999999999828e-03 1.000000000000000000e+00
6.424000000000000023e-03 1.000000000000000000e+00
6.432000000000000217e-03 1.000000000000000000e+00
6.440000000000000412e-03 1.000000000000000000e+00
6.447999999999999739e-03 1.000000000000000000e+00
6.455999999999999933e-03 1.000000000000000000e+00
6.464000000000000128e-03 1.000000000000000000e+00
6.472000000000000322e-03 1.000000000000000000e+00
6.479999999999999649e-03 1.000000000000000000e+00
6.487999999999999844e-03 1.000000000000000000e+00
6.496000000000000038e-03 1.000000000000000000e+00
6.504000000000000233e-03 1.000000000000000000e+00
6.512000000000000427e-03 1.000000000000000000e+00
6.519999999999999754e-03 1.000000000000000000e+00
6.527999999999999949e-03 1.000000000000000000e+00
6.536000000000000143e-03 1.000000000000000000e+00
6.544000000000000337e-03 1.000000000000000000e+00
6.551999999999999665e-03 1.000000000000000000e+00
6.559999999999999859e-03 1.000000000000000000e+00
6.568000000000000053e-03 1.000000000000000000e+00
6.576000000000000248e-03 1.000000000000000000e+00
6.583999999999999575e-03 1.000000000000000000e+00
6.591999999999999769e-03 1.000000000000000000e+00
6.599999999999999964e-03 1.000000000000000000e+00
6.608000000000000158e-03 1.000000000000000000e+00
6.616000000000000353e-03 1.000000000000000000e+00
6.623999999999999680e-03 1.000000000000000000e+00
6.631999999999999874e-03 1.000000000000000000e+00
6.640000000000000069e-03 1.000000000000000000e+00
6.648000000000000263e-03 1.000000000000000000e+00
6.655999999999999590e-03 1.000000000000000000e+00
6.663999999999999785e-03 1.000000000000000000e+00
6.671999999999999979e-03 1.000000000000000000e+00
6.680000000000000174e-03 1.000000000000000000e+00
6.688000000000000368e-03 1.000000000000000000e+00
6.695999999999999695e-03 1.000000000000000000e+00
6.703999999999999890e-03 1.000000000000000000e+00
6.712000000000000084e-03 1.000000000000000000e+00
6.720000000000000279e-03 1.000000000000000000e+00
6.727999999999999606e-03 1.000000000000000000e+00
6.735999999999999800e-03 1.000000000000000000e+00
6.743999999999999995e-03 1.000000000000000000e+00
6.752000000000000189e-03 1.000000000000000000e+00
6.760000000000000384e-03 1.000000000000000000e+00
6.767999999999999711e-03 1.000000000000000000e+00
6.775999999999999905e-03 1.000000000000000000e+00
6.784000000000000100e-03 1.000000000000000000e+00
6.792000000000000294e-03 1.000000000000000000e+00
6.799999999999999621e-03 1.000000000000000000e+00
6.807999999999999816e-03 1.000000000000000000e+00
6.816000000000000010e-03 1.000000000000000000e+00
6.824000000000000205e-03 1.000000000000000000e+00
6.832000000000000399e-03 1.000000000000000000e+00
6.839999999999999726e-03 1.000000000000000000e+00
6.847999999999999921e-03 1.000000000000000000e+00
6.856000000000000115e-03 1.000000000000000000e+00
6.864000000000000309e-03 1.000000000000000000e+00
6.871999999999999637e-03 1.000000000000000000e+00
6.879999999999999831e-03 1.000000000000000000e+00
6.888000000000000025e-03 1.000000000000000000e+00
6.896000000000000220e-03 1.000000000000000000e+00
6.904000000000000414e-03 1.000000000000000000e+00
6.911999999999999741e-03 1.000000000000000000e+00
6.919999999999999936e-03 9.999000000000001220e-01
6.928000000000000130e-03 9.999000000000001220e-01
6.936000000000000325e-03 1.000000000000000000e+00
6.943999999999999652e-03 1.000000000000000000e+00
6.951999999999999846e-03 1.000000000000000000e+00
6.960000000000000041e-03 1.000000000000000000e+00
6.968000000000000235e-03 1.000000000000000000e+00
6.976000000000000430e-03 1.000000000000000000e+00
6.983999999999999757e-03 1.000000000000000000e+00
6.991999999999999951e-03 1.000000000000000000e+00
7.000000000000000146e-03 1.000000000000000000e+00
7.008000000000000340e-03 1.000000000000000000e+00
7.015999999999999667e-03 1.000000000000000000e+00
7.023999999999999862e-03 1.000000000000000000e+00
7.032000000000000056e-03 1.000000000000000000e+00
7.040000000000000251e-03 1.000000000000000000e+00
7.047999999999999578e-03 1.000000000000000000e+00
7.055999999999999772e-03 1.000000000000000000e+00
7.063999999999999967e-03 1.000000000000000000e+00
7.072000000000000161e-03 1.000000000000000000e+00
7.080000000000000356e-03 1.000000000000000000e+00
7.087999999999999683e-03 1.000000000000000000e+00
7.095999999999999877e-03 9.999000000000001220e-01
7.104000000000000072e-03 9.999000000000001220e-01
7.112000000000000266e-03 9.998000000000000220e-01
7.119999999999999593e-03 9.998000000000000220e-01
7.127999999999999788e-03 9.997000000000000330e-01
7.135999999999999982e-03 9.997000000000000330e-01
7.144000000000000176e-03 9.997000000000000330e-01
7.152000000000000371e-03 9.997000000000000330e-01
7.159999999999999698e-03 9.997000000000000330e-01
7.167999999999999892e-03 9.998000000000000220e-01
7.176000000000000087e-03 9.998000000000000220e-01
7.184000000000000281e-03 9.999000000000001220e-01
7.191999999999999608e-03 1.000000000000000000e+00
7.199999999999999803e-03 1.000000000000000000e+00
7.207999999999999997e-03 1.000000000000000000e+00
7.216000000000000192e-03 1.000000000000000000e+00
7.224000000000000386e-03 1.000000000000000000e+00
7.231999999999999713e-03 1.000999999999999890e+00
7.239999999999999908e-03 1.000999999999999890e+00
7.248000000000000102e-03 1.000999999999999890e+00
7.256000000000000297e-03 1.000999999999999890e+00
7.263999999999999624e-03 1.000999999999999890e+00
7.271999999999999818e-03 1.000999999999999890e+00
7.280000000000000013e-03 1.000999999999999890e+00
7.288000000000000207e-03 1.000000000000000000e+00
7.296000000000000402e-03 1.000000000000000000e+00
7.303999999999999729e-03 1.000000000000000000e+00
7.311999999999999923e-03 9.998000000000000220e-01
7.320000000000000118e-03 9.995000000000000551e-01
7.328000000000000312e-03 9.991999999999998661e-01
7.335999999999999639e-03 9.988000000000000211e-01
7.343999999999999834e-03 9.985000000000000542e-01
7.352000000000000028e-03 9.983000000000000762e-01
7.360000000000000223e-03 9.981999999999999762e-01
7.368000000000000417e-03 9.981999999999999762e-01
7.375999999999999744e-03 9.983000000000000762e-01
7.383999999999999939e-03 9.983999999999999542e-01
7.392000000000000133e-03 9.987000000000000322e-01
7.400000000000000328e-03 9.989999999999999991e-01
7.407999999999999655e-03 9.995000000000000551e-01
7.415999999999999849e-03 1.000000000000000000e+00
7.424000000000000044e-03 1.000999999999999890e+00
7.432000000000000238e-03 1.000999999999999890e+00
7.440000000000000432e-03 1.002000000000000002e+00
7.447999999999999760e-03 1.002999999999999892e+00
7.455999999999999954e-03 1.003999999999999782e+00
7.464000000000000148e-03 1.003999999999999782e+00
7.472000000000000343e-03 1.003999999999999782e+00
7.479999999999999670e-03 1.003999999999999782e+00
7.487999999999999864e-03 1.003999999999999782e+00
7.496000000000000059e-03 1.003999999999999782e+00
7.504000000000000253e-03 1.002999999999999892e+00
7.511999999999999580e-03 1.002000000000000002e+00
7.519999999999999775e-03 1.000999999999999890e+00
7.527999999999999969e-03 9.999000000000001220e-01
7.536000000000000164e-03 9.983000000000000762e-01
7.544000000000000358e-03 9.966000000000000414e-01
7.551999999999999685e-03 9.946000000000000396e-01
7.559999999999999880e-03 9.926000000000001489e-01
7.568000000000000074e-03 9.909000000000000030e-01
7.576000000000000269e-03 9.899000000000000021e-01
7.583999999999999596e-03 9.892999999999999572e-01
7.591999999999999790e-03 9.894000000000001682e-01
7.599999999999999985e-03 9.899000000000000021e-01
7.608000000000000179e-03 9.910000000000001030e-01
7.616000000000000374e-03 9.926000000000001489e-01
7.623999999999999701e-03 9.948000000000001286e-01
7.631999999999999895e-03 9.975000000000000533e-01
7.640000000000000090e-03 1.000999999999999890e+00
7.648000000000000284e-03 1.003999999999999782e+00
7.655999999999999611e-03 1.008999999999999897e+00
7.663999999999999806e-03 1.014000000000000012e+00
7.672000000000000000e-03 1.019000000000000128e+00
7.680000000000000195e-03 1.022000000000000020e+00
7.688000000000000389e-03 1.025000000000000133e+00
7.695999999999999716e-03 1.026000000000000023e+00
7.703999999999999911e-03 1.026000000000000023e+00
7.712000000000000105e-03 1.023999999999999799e+00
7.720000000000000299e-03 1.020999999999999908e+00
7.727999999999999627e-03 1.016999999999999904e+00
7.735999999999999821e-03 1.012000000000000011e+00
7.744000000000000015e-03 1.005000000000000115e+00
7.752000000000000210e-03 9.969999999999998863e-01
7.760000000000000404e-03 9.876000000000000334e-01
7.767999999999999731e-03 9.768999999999999906e-01
7.775999999999999926e-03 9.647999999999999909e-01
7.784000000000000120e-03 9.528999999999999693e-01
7.792000000000000315e-03 9.443000000000000282e-01
7.799999999999999642e-03 9.391000000000000458e-01
7.807999999999999836e-03 9.374000000000000110e-01
7.816000000000000031e-03 9.391000000000000458e-01
7.823999999999999358e-03 9.443000000000000282e-01
7.832000000000000420e-03 9.528999999999999693e-01
7.839999999999999747e-03 9.648999999999998689e-01
7.848000000000000809e-03 9.804000000000000492e-01
7.856000000000000136e-03 9.992999999999999661e-01
7.863999999999999463e-03 1.022000000000000020e+00
7.872000000000000525e-03 1.046999999999999931e+00
7.879999999999999852e-03 1.076999999999999957e+00
7.887999999999999179e-03 1.108999999999999986e+00
7.896000000000000241e-03 1.137999999999999901e+00
7.903999999999999568e-03 1.149000000000000021e+00
7.912000000000000630e-03 1.145000000000000018e+00
7.919999999999999957e-03 1.122999999999999998e+00
7.927999999999999284e-03 1.084999999999999964e+00
7.936000000000000346e-03 1.030999999999999917e+00
7.943999999999999673e-03 9.599999999999999645e-01
7.952000000000000735e-03 8.725000000000000533e-01
7.960000000000000062e-03 7.685000000000000719e-01
7.967999999999999389e-03 6.479000000000000314e-01
7.976000000000000451e-03 5.107000000000000428e-01
7.983999999999999778e-03 3.569999999999999840e-01
7.992000000000000839e-03 1.868000000000000216e-01
8.000000000000000167e-03 0.000000000000000000e+00


==> data/terzhagi-subcrit-mixed/data-3.csv <==
# 
#             Time: 0.008000
#             Scaled time: 19.911111
#             In terms of critical timestep: 0.099977
#             
0.000000000000000000e+00 1.000000000000000000e+00
7.999999999999999638e-06 1.000000000000000000e+00
1.599999999999999928e-05 1.000000000000000000e+00
2.400000000000000061e-05 1.000000000000000000e+00
3.199999999999999855e-05 1.000000000000000000e+00
4.000000000000000327e-05 1.000000000000000000e+00
4.800000000000000122e-05 1.000000000000000000e+00
5.599999999999999916e-05 1.000000000000000000e+00
6.399999999999999710e-05 1.000000000000000000e+00
7.200000000000000182e-05 1.000000000000000000e+00
8.000000000000000654e-05 1.000000000000000000e+00
8.799999999999999771e-05 1.000000000000000000e+00
9.600000000000000243e-05 1.000000000000000000e+00
1.039999999999999936e-04 1.000000000000000000e+00
1.119999999999999983e-04 1.000000000000000000e+00
1.200000000000000030e-04 1.000000000000000000e+00
1.279999999999999942e-04 1.000000000000000000e+00
1.359999999999999989e-04 1.000000000000000000e+00
1.440000000000000036e-04 1.000000000000000000e+00
1.520000000000000084e-04 1.000000000000000000e+00
1.600000000000000131e-04 1.000000000000000000e+00
1.679999999999999907e-04 1.000000000000000000e+00
1.759999999999999954e-04 1.000000000000000000e+00
1.840000000000000001e-04 1.000000000000000000e+00
1.920000000000000049e-04 1.000000000000000000e+00
2.000000000000000096e-04 1.000000000000000000e+00
2.079999999999999872e-04 1.000000000000000000e+00
2.159999999999999919e-04 1.000000000000000000e+00
2.239999999999999966e-04 1.000000000000000000e+00
2.320000000000000014e-04 1.000000000000000000e+00
2.400000000000000061e-04 1.000000000000000000e+00
2.480000000000000108e-04 1.000000000000000000e+00
2.559999999999999884e-04 1.000000000000000000e+00
2.640000000000000202e-04 1.000000000000000000e+00
2.719999999999999979e-04 1.000000000000000000e+00
2.799999999999999755e-04 1.000000000000000000e+00
2.880000000000000073e-04 1.000000000000000000e+00
2.959999999999999849e-04 1.000000000000000000e+00
3.040000000000000167e-04 1.000000000000000000e+00
3.119999999999999944e-04 1.000000000000000000e+00
3.200000000000000262e-04 1.000000000000000000e+00
3.280000000000000038e-04 1.000000000000000000e+00
3.359999999999999814e-04 1.000000000000000000e+00
3.440000000000000132e-04 1.000000000000000000e+00
3.519999999999999908e-04 1.000000000000000000e+00
3.600000000000000227e-04 1.000000000000000000e+00
3.680000000000000003e-04 1.000000000000000000e+00
3.759999999999999779e-04 1.000000000000000000e+00
3.840000000000000097e-04 1.000000000000000000e+00
3.919999999999999873e-04 1.000000000000000000e+00
4.000000000000000192e-04 1.000000000000000000e+00
4.079999999999999968e-04 1.000000000000000000e+00
4.159999999999999744e-04 1.000000000000000000e+00
4.240000000000000062e-04 1.000000000000000000e+00
4.319999999999999838e-04 1.000000000000000000e+00
4.400000000000000157e-04 1.000000000000000000e+00
4.479999999999999933e-04 1.000000000000000000e+00
4.560000000000000251e-04 1.000000000000000000e+00
4.640000000000000027e-04 1.000000000000000000e+00
4.719999999999999803e-04 1.000000000000000000e+00
4.800000000000000122e-04 1.000000000000000000e+00
4.879999999999999898e-04 1.000000000000000000e+00
4.960000000000000216e-04 1.000000000000000000e+00
5.039999999999999992e-04 1.000000000000000000e+00
5.119999999999999768e-04 1.000000000000000000e+00
5.199999999999999544e-04 1.000000000000000000e+00
5.280000000000000405e-04 1.000000000000000000e+00
5.360000000000000181e-04 1.000000000000000000e+00
5.439999999999999957e-04 1.000000000000000000e+00
5.519999999999999733e-04 1.000000000000000000e+00
5.599999999999999509e-04 1.000000000000000000e+00
5.680000000000000370e-04 1.000000000000000000e+00
5.760000000000000146e-04 1.000000000000000000e+00
5.839999999999999922e-04 1.000000000000000000e+00
5.919999999999999698e-04 1.000000000000000000e+00
5.999999999999999474e-04 1.000000000000000000e+00
6.080000000000000335e-04 1.000000000000000000e+00
6.160000000000000111e-04 1.000000000000000000e+00
6.239999999999999887e-04 1.000000000000000000e+00
6.319999999999999663e-04 1.000000000000000000e+00
6.400000000000000524e-04 1.000000000000000000e+00
6.480000000000000300e-04 1.000000000000000000e+00
6.560000000000000076e-04 1.000000000000000000e+00
6.639999999999999852e-04 1.000000000000000000e+00
6.719999999999999628e-04 1.000000000000000000e+00
6.800000000000000488e-04 1.000000000000000000e+00
6.880000000000000265e-04 1.000000000000000000e+00
6.960000000000000041e-04 1.000000000000000000e+00
7.039999999999999817e-04 1.000000000000000000e+00
7.119999999999999593e-04 1.000000000000000000e+00
7.200000000000000453e-04 1.000000000000000000e+00
7.280000000000000230e-04 1.000000000000000000e+00
7.360000000000000006e-04 1.000000000000000000e+00
7.439999999999999782e-04 1.000000000000000000e+00
7.519999999999999558e-04 1.000000000000000000e+00
7.600000000000000418e-04 1.000000000000000000e+00
7.680000000000000195e-04 1.000000000000000000e+00
7.759999999999999971e-04 1.000000000000000000e+00
7.839999999999999747e-04 1.000000000000000000e+00
7.919999999999999523e-04 1.000000000000000000e+00
8.000000000000000383e-04 1.000000000000000000e+00
8.080000000000000160e-04 1.000000000000000000e+00
8.159999999999999936e-04 1.000000000000000000e+00
8.239999999999999712e-04 1.000000000000000000e+00
8.319999999999999488e-04 1.000000000000000000e+00
8.400000000000000348e-04 1.000000000000000000e+00
8.480000000000000124e-04 1.000000000000000000e+00
8.559999999999999901e-04 1.000000000000000000e+00
8.639999999999999677e-04 1.000000000000000000e+00
8.720000000000000537e-04 1.000000000000000000e+00
8.800000000000000313e-04 1.000000000000000000e+00
8.880000000000000089e-04 1.000000000000000000e+00
8.959999999999999866e-04 1.000000000000000000e+00
9.039999999999999642e-04 1.000000000000000000e+00
9.120000000000000502e-04 1.000000000000000000e+00
9.200000000000000278e-04 1.000000000000000000e+00
9.280000000000000054e-04 1.000000000000000000e+00
9.359999999999999831e-04 1.000000000000000000e+00
9.439999999999999607e-04 1.000000000000000000e+00
9.520000000000000467e-04 1.000000000000000000e+00
9.600000000000000243e-04 1.000000000000000000e+00
9.680000000000000019e-04 1.000000000000000000e+00
9.759999999999999796e-04 1.000000000000000000e+00
9.840000000000000656e-04 1.000000000000000000e+00
9.920000000000000432e-04 1.000000000000000000e+00
1.000000000000000021e-03 1.000000000000000000e+00
1.007999999999999998e-03 1.000000000000000000e+00
1.015999999999999976e-03 1.000000000000000000e+00
1.023999999999999954e-03 1.000000000000000000e+00
1.031999999999999931e-03 1.000000000000000000e+00
1.039999999999999909e-03 1.000000000000000000e+00
1.048000000000000103e-03 1.000000000000000000e+00
1.056000000000000081e-03 1.000000000000000000e+00
1.064000000000000059e-03 1.000000000000000000e+00
1.072000000000000036e-03 1.000000000000000000e+00
1.080000000000000014e-03 1.000000000000000000e+00
1.087999999999999991e-03 1.000000000000000000e+00
1.095999999999999969e-03 1.000000000000000000e+00
1.103999999999999947e-03 1.000000000000000000e+00
1.111999999999999924e-03 1.000000000000000000e+00
1.119999999999999902e-03 1.000000000000000000e+00
1.128000000000000096e-03 1.000000000000000000e+00
1.136000000000000074e-03 1.000000000000000000e+00
1.144000000000000052e-03 1.000000000000000000e+00
1.152000000000000029e-03 1.000000000000000000e+00
1.160000000000000007e-03 1.000000000000000000e+00
1.167999999999999984e-03 1.000000000000000000e+00
1.175999999999999962e-03 1.000000000000000000e+00
1.183999999999999940e-03 1.000000000000000000e+00
1.191999999999999917e-03 1.000000000000000000e+00
1.199999999999999895e-03 1.000000000000000000e+00
1.208000000000000089e-03 1.000000000000000000e+00
1.216000000000000067e-03 1.000000000000000000e+00
1.224000000000000045e-03 1.000000000000000000e+00
1.232000000000000022e-03 1.000000000000000000e+00
1.240000000000000000e-03 1.000000000000000000e+00
1.247999999999999977e-03 1.000000000000000000e+00
1.255999999999999955e-03 1.000000000000000000e+00
1.263999999999999933e-03 1.000000000000000000e+00
1.271999999999999910e-03 1.000000000000000000e+00
1.280000000000000105e-03 1.000000000000000000e+00
1.288000000000000082e-03 1.000000000000000000e+00
1.296000000000000060e-03 1.000000000000000000e+00
1.304000000000000038e-03 1.000000000000000000e+00
1.312000000000000015e-03 1.000000000000000000e+00
1.319999999999999993e-03 1.000000000000000000e+00
1.327999999999999970e-03 1.000000000000000000e+00
1.335999999999999948e-03 1.000000000000000000e+00
1.343999999999999926e-03 1.000000000000000000e+00
1.351999999999999903e-03 1.000000000000000000e+00
1.360000000000000098e-03 1.000000000000000000e+00
1.368000000000000075e-03 1.000000000000000000e+00
1.376000000000000053e-03 1.000000000000000000e+00
1.384000000000000031e-03 1.000000000000000000e+00
1.392000000000000008e-03 1.000000000000000000e+00
1.399999999999999986e-03 1.000000000000000000e+00
1.407999999999999963e-03 1.000000000000000000e+00
1.415999999999999941e-03 1.000000000000000000e+00
1.423999999999999919e-03 1.000000000000000000e+00
1.431999999999999896e-03 1.000000000000000000e+00
1.440000000000000091e-03 1.000000000000000000e+00
1.448000000000000068e-03 1.000000000000000000e+00
1.456000000000000046e-03 1.000000000000000000e+00
1.464000000000000024e-03 1.000000000000000000e+00
1.472000000000000001e-03 1.000000000000000000e+00
1.479999999999999979e-03 1.000000000000000000e+00
1.487999999999999956e-03 1.000000000000000000e+00
1.495999999999999934e-03 1.000000000000000000e+00
1.503999999999999912e-03 1.000000000000000000e+00
1.512000000000000106e-03 1.000000000000000000e+00
1.520000000000000084e-03 1.000000000000000000e+00
1.528000000000000061e-03 1.000000000000000000e+00
1.536000000000000039e-03 1.000000000000000000e+00
1.544000000000000017e-03 1.000000000000000000e+00
1.551999999999999994e-03 1.000000000000000000e+00
1.559999999999999972e-03 1.000000000000000000e+00
1.567999999999999949e-03 1.000000000000000000e+00
1.575999999999999927e-03 1.000000000000000000e+00
1.583999999999999905e-03 1.000000000000000000e+00
1.592000000000000099e-03 1.000000000000000000e+00
1.600000000000000077e-03 1.000000000000000000e+00
1.608000000000000054e-03 1.000000000000000000e+00
1.616000000000000032e-03 1.000000000000000000e+00
1.624000000000000010e-03 1.000000000000000000e+00
1.631999999999999987e-03 1.000000000000000000e+00
1.639999999999999965e-03 1.000000000000000000e+00
1.647999999999999942e-03 1.000000000000000000e+00
1.655999999999999920e-03 1.000000000000000000e+00
1.663999999999999898e-03 1.000000000000000000e+00
1.672000000000000092e-03 1.000000000000000000e+00
1.680000000000000070e-03 1.000000000000000000e+00
1.688000000000000047e-03 1.000000000000000000e+00
1.696000000000000025e-03 1.000000000000000000e+00
1.704000000000000003e-03 1.000000000000000000e+00
1.711999999999999980e-03 1.000000000000000000e+00
1.719999999999999958e-03 1.000000000000000000e+00
1.727999999999999935e-03 1.000000000000000000e+00
1.735999999999999913e-03 1.000000000000000000e+00
1.744000000000000107e-03 1.000000000000000000e+00
1.752000000000000085e-03 1.000000000000000000e+00
1.760000000000000063e-03 1.000000000000000000e+00
1.768000000000000040e-03 1.000000000000000000e+00
1.776000000000000018e-03 1.000000000000000000e+00
1.783999999999999996e-03 1.000000000000000000e+00
1.791999999999999973e-03 1.000000000000000000e+00
1.799999999999999951e-03 1.000000000000000000e+00
1.807999999999999928e-03 1.000000000000000000e+00
1.815999999999999906e-03 1.000000000000000000e+00
1.824000000000000100e-03 1.000000000000000000e+00
1.832000000000000078e-03 1.000000000000000000e+00
1.840000000000000056e-03 1.000000000000000000e+00
1.848000000000000033e-03 1.000000000000000000e+00
1.856000000000000011e-03 1.000000000000000000e+00
1.863999999999999988e-03 1.000000000000000000e+00
1.871999999999999966e-03 1.000000000000000000e+00
1.879999999999999944e-03 1.000000000000000000e+00
1.887999999999999921e-03 1.000000000000000000e+00
1.895999999999999899e-03 1.000000000000000000e+00
1.904000000000000093e-03 1.000000000000000000e+00
1.912000000000000071e-03 1.000000000000000000e+00
1.920000000000000049e-03 1.000000000000000000e+00
1.928000000000000026e-03 1.000000000000000000e+00
1.936000000000000004e-03 1.000000000000000000e+00
1.943999999999999981e-03 1.000000000000000000e+00
1.951999999999999959e-03 1.000000000000000000e+00
1.959999999999999937e-03 1.000000000000000000e+00
1.968000000000000131e-03 1.000000000000000000e+00
1.975999999999999892e-03 1.000000000000000000e+00
1.984000000000000086e-03 1.000000000000000000e+00
1.991999999999999847e-03 1.000000000000000000e+00
2.000000000000000042e-03 1.000000000000000000e+00
2.007999999999999802e-03 1.000000000000000000e+00
2.015999999999999997e-03 1.000000000000000000e+00
2.024000000000000191e-03 1.000000000000000000e+00
2.031999999999999952e-03 1.000000000000000000e+00
2.040000000000000147e-03 1.000000000000000000e+00
2.047999999999999907e-03 1.000000000000000000e+00
2.056000000000000102e-03 1.000000000000000000e+00
2.063999999999999863e-03 1.000000000000000000e+00
2.072000000000000057e-03 1.000000000000000000e+00
2.079999999999999818e-03 1.000000000000000000e+00
2.088000000000000012e-03 1.000000000000000000e+00
2.096000000000000207e-03 1.000000000000000000e+00
2.103999999999999967e-03 1.000000000000000000e+00
2.112000000000000162e-03 1.000000000000000000e+00
2.119999999999999923e-03 1.000000000000000000e+00
2.128000000000000117e-03 1.000000000000000000e+00
2.135999999999999878e-03 1.000000000000000000e+00
2.144000000000000072e-03 1.000000000000000000e+00
2.151999999999999833e-03 1.000000000000000000e+00
2.160000000000000028e-03 1.000000000000000000e+00
2.167999999999999788e-03 1.000000000000000000e+00
2.175999999999999983e-03 1.000000000000000000e+00
2.184000000000000177e-03 1.000000000000000000e+00
2.191999999999999938e-03 1.000000000000000000e+00
2.200000000000000133e-03 1.000000000000000000e+00
2.207999999999999893e-03 1.000000000000000000e+00
2.216000000000000088e-03 1.000000000000000000e+00
2.223999999999999849e-03 1.000000000000000000e+00
2.232000000000000043e-03 1.000000000000000000e+00
2.239999999999999804e-03 1.000000000000000000e+00
2.247999999999999998e-03 1.000000000000000000e+00
2.256000000000000193e-03 1.000000000000000000e+00
2.263999999999999953e-03 1.000000000000000000e+00
2.272000000000000148e-03 1.000000000000000000e+00
2.279999999999999909e-03 1.000000000000000000e+00
2.288000000000000103e-03 1.000000000000000000e+00
2.295999999999999864e-03 1.000000000000000000e+00
2.304000000000000058e-03 1.000000000000000000e+00
2.311999999999999819e-03 1.000000000000000000e+00
2.320000000000000014e-03 1.000000000000000000e+00
2.328000000000000208e-03 1.000000000000000000e+00
2.335999999999999969e-03 1.000000000000000000e+00
2.344000000000000163e-03 1.000000000000000000e+00
2.351999999999999924e-03 1.000000000000000000e+00
2.360000000000000119e-03 1.000000000000000000e+00
2.367999999999999879e-03 1.000000000000000000e+00
2.376000000000000074e-03 1.000000000000000000e+00
2.383999999999999835e-03 1.000000000000000000e+00
2.392000000000000029e-03 1.000000000000000000e+00
2.399999999999999790e-03 1.000000000000000000e+00
2.407999999999999984e-03 1.000000000000000000e+00
2.416000000000000179e-03 1.000000000000000000e+00
2.423999999999999939e-03 1.000000000000000000e+00
2.432000000000000134e-03 1.000000000000000000e+00
2.439999999999999895e-03 1.000000000000000000e+00
2.448000000000000089e-03 1.000000000000000000e+00
2.455999999999999850e-03 1.000000000000000000e+00
2.464000000000000044e-03 1.000000000000000000e+00
2.471999999999999805e-03 1.000000000000000000e+00
2.480000000000000000e-03 1.000000000000000000e+00
2.488000000000000194e-03 1.000000000000000000e+00
2.495999999999999955e-03 1.000000000000000000e+00
2.504000000000000149e-03 1.000000000000000000e+00
2.511999999999999910e-03 1.000000000000000000e+00
2.520000000000000104e-03 1.000000000000000000e+00
2.527999999999999865e-03 1.000000000000000000e+00
2.536000000000000060e-03 1.000000000000000000e+00
2.543999999999999821e-03 1.000000000000000000e+00
2.552000000000000015e-03 1.000000000000000000e+00
2.560000000000000209e-03 1.000000000000000000e+00
2.567999999999999970e-03 1.000000000000000000e+00
2.576000000000000165e-03 1.000000000000000000e+00
2.583999999999999925e-03 1.000000000000000000e+00
2.592000000000000120e-03 1.000000000000000000e+00
2.599999999999999881e-03 1.000000000000000000e+00
2.608000000000000075e-03 1.000000000000000000e+00
2.615999999999999836e-03 1.000000000000000000e+00
2.624000000000000030e-03 1.000000000000000000e+00
2.631999999999999791e-03 1.000000000000000000e+00
2.639999999999999986e-03 1.000000000000000000e+00
2.648000000000000180e-03 1.000000000000000000e+00
2.655999999999999941e-03 1.000000000000000000e+00
2.664000000000000135e-03 1.000000000000000000e+00
2.671999999999999896e-03 1.000000000000000000e+00
2.680000000000000090e-03 1.000000000000000000e+00
2.687999999999999851e-03 1.000000000000000000e+00
2.696000000000000046e-03 1.000000000000000000e+00
2.703999999999999806e-03 1.000000000000000000e+00
2.712000000000000001e-03 1.000000000000000000e+00
2.720000000000000195e-03 1.000000000000000000e+00
2.727999999999999956e-03 1.000000000000000000e+00
2.736000000000000151e-03 1.000000000000000000e+00
2.743999999999999911e-03 1.000000000000000000e+00
2.752000000000000106e-03 1.000000000000000000e+00
2.759999999999999867e-03 1.000000000000000000e+00
2.768000000000000061e-03 1.000000000000000000e+00
2.775999999999999822e-03 1.000000000000000000e+00
2.784000000000000016e-03 1.000000000000000000e+00
2.792000000000000211e-03 1.000000000000000000e+00
2.799999999999999972e-03 1.000000000000000000e+00
2.808000000000000166e-03 1.000000000000000000e+00
2.815999999999999927e-03 1.000000000000000000e+00
2.824000000000000121e-03 1.000000000000000000e+00
2.831999999999999882e-03 1.000000000000000000e+00
2.840000000000000076e-03 1.000000000000000000e+00
2.847999999999999837e-03 1.000000000000000000e+00
2.856000000000000032e-03 1.000000000000000000e+00
2.863999999999999792e-03 1.000000000000000000e+00
2.871999999999999987e-03 1.000000000000000000e+00
2.880000000000000181e-03 1.000000000000000000e+00
2.887999999999999942e-03 1.000000000000000000e+00
2.896000000000000137e-03 1.000000000000000000e+00
2.903999999999999897e-03 1.000000000000000000e+00
2.912000000000000092e-03 1.000000000000000000e+00
2.919999999999999853e-03 1.000000000000000000e+00
2.928000000000000047e-03 1.000000000000000000e+00
2.935999999999999808e-03 1.000000000000000000e+00
2.944000000000000002e-03 1.000000000000000000e+00
2.952000000000000197e-03 1.000000000000000000e+00
2.959999999999999958e-03 1.000000000000000000e+00
2.968000000000000152e-03 1.000000000000000000e+00
2.975999999999999913e-03 1.000000000000000000e+00
2.984000000000000107e-03 1.000000000000000000e+00
2.991999999999999868e-03 1.000000000000000000e+00
3.000000000000000062e-03 1.000000000000000000e+00
3.007999999999999823e-03 1.000000000000000000e+00
3.016000000000000018e-03 1.000000000000000000e+00
3.024000000000000212e-03 1.000000000000000000e+00
3.031999999999999973e-03 1.000000000000000000e+00
3.040000000000000167e-03 1.000000000000000000e+00
3.047999999999999928e-03 1.000000000000000000e+00
3.056000000000000123e-03 1.000000000000000000e+00
3.063999999999999883e-03 1.000000000000000000e+00
3.072000000000000078e-03 1.000000000000000000e+00
3.079999999999999839e-03 1.000000000000000000e+00
3.088000000000000033e-03 1.000000000000000000e+00
3.095999999999999794e-03 1.000000000000000000e+00
3.103999999999999988e-03 1.000000000000000000e+00
3.112000000000000183e-03 1.000000000000000000e+00
3.119999999999999944e-03 1.000000000000000000e+00
3.128000000000000138e-03 1.000000000000000000e+00
3.135999999999999899e-03 1.000000000000000000e+00
3.144000000000000093e-03 1.000000000000000000e+00
3.151999999999999854e-03 1.000000000000000000e+00
3.160000000000000048e-03 1.000000000000000000e+00
3.167999999999999809e-03 1.000000000000000000e+00
3.176000000000000004e-03 1.000000000000000000e+00
3.184000000000000198e-03 1.000000000000000000e+00
3.191999999999999959e-03 1.000000000000000000e+00
3.200000000000000153e-03 1.000000000000000000e+00
3.207999999999999914e-03 1.000000000000000000e+00
3.216000000000000109e-03 1.000000000000000000e+00
3.223999999999999869e-03 1.000000000000000000e+00
3.232000000000000064e-03 1.000000000000000000e+00
3.239999999999999825e-03 1.000000000000000000e+00
3.248000000000000019e-03 1.000000000000000000e+00
3.256000000000000213e-03 1.000000000000000000e+00
3.263999999999999974e-03 1.000000000000000000e+00
3.272000000000000169e-03 1.000000000000000000e+00
3.279999999999999930e-03 1.000000000000000000e+00
3.288000000000000124e-03 1.000000000000000000e+00
3.295999999999999885e-03 1.000000000000000000e+00
3.304000000000000079e-03 1.000000000000000000e+00
3.311999999999999840e-03 1.000000000000000000e+00
3.320000000000000034e-03 1.000000000000000000e+00
3.327999999999999795e-03 1.000000000000000000e+00
3.335999999999999990e-03 1.000000000000000000e+00
3.344000000000000184e-03 1.000000000000000000e+00
3.351999999999999945e-03 1.000000000000000000e+00
3.360000000000000139e-03 1.000000000000000000e+00
3.367999999999999900e-03 1.000000000000000000e+00
3.376000000000000095e-03 1.000000000000000000e+00
3.383999999999999855e-03 1.000000000000000000e+00
3.392000000000000050e-03 1.000000000000000000e+00
3.399999999999999811e-03 1.000000000000000000e+00
3.408000000000000005e-03 1.000000000000000000e+00
3.416000000000000199e-03 1.000000000000000000e+00
3.423999999999999960e-03 1.000000000000000000e+00
3.432000000000000155e-03 1.000000000000000000e+00
3.439999999999999915e-03 1.000000000000000000e+00
3.448000000000000110e-03 1.000000000000000000e+00
3.455999999999999871e-03 1.000000000000000000e+00
3.464000000000000065e-03 1.000000000000000000e+00
3.471999999999999826e-03 1.000000000000000000e+00
3.480000000000000020e-03 1.000000000000000000e+00
3.488000000000000215e-03 1.000000000000000000e+00
3.495999999999999976e-03 1.000000000000000000e+00
3.504000000000000170e-03 1.000000000000000000e+00
3.511999999999999931e-03 1.000000000000000000e+00
3.520000000000000125e-03 1.000000000000000000e+00
3.527999999999999886e-03 1.000000000000000000e+00
3.536000000000000081e-03 1.000000000000000000e+00
3.543999999999999841e-03 1.000000000000000000e+00
3.552000000000000036e-03 1.000000000000000000e+00
3.559999999999999797e-03 1.000000000000000000e+00
3.567999999999999991e-03 1.000000000000000000e+00
3.576000000000000185e-03 1.000000000000000000e+00
3.583999999999999946e-03 1.000000000000000000e+00
3.592000000000000141e-03 1.000000000000000000e+00
3.599999999999999901e-03 1.000000000000000000e+00
3.608000000000000096e-03 1.000000000000000000e+00
3.615999999999999857e-03 1.000000000000000000e+00
3.624000000000000051e-03 1.000000000000000000e+00
3.631999999999999812e-03 1.000000000000000000e+00
3.640000000000000006e-03 1.000000000000000000e+00
3.648000000000000201e-03 1.000000000000000000e+00
3.655999999999999962e-03 1.000000000000000000e+00
3.664000000000000156e-03 1.000000000000000000e+00
3.671999999999999917e-03 1.000000000000000000e+00
3.680000000000000111e-03 1.000000000000000000e+00
3.687999999999999872e-03 1.000000000000000000e+00
3.696000000000000067e-03 1.000000000000000000e+00
3.703999999999999827e-03 1.000000000000000000e+00
3.712000000000000022e-03 1.000000000000000000e+00
3.720000000000000216e-03 1.000000000000000000e+00
3.727999999999999977e-03 1.000000000000000000e+00
3.736000000000000171e-03 1.000000000000000000e+00
3.743999999999999932e-03 1.000000000000000000e+00
3.752000000000000127e-03 1.000000000000000000e+00
3.759999999999999887e-03 1.000000000000000000e+00
3.768000000000000082e-03 1.000000000000000000e+00
3.775999999999999843e-03 1.000000000000000000e+00
3.784000000000000037e-03 1.000000000000000000e+00
3.791999999999999798e-03 1.000000000000000000e+00
3.799999999999999992e-03 1.000000000000000000e+00
3.808000000000000187e-03 1.000000000000000000e+00
3.815999999999999948e-03 1.000000000000000000e+00
3.824000000000000142e-03 1.000000000000000000e+00
3.831999999999999903e-03 1.000000000000000000e+00
3.840000000000000097e-03 1.000000000000000000e+00
3.847999999999999858e-03 1.000000000000000000e+00
3.856000000000000053e-03 1.000000000000000000e+00
3.863999999999999813e-03 1.000000000000000000e+00
3.872000000000000008e-03 1.000000000000000000e+00
3.880000000000000202e-03 1.000000000000000000e+00
3.887999999999999963e-03 1.000000000000000000e+00
3.896000000000000157e-03 1.000000000000000000e+00
3.903999999999999918e-03 1.000000000000000000e+00
3.911999999999999679e-03 1.000000000000000000e+00
3.919999999999999873e-03 1.000000000000000000e+00
3.928000000000000068e-03 1.000000000000000000e+00
3.936000000000000262e-03 1.000000000000000000e+00
3.943999999999999589e-03 1.000000000000000000e+00
3.951999999999999784e-03 1.000000000000000000e+00
3.959999999999999978e-03 1.000000000000000000e+00
3.968000000000000173e-03 1.000000000000000000e+00
3.976000000000000367e-03 1.000000000000000000e+00
3.983999999999999694e-03 1.000000000000000000e+00
3.991999999999999889e-03 1.000000000000000000e+00
4.000000000000000083e-03 1.000000000000000000e+00
4.008000000000000278e-03 1.000000000000000000e+00
4.015999999999999605e-03 1.000000000000000000e+00
4.023999999999999799e-03 1.000000000000000000e+00
4.031999999999999994e-03 1.000000000000000000e+00
4.040000000000000188e-03 1.000000000000000000e+00
4.048000000000000383e-03 1.000000000000000000e+00
4.055999999999999710e-03 1.000000000000000000e+00
4.063999999999999904e-03 1.000000000000000000e+00
4.072000000000000099e-03 1.000000000000000000e+00
4.080000000000000293e-03 1.000000000000000000e+00
4.087999999999999620e-03 1.000000000000000000e+00
4.095999999999999815e-03 1.000000000000000000e+00
4.104000000000000009e-03 1.000000000000000000e+00
4.112000000000000204e-03 1.000000000000000000e+00
4.120000000000000398e-03 1.000000000000000000e+00
4.127999999999999725e-03 1.000000000000000000e+00
4.135999999999999920e-03 1.000000000000000000e+00
4.144000000000000114e-03 1.000000000000000000e+00
4.152000000000000308e-03 1.000000000000000000e+00
4.159999999999999636e-03 1.000000000000000000e+00
4.167999999999999830e-03 1.000000000000000000e+00
4.176000000000000024e-03 1.000000000000000000e+00
4.184000000000000219e-03 1.000000000000000000e+00
4.192000000000000413e-03 1.000000000000000000e+00
4.199999999999999740e-03 1.000000000000000000e+00
4.207999999999999935e-03 1.000000000000000000e+00
4.216000000000000129e-03 1.000000000000000000e+00
4.224000000000000324e-03 1.000000000000000000e+00
4.231999999999999651e-03 1.000000000000000000e+00
4.239999999999999845e-03 1.000000000000000000e+00
4.248000000000000040e-03 1.000000000000000000e+00
4.256000000000000234e-03 1.000000000000000000e+00
4.264000000000000429e-03 1.000000000000000000e+00
4.271999999999999756e-03 1.000000000000000000e+00
4.279999999999999950e-03 1.000000000000000000e+00
4.288000000000000145e-03 1.000000000000000000e+00
4.296000000000000339e-03 1.000000000000000000e+00
4.303999999999999666e-03 1.000000000000000000e+00
4.311999999999999861e-03 1.000000000000000000e+00
4.320000000000000055e-03 1.000000000000000000e+00
4.328000000000000250e-03 1.000000000000000000e+00
4.335999999999999577e-03 1.000000000000000000e+00
4.343999999999999771e-03 1.000000000000000000e+00
4.351999999999999966e-03 1.000000000000000000e+00
4.360000000000000160e-03 1.000000000000000000e+00
4.368000000000000355e-03 1.000000000000000000e+00
4.375999999999999682e-03 1.000000000000000000e+00
4.383999999999999876e-03 1.000000000000000000e+00
4.392000000000000071e-03 1.000000000000000000e+00
4.400000000000000265e-03 1.000000000000000000e+00
4.407999999999999592e-03 1.000000000000000000e+00
4.415999999999999787e-03 1.000000000000000000e+00
4.423999999999999981e-03 1.000000000000000000e+00
4.432000000000000176e-03 1.000000000000000000e+00
4.440000000000000370e-03 1.000000000000000000e+00
4.447999999999999697e-03 1.000000000000000000e+00
4.455999999999999892e-03 1.000000000000000000e+00
4.464000000000000086e-03 1.000000000000000000e+00
4.472000000000000280e-03 1.000000000000000000e+00
4.479999999999999608e-03 1.000000000000000000e+00
4.487999999999999802e-03 1.000000000000000000e+00
4.495999999999999996e-03 1.000000000000000000e+00
4.504000000000000191e-03 1.000000000000000000e+00
4.512000000000000385e-03 1.000000000000000000e+00
4.519999999999999712e-03 1.000000000000000000e+00
4.527999999999999907e-03 1.000000000000000000e+00
4.536000000000000101e-03 1.000000000000000000e+00
4.544000000000000296e-03 1.000000000000000000e+00
4.551999999999999623e-03 1.000000000000000000e+00
4.559999999999999817e-03 1.000000000000000000e+00
4.568000000000000012e-03 1.000000000000000000e+00
4.576000000000000206e-03 1.000000000000000000e+00
4.584000000000000401e-03 1.000000000000000000e+00
4.591999999999999728e-03 1.000000000000000000e+00
4.599999999999999922e-03 1.000000000000000000e+00
4.608000000000000117e-03 1.000000000000000000e+00
4.616000000000000311e-03 1.000000000000000000e+00
4.623999999999999638e-03 1.000000000000000000e+00
4.631999999999999833e-03 1.000000000000000000e+00
4.640000000000000027e-03 1.000000000000000000e+00
4.648000000000000222e-03 1.000000000000000000e+00
4.656000000000000416e-03 1.000000000000000000e+00
4.663999999999999743e-03 1.000000000000000000e+00
4.671999999999999938e-03 1.000000000000000000e+00
4.680000000000000132e-03 1.000000000000000000e+00
4.688000000000000327e-03 1.000000000000000000e+00
4.695999999999999654e-03 1.000000000000000000e+00
4.703999999999999848e-03 1.000000000000000000e+00
4.712000000000000043e-03 1.000000000000000000e+00
4.720000000000000237e-03 1.000000000000000000e+00
4.728000000000000431e-03 1.000000000000000000e+00
4.735999999999999759e-03 1.000000000000000000e+00
4.743999999999999953e-03 1.000000000000000000e+00
4.752000000000000147e-03 1.000000000000000000e+00
4.760000000000000342e-03 1.000000000000000000e+00
4.767999999999999669e-03 1.000000000000000000e+00
4.775999999999999863e-03 1.000000000000000000e+00
4.784000000000000058e-03 1.000000000000000000e+00
4.792000000000000252e-03 1.000000000000000000e+00
4.799999999999999580e-03 1.000000000000000000e+00
4.807999999999999774e-03 1.000000000000000000e+00
4.815999999999999968e-03 1.000000000000000000e+00
4.824000000000000163e-03 1.000000000000000000e+00
4.832000000000000357e-03 1.000000000000000000e+00
4.839999999999999684e-03 1.000000000000000000e+00
4.847999999999999879e-03 1.000000000000000000e+00
4.856000000000000073e-03 1.000000000000000000e+00
4.864000000000000268e-03 1.000000000000000000e+00
4.871999999999999595e-03 1.000000000000000000e+00
4.879999999999999789e-03 1.000000000000000000e+00
4.887999999999999984e-03 1.000000000000000000e+00
4.896000000000000178e-03 1.000000000000000000e+00
4.904000000000000373e-03 1.000000000000000000e+00
4.911999999999999700e-03 1.000000000000000000e+00
4.919999999999999894e-03 1.000000000000000000e+00
4.928000000000000089e-03 1.000000000000000000e+00
4.936000000000000283e-03 1.000000000000000000e+00
4.943999999999999610e-03 1.000000000000000000e+00
4.951999999999999805e-03 1.000000000000000000e+00
4.959999999999999999e-03 1.000000000000000000e+00
4.968000000000000194e-03 1.000000000000000000e+00
4.976000000000000388e-03 1.000000000000000000e+00
4.983999999999999715e-03 1.000000000000000000e+00
4.991999999999999910e-03 1.000000000000000000e+00
5.000000000000000104e-03 1.000000000000000000e+00
5.008000000000000299e-03 1.000000000000000000e+00
5.015999999999999626e-03 1.000000000000000000e+00
5.023999999999999820e-03 1.000000000000000000e+00
5.032000000000000015e-03 1.000000000000000000e+00
5.040000000000000209e-03 1.000000000000000000e+00
5.048000000000000403e-03 1.000000000000000000e+00
5.055999999999999731e-03 1.000000000000000000e+00
5.063999999999999925e-03 1.000000000000000000e+00
5.072000000000000119e-03 1.000000000000000000e+00
5.080000000000000314e-03 1.000000000000000000e+00
5.087999999999999641e-03 1.000000000000000000e+00
5.095999999999999835e-03 1.000000000000000000e+00
5.104000000000000030e-03 1.000000000000000000e+00
5.112000000000000224e-03 1.000000000000000000e+00
5.120000000000000419e-03 1.000000000000000000e+00
5.127999999999999746e-03 1.000000000000000000e+00
5.135999999999999940e-03 1.000000000000000000e+00
5.144000000000000135e-03 1.000000000000000000e+00
5.152000000000000329e-03 1.000000000000000000e+00
5.159999999999999656e-03 1.000000000000000000e+00
5.167999999999999851e-03 1.000000000000000000e+00
5.176000000000000045e-03 1.000000000000000000e+00
5.184000000000000240e-03 1.000000000000000000e+00
5.191999999999999567e-03 1.000000000000000000e+00
5.199999999999999761e-03 1.000000000000000000e+00
5.207999999999999956e-03 1.000000000000000000e+00
5.216000000000000150e-03 1.000000000000000000e+00
5.224000000000000345e-03 1.000000000000000000e+00
5.231999999999999672e-03 1.000000000000000000e+00
5.239999999999999866e-03 1.000000000000000000e+00
5.248000000000000061e-03 1.000000000000000000e+00
5.256000000000000255e-03 1.000000000000000000e+00
5.263999999999999582e-03 1.000000000000000000e+00
5.271999999999999777e-03 1.000000000000000000e+00
5.279999999999999971e-03 1.000000000000000000e+00
5.288000000000000166e-03 1.000000000000000000e+00
5.296000000000000360e-03 1.000000000000000000e+00
5.303999999999999687e-03 1.000000000000000000e+00
5.311999999999999882e-03 1.000000000000000000e+00
5.320000000000000076e-03 1.000000000000000000e+00
5.328000000000000271e-03 1.000000000000000000e+00
5.335999999999999598e-03 1.000000000000000000e+00
5.343999999999999792e-03 1.000000000000000000e+00
5.351999999999999987e-03 1.000000000000000000e+00
5.360000000000000181e-03 1.000000000000000000e+00
5.368000000000000375e-03 1.000000000000000000e+00
5.375999999999999703e-03 1.000000000000000000e+00
5.383999999999999897e-03 1.000000000000000000e+00
5.392000000000000091e-03 1.000000000000000000e+00
5.400000000000000286e-03 1.000000000000000000e+00
5.407999999999999613e-03 1.000000000000000000e+00
5.415999999999999807e-03 1.000000000000000000e+00
5.424000000000000002e-03 1.000000000000000000e+00
5.432000000000000196e-03 1.000000000000000000e+00
5.440000000000000391e-03 1.000000000000000000e+00
5.447999999999999718e-03 1.000000000000000000e+00
5.455999999999999912e-03 1.000000000000000000e+00
5.464000000000000107e-03 1.000000000000000000e+00
5.472000000000000301e-03 1.000000000000000000e+00
5.479999999999999628e-03 1.000000000000000000e+00
5.487999999999999823e-03 1.000000000000000000e+00
5.496000000000000017e-03 1.000000000000000000e+00
5.504000000000000212e-03 1.000000000000000000e+00
5.512000000000000406e-03 1.000000000000000000e+00
5.519999999999999733e-03 1.000000000000000000e+00
5.527999999999999928e-03 1.000000000000000000e+00
5.536000000000000122e-03 1.000000000000000000e+00
5.544000000000000317e-03 1.000000000000000000e+00
5.551999999999999644e-03 1.000000000000000000e+00
5.559999999999999838e-03 1.000000000000000000e+00
5.568000000000000033e-03 1.000000000000000000e+00
5.576000000000000227e-03 1.000000000000000000e+00
5.584000000000000422e-03 1.000000000000000000e+00
5.591999999999999749e-03 1.000000000000000000e+00
5.599999999999999943e-03 1.000000000000000000e+00
5.608000000000000138e-03 1.000000000000000000e+00
5.616000000000000332e-03 1.000000000000000000e+00
5.623999999999999659e-03 1.000000000000000000e+00
5.631999999999999854e-03 1.000000000000000000e+00
5.640000000000000048e-03 1.000000000000000000e+00
5.648000000000000242e-03 1.000000000000000000e+00
5.655999999999999570e-03 1.000000000000000000e+00
5.663999999999999764e-03 1.000000000000000000e+00
5.671999999999999958e-03 1.000000000000000000e+00
5.680000000000000153e-03 1.000000000000000000e+00
5.688000000000000347e-03 1.000000000000000000e+00
5.695999999999999674e-03 1.000000000000000000e+00
5.703999999999999869e-03 1.000000000000000000e+00
5.712000000000000063e-03 1.000000000000000000e+00
5.720000000000000258e-03 1.000000000000000000e+00
5.727999999999999585e-03 1.000000000000000000e+00
5.735999999999999779e-03 1.000000000000000000e+00
5.743999999999999974e-03 1.000000000000000000e+00
5.752000000000000168e-03 1.000000000000000000e+00
5.760000000000000363e-03 1.000000000000000000e+00
5.767999999999999690e-03 1.000000000000000000e+00
5.775999999999999884e-03 1.000000000000000000e+00
5.784000000000000079e-03 1.000000000000000000e+00
5.792000000000000273e-03 1.000000000000000000e+00
5.799999999999999600e-03 1.000000000000000000e+00
5.807999999999999795e-03 1.000000000000000000e+00
5.815999999999999989e-03 1.000000000000000000e+00
5.824000000000000184e-03 1.000000000000000000e+00
5.832000000000000378e-03 1.000000000000000000e+00
5.839999999999999705e-03 1.000000000000000000e+00
5.847999999999999900e-03 1.000000000000000000e+00
5.856000000000000094e-03 1.000000000000000000e+00
5.864000000000000289e-03 1.000000000000000000e+00
5.871999999999999616e-03 1.000000000000000000e+00
5.879999999999999810e-03 1.000000000000000000e+00
5.888000000000000005e-03 1.000000000000000000e+00
5.896000000000000199e-03 1.000000000000000000e+00
5.904000000000000394e-03 1.000000000000000000e+00
5.911999999999999721e-03 1.000000000000000000e+00
5.919999999999999915e-03 1.000000000000000000e+00
5.928000000000000110e-03 1.000000000000000000e+00
5.936000000000000304e-03 1.000000000000000000e+00
5.943999999999999631e-03 1.000000000000000000e+00
5.951999999999999826e-03 1.000000000000000000e+00
5.960000000000000020e-03 1.000000000000000000e+00
5.968000000000000214e-03 1.000000000000000000e+00
5.976000000000000409e-03 1.000000000000000000e+00
5.983999999999999736e-03 1.000000000000000000e+00
5.991999999999999930e-03 1.000000000000000000e+00
6.000000000000000125e-03 1.000000000000000000e+00
6.008000000000000319e-03 1.000000000000000000e+00
6.015999999999999646e-03 1.000000000000000000e+00
6.023999999999999841e-03 1.000000000000000000e+00
6.032000000000000035e-03 1.000000000000000000e+00
6.040000000000000230e-03 1.000000000000000000e+00
6.048000000000000424e-03 1.000000000000000000e+00
6.055999999999999751e-03 1.000000000000000000e+00
6.063999999999999946e-03 1.000000000000000000e+00
6.072000000000000140e-03 1.000000000000000000e+00
6.080000000000000335e-03 1.000000000000000000e+00
6.087999999999999662e-03 1.000000000000000000e+00
6.095999999999999856e-03 1.000000000000000000e+00
6.104000000000000051e-03 1.000000000000000000e+00
6.112000000000000245e-03 1.000000000000000000e+00
6.119999999999999572e-03 1.000000000000000000e+00
6.127999999999999767e-03 1.000000000000000000e+00
6.135999999999999961e-03 1.000000000000000000e+00
6.144000000000000156e-03 1.000000000000000000e+00
6.152000000000000350e-03 1.000000000000000000e+00
6.159999999999999677e-03 1.000000000000000000e+00
6.167999999999999872e-03 1.000000000000000000e+00
6.176000000000000066e-03 1.000000000000000000e+00
6.184000000000000261e-03 1.000000000000000000e+00
6.191999999999999588e-03 1.000000000000000000e+00
6.199999999999999782e-03 1.000000000000000000e+00
6.207999999999999977e-03 1.000000000000000000e+00
6.216000000000000171e-03 1.000000000000000000e+00
6.224000000000000365e-03 1.000000000000000000e+00
6.231999999999999693e-03 1.000000000000000000e+00
6.239999999999999887e-03 1.000000000000000000e+00
6.248000000000000081e-03 1.000000000000000000e+00
6.256000000000000276e-03 1.000000000000000000e+00
6.263999999999999603e-03 1.000000000000000000e+00
6.271999999999999797e-03 1.000000000000000000e+00
6.279999999999999992e-03 1.000000000000000000e+00
6.288000000000000186e-03 1.000000000000000000e+00
6.296000000000000381e-03 1.000000000000000000e+00
6.303999999999999708e-03 1.000000000000000000e+00
6.311999999999999902e-03 1.000000000000000000e+00
6.320000000000000097e-03 1.000000000000000000e+00
6.328000000000000291e-03 1.000000000000000000e+00
6.335999999999999618e-03 1.000000000000000000e+00
6.343999999999999813e-03 1.000000000000000000e+00
6.352000000000000007e-03 1.000000000000000000e+00
6.360000000000000202e-03 1.000000000000000000e+00
6.368000000000000396e-03 1.000000000000000000e+00
6.375999999999999723e-03 1.000000000000000000e+00
6.383999999999999918e-03 1.000000000000000000e+00
6.392000000000000112e-03 1.000000000000000000e+00
6.400000000000000307e-03 1.000000000000000000e+00
6.407999999999999634e-03 1.000000000000000000e+00
6.415999999999999828e-03 1.000000000000000000e+00
6.424000000000000023e-03 1.000000000000000000e+00
6.432000000000000217e-03 1.000000000000000000e+00
6.440000000000000412e-03 1.000000000000000000e+00
6.447999999999999739e-03 1.000000000000000000e+00
6.455999999999999933e-03 1.000000000000000000e+00
6.464000000000000128e-03 1.000000000000000000e+00
6.472000000000000322e-03 1.000000000000000000e+00
6.479999999999999649e-03 1.000000000000000000e+00
6.487999999999999844e-03 1.000000000000000000e+00
6.496000000000000038e-03 1.000000000000000000e+00
6.504000000000000233e-03 1.000000000000000000e+00
6.512000000000000427e-03 1.000000000000000000e+00
6.519999999999999754e-03 1.000000000000000000e+00
6.527999999999999949e-03 1.000000000000000000e+00
6.536000000000000143e-03 1.000000000000000000e+00
6.544000000000000337e-03 1.000000000000000000e+00
6.551999999999999665e-03 1.000000000000000000e+00
6.559999999999999859e-03 1.000000000000000000e+00
6.568000000000000053e-03 1.000000000000000000e+00
6.576000000000000248e-03 1.000000000000000000e+00
6.583999999999999575e-03 1.000000000000000000e+00
6.591999999999999769e-03 1.000000000000000000e+00
6.599999999999999964e-03 1.000000000000000000e+00
6.608000000000000158e-03 1.000000000000000000e+00
6.616000000000000353e-03 1.000000000000000000e+00
6.623999999999999680e-03 1.000000000000000000e+00
6.631999999999999874e-03 1.000000000000000000e+00
6.640000000000000069e-03 1.000000000000000000e+00
6.648000000000000263e-03 1.000000000000000000e+00
6.655999999999999590e-03 1.000000000000000000e+00
6.663999999999999785e-03 1.000000000000000000e+00
6.671999999999999979e-03 1.000000000000000000e+00
6.680000000000000174e-03 1.000000000000000000e+00
6.688000000000000368e-03 1.000000000000000000e+00
6.695999999999999695e-03 1.000000000000000000e+00
6.703999999999999890e-03 1.000000000000000000e+00
6.712000000000000084e-03 1.000000000000000000e+00
6.720000000000000279e-03 1.000000000000000000e+00
6.727999999999999606e-03 9.999000000000001220e-01
6.735999999999999800e-03 9.999000000000001220e-01
6.743999999999999995e-03 9.999000000000001220e-01
6.752000000000000189e-03 9.999000000000001220e-01
6.760000000000000384e-03 9.999000000000001220e-01
6.767999999999999711e-03 9.999000000000001220e-01
6.775999999999999905e-03 9.999000000000001220e-01
6.784000000000000100e-03 9.999000000000001220e-01
6.792000000000000294e-03 1.000000000000000000e+00
6.799999999999999621e-03 1.000000000000000000e+00
6.807999999999999816e-03 1.000000000000000000e+00
6.816000000000000010e-03 1.000000000000000000e+00
6.824000000000000205e-03 1.000000000000000000e+00
6.832000000000000399e-03 1.000000000000000000e+00
6.839999999999999726e-03 1.000000000000000000e+00
6.847999999999999921e-03 1.000000000000000000e+00
6.856000000000000115e-03 1.000000000000000000e+00
6.864000000000000309e-03 1.000000000000000000e+00
6.871999999999999637e-03 1.000000000000000000e+00
6.879999999999999831e-03 1.000000000000000000e+00
6.888000000000000025e-03 1.000000000000000000e+00
6.896000000000000220e-03 1.000000000000000000e+00
6.904000000000000414e-03 1.000000000000000000e+00
6.911999999999999741e-03 1.000000000000000000e+00
6.919999999999999936e-03 1.000000000000000000e+00
6.928000000000000130e-03 9.999000000000001220e-01
6.936000000000000325e-03 9.999000000000001220e-01
6.943999999999999652e-03 9.998000000000000220e-01
6.951999999999999846e-03 9.998000000000000220e-01
6.960000000000000041e-03 9.997000000000000330e-01
6.968000000000000235e-03 9.997000000000000330e-01
6.976000000000000430e-03 9.997000000000000330e-01
6.983999999999999757e-03 9.997000000000000330e-01
6.991999999999999951e-03 9.997000000000000330e-01
7.000000000000000146e-03 9.998000000000000220e-01
7.008000000000000340e-03 9.998000000000000220e-01
7.015999999999999667e-03 9.999000000000001220e-01
7.023999999999999862e-03 1.000000000000000000e+00
7.032000000000000056e-03 1.000000000000000000e+00
7.040000000000000251e-03 1.000000000000000000e+00
7.047999999999999578e-03 1.000000000000000000e+00
7.055999999999999772e-03 1.000000000000000000e+00
7.063999999999999967e-03 1.000000000000000000e+00
7.072000000000000161e-03 1.000999999999999890e+00
7.080000000000000356e-03 1.000999999999999890e+00
7.087999999999999683e-03 1.000999999999999890e+00
7.095999999999999877e-03 1.000999999999999890e+00
7.104000000000000072e-03 1.000999999999999890e+00
7.112000000000000266e-03 1.000000000000000000e+00
7.119999999999999593e-03 1.000000000000000000e+00
7.127999999999999788e-03 1.000000000000000000e+00
7.135999999999999982e-03 1.000000000000000000e+00
7.144000000000000176e-03 9.998000000000000220e-01
7.152000000000000371e-03 9.997000000000000330e-01
7.159999999999999698e-03 9.995000000000000551e-01
7.167999999999999892e-03 9.992999999999999661e-01
7.176000000000000087e-03 9.990999999999999881e-01
7.184000000000000281e-03 9.989999999999999991e-01
7.191999999999999608e-03 9.988999999999998991e-01
7.199999999999999803e-03 9.988999999999998991e-01
7.207999999999999997e-03 9.988999999999998991e-01
7.216000000000000192e-03 9.989999999999999991e-01
7.224000000000000386e-03 9.990999999999999881e-01
7.231999999999999713e-03 9.993999999999999551e-01
7.239999999999999908e-03 9.996000000000001551e-01
7.248000000000000102e-03 1.000000000000000000e+00
7.256000000000000297e-03 1.000000000000000000e+00
7.263999999999999624e-03 1.000999999999999890e+00
7.271999999999999818e-03 1.000999999999999890e+00
7.280000000000000013e-03 1.000999999999999890e+00
7.288000000000000207e-03 1.002000000000000002e+00
7.296000000000000402e-03 1.002000000000000002e+00
7.303999999999999729e-03 1.002000000000000002e+00
7.311999999999999923e-03 1.002000000000000002e+00
7.320000000000000118e-03 1.002000000000000002e+00
7.328000000000000312e-03 1.002000000000000002e+00
7.335999999999999639e-03 1.002000000000000002e+00
7.343999999999999834e-03 1.000999999999999890e+00
7.352000000000000028e-03 1.000999999999999890e+00
7.360000000000000223e-03 1.000000000000000000e+00
7.368000000000000417e-03 9.992999999999999661e-01
7.375999999999999744e-03 9.985999999999999321e-01
7.383999999999999939e-03 9.979000000000000092e-01
7.392000000000000133e-03 9.972999999999998533e-01
7.400000000000000328e-03 9.966999999999999194e-01
7.407999999999999655e-03 9.962999999999999634e-01
7.415999999999999849e-03 9.959999999999999964e-01
7.424000000000000044e-03 9.959000000000000075e-01
7.432000000000000238e-03 9.959999999999999964e-01
7.440000000000000432e-03 9.964000000000000634e-01
7.447999999999999760e-03 9.969999999999998863e-01
7.455999999999999954e-03 9.979000000000000092e-01
7.464000000000000148e-03 9.989999999999999991e-01
7.472000000000000343e-03 1.000000000000000000e+00
7.479999999999999670e-03 1.002000000000000002e+00
7.487999999999999864e-03 1.002999999999999892e+00
7.496000000000000059e-03 1.003999999999999782e+00
7.504000000000000253e-03 1.005000000000000115e+00
7.511999999999999580e-03 1.006000000000000005e+00
7.519999999999999775e-03 1.006999999999999895e+00
7.527999999999999969e-03 1.008000000000000007e+00
7.536000000000000164e-03 1.008000000000000007e+00
7.544000000000000358e-03 1.008000000000000007e+00
7.551999999999999685e-03 1.006999999999999895e+00
7.559999999999999880e-03 1.006000000000000005e+00
7.568000000000000074e-03 1.003999999999999782e+00
7.576000000000000269e-03 1.002000000000000002e+00
7.583999999999999596e-03 9.991999999999998661e-01
7.591999999999999790e-03 9.966999999999999194e-01
7.599999999999999985e-03 9.940999999999999837e-01
7.608000000000000179e-03 9.917000000000000259e-01
7.616000000000000374e-03 9.894000000000001682e-01
7.623999999999999701e-03 9.875000000000001554e-01
7.631999999999999895e-03 9.860999999999999766e-01
7.640000000000000090e-03 9.853000000000000647e-01
7.648000000000000284e-03 9.850999999999999757e-01
7.655999999999999611e-03 9.858000000000000096e-01
7.663999999999999806e-03 9.874000000000000554e-01
7.672000000000000000e-03 9.900999999999999801e-01
7.680000000000000195e-03 9.937000000000000277e-01
7.688000000000000389e-03 9.980000000000001092e-01
7.695999999999999716e-03 1.002999999999999892e+00
7.703999999999999911e-03 1.008000000000000007e+00
7.712000000000000105e-03 1.012999999999999901e+00
7.720000000000000299e-03 1.016999999999999904e+00
7.727999999999999627e-03 1.020999999999999908e+00
7.735999999999999821e-03 1.025000000000000133e+00
7.744000000000000015e-03 1.026999999999999913e+00
7.752000000000000210e-03 1.028000000000000025e+00
7.760000000000000404e-03 1.026999999999999913e+00
7.767999999999999731e-03 1.025000000000000133e+00
7.775999999999999926e-03 1.020999999999999908e+00
7.784000000000000120e-03 1.014999999999999902e+00
7.792000000000000315e-03 1.006000000000000005e+00
7.799999999999999642e-03 9.968000000000000194e-01
7.807999999999999836e-03 9.868000000000000105e-01
7.816000000000000031e-03 9.767000000000001236e-01
7.823999999999999358e-03 9.673000000000000487e-01
7.832000000000000420e-03 9.592000000000001636e-01
7.839999999999999747e-03 9.528999999999999693e-01
7.848000000000000809e-03 9.491000000000000547e-01
7.856000000000000136e-03 9.484000000000001318e-01
7.863999999999999463e-03 9.514000000000000234e-01
7.872000000000000525e-03 9.586999999999999966e-01
7.879999999999999852e-03 9.710000000000000853e-01
7.887999999999999179e-03 9.888000000000001233e-01
7.896000000000000241e-03 1.012000000000000011e+00
7.903999999999999568e-03 1.037999999999999812e+00
7.912000000000000630e-03 1.062000000000000055e+00
7.919999999999999957e-03 1.080000000000000071e+00
7.927999999999999284e-03 1.088000000000000078e+00
7.936000000000000346e-03 1.082000000000000073e+00
7.943999999999999673e-03 1.056000000000000050e+00
7.952000000000000735e-03 1.008000000000000007e+00
7.960000000000000062e-03 9.327999999999998515e-01
7.967999999999999389e-03 8.259999999999998455e-01
7.976000000000000451e-03 6.835999999999999854e-01
7.983999999999999778e-03 5.011999999999999789e-01
7.992000000000000839e-03 2.747999999999999887e-01
8.000000000000000167e-03 0.000000000000000000e+00


==> data/terzhagi-subcrit-mixed/ticks.csv <==
0.000000000000000000e+00 5.000000000000000000e-01
1.111111111111111164e-04 5.000000000000000000e-01
2.222222222222222329e-04 5.000000000000000000e-01
3.333333333333333764e-04 5.000000000000000000e-01
4.444444444444444657e-04 5.000000000000000000e-01
5.555555555555555551e-04 5.000000000000000000e-01
6.666666666666667528e-04 5.000000000000000000e-01
7.777777777777778422e-04 5.000000000000000000e-01
8.888888888888889315e-04 5.000000000000000000e-01
1.000000000000000021e-03 5.000000000000000000e-01
1.111111111111111110e-03 5.000000000000000000e-01
1.222222222222222199e-03 5.000000000000000000e-01
1.333333333333333506e-03 5.000000000000000000e-01
1.444444444444444595e-03 5.000000000000000000e-01
1.555555555555555684e-03 5.000000000000000000e-01
1.666666666666666774e-03 5.000000000000000000e-01
1.777777777777777863e-03 5.000000000000000000e-01
1.888888888888888952e-03 5.000000000000000000e-01
2.000000000000000042e-03 5.000000000000000000e-01
2.111111111111111348e-03 5.000000000000000000e-01
2.222222222222222220e-03 5.000000000000000000e-01
2.333333333333333526e-03 5.000000000000000000e-01
2.444444444444444399e-03 5.000000000000000000e-01
2.555555555555555705e-03 5.000000000000000000e-01
2.666666666666667011e-03 5.000000000000000000e-01
2.777777777777777884e-03 5.000000000000000000e-01
2.888888888888889190e-03 5.000000000000000000e-01
3.000000000000000062e-03 5.000000000000000000e-01
3.111111111111111369e-03 5.000000000000000000e-01
3.222222222222222241e-03 5.000000000000000000e-01
3.333333333333333547e-03 5.000000000000000000e-01
3.444444444444444420e-03 5.000000000000000000e-01
3.555555555555555726e-03 5.000000000000000000e-01
3.666666666666667032e-03 5.000000000000000000e-01
3.777777777777777905e-03 5.000000000000000000e-01
3.888888888888889211e-03 5.000000000000000000e-01
4.000000000000000083e-03 5.000000000000000000e-01
4.111111111111111389e-03 5.000000000000000000e-01
4.222222222222222696e-03 5.000000000000000000e-01
4.333333333333333134e-03 5.000000000000000000e-01
4.444444444444444441e-03 5.000000000000000000e-01
4.555555555555555747e-03 5.000000000000000000e-01
4.666666666666667053e-03 5.000000000000000000e-01
4.777777777777778359e-03 5.000000000000000000e-01
4.888888888888888798e-03 5.000000000000000000e-01
5.000000000000000104e-03 5.000000000000000000e-01
5.111111111111111410e-03 5.000000000000000000e-01
5.222222222222222716e-03 5.000000000000000000e-01
5.333333333333334023e-03 5.000000000000000000e-01
5.444444444444444461e-03 5.000000000000000000e-01
5.555555555555555768e-03 5.000000000000000000e-01
5.666666666666667074e-03 5.000000000000000000e-01
5.777777777777778380e-03 5.000000000000000000e-01
5.888888888888888819e-03 5.000000000000000000e-01
6.000000000000000125e-03 5.000000000000000000e-01
6.111111111111111431e-03 5.000000000000000000e-01
6.222222222222222737e-03 5.000000000000000000e-01
6.333333333333334043e-03 5.000000000000000000e-01
6.444444444444444482e-03 5.000000000000000000e-01
6.555555555555555788e-03 5.000000000000000000e-01
6.666666666666667095e-03 5.000000000000000000e-01
6.777777777777778401e-03 5.000000000000000000e-01
6.888888888888888840e-03 5.000000000000000000e-01
7.000000000000000146e-03 5.000000000000000000e-01
7.111111111111111452e-03 5.000000000000000000e-01
7.222222222222222758e-03 5.000000000000000000e-01
7.333333333333334064e-03 5.000000000000000000e-01
7.444444444444444503e-03 5.000000000000000000e-01
7.555555555555555809e-03 5.000000000000000000e-01
7.666666666666667115e-03 5.000000000000000000e-01
7.777777777777778422e-03 5.000000000000000000e-01
7.888888888888889728e-03 5.000000000000000000e-01
8.000000000000000167e-03 5.000000000000000000e-01

